Assessment of an energy-based surface tension model for simulation of two-phase flows using second-order phase field methods

Second-order phase field models have emerged as an attractive option for capturing the advection of interfaces in two-phase flows. Prior to these, state-of-the-art models based on the Cahn-Hilliard equation, which is a fourth-order equation, allowed for the derivation of surface tension models through thermodynamic arguments. In contrast, the second-order phase field models do not follow a known energy law, and deriving a surface tension term for these models using thermodynamic arguments is not straightforward. In this work, we justify that the energy-based surface tension model from the Cahn-Hilliard context can be adopted for second-order phase field models as well and assess its performance. We test the surface tension model on three different second-order phase field equations; the conservative diffuse interface model of Chiu and Lin [1], and two models based on the modified Allen-Cahn equation introduced by Sun and Beckermann [2]. Additionally, we draw the connection between the energy-based model with a localized variation of the continuum surface force (CSF) model. Using canonical tests, we illustrate the lower magnitude of spurious currents, better accuracy, and superior convergence properties of the energy-based surface tension model compared to the CSF model, which is a popular choice used in conjunction with second-order phase field methods, and the localized CSF model. Importantly, in terms of computational expense and parallel efficiency, the energy-based model incurs no penalty compared to the CSF models.

==> data/spurious_currents/Amplitude_64_CSF.csv <==
0,0
0.42286,1.80E-06
0.84573,3.55E-06
1.2686,5.23E-06
1.6915,6.87E-06
2.1143,8.45E-06
2.5372,9.98E-06
2.96,1.15E-05
3.3829,1.29E-05
3.8058,1.43E-05
4.2287,1.56E-05
4.6515,1.70E-05
5.0744,1.82E-05
5.4972,1.94E-05
5.9201,2.06E-05
6.343,2.18E-05
6.7658,2.29E-05
7.1887,2.40E-05
7.6116,2.50E-05
8.0344,2.60E-05
8.4573,2.70E-05
8.8802,2.79E-05
9.303,2.88E-05
9.7259,2.96E-05
10.149,3.05E-05
10.572,3.13E-05
10.994,3.20E-05
11.417,3.28E-05
11.84,3.35E-05
12.263,3.42E-05
12.686,3.50E-05
13.109,3.57E-05
13.532,3.67E-05
13.954,3.76E-05
14.377,3.86E-05
14.8,3.95E-05
15.223,4.04E-05
15.646,4.13E-05
16.069,4.22E-05
16.492,4.31E-05
16.915,4.40E-05
17.337,4.48E-05
17.76,4.56E-05
18.183,4.65E-05
18.606,4.72E-05
19.029,4.80E-05
19.452,4.88E-05
19.875,4.96E-05
20.297,5.03E-05
20.72,5.10E-05
21.143,5.17E-05
21.566,5.24E-05
21.989,5.31E-05
22.412,5.37E-05
22.835,5.44E-05
23.258,5.50E-05
23.68,5.56E-05
24.103,5.62E-05
24.526,5.68E-05
24.949,5.73E-05
25.372,5.79E-05
25.795,5.84E-05
26.217,5.89E-05
26.64,5.94E-05
27.063,5.99E-05
27.486,6.04E-05
27.909,6.09E-05
28.332,6.13E-05
28.755,6.17E-05
29.178,6.21E-05
29.601,6.25E-05
30.023,6.29E-05
30.446,6.33E-05
30.869,6.36E-05
31.292,6.40E-05
31.715,6.43E-05
32.138,6.46E-05
32.56,6.49E-05
32.983,6.52E-05
33.406,6.54E-05
33.829,6.57E-05
34.252,6.59E-05
34.675,6.62E-05
35.098,6.64E-05
35.52,6.66E-05
35.944,6.68E-05
36.366,6.70E-05
36.789,6.71E-05
37.212,6.73E-05
37.635,6.74E-05
38.058,6.76E-05
38.48,6.77E-05
38.904,6.78E-05
39.326,6.79E-05
39.749,6.80E-05
40.172,6.80E-05
40.595,6.81E-05
41.018,6.81E-05
41.441,6.82E-05
41.863,6.82E-05
42.286,6.82E-05
42.709,6.82E-05
43.132,6.82E-05
43.555,6.82E-05
43.978,6.82E-05
44.401,6.82E-05
44.824,6.81E-05
45.246,6.81E-05
45.669,6.80E-05
46.092,6.79E-05
46.515,6.78E-05
46.938,6.78E-05
47.361,6.77E-05
47.784,6.75E-05
48.207,6.74E-05
48.629,6.73E-05
49.052,6.72E-05
49.475,6.71E-05
49.898,6.70E-05
50.321,6.70E-05
50.744,6.70E-05
51.167,6.69E-05
51.59,6.69E-05
52.012,6.68E-05
52.435,6.67E-05
52.858,6.66E-05
53.281,6.66E-05
53.704,6.65E-05
54.127,6.64E-05
54.549,6.63E-05
54.972,6.62E-05
55.395,6.60E-05
55.818,6.59E-05
56.241,6.58E-05
56.664,6.57E-05
57.087,6.55E-05
57.51,6.54E-05
57.932,6.52E-05
58.355,6.53E-05
58.778,6.53E-05
59.201,6.53E-05
59.624,6.54E-05
60.047,6.54E-05
60.469,6.54E-05
60.893,6.54E-05
61.315,6.54E-05
61.738,6.54E-05
62.161,6.54E-05
62.584,6.54E-05
63.007,6.54E-05
63.43,6.54E-05
63.852,6.53E-05
64.275,6.53E-05
64.698,6.53E-05
65.121,6.52E-05
65.544,6.52E-05
65.967,6.51E-05
66.39,6.51E-05
66.812,6.50E-05
67.235,6.49E-05
67.658,6.48E-05
68.081,6.48E-05
68.504,6.47E-05
68.927,6.46E-05
69.35,6.45E-05
69.773,6.44E-05
70.195,6.42E-05
70.618,6.41E-05
71.041,6.40E-05
71.464,6.40E-05
71.887,6.40E-05
72.31,6.40E-05
72.733,6.40E-05
73.155,6.40E-05
73.578,6.39E-05
74.001,6.39E-05
74.424,6.39E-05
74.847,6.38E-05
75.27,6.38E-05
75.693,6.37E-05
76.115,6.37E-05
76.538,6.36E-05
76.961,6.35E-05
77.384,6.34E-05
77.807,6.34E-05
78.23,6.33E-05
78.653,6.32E-05
79.076,6.30E-05
79.499,6.29E-05
79.921,6.28E-05
80.344,6.27E-05
80.767,6.25E-05
81.19,6.24E-05
81.613,6.22E-05
82.035,6.21E-05
82.459,6.19E-05
82.881,6.17E-05
83.304,6.15E-05
83.727,6.13E-05
84.15,6.11E-05
84.573,6.09E-05
84.996,6.07E-05
85.418,6.05E-05
85.842,6.05E-05
86.264,6.05E-05
86.687,6.05E-05
87.11,6.05E-05
87.533,6.04E-05
87.956,6.04E-05
88.379,6.03E-05
88.802,6.03E-05
89.224,6.02E-05
89.647,6.01E-05
90.07,6.00E-05
90.493,5.99E-05
90.916,5.98E-05
91.338,5.97E-05
91.761,5.96E-05
92.184,5.95E-05
92.607,5.94E-05
93.03,5.93E-05
93.453,5.93E-05
93.876,5.92E-05
94.299,5.92E-05
94.722,5.91E-05
95.144,5.90E-05
95.567,5.89E-05
95.99,5.88E-05
96.413,5.87E-05
96.836,5.86E-05
97.259,5.85E-05
97.681,5.84E-05
98.105,5.83E-05
98.527,5.81E-05
98.95,5.80E-05
99.373,5.79E-05
99.796,5.77E-05
100.22,5.75E-05
100.64,5.74E-05
101.06,5.72E-05
101.49,5.70E-05
101.91,5.68E-05
102.33,5.66E-05
102.76,5.64E-05
103.18,5.62E-05
103.6,5.60E-05
104.02,5.58E-05
104.45,5.56E-05
104.87,5.53E-05
105.29,5.51E-05
105.72,5.48E-05
106.14,5.46E-05
106.56,5.43E-05
106.98,5.41E-05
107.41,5.38E-05
107.83,5.35E-05
108.25,5.33E-05
108.68,5.30E-05
109.1,5.27E-05
109.52,5.24E-05
109.94,5.21E-05
110.37,5.18E-05
110.79,5.15E-05
111.21,5.13E-05
111.64,5.13E-05
112.06,5.14E-05
112.48,5.14E-05
112.9,5.14E-05
113.33,5.14E-05
113.75,5.14E-05
114.17,5.14E-05
114.6,5.13E-05
115.02,5.13E-05
115.44,5.12E-05
115.86,5.12E-05
116.29,5.11E-05
116.71,5.10E-05
117.13,5.09E-05
117.56,5.08E-05
117.98,5.07E-05
118.4,5.05E-05
118.82,5.04E-05
119.25,5.02E-05
119.67,5.01E-05
120.09,5.02E-05
120.52,5.02E-05
120.94,5.03E-05
121.36,5.03E-05
121.78,5.03E-05
122.21,5.03E-05
122.63,5.03E-05
123.05,5.03E-05
123.48,5.02E-05
123.9,5.02E-05
124.32,5.01E-05
124.74,5.01E-05
125.17,5.00E-05
125.59,4.99E-05
126.01,4.98E-05
126.44,4.97E-05
126.86,4.96E-05
127.28,4.95E-05
127.7,4.94E-05
128.13,4.93E-05
128.55,4.91E-05
128.97,4.90E-05
129.4,4.88E-05
129.82,4.86E-05
130.24,4.85E-05
130.67,4.83E-05
131.09,4.81E-05
131.51,4.79E-05
131.93,4.77E-05
132.36,4.75E-05
132.78,4.72E-05
133.2,4.70E-05
133.62,4.68E-05
134.05,4.65E-05
134.47,4.63E-05
134.89,4.60E-05
135.32,4.59E-05
135.74,4.60E-05
136.16,4.60E-05
136.59,4.61E-05
137.01,4.61E-05
137.43,4.61E-05
137.85,4.62E-05
138.28,4.62E-05
138.7,4.62E-05
139.12,4.62E-05
139.55,4.62E-05
139.97,4.61E-05
140.39,4.61E-05
140.81,4.61E-05
141.24,4.60E-05
141.66,4.60E-05
142.08,4.59E-05
142.51,4.59E-05
142.93,4.58E-05
143.35,4.57E-05
143.77,4.56E-05
144.2,4.55E-05
144.62,4.54E-05
145.04,4.53E-05
145.47,4.52E-05
145.89,4.53E-05
146.31,4.53E-05
146.73,4.53E-05
147.16,4.53E-05
147.58,4.53E-05
148,4.53E-05
148.43,4.53E-05
148.85,4.53E-05
149.27,4.53E-05
149.69,4.53E-05
150.12,4.52E-05
150.54,4.52E-05
150.96,4.51E-05
151.39,4.51E-05
151.81,4.50E-05
152.23,4.49E-05
152.65,4.48E-05
153.08,4.47E-05
153.5,4.47E-05
153.92,4.45E-05
154.35,4.44E-05
154.77,4.43E-05
155.19,4.42E-05
155.61,4.41E-05
156.04,4.39E-05
156.46,4.38E-05
156.88,4.36E-05
157.31,4.35E-05
157.73,4.33E-05
158.15,4.31E-05
158.57,4.29E-05
159,4.28E-05
159.42,4.26E-05
159.84,4.24E-05
160.27,4.22E-05
160.69,4.20E-05
161.11,4.18E-05
161.53,4.15E-05
161.96,4.13E-05
162.38,4.11E-05
162.8,4.08E-05
163.23,4.06E-05
163.65,4.04E-05
164.07,4.01E-05
164.49,3.99E-05
164.92,3.96E-05
165.34,3.93E-05
165.76,3.91E-05
166.19,3.88E-05
166.61,3.85E-05
167.03,3.82E-05
167.45,3.80E-05
167.88,3.79E-05
168.3,3.77E-05
168.72,3.76E-05
169.15,3.75E-05
169.57,3.74E-05
169.99,3.73E-05
170.41,3.72E-05
170.84,3.71E-05
171.26,3.71E-05
171.68,3.70E-05
172.11,3.69E-05
172.53,3.68E-05
172.95,3.67E-05
173.37,3.66E-05
173.8,3.65E-05
174.22,3.63E-05
174.64,3.62E-05
175.07,3.61E-05
175.49,3.60E-05
175.91,3.59E-05
176.33,3.57E-05
176.76,3.56E-05
177.18,3.55E-05
177.6,3.53E-05
178.03,3.52E-05
178.45,3.50E-05
178.87,3.49E-05
179.29,3.48E-05
179.72,3.46E-05
180.14,3.45E-05
180.56,3.43E-05
180.99,3.43E-05
181.41,3.42E-05
181.83,3.42E-05
182.25,3.41E-05
182.68,3.40E-05
183.1,3.40E-05
183.52,3.39E-05
183.95,3.38E-05
184.37,3.38E-05
184.79,3.37E-05
185.21,3.36E-05
185.64,3.36E-05
186.06,3.35E-05
186.48,3.34E-05
186.91,3.33E-05
187.33,3.33E-05
187.75,3.32E-05
188.17,3.31E-05
188.6,3.30E-05
189.02,3.29E-05
189.44,3.29E-05
189.87,3.28E-05
190.29,3.27E-05
190.71,3.26E-05
191.13,3.25E-05
191.56,3.24E-05
191.98,3.24E-05
192.4,3.23E-05
192.83,3.22E-05
193.25,3.21E-05
193.67,3.20E-05
194.09,3.19E-05
194.52,3.18E-05
194.94,3.18E-05
195.36,3.17E-05
195.79,3.16E-05
196.21,3.15E-05
196.63,3.14E-05
197.05,3.13E-05
197.48,3.12E-05
197.9,3.12E-05
198.32,3.11E-05
198.75,3.10E-05
199.17,3.09E-05
199.59,3.08E-05
200.01,3.07E-05
200.44,3.07E-05
200.86,3.06E-05
201.28,3.05E-05
201.71,3.04E-05
202.13,3.03E-05
202.55,3.02E-05
202.97,3.01E-05
203.4,3.01E-05
203.82,3.00E-05
204.24,2.99E-05
204.67,2.98E-05
205.09,2.97E-05
205.51,2.96E-05
205.93,2.96E-05
206.36,2.95E-05
206.78,2.95E-05
207.2,2.95E-05
207.63,2.95E-05
208.05,2.95E-05
208.47,2.95E-05
208.89,2.95E-05
209.32,2.95E-05
209.74,2.95E-05
210.16,2.95E-05
210.59,2.95E-05
211.01,2.95E-05
211.43,2.95E-05
211.85,2.95E-05
212.28,2.95E-05
212.7,2.95E-05
213.12,2.95E-05
213.55,2.95E-05
213.97,2.94E-05
214.39,2.94E-05
214.81,2.94E-05
215.24,2.94E-05
215.66,2.93E-05
216.08,2.93E-05
216.51,2.93E-05
216.93,2.93E-05
217.35,2.92E-05
217.78,2.92E-05
218.2,2.93E-05
218.62,2.93E-05
219.04,2.93E-05
219.47,2.93E-05
219.89,2.93E-05
220.31,2.93E-05
220.73,2.93E-05
221.16,2.93E-05
221.58,2.93E-05
222,2.93E-05
222.43,2.93E-05
222.85,2.93E-05
223.27,2.93E-05
223.7,2.93E-05
224.12,2.93E-05
224.54,2.93E-05
224.96,2.92E-05
225.39,2.92E-05
225.81,2.92E-05
226.23,2.91E-05
226.66,2.91E-05
227.08,2.91E-05
227.5,2.91E-05
227.92,2.91E-05
228.35,2.91E-05
228.77,2.91E-05
229.19,2.91E-05
229.62,2.91E-05
230.04,2.91E-05
230.46,2.91E-05
230.88,2.91E-05
231.31,2.91E-05
231.73,2.91E-05
232.15,2.90E-05
232.58,2.90E-05
233,2.90E-05
233.42,2.89E-05
233.84,2.89E-05
234.27,2.88E-05
234.69,2.88E-05
235.11,2.88E-05
235.54,2.87E-05
235.96,2.86E-05
236.38,2.86E-05
236.8,2.85E-05
237.23,2.85E-05
237.65,2.84E-05
238.07,2.83E-05
238.5,2.83E-05
238.92,2.82E-05
239.34,2.81E-05
239.76,2.80E-05
240.19,2.79E-05
240.61,2.79E-05
241.03,2.78E-05
241.46,2.77E-05
241.88,2.76E-05
242.3,2.75E-05
242.72,2.74E-05
243.15,2.73E-05
243.57,2.72E-05
243.99,2.71E-05
244.42,2.70E-05
244.84,2.69E-05
245.26,2.68E-05
245.68,2.67E-05
246.11,2.66E-05
246.53,2.65E-05
246.95,2.64E-05
247.38,2.63E-05
247.8,2.62E-05
248.22,2.61E-05
248.64,2.60E-05
249.07,2.59E-05
249.49,2.57E-05
249.91,2.56E-05
250.34,2.55E-05
250.76,2.54E-05
251.18,2.53E-05
251.6,2.52E-05
252.03,2.51E-05
252.45,2.49E-05
252.87,2.48E-05
253.3,2.47E-05
253.72,2.46E-05
254.14,2.45E-05
254.57,2.44E-05
254.99,2.42E-05
255.41,2.41E-05
255.83,2.40E-05
256.25,2.39E-05
256.68,2.38E-05
257.1,2.37E-05
257.52,2.35E-05
257.95,2.34E-05
258.37,2.33E-05
258.79,2.32E-05
259.22,2.31E-05
259.64,2.30E-05
260.06,2.29E-05
260.49,2.29E-05
260.91,2.28E-05
261.33,2.27E-05
261.75,2.27E-05
262.18,2.26E-05
262.6,2.26E-05
263.02,2.25E-05
263.44,2.24E-05
263.87,2.24E-05
264.29,2.23E-05
264.71,2.23E-05
265.13,2.22E-05
265.56,2.22E-05
265.98,2.21E-05
266.41,2.20E-05
266.83,2.20E-05
267.25,2.19E-05
267.67,2.19E-05
268.1,2.18E-05
268.52,2.18E-05
268.94,2.17E-05
269.37,2.17E-05
269.79,2.16E-05
270.21,2.15E-05
270.63,2.15E-05
271.06,2.14E-05
271.48,2.14E-05
271.9,2.13E-05
272.33,2.13E-05
272.75,2.12E-05
273.17,2.12E-05
273.59,2.11E-05
274.01,2.11E-05
274.44,2.10E-05
274.86,2.10E-05
275.29,2.09E-05
275.71,2.09E-05
276.13,2.08E-05
276.55,2.08E-05
276.98,2.08E-05
277.4,2.08E-05
277.82,2.08E-05
278.25,2.07E-05
278.67,2.07E-05
279.09,2.07E-05
279.51,2.07E-05
279.94,2.07E-05
280.36,2.07E-05
280.78,2.07E-05
281.21,2.06E-05
281.63,2.06E-05
282.05,2.06E-05
282.47,2.06E-05
282.89,2.06E-05
283.32,2.06E-05
283.74,2.05E-05
284.17,2.05E-05
284.59,2.05E-05
285.01,2.05E-05
285.43,2.05E-05
285.86,2.04E-05
286.28,2.04E-05
286.7,2.04E-05
287.12,2.04E-05
287.55,2.04E-05
287.97,2.03E-05
288.39,2.03E-05
288.81,2.03E-05
289.24,2.02E-05
289.66,2.02E-05
290.09,2.02E-05
290.51,2.02E-05
290.93,2.01E-05
291.35,2.01E-05
291.77,2.01E-05
292.2,2.01E-05
292.62,2.01E-05
293.05,2.01E-05
293.47,2.01E-05
293.89,2.01E-05
294.31,2.01E-05
294.74,2.01E-05
295.16,2.01E-05
295.58,2.01E-05
296,2.01E-05
296.43,2.01E-05
296.85,2.00E-05
297.27,2.00E-05
297.69,2.00E-05
298.12,2.00E-05
298.54,2.00E-05
298.97,2.00E-05
299.39,2.00E-05
299.81,1.99E-05
300.23,1.99E-05
300.66,1.99E-05
301.08,1.99E-05
301.5,1.99E-05
301.93,1.99E-05
302.35,1.98E-05
302.77,1.98E-05
303.19,1.98E-05
303.62,1.98E-05
304.04,1.97E-05
304.46,1.97E-05
304.88,1.97E-05
305.31,1.97E-05
305.73,1.96E-05
306.15,1.96E-05
306.58,1.96E-05
307,1.96E-05
307.42,1.95E-05
307.85,1.95E-05
308.27,1.95E-05
308.69,1.94E-05
309.11,1.94E-05
309.54,1.94E-05
309.96,1.93E-05
310.38,1.93E-05
310.81,1.93E-05
311.23,1.92E-05
311.65,1.92E-05
312.07,1.92E-05
312.5,1.91E-05
312.92,1.91E-05
313.34,1.91E-05
313.76,1.90E-05
314.19,1.90E-05
314.61,1.89E-05
315.03,1.89E-05
315.46,1.89E-05
315.88,1.88E-05
316.3,1.88E-05
316.73,1.88E-05
317.15,1.87E-05
317.57,1.87E-05
317.99,1.86E-05
318.42,1.86E-05
318.84,1.86E-05
319.26,1.85E-05
319.69,1.85E-05
320.11,1.84E-05
320.53,1.84E-05
320.96,1.84E-05
321.38,1.83E-05
321.8,1.83E-05
322.22,1.82E-05
322.64,1.82E-05
323.07,1.81E-05
323.49,1.81E-05
323.92,1.81E-05
324.34,1.80E-05
324.76,1.80E-05
325.18,1.79E-05
325.61,1.79E-05
326.03,1.78E-05
326.45,1.78E-05
326.88,1.77E-05
327.3,1.77E-05
327.72,1.77E-05
328.14,1.76E-05
328.56,1.76E-05
328.99,1.75E-05
329.41,1.75E-05
329.84,1.74E-05
330.26,1.74E-05
330.68,1.73E-05
331.1,1.73E-05
331.52,1.72E-05
331.95,1.72E-05
332.37,1.71E-05
332.8,1.71E-05
333.22,1.70E-05
333.64,1.70E-05
334.06,1.69E-05
334.49,1.69E-05
334.91,1.69E-05
335.33,1.68E-05
335.75,1.68E-05
336.18,1.68E-05
336.6,1.68E-05
337.02,1.67E-05
337.44,1.67E-05
337.87,1.67E-05
338.29,1.67E-05
338.72,1.66E-05
339.14,1.66E-05
339.56,1.66E-05
339.98,1.65E-05
340.4,1.65E-05
340.83,1.65E-05
341.25,1.64E-05
341.68,1.64E-05
342.1,1.64E-05
342.52,1.64E-05
342.94,1.63E-05
343.37,1.63E-05
343.79,1.63E-05
344.21,1.62E-05
344.63,1.62E-05
345.06,1.62E-05
345.48,1.61E-05
345.9,1.61E-05
346.32,1.60E-05
346.75,1.60E-05
347.17,1.60E-05
347.6,1.59E-05
348.02,1.59E-05
348.44,1.59E-05
348.86,1.58E-05
349.28,1.58E-05
349.71,1.57E-05
350.13,1.57E-05
350.56,1.57E-05
350.98,1.56E-05
351.4,1.56E-05
351.82,1.55E-05
352.25,1.55E-05
352.67,1.55E-05
353.09,1.54E-05
353.51,1.54E-05
353.94,1.53E-05
354.36,1.53E-05
354.78,1.52E-05
355.2,1.52E-05
355.63,1.52E-05
356.05,1.51E-05
356.48,1.51E-05
356.9,1.50E-05
357.32,1.50E-05
357.74,1.50E-05
358.16,1.49E-05
358.59,1.49E-05
359.01,1.49E-05
359.44,1.49E-05
359.86,1.49E-05
360.28,1.49E-05
360.7,1.49E-05
361.12,1.48E-05
361.55,1.48E-05
361.97,1.48E-05
362.39,1.48E-05
362.82,1.48E-05
363.24,1.48E-05
363.66,1.48E-05
364.08,1.47E-05
364.51,1.47E-05
364.93,1.47E-05
365.36,1.47E-05
365.78,1.47E-05
366.2,1.47E-05
366.62,1.47E-05
367.05,1.47E-05
367.47,1.47E-05
367.89,1.47E-05
368.31,1.47E-05
368.74,1.46E-05
369.16,1.46E-05
369.58,1.46E-05
370,1.46E-05
370.43,1.46E-05
370.85,1.46E-05
371.28,1.46E-05
371.7,1.46E-05
372.12,1.45E-05
372.54,1.45E-05
372.96,1.45E-05
373.39,1.45E-05
373.81,1.45E-05
374.24,1.45E-05
374.66,1.45E-05
375.08,1.45E-05
375.5,1.45E-05
375.93,1.45E-05
376.35,1.45E-05
376.77,1.46E-05
377.19,1.46E-05
377.62,1.46E-05
378.04,1.46E-05
378.46,1.46E-05
378.88,1.46E-05
379.31,1.46E-05
379.73,1.47E-05
380.16,1.47E-05
380.58,1.47E-05
381,1.47E-05
381.42,1.47E-05
381.84,1.47E-05
382.27,1.47E-05
382.69,1.47E-05
383.12,1.48E-05
383.54,1.48E-05
383.96,1.48E-05
384.38,1.48E-05
384.81,1.48E-05
385.23,1.48E-05
385.65,1.48E-05
386.07,1.48E-05
386.5,1.49E-05
386.92,1.49E-05
387.34,1.49E-05
387.77,1.49E-05
388.19,1.49E-05
388.61,1.49E-05
389.04,1.49E-05
389.46,1.49E-05
389.88,1.50E-05
390.3,1.50E-05
390.73,1.50E-05
391.15,1.50E-05
391.57,1.50E-05
392,1.50E-05
392.42,1.50E-05
392.84,1.51E-05
393.26,1.51E-05
393.69,1.51E-05
394.11,1.51E-05
394.53,1.51E-05
394.95,1.51E-05
395.38,1.51E-05
395.8,1.51E-05
396.22,1.52E-05
396.65,1.52E-05
397.07,1.52E-05
397.49,1.52E-05
397.92,1.52E-05
398.34,1.52E-05
398.76,1.52E-05
399.18,1.52E-05
399.61,1.53E-05
400.03,1.53E-05
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,

==> data/spurious_currents/Amplitude_64_EBCSF.csv <==
0,0
0.1495,3.45E-06
0.29901,6.88E-06
0.44851,1.03E-05
0.59802,1.36E-05
0.74752,1.70E-05
0.89703,2.03E-05
1.0465,2.35E-05
1.196,2.67E-05
1.3455,2.98E-05
1.495,3.29E-05
1.6446,3.59E-05
1.7941,3.89E-05
1.9436,4.18E-05
2.0931,4.46E-05
2.2426,4.74E-05
2.3921,5.01E-05
2.5416,5.27E-05
2.6911,5.53E-05
2.8406,5.77E-05
2.9901,6.01E-05
3.1396,6.24E-05
3.2891,6.47E-05
3.4386,6.68E-05
3.5881,6.89E-05
3.7376,7.09E-05
3.8871,7.28E-05
4.0366,7.46E-05
4.1862,7.64E-05
4.3357,7.80E-05
4.4851,7.96E-05
4.6346,8.11E-05
4.7842,8.25E-05
4.9337,8.38E-05
5.0832,8.51E-05
5.2327,8.63E-05
5.3822,8.74E-05
5.5317,8.85E-05
5.6812,8.94E-05
5.8307,9.04E-05
5.9802,9.12E-05
6.1297,9.20E-05
6.2792,9.26E-05
6.4287,9.32E-05
6.5782,9.38E-05
6.7277,9.42E-05
6.8772,9.46E-05
7.0267,9.49E-05
7.1763,9.51E-05
7.3258,9.52E-05
7.4752,9.53E-05
7.6247,9.52E-05
7.7743,9.52E-05
7.9238,9.51E-05
8.0733,9.50E-05
8.2228,9.49E-05
8.3723,9.47E-05
8.5218,9.44E-05
8.6713,9.41E-05
8.8208,9.37E-05
8.9703,9.33E-05
9.1198,9.27E-05
9.2693,9.22E-05
9.4188,9.15E-05
9.5683,9.08E-05
9.7178,9.00E-05
9.8673,8.92E-05
10.017,8.83E-05
10.166,8.74E-05
10.316,8.64E-05
10.465,8.53E-05
10.615,8.42E-05
10.764,8.30E-05
10.914,8.18E-05
11.063,8.06E-05
11.213,7.93E-05
11.362,7.79E-05
11.512,7.65E-05
11.661,7.50E-05
11.811,7.36E-05
11.96,7.20E-05
12.11,7.05E-05
12.259,6.88E-05
12.409,6.72E-05
12.558,6.55E-05
12.708,6.38E-05
12.857,6.21E-05
13.007,6.03E-05
13.156,5.88E-05
13.306,5.74E-05
13.455,5.58E-05
13.605,5.43E-05
13.754,5.27E-05
13.904,5.12E-05
14.053,4.96E-05
14.203,4.81E-05
14.352,4.69E-05
14.502,4.57E-05
14.652,4.45E-05
14.801,4.32E-05
14.95,4.20E-05
15.1,4.07E-05
15.249,3.95E-05
15.399,3.82E-05
15.549,3.69E-05
15.698,3.59E-05
15.848,3.51E-05
15.997,3.43E-05
16.147,3.36E-05
16.296,3.31E-05
16.446,3.26E-05
16.595,3.20E-05
16.745,3.16E-05
16.894,3.12E-05
17.044,3.08E-05
17.193,3.04E-05
17.343,2.99E-05
17.492,2.96E-05
17.642,2.93E-05
17.791,2.90E-05
17.941,2.87E-05
18.09,2.84E-05
18.24,2.82E-05
18.389,2.80E-05
18.539,2.78E-05
18.688,2.76E-05
18.838,2.74E-05
18.987,2.74E-05
19.137,2.78E-05
19.286,2.85E-05
19.436,2.92E-05
19.585,2.99E-05
19.735,3.05E-05
19.884,3.12E-05
20.034,3.18E-05
20.183,3.28E-05
20.333,3.38E-05
20.482,3.47E-05
20.632,3.57E-05
20.781,3.65E-05
20.931,3.73E-05
21.08,3.81E-05
21.23,3.88E-05
21.379,3.95E-05
21.529,4.01E-05
21.678,4.07E-05
21.828,4.12E-05
21.977,4.17E-05
22.127,4.23E-05
22.276,4.31E-05
22.426,4.37E-05
22.575,4.44E-05
22.725,4.50E-05
22.874,4.55E-05
23.024,4.60E-05
23.173,4.64E-05
23.323,4.68E-05
23.472,4.72E-05
23.622,4.75E-05
23.771,4.77E-05
23.921,4.80E-05
24.07,4.81E-05
24.22,4.82E-05
24.369,4.83E-05
24.519,4.83E-05
24.668,4.83E-05
24.818,4.83E-05
24.967,4.82E-05
25.117,4.80E-05
25.266,4.78E-05
25.416,4.76E-05
25.565,4.76E-05
25.715,4.75E-05
25.864,4.74E-05
26.014,4.73E-05
26.163,4.72E-05
26.313,4.71E-05
26.462,4.70E-05
26.612,4.69E-05
26.761,4.68E-05
26.911,4.66E-05
27.06,4.64E-05
27.21,4.61E-05
27.359,4.58E-05
27.509,4.55E-05
27.659,4.52E-05
27.808,4.48E-05
27.958,4.45E-05
28.107,4.40E-05
28.257,4.36E-05
28.406,4.34E-05
28.556,4.33E-05
28.705,4.32E-05
28.854,4.31E-05
29.004,4.30E-05
29.153,4.30E-05
29.303,4.30E-05
29.452,4.30E-05
29.602,4.30E-05
29.751,4.29E-05
29.901,4.28E-05
30.051,4.28E-05
30.2,4.26E-05
30.35,4.25E-05
30.499,4.24E-05
30.649,4.24E-05
30.798,4.24E-05
30.948,4.24E-05
31.097,4.25E-05
31.246,4.27E-05
31.396,4.28E-05
31.545,4.30E-05
31.695,4.33E-05
31.844,4.35E-05
31.994,4.38E-05
32.144,4.40E-05
32.293,4.42E-05
32.443,4.44E-05
32.592,4.45E-05
32.742,4.46E-05
32.891,4.47E-05
33.041,4.48E-05
33.19,4.49E-05
33.34,4.50E-05
33.489,4.50E-05
33.639,4.50E-05
33.788,4.50E-05
33.938,4.50E-05
34.087,4.49E-05
34.237,4.48E-05
34.386,4.48E-05
34.536,4.49E-05
34.685,4.49E-05
34.835,4.50E-05
34.984,4.50E-05
35.134,4.51E-05
35.283,4.51E-05
35.433,4.50E-05
35.582,4.50E-05
35.732,4.49E-05
35.881,4.49E-05
36.031,4.48E-05
36.18,4.46E-05
36.33,4.45E-05
36.479,4.43E-05
36.629,4.42E-05
36.778,4.40E-05
36.928,4.37E-05
37.077,4.35E-05
37.227,4.32E-05
37.376,4.30E-05
37.526,4.26E-05
37.675,4.23E-05
37.825,4.20E-05
37.974,4.18E-05
38.124,4.16E-05
38.273,4.15E-05
38.423,4.14E-05
38.572,4.13E-05
38.722,4.11E-05
38.871,4.10E-05
39.021,4.08E-05
39.17,4.06E-05
39.32,4.04E-05
39.469,4.02E-05
39.619,3.99E-05
39.768,3.97E-05
39.918,3.94E-05
40.067,3.91E-05
40.217,3.89E-05
40.366,3.85E-05
40.516,3.82E-05
40.665,3.79E-05
40.815,3.75E-05
40.964,3.74E-05
41.114,3.73E-05
41.264,3.73E-05
41.413,3.72E-05
41.562,3.71E-05
41.712,3.70E-05
41.861,3.69E-05
42.011,3.67E-05
42.16,3.66E-05
42.31,3.64E-05
42.459,3.63E-05
42.609,3.61E-05
42.758,3.59E-05
42.908,3.57E-05
43.057,3.54E-05
43.207,3.52E-05
43.356,3.49E-05
43.506,3.46E-05
43.656,3.44E-05
43.805,3.41E-05
43.955,3.38E-05
44.104,3.35E-05
44.254,3.32E-05
44.403,3.30E-05
44.553,3.26E-05
44.702,3.23E-05
44.852,3.20E-05
45.001,3.17E-05
45.151,3.18E-05
45.3,3.19E-05
45.45,3.20E-05
45.599,3.20E-05
45.748,3.21E-05
45.898,3.21E-05
46.047,3.21E-05
46.197,3.23E-05
46.346,3.27E-05
46.496,3.30E-05
46.645,3.33E-05
46.795,3.36E-05
46.944,3.39E-05
47.094,3.42E-05
47.243,3.44E-05
47.393,3.47E-05
47.542,3.49E-05
47.692,3.51E-05
47.841,3.54E-05
47.991,3.56E-05
48.141,3.57E-05
48.29,3.59E-05
48.44,3.61E-05
48.589,3.62E-05
48.739,3.64E-05
48.888,3.65E-05
49.038,3.66E-05
49.187,3.67E-05
49.337,3.67E-05
49.486,3.68E-05
49.636,3.68E-05
49.785,3.69E-05
49.935,3.69E-05
50.084,3.69E-05
50.234,3.68E-05
50.383,3.68E-05
50.533,3.68E-05
50.682,3.67E-05
50.832,3.66E-05
50.981,3.66E-05
51.131,3.66E-05
51.28,3.67E-05
51.43,3.67E-05
51.579,3.67E-05
51.729,3.66E-05
51.878,3.66E-05
52.028,3.65E-05
52.177,3.65E-05
52.327,3.64E-05
52.476,3.63E-05
52.626,3.62E-05
52.775,3.61E-05
52.925,3.59E-05
53.074,3.58E-05
53.224,3.56E-05
53.373,3.54E-05
53.523,3.52E-05
53.672,3.50E-05
53.822,3.48E-05
53.971,3.46E-05
54.121,3.44E-05
54.27,3.43E-05
54.42,3.42E-05
54.569,3.41E-05
54.719,3.40E-05
54.868,3.39E-05
55.018,3.38E-05
55.167,3.36E-05
55.317,3.35E-05
55.466,3.33E-05
55.616,3.31E-05
55.765,3.31E-05
55.915,3.32E-05
56.064,3.34E-05
56.214,3.36E-05
56.364,3.38E-05
56.513,3.39E-05
56.663,3.40E-05
56.812,3.42E-05
56.962,3.43E-05
57.111,3.44E-05
57.261,3.45E-05
57.41,3.46E-05
57.559,3.47E-05
57.709,3.47E-05
57.858,3.48E-05
58.008,3.48E-05
58.157,3.48E-05
58.307,3.48E-05
58.456,3.49E-05
58.606,3.51E-05
58.756,3.52E-05
58.905,3.53E-05
59.054,3.55E-05
59.204,3.56E-05
59.354,3.59E-05
59.503,3.64E-05
59.652,3.68E-05
59.802,3.72E-05
59.952,3.76E-05
60.101,3.80E-05
60.25,3.84E-05
60.4,3.88E-05
60.55,3.91E-05
60.699,3.94E-05
60.849,3.98E-05
60.998,4.01E-05
61.148,4.03E-05
61.297,4.06E-05
61.447,4.09E-05
61.596,4.12E-05
61.745,4.14E-05
61.895,4.17E-05
62.044,4.20E-05
62.194,4.22E-05
62.343,4.24E-05
62.493,4.26E-05
62.642,4.28E-05
62.792,4.30E-05
62.941,4.32E-05
63.091,4.33E-05
63.24,4.34E-05
63.39,4.35E-05
63.54,4.36E-05
63.689,4.37E-05
63.839,4.38E-05
63.988,4.38E-05
64.138,4.39E-05
64.287,4.39E-05
64.437,4.39E-05
64.586,4.39E-05
64.736,4.39E-05
64.885,4.38E-05
65.035,4.38E-05
65.184,4.37E-05
65.334,4.36E-05
65.483,4.35E-05
65.633,4.34E-05
65.782,4.33E-05
65.932,4.31E-05
66.081,4.30E-05
66.231,4.28E-05
66.38,4.26E-05
66.53,4.24E-05
66.679,4.22E-05
66.829,4.19E-05
66.978,4.17E-05
67.128,4.14E-05
67.277,4.12E-05
67.427,4.09E-05
67.576,4.06E-05
67.726,4.03E-05
67.875,4.00E-05
68.025,3.97E-05
68.174,3.94E-05
68.324,3.92E-05
68.473,3.88E-05
68.623,3.85E-05
68.772,3.82E-05
68.922,3.78E-05
69.071,3.75E-05
69.221,3.71E-05
69.37,3.67E-05
69.52,3.63E-05
69.669,3.59E-05
69.819,3.55E-05
69.968,3.51E-05
70.118,3.47E-05
70.267,3.43E-05
70.417,3.39E-05
70.566,3.36E-05
70.716,3.32E-05
70.865,3.28E-05
71.015,3.24E-05
71.164,3.20E-05
71.314,3.16E-05
71.463,3.11E-05
71.613,3.07E-05
71.762,3.03E-05
71.912,2.98E-05
72.061,2.96E-05
72.211,2.95E-05
72.361,2.94E-05
72.51,2.93E-05
72.659,2.93E-05
72.809,2.92E-05
72.959,2.91E-05
73.108,2.90E-05
73.257,2.89E-05
73.407,2.89E-05
73.556,2.88E-05
73.706,2.88E-05
73.855,2.87E-05
74.005,2.86E-05
74.154,2.86E-05
74.304,2.85E-05
74.453,2.84E-05
74.603,2.83E-05
74.752,2.81E-05
74.902,2.80E-05
75.052,2.79E-05
75.201,2.77E-05
75.35,2.75E-05
75.5,2.74E-05
75.65,2.72E-05
75.799,2.70E-05
75.948,2.68E-05
76.098,2.66E-05
76.248,2.64E-05
76.397,2.62E-05
76.546,2.61E-05
76.696,2.61E-05
76.846,2.60E-05
76.995,2.59E-05
77.145,2.59E-05
77.294,2.58E-05
77.444,2.57E-05
77.593,2.55E-05
77.743,2.54E-05
77.892,2.53E-05
78.041,2.52E-05
78.191,2.50E-05
78.341,2.49E-05
78.49,2.47E-05
78.639,2.45E-05
78.789,2.43E-05
78.939,2.42E-05
79.088,2.40E-05
79.238,2.41E-05
79.387,2.42E-05
79.537,2.43E-05
79.686,2.44E-05
79.836,2.45E-05
79.985,2.46E-05
80.135,2.47E-05
80.284,2.47E-05
80.434,2.48E-05
80.583,2.48E-05
80.733,2.49E-05
80.882,2.49E-05
81.032,2.49E-05
81.181,2.50E-05
81.331,2.50E-05
81.48,2.50E-05
81.63,2.50E-05
81.779,2.51E-05
81.929,2.53E-05
82.078,2.54E-05
82.228,2.56E-05
82.377,2.57E-05
82.527,2.58E-05
82.676,2.60E-05
82.826,2.61E-05
82.975,2.62E-05
83.125,2.63E-05
83.274,2.66E-05
83.424,2.70E-05
83.573,2.75E-05
83.723,2.79E-05
83.872,2.83E-05
84.022,2.88E-05
84.171,2.92E-05
84.321,2.96E-05
84.47,3.00E-05
84.62,3.03E-05
84.769,3.07E-05
84.919,3.11E-05
85.068,3.14E-05
85.218,3.18E-05
85.367,3.21E-05
85.517,3.24E-05
85.666,3.27E-05
85.816,3.30E-05
85.965,3.33E-05
86.115,3.36E-05
86.264,3.38E-05
86.414,3.41E-05
86.564,3.43E-05
86.713,3.45E-05
86.862,3.48E-05
87.012,3.50E-05
87.162,3.52E-05
87.311,3.53E-05
87.46,3.55E-05
87.61,3.57E-05
87.76,3.58E-05
87.909,3.60E-05
88.058,3.61E-05
88.208,3.62E-05
88.358,3.63E-05
88.507,3.64E-05
88.657,3.65E-05
88.806,3.66E-05
88.956,3.66E-05
89.105,3.67E-05
89.255,3.67E-05
89.404,3.67E-05
89.553,3.67E-05
89.703,3.67E-05
89.853,3.67E-05
90.002,3.67E-05
90.151,3.67E-05
90.301,3.66E-05
90.451,3.66E-05
90.6,3.65E-05
90.75,3.64E-05
90.899,3.64E-05
91.049,3.63E-05
91.198,3.62E-05
91.347,3.60E-05
91.497,3.59E-05
91.647,3.58E-05
91.796,3.56E-05
91.945,3.55E-05
92.095,3.53E-05
92.245,3.51E-05
92.394,3.49E-05
92.543,3.47E-05
92.693,3.45E-05
92.843,3.43E-05
92.992,3.41E-05
93.141,3.38E-05
93.291,3.36E-05
93.441,3.33E-05
93.59,3.31E-05
93.74,3.28E-05
93.889,3.25E-05
94.039,3.22E-05
94.188,3.19E-05
94.338,3.17E-05
94.487,3.14E-05
94.637,3.11E-05
94.786,3.08E-05
94.936,3.05E-05
95.085,3.02E-05
95.235,2.99E-05
95.384,2.95E-05
95.534,2.92E-05
95.683,2.89E-05
95.833,2.85E-05
95.982,2.82E-05
96.132,2.78E-05
96.281,2.74E-05
96.431,2.70E-05
96.58,2.67E-05
96.73,2.63E-05
96.879,2.59E-05
97.029,2.55E-05
97.178,2.51E-05
97.328,2.46E-05
97.477,2.42E-05
97.627,2.38E-05
97.776,2.34E-05
97.926,2.29E-05
98.075,2.25E-05
98.225,2.20E-05
98.374,2.16E-05
98.524,2.11E-05
98.673,2.07E-05
98.823,2.06E-05
98.972,2.04E-05
99.122,2.03E-05
99.271,2.02E-05
99.421,2.01E-05
99.57,1.99E-05
99.72,1.98E-05
99.869,1.96E-05
100.02,1.95E-05
100.17,1.93E-05
100.32,1.92E-05
100.47,1.90E-05
100.62,1.88E-05
100.77,1.86E-05
100.92,1.84E-05
101.07,1.82E-05
101.22,1.80E-05
101.36,1.78E-05
101.51,1.76E-05
101.66,1.74E-05
101.81,1.72E-05
101.96,1.70E-05
102.11,1.69E-05
102.26,1.68E-05
102.41,1.66E-05
102.56,1.65E-05
102.71,1.63E-05
102.86,1.62E-05
103.01,1.60E-05
103.16,1.58E-05
103.31,1.57E-05
103.46,1.55E-05
103.61,1.53E-05
103.76,1.51E-05
103.91,1.50E-05
104.06,1.48E-05
104.2,1.46E-05
104.35,1.44E-05
104.5,1.42E-05
104.65,1.40E-05
104.8,1.39E-05
104.95,1.39E-05
105.1,1.38E-05
105.25,1.37E-05
105.4,1.36E-05
105.55,1.35E-05
105.7,1.34E-05
105.85,1.33E-05
106,1.32E-05
106.15,1.31E-05
106.3,1.30E-05
106.45,1.29E-05
106.6,1.29E-05
106.75,1.29E-05
106.9,1.29E-05
107.05,1.29E-05
107.19,1.30E-05
107.34,1.30E-05
107.49,1.30E-05
107.64,1.30E-05
107.79,1.30E-05
107.94,1.30E-05
108.09,1.34E-05
108.24,1.37E-05
108.39,1.41E-05
108.54,1.44E-05
108.69,1.48E-05
108.84,1.51E-05
108.99,1.55E-05
109.14,1.58E-05
109.29,1.62E-05
109.44,1.65E-05
109.59,1.68E-05
109.74,1.71E-05
109.89,1.74E-05
110.04,1.77E-05
110.19,1.80E-05
110.33,1.83E-05
110.48,1.86E-05
110.63,1.89E-05
110.78,1.92E-05
110.93,1.95E-05
111.08,1.97E-05
111.23,2.00E-05
111.38,2.03E-05
111.53,2.05E-05
111.68,2.08E-05
111.83,2.11E-05
111.98,2.13E-05
112.13,2.15E-05
112.28,2.18E-05
112.43,2.20E-05
112.58,2.22E-05
112.73,2.24E-05
112.88,2.26E-05
113.03,2.28E-05
113.18,2.29E-05
113.32,2.31E-05
113.47,2.33E-05
113.62,2.34E-05
113.77,2.36E-05
113.92,2.37E-05
114.07,2.38E-05
114.22,2.40E-05
114.37,2.41E-05
114.52,2.42E-05
114.67,2.43E-05
114.82,2.44E-05
114.97,2.45E-05
115.12,2.45E-05
115.27,2.46E-05
115.42,2.47E-05
115.57,2.47E-05
115.72,2.48E-05
115.87,2.48E-05
116.02,2.48E-05
116.17,2.49E-05
116.31,2.49E-05
116.46,2.49E-05
116.61,2.49E-05
116.76,2.49E-05
116.91,2.48E-05
117.06,2.48E-05
117.21,2.48E-05
117.36,2.47E-05
117.51,2.47E-05
117.66,2.46E-05
117.81,2.46E-05
117.96,2.45E-05
118.11,2.44E-05
118.26,2.44E-05
118.41,2.43E-05
118.56,2.42E-05
118.71,2.41E-05
118.86,2.40E-05
119.01,2.39E-05
119.16,2.37E-05
119.3,2.36E-05
119.45,2.35E-05
119.6,2.33E-05
119.75,2.32E-05
119.9,2.30E-05
120.05,2.29E-05
120.2,2.27E-05
120.35,2.25E-05
120.5,2.23E-05
120.65,2.22E-05
120.8,2.20E-05
120.95,2.18E-05
121.1,2.16E-05
121.25,2.14E-05
121.4,2.12E-05
121.55,2.09E-05
121.7,2.07E-05
121.85,2.05E-05
122,2.03E-05
122.15,2.00E-05
122.3,1.98E-05
122.44,1.95E-05
122.59,1.93E-05
122.74,1.90E-05
122.89,1.88E-05
123.04,1.85E-05
123.19,1.82E-05
123.34,1.80E-05
123.49,1.77E-05
123.64,1.74E-05
123.79,1.71E-05
123.94,1.68E-05
124.09,1.65E-05
124.24,1.62E-05
124.39,1.59E-05
124.54,1.56E-05
124.69,1.53E-05
124.84,1.50E-05
124.99,1.47E-05
125.14,1.44E-05
125.29,1.41E-05
125.43,1.38E-05
125.58,1.34E-05
125.73,1.31E-05
125.88,1.28E-05
126.03,1.25E-05
126.18,1.23E-05
126.33,1.21E-05
126.48,1.20E-05
126.63,1.19E-05
126.78,1.17E-05
126.93,1.16E-05
127.08,1.14E-05
127.23,1.13E-05
127.38,1.12E-05
127.53,1.10E-05
127.68,1.08E-05
127.83,1.07E-05
127.98,1.05E-05
128.13,1.04E-05
128.28,1.04E-05
128.42,1.04E-05
128.57,1.03E-05
128.72,1.03E-05
128.87,1.03E-05
129.02,1.03E-05
129.17,1.03E-05
129.32,1.02E-05
129.47,1.02E-05
129.62,1.02E-05
129.77,1.02E-05
129.92,1.01E-05
130.07,1.01E-05
130.22,1.01E-05
130.37,1.01E-05
130.52,1.00E-05
130.67,1.00E-05
130.82,9.96E-06
130.97,9.93E-06
131.12,9.89E-06
131.27,9.85E-06
131.41,9.81E-06
131.56,9.77E-06
131.71,9.72E-06
131.86,9.68E-06
132.01,9.63E-06
132.16,9.58E-06
132.31,9.53E-06
132.46,9.48E-06
132.61,9.43E-06
132.76,9.38E-06
132.91,9.32E-06
133.06,9.27E-06
133.21,9.21E-06
133.36,9.15E-06
133.51,9.09E-06
133.66,9.03E-06
133.81,8.97E-06
133.96,8.94E-06
134.11,8.90E-06
134.26,8.86E-06
134.41,8.82E-06
134.55,8.77E-06
134.7,8.73E-06
134.85,8.69E-06
135,8.64E-06
135.15,8.60E-06
135.3,8.55E-06
135.45,8.68E-06
135.6,8.93E-06
135.75,9.18E-06
135.9,9.43E-06
136.05,9.68E-06
136.2,9.92E-06
136.35,1.02E-05
136.5,1.04E-05
136.65,1.06E-05
136.8,1.08E-05
136.95,1.11E-05
137.1,1.13E-05
137.25,1.15E-05
137.4,1.17E-05
137.54,1.19E-05
137.69,1.21E-05
137.84,1.23E-05
137.99,1.25E-05
138.14,1.27E-05
138.29,1.29E-05
138.44,1.30E-05
138.59,1.32E-05
138.74,1.34E-05
138.89,1.35E-05
139.04,1.37E-05
139.19,1.39E-05
139.34,1.40E-05
139.49,1.42E-05
139.64,1.43E-05
139.79,1.44E-05
139.94,1.46E-05
140.09,1.47E-05
140.24,1.48E-05
140.39,1.49E-05
140.53,1.50E-05
140.68,1.52E-05
140.83,1.53E-05
140.98,1.54E-05
141.13,1.54E-05
141.28,1.55E-05
141.43,1.56E-05
141.58,1.57E-05
141.73,1.58E-05
141.88,1.58E-05
142.03,1.59E-05
142.18,1.60E-05
142.33,1.60E-05
142.48,1.61E-05
142.63,1.61E-05
142.78,1.62E-05
142.93,1.62E-05
143.08,1.62E-05
143.23,1.63E-05
143.38,1.63E-05
143.52,1.63E-05
143.67,1.63E-05
143.82,1.63E-05
143.97,1.63E-05
144.12,1.63E-05
144.27,1.63E-05
144.42,1.63E-05
144.57,1.63E-05
144.72,1.63E-05
144.87,1.62E-05
145.02,1.62E-05
145.17,1.62E-05
145.32,1.61E-05
145.47,1.61E-05
145.62,1.60E-05
145.77,1.60E-05
145.92,1.59E-05
146.07,1.59E-05
146.22,1.58E-05
146.37,1.58E-05
146.51,1.57E-05
146.66,1.56E-05
146.81,1.55E-05
146.96,1.55E-05
147.11,1.54E-05
147.26,1.53E-05
147.41,1.52E-05
147.56,1.51E-05
147.71,1.50E-05
147.86,1.49E-05
148.01,1.48E-05
148.16,1.47E-05
148.31,1.45E-05
148.46,1.44E-05
148.61,1.43E-05
148.76,1.42E-05
148.91,1.41E-05
149.06,1.39E-05
149.21,1.38E-05
149.36,1.36E-05
149.5,1.35E-05
149.65,1.34E-05
149.8,1.32E-05
149.95,1.31E-05
150.1,1.29E-05
150.25,1.28E-05
150.4,1.26E-05
150.55,1.24E-05
150.7,1.23E-05
150.85,1.21E-05
151,1.19E-05
151.15,1.18E-05
151.3,1.16E-05
151.45,1.14E-05
151.6,1.12E-05
151.75,1.11E-05
151.9,1.09E-05
152.05,1.07E-05
152.2,1.06E-05
152.35,1.04E-05
152.5,1.03E-05
152.64,1.02E-05
152.79,1.00E-05
152.94,9.88E-06
153.09,9.74E-06
153.24,9.59E-06
153.39,9.45E-06
153.54,9.30E-06
153.69,9.15E-06
153.84,8.99E-06
153.99,8.84E-06
154.14,8.68E-06
154.29,8.52E-06
154.44,8.36E-06
154.59,8.20E-06
154.74,8.08E-06
154.89,7.96E-06
155.04,7.85E-06
155.19,7.80E-06
155.34,7.76E-06
155.49,7.71E-06
155.63,7.66E-06
155.78,7.60E-06
155.93,7.55E-06
156.08,7.49E-06
156.23,7.43E-06
156.38,7.37E-06
156.53,7.31E-06
156.68,7.24E-06
156.83,7.18E-06
156.98,7.11E-06
157.13,7.04E-06
157.28,6.96E-06
157.43,6.89E-06
157.58,6.81E-06
157.73,6.73E-06
157.88,6.65E-06
158.03,6.57E-06
158.18,6.49E-06
158.33,6.44E-06
158.48,6.41E-06
158.62,6.37E-06
158.77,6.32E-06
158.92,6.28E-06
159.07,6.23E-06
159.22,6.19E-06
159.37,6.14E-06
159.52,6.09E-06
159.67,6.04E-06
159.82,5.98E-06
159.97,5.93E-06
160.12,5.87E-06
160.27,5.82E-06
160.42,5.76E-06
160.57,5.70E-06
160.72,5.63E-06
160.87,5.61E-06
161.02,5.64E-06
161.17,5.66E-06
161.32,5.69E-06
161.47,5.71E-06
161.62,5.72E-06
161.76,5.74E-06
161.91,5.76E-06
162.06,5.83E-06
162.21,5.90E-06
162.36,5.97E-06
162.51,6.03E-06
162.66,6.09E-06
162.81,6.15E-06
162.96,6.21E-06
163.11,6.26E-06
163.26,6.31E-06
163.41,6.36E-06
163.56,6.41E-06
163.71,6.49E-06
163.86,6.58E-06
164.01,6.67E-06
164.16,6.75E-06
164.31,6.84E-06
164.46,6.92E-06
164.6,7.00E-06
164.75,7.07E-06
164.9,7.15E-06
165.05,7.22E-06
165.2,7.29E-06
165.35,7.37E-06
165.5,7.52E-06
165.65,7.66E-06
165.8,7.80E-06
165.95,7.93E-06
166.1,8.07E-06
166.25,8.20E-06
166.4,8.33E-06
166.55,8.45E-06
166.7,8.57E-06
166.85,8.69E-06
167,8.81E-06
167.15,8.93E-06
167.3,9.04E-06
167.45,9.15E-06
167.59,9.25E-06
167.74,9.36E-06
167.89,9.46E-06
168.04,9.55E-06
168.19,9.65E-06
168.34,9.74E-06
168.49,9.83E-06
168.64,9.91E-06
168.79,9.99E-06
168.94,1.01E-05
169.09,1.01E-05
169.24,1.02E-05
169.39,1.03E-05
169.54,1.04E-05
169.69,1.04E-05
169.84,1.05E-05
169.99,1.05E-05
170.14,1.06E-05
170.29,1.06E-05
170.44,1.07E-05
170.59,1.07E-05
170.73,1.08E-05
170.88,1.08E-05
171.03,1.08E-05
171.18,1.09E-05
171.33,1.09E-05
171.48,1.09E-05
171.63,1.10E-05
171.78,1.10E-05
171.93,1.10E-05
172.08,1.10E-05
172.23,1.10E-05
172.38,1.10E-05
172.53,1.10E-05
172.68,1.10E-05
172.83,1.10E-05
172.98,1.10E-05
173.13,1.10E-05
173.28,1.10E-05
173.43,1.10E-05
173.58,1.10E-05
173.72,1.09E-05
173.87,1.09E-05
174.02,1.09E-05
174.17,1.08E-05
174.32,1.08E-05
174.47,1.08E-05
174.62,1.07E-05
174.77,1.07E-05
174.92,1.06E-05
175.07,1.06E-05
175.22,1.05E-05
175.37,1.05E-05
175.52,1.04E-05
175.67,1.04E-05
175.82,1.03E-05
175.97,1.02E-05
176.12,1.02E-05
176.27,1.01E-05
176.42,1.00E-05
176.57,9.95E-06
176.72,9.87E-06
176.86,9.79E-06
177.01,9.70E-06
177.16,9.61E-06
177.31,9.53E-06
177.46,9.43E-06
177.61,9.34E-06
177.76,9.24E-06
177.91,9.14E-06
178.06,9.04E-06
178.21,8.94E-06
178.36,8.83E-06
178.51,8.72E-06
178.66,8.61E-06
178.81,8.50E-06
178.96,8.39E-06
179.11,8.28E-06
179.26,8.17E-06
179.41,8.05E-06
179.56,7.93E-06
179.71,7.81E-06
179.85,7.69E-06
180,7.57E-06
180.15,7.45E-06
180.3,7.32E-06
180.45,7.19E-06
180.6,7.06E-06
180.75,6.93E-06
180.9,6.80E-06
181.05,6.66E-06
181.2,6.52E-06
181.35,6.39E-06
181.5,6.25E-06
181.65,6.11E-06
181.8,5.96E-06
181.95,5.82E-06
182.1,5.71E-06
182.25,5.63E-06
182.4,5.56E-06
182.55,5.48E-06
182.69,5.40E-06
182.84,5.31E-06
182.99,5.23E-06
183.14,5.15E-06
183.29,5.06E-06
183.44,4.97E-06
183.59,4.89E-06
183.74,4.80E-06
183.89,4.71E-06
184.04,4.69E-06
184.19,4.68E-06
184.34,4.67E-06
184.49,4.65E-06
184.64,4.64E-06
184.79,4.62E-06
184.94,4.61E-06
185.09,4.59E-06
185.24,4.58E-06
185.39,4.56E-06
185.54,4.55E-06
185.69,4.53E-06
185.83,4.51E-06
185.98,4.50E-06
186.13,4.48E-06
186.28,4.46E-06
186.43,4.44E-06
186.58,4.43E-06
186.73,4.41E-06
186.88,4.39E-06
187.03,4.37E-06
187.18,4.35E-06
187.33,4.34E-06
187.48,4.33E-06
187.63,4.31E-06
187.78,4.30E-06
187.93,4.28E-06
188.08,4.26E-06
188.23,4.25E-06
188.38,4.23E-06
188.53,4.22E-06
188.68,4.20E-06
188.82,4.18E-06
188.97,4.17E-06
189.12,4.15E-06
189.27,4.13E-06
189.42,4.12E-06
189.57,4.10E-06
189.72,4.08E-06
189.87,4.06E-06
190.02,4.04E-06
190.17,4.03E-06
190.32,4.01E-06
190.47,3.99E-06
190.62,3.97E-06
190.77,3.95E-06
190.92,3.94E-06
191.07,3.92E-06
191.22,3.90E-06
191.37,4.03E-06
191.52,4.15E-06
191.67,4.27E-06
191.81,4.39E-06
191.96,4.51E-06
192.11,4.63E-06
192.26,4.74E-06
192.41,4.86E-06
192.56,4.97E-06
192.71,5.08E-06
192.86,5.18E-06
193.01,5.29E-06
193.16,5.39E-06
193.31,5.50E-06
193.46,5.59E-06
193.61,5.69E-06
193.76,5.79E-06
193.91,5.88E-06
194.06,5.97E-06
194.21,6.06E-06
194.36,6.15E-06
194.51,6.23E-06
194.66,6.31E-06
194.81,6.39E-06
194.95,6.47E-06
195.1,6.55E-06
195.25,6.62E-06
195.4,6.69E-06
195.55,6.76E-06
195.7,6.82E-06
195.85,6.89E-06
196,6.95E-06
196.15,7.01E-06
196.3,7.06E-06
196.45,7.12E-06
196.6,7.17E-06
196.75,7.22E-06
196.9,7.26E-06
197.05,7.31E-06
197.2,7.35E-06
197.35,7.39E-06
197.5,7.43E-06
197.65,7.46E-06
197.8,7.49E-06
197.94,7.52E-06
198.09,7.55E-06
198.24,7.58E-06
198.39,7.60E-06
198.54,7.62E-06
198.69,7.64E-06
198.84,7.65E-06
198.99,7.66E-06
199.14,7.67E-06
199.29,7.68E-06
199.44,7.69E-06
199.59,7.69E-06
199.74,7.69E-06
199.89,7.69E-06
200.04,7.69E-06
200.19,7.68E-06
200.34,7.67E-06
200.49,7.66E-06
200.64,7.65E-06
200.79,7.63E-06
200.93,7.61E-06
201.08,7.59E-06
201.23,7.57E-06
201.38,7.55E-06
201.53,7.52E-06
201.68,7.49E-06
201.83,7.46E-06
201.98,7.43E-06
202.13,7.39E-06
202.28,7.35E-06
202.43,7.31E-06
202.58,7.27E-06
202.73,7.23E-06
202.88,7.18E-06
203.03,7.13E-06
203.18,7.08E-06
203.33,7.03E-06
203.48,6.98E-06
203.63,6.92E-06
203.78,6.87E-06
203.92,6.81E-06
204.07,6.75E-06
204.22,6.68E-06
204.37,6.62E-06
204.52,6.55E-06
204.67,6.48E-06
204.82,6.41E-06
204.97,6.34E-06
205.12,6.27E-06
205.27,6.20E-06
205.42,6.12E-06
205.57,6.05E-06
205.72,5.97E-06
205.87,5.89E-06
206.02,5.81E-06
206.17,5.73E-06
206.32,5.65E-06
206.47,5.57E-06
206.62,5.48E-06
206.77,5.39E-06
206.91,5.31E-06
207.06,5.22E-06
207.21,5.16E-06
207.36,5.10E-06
207.51,5.04E-06
207.66,4.99E-06
207.81,4.95E-06
207.96,4.91E-06
208.11,4.87E-06
208.26,4.83E-06
208.41,4.78E-06
208.56,4.74E-06
208.71,4.69E-06
208.86,4.64E-06
209.01,4.59E-06
209.16,4.54E-06
209.31,4.49E-06
209.46,4.44E-06
209.61,4.38E-06
209.76,4.33E-06
209.91,4.27E-06
210.05,4.22E-06
210.2,4.16E-06
210.35,4.10E-06
210.5,4.04E-06
210.65,3.98E-06
210.8,3.92E-06
210.95,3.86E-06
211.1,3.80E-06
211.25,3.73E-06
211.4,3.67E-06
211.55,3.61E-06
211.7,3.55E-06
211.85,3.52E-06
212,3.48E-06
212.15,3.44E-06
212.3,3.41E-06
212.45,3.39E-06
212.6,3.37E-06
212.75,3.35E-06
212.9,3.33E-06
213.04,3.31E-06
213.19,3.28E-06
213.34,3.26E-06
213.49,3.23E-06
213.64,3.21E-06
213.79,3.18E-06
213.94,3.16E-06
214.09,3.13E-06
214.24,3.10E-06
214.39,3.07E-06
214.54,3.04E-06
214.69,3.01E-06
214.84,2.98E-06
214.99,2.94E-06
215.14,2.91E-06
215.29,2.88E-06
215.44,2.87E-06
215.59,2.86E-06
215.74,2.85E-06
215.89,2.84E-06
216.03,2.83E-06
216.18,2.82E-06
216.33,2.82E-06
216.48,2.85E-06
216.63,2.88E-06
216.78,2.91E-06
216.93,2.93E-06
217.08,2.96E-06
217.23,2.99E-06
217.38,3.01E-06
217.53,3.04E-06
217.68,3.06E-06
217.83,3.09E-06
217.98,3.14E-06
218.13,3.18E-06
218.28,3.23E-06
218.43,3.27E-06
218.58,3.31E-06
218.73,3.35E-06
218.88,3.39E-06
219.02,3.43E-06
219.17,3.52E-06
219.32,3.60E-06
219.47,3.68E-06
219.62,3.76E-06
219.77,3.84E-06
219.92,3.92E-06
220.07,3.99E-06
220.22,4.07E-06
220.37,4.14E-06
220.52,4.21E-06
220.67,4.28E-06
220.82,4.35E-06
220.97,4.42E-06
221.12,4.48E-06
221.27,4.55E-06
221.42,4.61E-06
221.57,4.67E-06
221.72,4.73E-06
221.87,4.79E-06
222.01,4.84E-06
222.16,4.90E-06
222.31,4.95E-06
222.46,5.00E-06
222.61,5.05E-06
222.76,5.10E-06
222.91,5.15E-06
223.06,5.19E-06
223.21,5.24E-06
223.36,5.28E-06
223.51,5.32E-06
223.66,5.36E-06
223.81,5.39E-06
223.96,5.43E-06
224.11,5.46E-06
224.26,5.49E-06
224.41,5.52E-06
224.56,5.55E-06
224.71,5.58E-06
224.86,5.60E-06
225,5.62E-06
225.15,5.64E-06
225.3,5.66E-06
225.45,5.68E-06
225.6,5.70E-06
225.75,5.71E-06
225.9,5.72E-06
226.05,5.73E-06
226.2,5.74E-06
226.35,5.75E-06
226.5,5.75E-06
226.65,5.76E-06
226.8,5.76E-06
226.95,5.76E-06
227.1,5.76E-06
227.25,5.75E-06
227.4,5.75E-06
227.55,5.74E-06
227.7,5.73E-06
227.85,5.72E-06
228,5.71E-06
228.14,5.69E-06
228.29,5.68E-06
228.44,5.66E-06
228.59,5.64E-06
228.74,5.62E-06
228.89,5.60E-06
229.04,5.58E-06
229.19,5.56E-06
229.34,5.54E-06
229.49,5.51E-06
229.64,5.48E-06
229.79,5.46E-06
229.94,5.43E-06
230.09,5.39E-06
230.24,5.36E-06
230.39,5.33E-06
230.54,5.29E-06
230.69,5.25E-06
230.84,5.21E-06
230.99,5.17E-06
231.13,5.13E-06
231.28,5.09E-06
231.43,5.04E-06
231.58,5.00E-06
231.73,4.95E-06
231.88,4.90E-06
232.03,4.85E-06
232.18,4.80E-06
232.33,4.74E-06
232.48,4.69E-06
232.63,4.64E-06
232.78,4.58E-06
232.93,4.52E-06
233.08,4.46E-06
233.23,4.40E-06
233.38,4.34E-06
233.53,4.28E-06
233.68,4.22E-06
233.83,4.15E-06
233.98,4.09E-06
234.12,4.02E-06
234.27,3.95E-06
234.42,3.88E-06
234.57,3.81E-06
234.72,3.74E-06
234.87,3.67E-06
235.02,3.60E-06
235.17,3.53E-06
235.32,3.45E-06
235.47,3.38E-06
235.62,3.31E-06
235.77,3.23E-06
235.92,3.15E-06
236.07,3.08E-06
236.22,3.00E-06
236.37,2.92E-06
236.52,2.87E-06
236.67,2.87E-06
236.82,2.86E-06
236.97,2.86E-06
237.12,2.85E-06
237.26,2.85E-06
237.41,2.84E-06
237.56,2.84E-06
237.71,2.83E-06
237.86,2.83E-06
238.01,2.82E-06
238.16,2.82E-06
238.31,2.81E-06
238.46,2.80E-06
238.61,2.80E-06
238.76,2.79E-06
238.91,2.79E-06
239.06,2.78E-06
239.21,2.77E-06
239.36,2.77E-06
239.51,2.76E-06
239.66,2.75E-06
239.81,2.74E-06
239.96,2.74E-06
240.11,2.73E-06
240.25,2.72E-06
240.4,2.71E-06
240.55,2.71E-06
240.7,2.70E-06
240.85,2.69E-06
241,2.68E-06
241.15,2.68E-06
241.3,2.67E-06
241.45,2.66E-06
241.6,2.65E-06
241.75,2.64E-06
241.9,2.63E-06
242.05,2.62E-06
242.2,2.62E-06
242.35,2.61E-06
242.5,2.60E-06
242.65,2.59E-06
242.8,2.58E-06
242.95,2.57E-06
243.1,2.56E-06
243.24,2.55E-06
243.39,2.54E-06
243.54,2.53E-06
243.69,2.52E-06
243.84,2.52E-06
243.99,2.51E-06
244.14,2.50E-06
244.29,2.49E-06
244.44,2.48E-06
244.59,2.47E-06
244.74,2.46E-06
244.89,2.45E-06
245.04,2.44E-06
245.19,2.43E-06
245.34,2.42E-06
245.49,2.41E-06
245.64,2.40E-06
245.79,2.39E-06
245.94,2.38E-06
246.09,2.40E-06
246.23,2.46E-06
246.38,2.52E-06
246.53,2.58E-06
246.68,2.63E-06
246.83,2.69E-06
246.98,2.74E-06
247.13,2.79E-06
247.28,2.85E-06
247.43,2.90E-06
247.58,2.95E-06
247.73,2.99E-06
247.88,3.04E-06
248.03,3.09E-06
248.18,3.13E-06
248.33,3.18E-06
248.48,3.22E-06
248.63,3.26E-06
248.78,3.30E-06
248.93,3.34E-06
249.08,3.38E-06
249.22,3.41E-06
249.37,3.45E-06
249.52,3.48E-06
249.67,3.52E-06
249.82,3.55E-06
249.97,3.58E-06
250.12,3.61E-06
250.27,3.63E-06
250.42,3.66E-06
250.57,3.69E-06
250.72,3.71E-06
250.87,3.73E-06
251.02,3.75E-06
251.17,3.77E-06
251.32,3.79E-06
251.47,3.81E-06
251.62,3.83E-06
251.77,3.84E-06
251.91,3.86E-06
252.06,3.87E-06
252.21,3.88E-06
252.37,3.89E-06
252.51,3.90E-06
252.66,3.91E-06
252.81,3.91E-06
252.96,3.92E-06
253.11,3.92E-06
253.26,3.93E-06
253.41,3.93E-06
253.56,3.93E-06
253.71,3.93E-06
253.86,3.93E-06
254.01,3.92E-06
254.16,3.92E-06
254.31,3.91E-06
254.46,3.91E-06
254.61,3.90E-06
254.76,3.89E-06
254.9,3.88E-06
255.05,3.87E-06
255.2,3.85E-06
255.35,3.84E-06
255.5,3.83E-06
255.65,3.81E-06
255.8,3.79E-06
255.95,3.77E-06
256.1,3.76E-06
256.25,3.74E-06
256.4,3.71E-06
256.55,3.69E-06
256.7,3.67E-06
256.85,3.64E-06
257,3.62E-06
257.15,3.59E-06
257.3,3.57E-06
257.45,3.54E-06
257.6,3.51E-06
257.75,3.48E-06
257.89,3.45E-06
258.05,3.41E-06
258.19,3.38E-06
258.35,3.35E-06
258.5,3.31E-06
258.64,3.28E-06
258.79,3.24E-06
258.94,3.21E-06
259.09,3.17E-06
259.24,3.13E-06
259.39,3.09E-06
259.54,3.05E-06
259.69,3.01E-06
259.84,2.97E-06
259.99,2.92E-06
260.14,2.88E-06
260.29,2.84E-06
260.44,2.79E-06
260.59,2.75E-06
260.74,2.70E-06
260.88,2.66E-06
261.03,2.61E-06
261.19,2.59E-06
261.33,2.57E-06
261.49,2.56E-06
261.63,2.54E-06
261.78,2.52E-06
261.93,2.50E-06
262.08,2.47E-06
262.23,2.45E-06
262.38,2.43E-06
262.53,2.41E-06
262.68,2.38E-06
262.83,2.36E-06
262.98,2.33E-06
263.13,2.31E-06
263.28,2.28E-06
263.43,2.26E-06
263.58,2.23E-06
263.73,2.20E-06
263.88,2.18E-06
264.02,2.15E-06
264.18,2.12E-06
264.32,2.09E-06
264.48,2.06E-06
264.62,2.03E-06
264.77,2.02E-06
264.92,2.02E-06
265.07,2.02E-06
265.22,2.03E-06
265.37,2.03E-06
265.52,2.03E-06
265.67,2.03E-06
265.82,2.04E-06
265.97,2.04E-06
266.12,2.04E-06
266.27,2.05E-06
266.42,2.05E-06
266.57,2.05E-06
266.72,2.05E-06
266.87,2.06E-06
267.01,2.06E-06
267.17,2.07E-06
267.31,2.07E-06
267.47,2.07E-06
267.62,2.08E-06
267.76,2.08E-06
267.91,2.08E-06
268.06,2.09E-06
268.21,2.09E-06
268.36,2.10E-06
268.51,2.10E-06
268.66,2.11E-06
268.81,2.11E-06
268.96,2.11E-06
269.11,2.12E-06
269.26,2.12E-06
269.41,2.13E-06
269.56,2.13E-06
269.71,2.14E-06
269.86,2.14E-06
270,2.14E-06
270.16,2.15E-06
270.31,2.15E-06
270.45,2.16E-06
270.6,2.16E-06
270.75,2.17E-06
270.9,2.17E-06
271.05,2.18E-06
271.2,2.18E-06
271.35,2.19E-06
271.5,2.19E-06
271.65,2.20E-06
271.8,2.20E-06
271.95,2.21E-06
272.1,2.21E-06
272.25,2.22E-06
272.4,2.22E-06
272.55,2.23E-06
272.7,2.23E-06
272.85,2.24E-06
273,2.24E-06
273.15,2.25E-06
273.3,2.25E-06
273.44,2.25E-06
273.59,2.26E-06
273.74,2.26E-06
273.89,2.27E-06
274.04,2.27E-06
274.19,2.28E-06
274.34,2.28E-06
274.49,2.29E-06
274.64,2.29E-06
274.79,2.30E-06
274.94,2.30E-06
275.09,2.31E-06
275.24,2.31E-06
275.39,2.32E-06
275.54,2.32E-06
275.69,2.35E-06
275.84,2.38E-06
275.99,2.40E-06
276.13,2.43E-06
276.28,2.46E-06
276.44,2.49E-06
276.58,2.51E-06
276.73,2.54E-06
276.88,2.56E-06
277.03,2.58E-06
277.18,2.61E-06
277.33,2.63E-06
277.48,2.65E-06
277.63,2.67E-06
277.78,2.69E-06
277.93,2.71E-06
278.08,2.72E-06
278.23,2.74E-06
278.38,2.75E-06
278.53,2.77E-06
278.68,2.78E-06
278.83,2.80E-06
278.98,2.81E-06
279.12,2.82E-06
279.27,2.83E-06
279.43,2.84E-06
279.57,2.85E-06
279.73,2.86E-06
279.87,2.87E-06
280.02,2.87E-06
280.17,2.88E-06
280.32,2.88E-06
280.47,2.89E-06
280.62,2.89E-06
280.77,2.89E-06
280.92,2.89E-06
281.07,2.89E-06
281.22,2.89E-06
281.37,2.89E-06
281.52,2.89E-06
281.67,2.89E-06
281.82,2.88E-06
281.97,2.88E-06
282.12,2.87E-06
282.26,2.87E-06
282.42,2.86E-06
282.56,2.86E-06
282.72,2.85E-06
282.86,2.84E-06
283.01,2.83E-06
283.16,2.82E-06
283.31,2.81E-06
283.46,2.80E-06
283.61,2.79E-06
283.76,2.78E-06
283.91,2.77E-06
284.06,2.75E-06
284.21,2.74E-06
284.36,2.72E-06
284.51,2.70E-06
284.66,2.69E-06
284.81,2.67E-06
284.96,2.65E-06
285.1,2.63E-06
285.25,2.61E-06
285.4,2.59E-06
285.56,2.57E-06
285.7,2.55E-06
285.85,2.53E-06
286,2.53E-06
286.15,2.53E-06
286.3,2.54E-06
286.45,2.54E-06
286.6,2.54E-06
286.75,2.54E-06
286.9,2.54E-06
287.05,2.54E-06
287.2,2.54E-06
287.35,2.54E-06
287.5,2.54E-06
287.65,2.54E-06
287.8,2.54E-06
287.95,2.53E-06
288.09,2.53E-06
288.25,2.53E-06
288.39,2.53E-06
288.55,2.53E-06
288.69,2.53E-06
288.84,2.53E-06
288.99,2.53E-06
289.14,2.53E-06
289.29,2.53E-06
289.44,2.53E-06
289.59,2.52E-06
289.74,2.52E-06
289.89,2.52E-06
290.04,2.52E-06
290.19,2.52E-06
290.34,2.52E-06
290.49,2.51E-06
290.64,2.51E-06
290.79,2.51E-06
290.94,2.51E-06
291.08,2.51E-06
291.24,2.50E-06
291.38,2.50E-06
291.54,2.50E-06
291.69,2.50E-06
291.83,2.49E-06
291.98,2.49E-06
292.13,2.49E-06
292.28,2.49E-06
292.43,2.48E-06
292.58,2.48E-06
292.73,2.48E-06
292.88,2.48E-06
293.03,2.47E-06
293.18,2.47E-06
293.33,2.47E-06
293.48,2.47E-06
293.63,2.46E-06
293.78,2.46E-06
293.93,2.46E-06
294.08,2.46E-06
294.23,2.45E-06
294.38,2.45E-06
294.53,2.45E-06
294.68,2.44E-06
294.82,2.44E-06
294.97,2.44E-06
295.12,2.43E-06
295.27,2.43E-06
295.42,2.43E-06
295.57,2.42E-06
295.72,2.42E-06
295.87,2.42E-06
296.02,2.41E-06
296.17,2.41E-06
296.32,2.41E-06
296.47,2.40E-06
296.62,2.40E-06
296.77,2.40E-06
296.92,2.39E-06
297.07,2.39E-06
297.22,2.39E-06
297.37,2.38E-06
297.52,2.38E-06
297.66,2.37E-06
297.81,2.37E-06
297.96,2.37E-06
298.11,2.36E-06
298.26,2.36E-06
298.41,2.35E-06
298.56,2.35E-06
298.71,2.35E-06
298.86,2.34E-06
299.01,2.34E-06
299.16,2.33E-06
299.31,2.33E-06
299.46,2.33E-06
299.61,2.32E-06
299.76,2.32E-06
299.91,2.31E-06
300.06,2.31E-06
300.2,2.30E-06
300.36,2.30E-06
300.5,2.30E-06
300.65,2.29E-06
300.81,2.29E-06
300.95,2.28E-06
301.1,2.28E-06
301.25,2.28E-06
301.4,2.27E-06
301.55,2.27E-06
301.7,2.26E-06
301.85,2.26E-06
302,2.25E-06
302.15,2.25E-06
302.3,2.25E-06
302.45,2.24E-06
302.6,2.24E-06
302.75,2.23E-06
302.9,2.23E-06
303.05,2.22E-06
303.19,2.22E-06
303.35,2.22E-06
303.5,2.21E-06
303.64,2.21E-06
303.8,2.20E-06
303.94,2.20E-06
304.09,2.20E-06
304.24,2.19E-06
304.39,2.19E-06
304.54,2.18E-06
304.69,2.18E-06
304.84,2.17E-06
304.99,2.17E-06
305.14,2.17E-06
305.29,2.16E-06
305.44,2.16E-06
305.59,2.16E-06
305.74,2.15E-06
305.89,2.15E-06
306.04,2.14E-06
306.19,2.14E-06
306.33,2.14E-06
306.49,2.13E-06
306.63,2.13E-06
306.78,2.12E-06
306.93,2.12E-06
307.08,2.12E-06
307.23,2.11E-06
307.38,2.11E-06
307.53,2.11E-06
307.68,2.10E-06
307.83,2.10E-06
307.98,2.10E-06
308.13,2.09E-06
308.28,2.09E-06
308.43,2.09E-06
308.58,2.08E-06
308.73,2.08E-06
308.88,2.08E-06
309.03,2.07E-06
309.18,2.07E-06
309.32,2.07E-06
309.47,2.07E-06
309.62,2.06E-06
309.77,2.06E-06
309.93,2.06E-06
310.07,2.05E-06
310.22,2.05E-06
310.37,2.05E-06
310.52,2.05E-06
310.67,2.04E-06
310.82,2.04E-06
310.97,2.04E-06
311.12,2.04E-06
311.27,2.03E-06
311.42,2.03E-06
311.57,2.03E-06
311.72,2.03E-06
311.87,2.02E-06
312.02,2.02E-06
312.17,2.02E-06
312.31,2.02E-06
312.46,2.01E-06
312.62,2.01E-06
312.76,2.01E-06
312.92,2.01E-06
313.06,2.01E-06
313.21,2.01E-06
313.36,2.00E-06
313.51,2.00E-06
313.66,2.00E-06
313.81,2.00E-06
313.96,2.00E-06
314.11,2.00E-06
314.26,1.99E-06
314.41,1.99E-06
314.56,1.99E-06
314.71,1.99E-06
314.86,1.99E-06
315.01,1.99E-06
315.16,1.99E-06
315.31,1.98E-06
315.45,1.98E-06
315.61,1.98E-06
315.75,1.98E-06
315.91,1.98E-06
316.05,1.98E-06
316.2,1.98E-06
316.35,1.98E-06
316.5,1.98E-06
316.65,1.98E-06
316.8,1.98E-06
316.95,1.97E-06
317.1,1.97E-06
317.25,1.97E-06
317.4,1.97E-06
317.55,1.97E-06
317.7,1.97E-06
317.85,1.97E-06
318,1.97E-06
318.15,1.97E-06
318.3,1.97E-06
318.44,1.97E-06
318.6,1.97E-06
318.75,1.97E-06
318.9,1.97E-06
319.04,1.97E-06
319.19,1.97E-06
319.34,1.97E-06
319.49,1.97E-06
319.64,1.97E-06
319.79,1.97E-06
319.94,1.97E-06
320.09,1.97E-06
320.24,1.97E-06
320.39,1.97E-06
320.54,1.97E-06
320.69,1.97E-06
320.84,1.97E-06
320.99,1.97E-06
321.14,1.97E-06
321.29,1.97E-06
321.44,1.97E-06
321.59,1.98E-06
321.74,1.98E-06
321.89,1.98E-06
322.03,1.98E-06
322.18,1.98E-06
322.33,1.98E-06
322.48,1.98E-06
322.63,1.98E-06
322.78,1.98E-06
322.93,1.98E-06
323.08,1.98E-06
323.23,1.98E-06
323.38,1.98E-06
323.53,1.99E-06
323.68,1.99E-06
323.83,1.99E-06
323.98,1.99E-06
324.13,1.99E-06
324.28,1.99E-06
324.43,1.99E-06
324.57,1.99E-06
324.73,1.99E-06
324.88,1.99E-06
325.02,2.00E-06
325.17,2.00E-06
325.32,2.00E-06
325.47,2.00E-06
325.62,2.00E-06
325.77,2.00E-06
325.92,2.00E-06
326.07,2.00E-06
326.22,2.00E-06
326.37,2.01E-06
326.52,2.01E-06
326.67,2.01E-06
326.82,2.01E-06
326.97,2.01E-06
327.12,2.01E-06
327.27,2.01E-06
327.42,2.01E-06
327.56,2.01E-06
327.71,2.02E-06
327.87,2.02E-06
328.01,2.02E-06
328.16,2.02E-06
328.31,2.02E-06
328.46,2.02E-06
328.61,2.02E-06
328.76,2.02E-06
328.91,2.03E-06
329.06,2.03E-06
329.21,2.03E-06
329.36,2.03E-06
329.51,2.03E-06
329.66,2.03E-06
329.81,2.03E-06
329.96,2.03E-06
330.11,2.03E-06
330.26,2.04E-06
330.41,2.04E-06
330.56,2.04E-06
330.7,2.04E-06
330.85,2.04E-06
331,2.04E-06
331.15,2.04E-06
331.3,2.04E-06
331.45,2.04E-06
331.6,2.04E-06
331.75,2.05E-06
331.9,2.05E-06
332.05,2.05E-06
332.2,2.05E-06
332.35,2.05E-06
332.5,2.05E-06
332.65,2.05E-06
332.8,2.05E-06
332.95,2.05E-06
333.1,2.05E-06
333.25,2.05E-06
333.4,2.05E-06
333.54,2.05E-06
333.69,2.05E-06
333.84,2.06E-06
334,2.06E-06
334.14,2.06E-06
334.29,2.06E-06
334.44,2.06E-06
334.59,2.06E-06
334.74,2.06E-06
334.89,2.06E-06
335.04,2.06E-06
335.19,2.06E-06
335.34,2.06E-06
335.49,2.06E-06
335.64,2.06E-06
335.79,2.06E-06
335.94,2.06E-06
336.09,2.06E-06
336.24,2.06E-06
336.38,2.06E-06
336.53,2.06E-06
336.69,2.06E-06
336.83,2.06E-06
336.99,2.06E-06
337.13,2.06E-06
337.28,2.07E-06
337.43,2.07E-06
337.58,2.07E-06
337.73,2.07E-06
337.88,2.07E-06
338.03,2.07E-06
338.18,2.07E-06
338.33,2.06E-06
338.48,2.06E-06
338.63,2.06E-06
338.78,2.06E-06
338.93,2.06E-06
339.08,2.06E-06
339.23,2.06E-06
339.38,2.06E-06
339.52,2.06E-06
339.68,2.06E-06
339.82,2.06E-06
339.98,2.06E-06
340.12,2.06E-06
340.27,2.06E-06
340.42,2.06E-06
340.57,2.06E-06
340.72,2.06E-06
340.87,2.06E-06
341.02,2.06E-06
341.17,2.06E-06
341.32,2.05E-06
341.47,2.05E-06
341.62,2.05E-06
341.77,2.05E-06
341.92,2.05E-06
342.07,2.05E-06
342.22,2.05E-06
342.37,2.05E-06
342.51,2.05E-06
342.67,2.04E-06
342.81,2.04E-06
342.97,2.04E-06
343.12,2.04E-06
343.26,2.04E-06
343.41,2.04E-06
343.56,2.04E-06
343.71,2.03E-06
343.86,2.03E-06
344.01,2.03E-06
344.16,2.03E-06
344.31,2.03E-06
344.46,2.03E-06
344.61,2.02E-06
344.76,2.02E-06
344.91,2.02E-06
345.06,2.02E-06
345.21,2.02E-06
345.36,2.02E-06
345.5,2.01E-06
345.65,2.01E-06
345.81,2.01E-06
345.96,2.01E-06
346.11,2.01E-06
346.25,2.00E-06
346.4,2.00E-06
346.55,2.00E-06
346.7,2.00E-06
346.85,1.99E-06
347,1.99E-06
347.15,1.99E-06
347.3,1.99E-06
347.45,1.99E-06
347.6,1.98E-06
347.75,1.98E-06
347.9,1.98E-06
348.05,1.98E-06
348.2,1.97E-06
348.35,1.97E-06
348.5,1.97E-06
348.64,1.97E-06
348.8,1.96E-06
348.94,1.96E-06
349.1,1.96E-06
349.24,1.95E-06
349.39,1.95E-06
349.54,1.95E-06
349.69,1.95E-06
349.84,1.94E-06
349.99,1.94E-06
350.14,1.94E-06
350.29,1.93E-06
350.44,1.93E-06
350.59,1.93E-06
350.74,1.93E-06
350.89,1.92E-06
351.04,1.92E-06
351.19,1.92E-06
351.34,1.91E-06
351.49,1.91E-06
351.63,1.91E-06
351.79,1.91E-06
351.94,1.90E-06
352.08,1.90E-06
352.24,1.90E-06
352.38,1.89E-06
352.53,1.89E-06
352.68,1.89E-06
352.83,1.88E-06
352.98,1.88E-06
353.13,1.88E-06
353.28,1.87E-06
353.43,1.87E-06
353.58,1.87E-06
353.73,1.86E-06
353.88,1.86E-06
354.03,1.86E-06
354.18,1.85E-06
354.33,1.85E-06
354.48,1.85E-06
354.62,1.84E-06
354.78,1.84E-06
354.92,1.84E-06
355.07,1.83E-06
355.22,1.83E-06
355.37,1.83E-06
355.52,1.82E-06
355.67,1.82E-06
355.82,1.82E-06
355.97,1.81E-06
356.12,1.81E-06
356.27,1.81E-06
356.42,1.81E-06
356.57,1.80E-06
356.72,1.80E-06
356.87,1.80E-06
357.02,1.80E-06
357.17,1.79E-06
357.32,1.79E-06
357.47,1.79E-06
357.62,1.78E-06
357.77,1.78E-06
357.91,1.78E-06
358.06,1.78E-06
358.21,1.77E-06
358.36,1.77E-06
358.51,1.77E-06
358.66,1.76E-06
358.81,1.76E-06
358.96,1.76E-06
359.11,1.76E-06
359.26,1.75E-06
359.41,1.75E-06
359.56,1.75E-06
359.71,1.74E-06
359.86,1.74E-06
360.01,1.74E-06
360.16,1.74E-06
360.31,1.73E-06
360.46,1.73E-06
360.61,1.73E-06
360.75,1.73E-06
360.9,1.72E-06
361.06,1.72E-06
361.2,1.72E-06
361.35,1.71E-06
361.5,1.71E-06
361.65,1.71E-06
361.8,1.71E-06
361.95,1.70E-06
362.1,1.70E-06
362.25,1.70E-06
362.4,1.70E-06
362.55,1.69E-06
362.7,1.69E-06
362.85,1.69E-06
363,1.69E-06
363.15,1.68E-06
363.3,1.68E-06
363.45,1.68E-06
363.59,1.68E-06
363.75,1.67E-06
363.89,1.67E-06
364.05,1.67E-06
364.19,1.67E-06
364.34,1.66E-06
364.49,1.66E-06
364.64,1.66E-06
364.79,1.66E-06
364.94,1.66E-06
365.09,1.65E-06
365.24,1.65E-06
365.39,1.65E-06
365.54,1.65E-06
365.69,1.64E-06
365.84,1.64E-06
365.99,1.64E-06
366.14,1.64E-06
366.29,1.64E-06
366.44,1.63E-06
366.58,1.63E-06
366.74,1.63E-06
366.88,1.63E-06
367.04,1.62E-06
367.19,1.62E-06
367.34,1.62E-06
367.48,1.62E-06
367.63,1.62E-06
367.78,1.62E-06
367.93,1.61E-06
368.08,1.61E-06
368.23,1.61E-06
368.38,1.61E-06
368.53,1.61E-06
368.68,1.60E-06
368.83,1.60E-06
368.98,1.60E-06
369.13,1.60E-06
369.28,1.60E-06
369.43,1.60E-06
369.58,1.59E-06
369.72,1.59E-06
369.88,1.59E-06
370.02,1.59E-06
370.18,1.59E-06
370.32,1.59E-06
370.47,1.58E-06
370.62,1.58E-06
370.77,1.58E-06
370.92,1.58E-06
371.07,1.58E-06
371.22,1.58E-06
371.37,1.58E-06
371.52,1.57E-06
371.67,1.57E-06
371.82,1.57E-06
371.97,1.57E-06
372.12,1.57E-06
372.27,1.57E-06
372.42,1.57E-06
372.57,1.56E-06
372.71,1.56E-06
372.87,1.56E-06
373.01,1.56E-06
373.17,1.56E-06
373.31,1.56E-06
373.46,1.56E-06
373.61,1.56E-06
373.76,1.56E-06
373.91,1.56E-06
374.06,1.56E-06
374.21,1.55E-06
374.36,1.55E-06
374.51,1.55E-06
374.66,1.55E-06
374.81,1.55E-06
374.96,1.55E-06
375.11,1.55E-06
375.26,1.55E-06
375.41,1.55E-06
375.56,1.55E-06
375.7,1.55E-06
375.86,1.55E-06
376,1.55E-06
376.16,1.55E-06
376.3,1.54E-06
376.45,1.54E-06
376.6,1.54E-06
376.75,1.54E-06
376.9,1.54E-06
377.05,1.54E-06
377.2,1.54E-06
377.35,1.54E-06
377.5,1.54E-06
377.65,1.54E-06
377.8,1.54E-06
377.95,1.54E-06
378.1,1.54E-06
378.25,1.54E-06
378.4,1.54E-06
378.55,1.54E-06
378.69,1.54E-06
378.85,1.54E-06
379,1.54E-06
379.15,1.53E-06
379.29,1.53E-06
379.44,1.53E-06
379.59,1.53E-06
379.74,1.53E-06
379.89,1.53E-06
380.04,1.53E-06
380.19,1.53E-06
380.34,1.53E-06
380.49,1.53E-06
380.64,1.53E-06
380.79,1.53E-06
380.94,1.53E-06
381.09,1.53E-06
381.24,1.53E-06
381.39,1.53E-06
381.54,1.53E-06
381.69,1.53E-06
381.84,1.53E-06
381.99,1.53E-06
382.13,1.53E-06
382.28,1.53E-06
382.44,1.53E-06
382.58,1.53E-06
382.73,1.53E-06
382.88,1.53E-06
383.03,1.52E-06
383.18,1.52E-06
383.33,1.52E-06
383.48,1.52E-06
383.63,1.52E-06
383.78,1.52E-06
383.93,1.52E-06
384.08,1.52E-06
384.23,1.52E-06
384.38,1.52E-06
384.53,1.52E-06
384.68,1.52E-06
384.83,1.52E-06
384.97,1.52E-06
385.12,1.52E-06
385.27,1.52E-06
385.43,1.52E-06
385.57,1.52E-06
385.72,1.52E-06
385.87,1.52E-06
386.02,1.52E-06
386.17,1.52E-06
386.32,1.52E-06
386.47,1.52E-06
386.62,1.52E-06
386.77,1.52E-06
386.92,1.52E-06
387.07,1.51E-06
387.22,1.51E-06
387.37,1.51E-06
387.52,1.51E-06
387.67,1.51E-06
387.81,1.51E-06
387.96,1.51E-06
388.12,1.51E-06
388.26,1.51E-06
388.42,1.51E-06
388.56,1.51E-06
388.71,1.51E-06
388.86,1.51E-06
389.01,1.51E-06
389.16,1.51E-06
389.31,1.51E-06
389.46,1.51E-06
389.61,1.51E-06
389.76,1.51E-06
389.91,1.51E-06
390.06,1.50E-06
390.21,1.50E-06
390.36,1.50E-06
390.51,1.50E-06
390.66,1.50E-06
390.81,1.50E-06
390.95,1.50E-06
391.11,1.50E-06
391.25,1.50E-06
391.41,1.50E-06
391.55,1.50E-06
391.7,1.50E-06
391.85,1.50E-06
392,1.50E-06
392.15,1.50E-06
392.3,1.49E-06
392.45,1.49E-06
392.6,1.49E-06
392.75,1.49E-06
392.9,1.49E-06
393.05,1.49E-06
393.2,1.49E-06
393.35,1.49E-06
393.5,1.49E-06
393.65,1.49E-06
393.79,1.49E-06
393.94,1.49E-06
394.09,1.48E-06
394.25,1.48E-06
394.39,1.48E-06
394.54,1.48E-06
394.69,1.48E-06
394.84,1.48E-06
394.99,1.48E-06
395.14,1.48E-06
395.29,1.48E-06
395.44,1.48E-06
395.59,1.47E-06
395.74,1.47E-06
395.89,1.47E-06
396.04,1.47E-06
396.19,1.47E-06
396.34,1.47E-06
396.49,1.47E-06
396.64,1.47E-06
396.78,1.47E-06
396.94,1.47E-06
397.08,1.46E-06
397.24,1.46E-06
397.38,1.46E-06
397.54,1.46E-06
397.68,1.46E-06
397.83,1.46E-06
397.98,1.46E-06
398.13,1.46E-06
398.28,1.45E-06
398.43,1.45E-06
398.58,1.45E-06
398.73,1.45E-06
398.88,1.45E-06
399.03,1.45E-06
399.18,1.45E-06
399.33,1.45E-06
399.48,1.44E-06
399.63,1.44E-06
399.78,1.44E-06
399.93,1.44E-06
400.07,1.44E-06
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,

==> data/spurious_currents/Amplitude_64_rCSF.csv <==
0,0
0.42286,1.52E-06
0.84573,3.03E-06
1.2686,4.53E-06
1.6915,6.01E-06
2.1143,7.49E-06
2.5372,8.94E-06
2.96,1.04E-05
3.3829,1.18E-05
3.8058,1.32E-05
4.2287,1.45E-05
4.6515,1.59E-05
5.0744,1.72E-05
5.4972,1.84E-05
5.9201,1.97E-05
6.343,2.09E-05
6.7658,2.21E-05
7.1887,2.32E-05
7.6116,2.43E-05
8.0344,2.53E-05
8.4573,2.63E-05
8.8802,2.73E-05
9.303,2.82E-05
9.7259,2.90E-05
10.149,2.99E-05
10.572,3.09E-05
10.994,3.18E-05
11.417,3.27E-05
11.84,3.35E-05
12.263,3.44E-05
12.686,3.52E-05
13.109,3.59E-05
13.532,3.66E-05
13.954,3.74E-05
14.377,3.80E-05
14.8,3.87E-05
15.223,3.93E-05
15.646,3.99E-05
16.069,4.04E-05
16.492,4.10E-05
16.915,4.15E-05
17.337,4.19E-05
17.76,4.24E-05
18.183,4.28E-05
18.606,4.31E-05
19.029,4.35E-05
19.452,4.38E-05
19.875,4.41E-05
20.297,4.44E-05
20.72,4.46E-05
21.143,4.48E-05
21.566,4.50E-05
21.989,4.52E-05
22.412,4.53E-05
22.835,4.54E-05
23.258,4.55E-05
23.68,4.56E-05
24.103,4.56E-05
24.526,4.57E-05
24.949,4.57E-05
25.372,4.57E-05
25.795,4.57E-05
26.217,4.56E-05
26.64,4.56E-05
27.063,4.55E-05
27.486,4.55E-05
27.909,4.54E-05
28.332,4.53E-05
28.755,4.52E-05
29.178,4.51E-05
29.601,4.50E-05
30.023,4.49E-05
30.446,4.48E-05
30.869,4.46E-05
31.292,4.45E-05
31.715,4.44E-05
32.138,4.43E-05
32.56,4.41E-05
32.983,4.40E-05
33.406,4.39E-05
33.829,4.38E-05
34.252,4.37E-05
34.675,4.35E-05
35.098,4.34E-05
35.52,4.34E-05
35.944,4.33E-05
36.366,4.32E-05
36.789,4.31E-05
37.212,4.31E-05
37.635,4.30E-05
38.058,4.30E-05
38.48,4.30E-05
38.904,4.29E-05
39.326,4.29E-05
39.749,4.30E-05
40.172,4.30E-05
40.595,4.30E-05
41.018,4.31E-05
41.441,4.32E-05
41.863,4.32E-05
42.286,4.33E-05
42.709,4.35E-05
43.132,4.36E-05
43.555,4.37E-05
43.978,4.39E-05
44.401,4.41E-05
44.824,4.43E-05
45.246,4.45E-05
45.669,4.47E-05
46.092,4.49E-05
46.515,4.52E-05
46.938,4.54E-05
47.361,4.57E-05
47.784,4.60E-05
48.207,4.63E-05
48.629,4.66E-05
49.052,4.69E-05
49.475,4.72E-05
49.898,4.76E-05
50.321,4.79E-05
50.744,4.83E-05
51.167,4.86E-05
51.59,4.90E-05
52.012,4.94E-05
52.435,4.98E-05
52.858,5.02E-05
53.281,5.05E-05
53.704,5.09E-05
54.127,5.13E-05
54.549,5.17E-05
54.972,5.21E-05
55.395,5.25E-05
55.818,5.29E-05
56.241,5.33E-05
56.664,5.37E-05
57.087,5.41E-05
57.51,5.45E-05
57.932,5.48E-05
58.355,5.52E-05
58.778,5.55E-05
59.201,5.59E-05
59.624,5.62E-05
60.047,5.66E-05
60.469,5.69E-05
60.893,5.72E-05
61.315,5.75E-05
61.738,5.77E-05
62.161,5.80E-05
62.584,5.82E-05
63.007,5.84E-05
63.43,5.87E-05
63.852,5.88E-05
64.275,5.90E-05
64.698,5.92E-05
65.121,5.93E-05
65.544,5.94E-05
65.967,5.95E-05
66.39,5.96E-05
66.812,5.98E-05
67.235,5.99E-05
67.658,6.00E-05
68.081,6.01E-05
68.504,6.02E-05
68.927,6.03E-05
69.35,6.03E-05
69.773,6.03E-05
70.195,6.03E-05
70.618,6.02E-05
71.041,6.02E-05
71.464,6.01E-05
71.887,5.99E-05
72.31,5.98E-05
72.733,5.97E-05
73.155,5.95E-05
73.578,5.93E-05
74.001,5.90E-05
74.424,5.88E-05
74.847,5.85E-05
75.27,5.82E-05
75.693,5.79E-05
76.115,5.75E-05
76.538,5.72E-05
76.961,5.68E-05
77.384,5.64E-05
77.807,5.60E-05
78.23,5.55E-05
78.653,5.51E-05
79.076,5.46E-05
79.499,5.41E-05
79.921,5.38E-05
80.344,5.35E-05
80.767,5.32E-05
81.19,5.29E-05
81.613,5.26E-05
82.035,5.22E-05
82.459,5.19E-05
82.881,5.15E-05
83.304,5.11E-05
83.727,5.07E-05
84.15,5.03E-05
84.573,4.99E-05
84.996,4.95E-05
85.418,4.91E-05
85.842,4.87E-05
86.264,4.83E-05
86.687,4.79E-05
87.11,4.75E-05
87.533,4.70E-05
87.956,4.66E-05
88.379,4.62E-05
88.802,4.58E-05
89.224,4.54E-05
89.647,4.49E-05
90.07,4.45E-05
90.493,4.41E-05
90.916,4.37E-05
91.338,4.33E-05
91.761,4.29E-05
92.184,4.25E-05
92.607,4.21E-05
93.03,4.18E-05
93.453,4.14E-05
93.876,4.10E-05
94.299,4.07E-05
94.722,4.04E-05
95.144,4.00E-05
95.567,3.97E-05
95.99,3.94E-05
96.413,3.91E-05
96.836,3.89E-05
97.259,3.88E-05
97.681,3.86E-05
98.105,3.85E-05
98.527,3.84E-05
98.95,3.83E-05
99.373,3.86E-05
99.796,3.90E-05
100.22,3.93E-05
100.64,3.96E-05
101.06,3.98E-05
101.49,4.01E-05
101.91,4.03E-05
102.33,4.06E-05
102.76,4.08E-05
103.18,4.09E-05
103.6,4.11E-05
104.02,4.12E-05
104.45,4.14E-05
104.87,4.15E-05
105.29,4.15E-05
105.72,4.16E-05
106.14,4.16E-05
106.56,4.17E-05
106.98,4.17E-05
107.41,4.17E-05
107.83,4.17E-05
108.25,4.16E-05
108.68,4.16E-05
109.1,4.15E-05
109.52,4.14E-05
109.94,4.13E-05
110.37,4.12E-05
110.79,4.10E-05
111.21,4.09E-05
111.64,4.07E-05
112.06,4.07E-05
112.48,4.09E-05
112.9,4.11E-05
113.33,4.13E-05
113.75,4.15E-05
114.17,4.17E-05
114.6,4.19E-05
115.02,4.21E-05
115.44,4.23E-05
115.86,4.25E-05
116.29,4.27E-05
116.71,4.29E-05
117.13,4.31E-05
117.56,4.33E-05
117.98,4.34E-05
118.4,4.36E-05
118.82,4.38E-05
119.25,4.39E-05
119.67,4.41E-05
120.09,4.42E-05
120.52,4.43E-05
120.94,4.44E-05
121.36,4.45E-05
121.78,4.46E-05
122.21,4.47E-05
122.63,4.47E-05
123.05,4.48E-05
123.48,4.50E-05
123.9,4.51E-05
124.32,4.53E-05
124.74,4.54E-05
125.17,4.55E-05
125.59,4.56E-05
126.01,4.56E-05
126.44,4.57E-05
126.86,4.58E-05
127.28,4.58E-05
127.7,4.58E-05
128.13,4.58E-05
128.55,4.58E-05
128.97,4.58E-05
129.4,4.57E-05
129.82,4.57E-05
130.24,4.56E-05
130.67,4.55E-05
131.09,4.54E-05
131.51,4.53E-05
131.93,4.52E-05
132.36,4.50E-05
132.78,4.48E-05
133.2,4.47E-05
133.62,4.45E-05
134.05,4.43E-05
134.47,4.41E-05
134.89,4.38E-05
135.32,4.36E-05
135.74,4.33E-05
136.16,4.30E-05
136.59,4.28E-05
137.01,4.25E-05
137.43,4.22E-05
137.85,4.18E-05
138.28,4.15E-05
138.7,4.12E-05
139.12,4.08E-05
139.55,4.05E-05
139.97,4.01E-05
140.39,3.97E-05
140.81,3.94E-05
141.24,3.90E-05
141.66,3.86E-05
142.08,3.82E-05
142.51,3.78E-05
142.93,3.74E-05
143.35,3.70E-05
143.77,3.65E-05
144.2,3.61E-05
144.62,3.57E-05
145.04,3.53E-05
145.47,3.49E-05
145.89,3.46E-05
146.31,3.48E-05
146.73,3.50E-05
147.16,3.52E-05
147.58,3.54E-05
148,3.56E-05
148.43,3.58E-05
148.85,3.59E-05
149.27,3.61E-05
149.69,3.62E-05
150.12,3.63E-05
150.54,3.64E-05
150.96,3.65E-05
151.39,3.66E-05
151.81,3.66E-05
152.23,3.67E-05
152.65,3.67E-05
153.08,3.67E-05
153.5,3.67E-05
153.92,3.66E-05
154.35,3.66E-05
154.77,3.65E-05
155.19,3.64E-05
155.61,3.63E-05
156.04,3.62E-05
156.46,3.60E-05
156.88,3.59E-05
157.31,3.57E-05
157.73,3.55E-05
158.15,3.54E-05
158.57,3.54E-05
159,3.54E-05
159.42,3.54E-05
159.84,3.54E-05
160.27,3.53E-05
160.69,3.52E-05
161.11,3.51E-05
161.53,3.50E-05
161.96,3.48E-05
162.38,3.47E-05
162.8,3.45E-05
163.23,3.43E-05
163.65,3.41E-05
164.07,3.38E-05
164.49,3.36E-05
164.92,3.33E-05
165.34,3.30E-05
165.76,3.27E-05
166.19,3.24E-05
166.61,3.20E-05
167.03,3.17E-05
167.45,3.13E-05
167.88,3.09E-05
168.3,3.05E-05
168.72,3.01E-05
169.15,2.97E-05
169.57,2.93E-05
169.99,2.88E-05
170.41,2.84E-05
170.84,2.79E-05
171.26,2.75E-05
171.68,2.70E-05
172.11,2.65E-05
172.53,2.61E-05
172.95,2.56E-05
173.37,2.56E-05
173.8,2.57E-05
174.22,2.58E-05
174.64,2.59E-05
175.07,2.60E-05
175.49,2.61E-05
175.91,2.62E-05
176.33,2.62E-05
176.76,2.63E-05
177.18,2.64E-05
177.6,2.65E-05
178.03,2.65E-05
178.45,2.66E-05
178.87,2.67E-05
179.29,2.67E-05
179.72,2.68E-05
180.14,2.68E-05
180.56,2.69E-05
180.99,2.69E-05
181.41,2.70E-05
181.83,2.70E-05
182.25,2.70E-05
182.68,2.70E-05
183.1,2.70E-05
183.52,2.70E-05
183.95,2.71E-05
184.37,2.72E-05
184.79,2.73E-05
185.21,2.74E-05
185.64,2.75E-05
186.06,2.76E-05
186.48,2.77E-05
186.91,2.77E-05
187.33,2.78E-05
187.75,2.78E-05
188.17,2.78E-05
188.6,2.78E-05
189.02,2.77E-05
189.44,2.77E-05
189.87,2.76E-05
190.29,2.75E-05
190.71,2.74E-05
191.13,2.73E-05
191.56,2.72E-05
191.98,2.71E-05
192.4,2.69E-05
192.83,2.68E-05
193.25,2.66E-05
193.67,2.64E-05
194.09,2.62E-05
194.52,2.60E-05
194.94,2.57E-05
195.36,2.55E-05
195.79,2.53E-05
196.21,2.51E-05
196.63,2.50E-05
197.05,2.48E-05
197.48,2.47E-05
197.9,2.45E-05
198.32,2.43E-05
198.75,2.41E-05
199.17,2.39E-05
199.59,2.37E-05
200.01,2.36E-05
200.44,2.34E-05
200.86,2.32E-05
201.28,2.30E-05
201.71,2.28E-05
202.13,2.26E-05
202.55,2.24E-05
202.97,2.22E-05
203.4,2.20E-05
203.82,2.18E-05
204.24,2.16E-05
204.67,2.15E-05
205.09,2.13E-05
205.51,2.11E-05
205.93,2.09E-05
206.36,2.07E-05
206.78,2.05E-05
207.2,2.04E-05
207.63,2.02E-05
208.05,2.00E-05
208.47,2.01E-05
208.89,2.03E-05
209.32,2.04E-05
209.74,2.06E-05
210.16,2.07E-05
210.59,2.09E-05
211.01,2.10E-05
211.43,2.11E-05
211.85,2.12E-05
212.28,2.13E-05
212.7,2.14E-05
213.12,2.15E-05
213.55,2.15E-05
213.97,2.16E-05
214.39,2.16E-05
214.81,2.16E-05
215.24,2.16E-05
215.66,2.16E-05
216.08,2.16E-05
216.51,2.16E-05
216.93,2.15E-05
217.35,2.15E-05
217.78,2.14E-05
218.2,2.13E-05
218.62,2.13E-05
219.04,2.11E-05
219.47,2.10E-05
219.89,2.10E-05
220.31,2.09E-05
220.73,2.07E-05
221.16,2.06E-05
221.58,2.05E-05
222,2.03E-05
222.43,2.02E-05
222.85,2.00E-05
223.27,1.98E-05
223.7,1.96E-05
224.12,1.94E-05
224.54,1.92E-05
224.96,1.90E-05
225.39,1.88E-05
225.81,1.89E-05
226.23,1.90E-05
226.66,1.91E-05
227.08,1.93E-05
227.5,1.94E-05
227.92,1.95E-05
228.35,1.96E-05
228.77,1.97E-05
229.19,1.98E-05
229.62,2.00E-05
230.04,2.01E-05
230.46,2.02E-05
230.88,2.03E-05
231.31,2.04E-05
231.73,2.06E-05
232.15,2.07E-05
232.58,2.08E-05
233,2.09E-05
233.42,2.10E-05
233.84,2.12E-05
234.27,2.13E-05
234.69,2.14E-05
235.11,2.15E-05
235.54,2.16E-05
235.96,2.17E-05
236.38,2.18E-05
236.8,2.19E-05
237.23,2.20E-05
237.65,2.20E-05
238.07,2.21E-05
238.5,2.22E-05
238.92,2.23E-05
239.34,2.23E-05
239.76,2.24E-05
240.19,2.24E-05
240.61,2.25E-05
241.03,2.25E-05
241.46,2.25E-05
241.88,2.26E-05
242.3,2.26E-05
242.72,2.26E-05
243.15,2.26E-05
243.57,2.26E-05
243.99,2.26E-05
244.42,2.26E-05
244.84,2.25E-05
245.26,2.25E-05
245.68,2.25E-05
246.11,2.24E-05
246.53,2.24E-05
246.95,2.23E-05
247.38,2.22E-05
247.8,2.21E-05
248.22,2.21E-05
248.64,2.20E-05
249.07,2.19E-05
249.49,2.18E-05
249.91,2.17E-05
250.34,2.15E-05
250.76,2.14E-05
251.18,2.13E-05
251.6,2.12E-05
252.03,2.10E-05
252.45,2.09E-05
252.87,2.07E-05
253.3,2.06E-05
253.72,2.04E-05
254.14,2.02E-05
254.57,2.01E-05
254.99,1.99E-05
255.41,1.97E-05
255.83,1.95E-05
256.25,1.93E-05
256.68,1.91E-05
257.1,1.90E-05
257.52,1.88E-05
257.95,1.86E-05
258.37,1.84E-05
258.79,1.82E-05
259.22,1.80E-05
259.64,1.78E-05
260.06,1.76E-05
260.49,1.74E-05
260.91,1.72E-05
261.33,1.70E-05
261.75,1.68E-05
262.18,1.66E-05
262.6,1.64E-05
263.02,1.62E-05
263.44,1.60E-05
263.87,1.59E-05
264.29,1.57E-05
264.71,1.56E-05
265.13,1.58E-05
265.56,1.60E-05
265.98,1.62E-05
266.41,1.63E-05
266.83,1.65E-05
267.25,1.67E-05
267.67,1.68E-05
268.1,1.70E-05
268.52,1.72E-05
268.94,1.73E-05
269.37,1.75E-05
269.79,1.76E-05
270.21,1.77E-05
270.63,1.78E-05
271.06,1.79E-05
271.48,1.80E-05
271.9,1.81E-05
272.33,1.82E-05
272.75,1.82E-05
273.17,1.83E-05
273.59,1.83E-05
274.01,1.83E-05
274.44,1.83E-05
274.86,1.83E-05
275.29,1.83E-05
275.71,1.83E-05
276.13,1.82E-05
276.55,1.82E-05
276.98,1.81E-05
277.4,1.81E-05
277.82,1.80E-05
278.25,1.79E-05
278.67,1.78E-05
279.09,1.77E-05
279.51,1.75E-05
279.94,1.74E-05
280.36,1.73E-05
280.78,1.71E-05
281.21,1.69E-05
281.63,1.68E-05
282.05,1.66E-05
282.47,1.64E-05
282.89,1.62E-05
283.32,1.60E-05
283.74,1.58E-05
284.17,1.55E-05
284.59,1.53E-05
285.01,1.51E-05
285.43,1.48E-05
285.86,1.46E-05
286.28,1.43E-05
286.7,1.43E-05
287.12,1.44E-05
287.55,1.45E-05
287.97,1.46E-05
288.39,1.47E-05
288.81,1.48E-05
289.24,1.49E-05
289.66,1.50E-05
290.09,1.50E-05
290.51,1.51E-05
290.93,1.52E-05
291.35,1.53E-05
291.77,1.54E-05
292.2,1.55E-05
292.62,1.56E-05
293.05,1.57E-05
293.47,1.58E-05
293.89,1.59E-05
294.31,1.59E-05
294.74,1.60E-05
295.16,1.61E-05
295.58,1.62E-05
296,1.63E-05
296.43,1.63E-05
296.85,1.64E-05
297.27,1.65E-05
297.69,1.65E-05
298.12,1.66E-05
298.54,1.66E-05
298.97,1.67E-05
299.39,1.67E-05
299.81,1.68E-05
300.23,1.68E-05
300.66,1.68E-05
301.08,1.69E-05
301.5,1.69E-05
301.93,1.69E-05
302.35,1.69E-05
302.77,1.69E-05
303.19,1.69E-05
303.62,1.69E-05
304.04,1.69E-05
304.46,1.69E-05
304.88,1.69E-05
305.31,1.69E-05
305.73,1.69E-05
306.15,1.68E-05
306.58,1.68E-05
307,1.68E-05
307.42,1.67E-05
307.85,1.67E-05
308.27,1.66E-05
308.69,1.66E-05
309.11,1.65E-05
309.54,1.65E-05
309.96,1.64E-05
310.38,1.63E-05
310.81,1.62E-05
311.23,1.62E-05
311.65,1.61E-05
312.07,1.60E-05
312.5,1.59E-05
312.92,1.58E-05
313.34,1.57E-05
313.76,1.56E-05
314.19,1.55E-05
314.61,1.54E-05
315.03,1.53E-05
315.46,1.52E-05
315.88,1.51E-05
316.3,1.50E-05
316.73,1.49E-05
317.15,1.48E-05
317.57,1.47E-05
317.99,1.46E-05
318.42,1.45E-05
318.84,1.44E-05
319.26,1.43E-05
319.69,1.42E-05
320.11,1.41E-05
320.53,1.39E-05
320.96,1.38E-05
321.38,1.37E-05
321.8,1.36E-05
322.22,1.35E-05
322.64,1.34E-05
323.07,1.33E-05
323.49,1.32E-05
323.92,1.31E-05
324.34,1.30E-05
324.76,1.29E-05
325.18,1.29E-05
325.61,1.28E-05
326.03,1.27E-05
326.45,1.28E-05
326.88,1.32E-05
327.3,1.35E-05
327.72,1.38E-05
328.14,1.41E-05
328.56,1.43E-05
328.99,1.45E-05
329.41,1.47E-05
329.84,1.49E-05
330.26,1.50E-05
330.68,1.51E-05
331.1,1.52E-05
331.52,1.53E-05
331.95,1.53E-05
332.37,1.53E-05
332.8,1.53E-05
333.22,1.52E-05
333.64,1.51E-05
334.06,1.50E-05
334.49,1.48E-05
334.91,1.47E-05
335.33,1.44E-05
335.75,1.42E-05
336.18,1.40E-05
336.6,1.37E-05
337.02,1.34E-05
337.44,1.30E-05
337.87,1.28E-05
338.29,1.27E-05
338.72,1.26E-05
339.14,1.25E-05
339.56,1.24E-05
339.98,1.23E-05
340.4,1.22E-05
340.83,1.23E-05
341.25,1.23E-05
341.68,1.24E-05
342.1,1.24E-05
342.52,1.25E-05
342.94,1.26E-05
343.37,1.26E-05
343.79,1.27E-05
344.21,1.27E-05
344.63,1.28E-05
345.06,1.29E-05
345.48,1.29E-05
345.9,1.30E-05
346.32,1.31E-05
346.75,1.31E-05
347.17,1.32E-05
347.6,1.33E-05
348.02,1.33E-05
348.44,1.34E-05
348.86,1.35E-05
349.28,1.35E-05
349.71,1.36E-05
350.13,1.37E-05
350.56,1.37E-05
350.98,1.38E-05
351.4,1.38E-05
351.82,1.39E-05
352.25,1.39E-05
352.67,1.40E-05
353.09,1.40E-05
353.51,1.41E-05
353.94,1.41E-05
354.36,1.42E-05
354.78,1.42E-05
355.2,1.42E-05
355.63,1.43E-05
356.05,1.43E-05
356.48,1.43E-05
356.9,1.44E-05
357.32,1.44E-05
357.74,1.44E-05
358.16,1.44E-05
358.59,1.44E-05
359.01,1.44E-05
359.44,1.44E-05
359.86,1.44E-05
360.28,1.44E-05
360.7,1.44E-05
361.12,1.44E-05
361.55,1.43E-05
361.97,1.43E-05
362.39,1.43E-05
362.82,1.43E-05
363.24,1.42E-05
363.66,1.42E-05
364.08,1.41E-05
364.51,1.41E-05
364.93,1.40E-05
365.36,1.40E-05
365.78,1.39E-05
366.2,1.38E-05
366.62,1.38E-05
367.05,1.37E-05
367.47,1.36E-05
367.89,1.36E-05
368.31,1.35E-05
368.74,1.34E-05
369.16,1.33E-05
369.58,1.32E-05
370,1.31E-05
370.43,1.30E-05
370.85,1.29E-05
371.28,1.28E-05
371.7,1.27E-05
372.12,1.26E-05
372.54,1.25E-05
372.96,1.24E-05
373.39,1.23E-05
373.81,1.22E-05
374.24,1.21E-05
374.66,1.20E-05
375.08,1.19E-05
375.5,1.18E-05
375.93,1.17E-05
376.35,1.16E-05
376.77,1.15E-05
377.19,1.14E-05
377.62,1.13E-05
378.04,1.11E-05
378.46,1.10E-05
378.88,1.09E-05
379.31,1.08E-05
379.73,1.07E-05
380.16,1.06E-05
380.58,1.05E-05
381,1.04E-05
381.42,1.04E-05
381.84,1.04E-05
382.27,1.05E-05
382.69,1.06E-05
383.12,1.06E-05
383.54,1.07E-05
383.96,1.08E-05
384.38,1.09E-05
384.81,1.09E-05
385.23,1.10E-05
385.65,1.11E-05
386.07,1.11E-05
386.5,1.11E-05
386.92,1.12E-05
387.34,1.12E-05
387.77,1.12E-05
388.19,1.12E-05
388.61,1.13E-05
389.04,1.13E-05
389.46,1.13E-05
389.88,1.13E-05
390.3,1.13E-05
390.73,1.13E-05
391.15,1.12E-05
391.57,1.11E-05
392,1.11E-05
392.42,1.10E-05
392.84,1.10E-05
393.26,1.09E-05
393.69,1.08E-05
394.11,1.08E-05
394.53,1.07E-05
394.95,1.06E-05
395.38,1.05E-05
395.8,1.04E-05
396.22,1.03E-05
396.65,1.02E-05
397.07,1.01E-05
397.49,9.95E-06
397.92,9.83E-06
398.34,9.72E-06
398.76,9.59E-06
399.18,9.59E-06
399.61,9.64E-06
400.03,9.69E-06
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,

==> data/spurious_currents/sp_cur_fixed_epsilon.csv <==
h, cdi_csf, cdi_eb, isodi_csf, isodi_eb, sb_csf, sb_eb
0.0625, 0.000216,0.000154,0.000181,0.000224,0.000182,0.000204
0.03125, 0.0000694,0.000025,0.0000767,0.0000189,0.0000784,0.0000189
0.015625,0.0000255,0.00000589,0.0000259,0.00000553,0.0000259,0.00000551
0.0078125,0.0000141,0.00000139,0.0000132,0.00000137,0.0000134,0.00000137


==> data/spurious_currents/sp_cur_fixed_epsilon_rcsf_added.csv <==
h, cdi_csf, cdi_eb,cdi_rcsf, isodi_csf, isodi_eb,isodi_rcsf, sb_csf, sb_eb,sb_rcsf
0.0625,0.000216,0.000154,0.0001887,0.000181,0.000224,0.0001289,0.000182,0.000204,0.0001384
0.03125,0.0000694,0.000025,0.0000677,0.0000767,0.0000189,0.00004978,0.0000784,0.0000189,0.0000485
0.015625,0.0000255,0.00000589,0.0000215,0.0000259,0.00000553,0.00001998,0.0000259,0.00000551,0.0000198
0.0078125,0.0000141,0.00000139,0.00000548,0.0000132,0.00000137,0.000005372,0.0000134,0.00000137,0.00000536

==> data/spurious_currents/sp_cur_varying_epsilon.csv <==
h, cdi_csf, cdi_eb, isodi_csf, isodi_eb, sb_csf, sb_eb,epsilon
0.0625,0.00013,0.0000539,0.000129,0.0000544,0.000133,0.0000538,0.049606283
0.03125,0.0000694,0.000025,0.0000767,0.0000189,0.0000784,0.0000189,0.03125
0.015625,0.0000379,0.00000954,0.0000485,0.00000935,0.0000486,0.00000932,0.019686266
0.0078125,0.0000242,0.00000361,0.0000289,0.00000358,0.0000291,0.00000358,0.012401571

==> data/spurious_currents/sp_cur_varying_epsilon_rcsf_added.csv <==
h, cdi_csf, cdi_eb, cdi_rcsf, isodi_csf, isodi_eb,isodi_rcsf, sb_csf, sb_eb,sb_rcsf,epsilon
0.0625,0.00013,0.0000539,0.0001715,0.000129,0.0000544,0.0001413,0.000133,0.0000538,0.0001375,0.049606283
0.03125,0.0000694,0.000025,0.0000677,0.0000767,0.0000189,0.00004978,0.0000784,0.0000189,0.0000485,0.03125
0.015625,0.0000379,0.00000954,0.0000376,0.0000485,0.00000935,0.00002755,0.0000486,0.00000932,0.00002686,0.019686266
0.0078125,0.0000242,0.00000361,0.0000279,0.0000289,0.00000358,0.00002516,0.0000291,0.00000358,0.00002504,0.012401571

==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_csf_128.dat <==
0  0.0628073
0.03  0.0627855
0.06  0.0627203
0.09  0.062612
0.12  0.0624607
0.15  0.0622667
0.18  0.0620305
0.21  0.0617523
0.24  0.0614324
0.27  0.0610714
0.3  0.0606696
0.33  0.0602274
0.36  0.0597454
0.39  0.059224
0.42  0.0586637
0.45  0.058065
0.48  0.0574286
0.51  0.0567549
0.54  0.0560446
0.57  0.0552983
0.6  0.0545166
0.63  0.0537002
0.66  0.0528496
0.69  0.0519656
0.72  0.0510488
0.75  0.0501
0.78  0.0491198
0.81  0.0481089
0.84  0.0470681
0.87  0.0459981
0.9  0.0448997
0.93  0.0437735
0.96  0.0426204
0.99  0.041441
1.02  0.0402363
1.05  0.0390068
1.08  0.0377535
1.11  0.0364771
1.14  0.0351784
1.17  0.0338581
1.2  0.0325172
1.23  0.0311563
1.26  0.0297763
1.29  0.0283779
1.32  0.0269621
1.35  0.0255296
1.38  0.0240825
1.41  0.022625
1.44  0.0211563
1.47  0.0196772
1.5  0.0181887
1.53  0.0166916
1.56  0.0151867
1.59  0.0136751
1.62  0.0121575
1.65  0.0106349
1.68  0.00910805
1.71  0.00757792
1.74  0.00604534
1.77  0.00451119
1.8  0.00297633
1.83  0.00144163
1.86  -9.20508e-05
1.89  -0.00162385
1.92  -0.00315292
1.95  -0.00467839
1.98  -0.00619941
2.01  -0.00771513
2.04  -0.00922469
2.07  -0.0107273
2.1  -0.012222
2.13  -0.013708
2.16  -0.0151845
2.19  -0.0166506
2.22  -0.0181055
2.25  -0.0195483
2.28  -0.0209783
2.31  -0.0223946
2.34  -0.0237963
2.37  -0.0251798
2.4  -0.0265421
2.43  -0.0278852
2.46  -0.0292084
2.49  -0.030511
2.52  -0.0317924
2.55  -0.0330519
2.58  -0.0342887
2.61  -0.0355024
2.64  -0.0366923
2.67  -0.0378576
2.7  -0.038998
2.73  -0.0401127
2.76  -0.0412011
2.79  -0.0422628
2.82  -0.0432971
2.85  -0.0443035
2.88  -0.0452815
2.91  -0.0462306
2.94  -0.0471503
2.97  -0.04804
3  -0.0488994
3.03  -0.049728
3.06  -0.0505253
3.09  -0.0512909
3.12  -0.0520245
3.15  -0.0527255
3.18  -0.0533938
3.21  -0.0540288
3.24  -0.0546302
3.27  -0.0551978
3.3  -0.0557313
3.33  -0.0562303
3.36  -0.0566946
3.39  -0.057124
3.42  -0.0575183
3.45  -0.0578772
3.48  -0.0582006
3.51  -0.0584884
3.54  -0.0587404
3.57  -0.0589565
3.6  -0.0591366
3.63  -0.0592807
3.66  -0.0593888
3.69  -0.0594604
3.72  -0.0594955
3.75  -0.059494
3.78  -0.0594561
3.81  -0.0593819
3.84  -0.0592715
3.87  -0.0591251
3.9  -0.0589428
3.93  -0.0587249
3.96  -0.0584715
3.99  -0.058183
4.02  -0.0578595
4.05  -0.0575015
4.08  -0.0571091
4.11  -0.0566827
4.14  -0.0562227
4.17  -0.0557294
4.2  -0.0552033
4.23  -0.0546447
4.26  -0.0540541
4.29  -0.0534319
4.32  -0.0527785
4.35  -0.0520945
4.38  -0.0513803
4.41  -0.0506363
4.44  -0.0498632
4.47  -0.0490614
4.5  -0.0482315
4.53  -0.0473742
4.56  -0.0464899
4.59  -0.0455794
4.62  -0.0446431
4.65  -0.0436818
4.68  -0.0426961
4.71  -0.0416866
4.74  -0.040654
4.77  -0.0395989
4.8  -0.038522
4.83  -0.0374239
4.86  -0.0363055
4.89  -0.0351673
4.92  -0.03401
4.95  -0.0328344
4.98  -0.0316412
5.01  -0.030431
5.04  -0.0292046
5.07  -0.0279628
5.1  -0.0267062
5.13  -0.0254355
5.16  -0.0241521
5.19  -0.0228588
5.22  -0.0215561
5.25  -0.0202447
5.28  -0.0189254
5.31  -0.0175991
5.34  -0.0162664
5.37  -0.0149283
5.4  -0.0135854
5.43  -0.0122386
5.46  -0.0108886
5.49  -0.00953612
5.52  -0.008182
5.55  -0.00682699
5.58  -0.00547183
5.61  -0.00411729
5.64  -0.00276411
5.67  -0.00141303
5.7  -6.48148e-05
5.73  0.00127981
5.76  0.0026201
5.79  0.00395532
5.82  0.00528475
5.85  0.00660766
5.88  0.00792331
5.91  0.009231
5.94  0.01053
5.97  0.0118196
6  0.0130991
6.03  0.0143678
6.06  0.015625
6.09  0.0168699
6.12  0.018102
6.15  0.0193205
6.18  0.0205247
6.21  0.0217139
6.24  0.0228876
6.27  0.0240449
6.3  0.0251829
6.33  0.0263001
6.36  0.0273976
6.39  0.0284748
6.42  0.0295312
6.45  0.0305662
6.48  0.0315794
6.51  0.0325702
6.54  0.0335381
6.57  0.0344827
6.6  0.0354035
6.63  0.0362999
6.66  0.0371717
6.69  0.0380183
6.72  0.0388393
6.75  0.0396342
6.78  0.0404028
6.81  0.0411446
6.84  0.0418592
6.87  0.0425463
6.9  0.0432056
6.93  0.0438367
6.96  0.0444393
6.99  0.0450131
7.02  0.0455578
7.05  0.0460733
7.08  0.0465592
7.11  0.0470153
7.14  0.0474414
7.17  0.0478373
7.2  0.0482028
7.23  0.0485378
7.26  0.048842
7.29  0.0491155
7.32  0.0493581
7.35  0.0495696
7.38  0.0497501
7.41  0.0498995
7.44  0.0500177
7.47  0.0501047
7.5  0.0501604
7.53  0.0501845
7.56  0.050177
7.59  0.0501381
7.62  0.050068
7.65  0.0499666
7.68  0.0498341
7.71  0.0496708
7.74  0.0494769
7.77  0.0492524
7.8  0.0489977
7.83  0.0487131
7.86  0.0483986
7.89  0.0480547
7.92  0.0476816
7.95  0.0472796
7.98  0.0468488
8.01  0.0463898
8.04  0.0459028
8.07  0.0453884
8.1  0.0448467
8.13  0.0442784
8.16  0.0436838
8.19  0.0430633
8.22  0.0424174
8.25  0.0417466
8.28  0.0410513
8.31  0.040332
8.34  0.0395893
8.37  0.0388236
8.4  0.0380355
8.43  0.0372254
8.46  0.036394
8.49  0.0355417
8.52  0.0346692
8.55  0.0337769
8.58  0.0328655
8.61  0.0319356
8.64  0.0309876
8.67  0.0300223
8.7  0.0290402
8.73  0.0280419
8.76  0.027028
8.79  0.0259992
8.82  0.024956
8.85  0.0238993
8.88  0.0228308
8.91  0.0217515
8.94  0.0206622
8.97  0.0195634
9  0.0184558
9.03  0.0173403
9.06  0.0162174
9.09  0.0150878
9.12  0.0139522
9.15  0.0128114
9.18  0.011666
9.21  0.0105167
9.24  0.00936413
9.27  0.00820905
9.3  0.00705213
9.33  0.00589403
9.36  0.00473545
9.39  0.00357705
9.42  0.00241951
9.45  0.00126351
9.48  0.000109717
9.51  -0.00104121
9.54  -0.00218859
9.57  -0.00333178
9.6  -0.00447012
9.63  -0.00560295
9.66  -0.00672963
9.69  -0.0078495
9.72  -0.00896192
9.75  -0.0100663
9.78  -0.0111619
9.81  -0.0122482
9.84  -0.0133245
9.87  -0.0143903
9.9  -0.0154449
9.93  -0.0164876
9.96  -0.017518
9.99  -0.0185354
10.02  -0.0195392
10.05  -0.0205289
10.08  -0.0215039
10.11  -0.0224636
10.14  -0.0234074
10.17  -0.0243349
10.2  -0.0252435
10.23  -0.0261333
10.26  -0.0270042
10.29  -0.0278558
10.32  -0.0286876
10.35  -0.0294993
10.38  -0.0302903
10.41  -0.0310604
10.44  -0.0318091
10.47  -0.032536
10.5  -0.0332409
10.53  -0.0339233
10.56  -0.0345829
10.59  -0.0352194
10.62  -0.0358325
10.65  -0.0364218
10.68  -0.0369872
10.71  -0.0375282
10.74  -0.0380447
10.77  -0.0385364
10.8  -0.0390031
10.83  -0.0394445
10.86  -0.0398604
10.89  -0.0402507
10.92  -0.0406151
10.95  -0.0409535
10.98  -0.0412657
11.01  -0.0415517
11.04  -0.0418112
11.07  -0.0420442
11.1  -0.0422506
11.13  -0.0424302
11.16  -0.0425831
11.19  -0.0427093
11.22  -0.0428085
11.25  -0.042881
11.28  -0.0429264
11.31  -0.0429448
11.34  -0.0429362
11.37  -0.0429007
11.4  -0.0428384
11.43  -0.0427493
11.46  -0.0426337
11.49  -0.0424916
11.52  -0.0423231
11.55  -0.0421285
11.58  -0.0419079
11.61  -0.0416616
11.64  -0.0413897
11.67  -0.0410925
11.7  -0.0407701
11.73  -0.040423
11.76  -0.0400513
11.79  -0.0396553
11.82  -0.0392353
11.85  -0.0387917
11.88  -0.0383246
11.91  -0.0378345
11.94  -0.0373218
11.97  -0.0367868
12  -0.0362298
12.03  -0.0356513
12.06  -0.0350517
12.09  -0.0344314
12.12  -0.0337908
12.15  -0.0331303
12.18  -0.0324505
12.21  -0.0317517
12.24  -0.0310344
12.27  -0.0302991
12.3  -0.0295462
12.33  -0.0287763
12.36  -0.0279898
12.39  -0.0271873
12.42  -0.0263692
12.45  -0.025536
12.48  -0.0246884
12.51  -0.0238274
12.54  -0.0229541
12.57  -0.022069
12.6  -0.0211727
12.63  -0.0202658
12.66  -0.0193487
12.69  -0.0184223
12.72  -0.0174869
12.75  -0.0165433
12.78  -0.0155919
12.81  -0.0146335
12.84  -0.0136685
12.87  -0.0126977
12.9  -0.0117215
12.93  -0.0107406
12.96  -0.0097556
12.99  -0.00876703
13.02  -0.00777551
13.05  -0.00678164
13.08  -0.005786
13.11  -0.00478919
13.14  -0.00379178
13.17  -0.00279436
13.2  -0.00179753
13.23  -0.000801847
13.26  0.000192094
13.29  0.00118372
13.32  0.00217246
13.35  0.00315773
13.38  0.00413897
13.41  0.00511562
13.44  0.00608711
13.47  0.00705288
13.5  0.00801237
13.53  0.00896504
13.56  0.00991033
13.59  0.0108477
13.62  0.0117766
13.65  0.0126965
13.68  0.0136069
13.71  0.0145073
13.74  0.015397
13.77  0.0162757
13.8  0.0171428
13.83  0.0179979
13.86  0.0188403
13.89  0.0196697
13.92  0.0204855
13.95  0.0212872
13.98  0.0220745
14.01  0.0228469
14.04  0.0236038
14.07  0.0243449
14.1  0.025068
14.13  0.0257733
14.16  0.0264609
14.19  0.0271305
14.22  0.0277818
14.25  0.0284144
14.28  0.029028
14.31  0.0296223
14.34  0.0301971
14.37  0.030752
14.4  0.0312867
14.43  0.031801
14.46  0.0322947
14.49  0.0327675
14.52  0.0332191
14.55  0.0336494
14.58  0.0340582
14.61  0.0344452
14.64  0.0348103
14.67  0.0351534
14.7  0.0354742
14.73  0.0357726
14.76  0.0360485
14.79  0.0363018
14.82  0.0365324
14.85  0.0367401
14.88  0.036925
14.91  0.0370869
14.94  0.0372258
14.97  0.0373416
15  0.0374344
15.03  0.0375041
15.06  0.0375507
15.09  0.0375739
15.12  0.0375738
15.15  0.0375505
15.18  0.037504
15.21  0.0374345
15.24  0.037342
15.27  0.0372267
15.3  0.0370886
15.33  0.036928
15.36  0.0367449
15.39  0.0365396
15.42  0.0363122
15.45  0.0360629
15.48  0.035792
15.51  0.0354996
15.54  0.0351859
15.57  0.0348512
15.6  0.0344956
15.63  0.0341195
15.66  0.0337231
15.69  0.0333068
15.72  0.0328708
15.75  0.0324154
15.78  0.031941
15.81  0.0314479
15.84  0.0309365
15.87  0.030407
15.9  0.0298599
15.93  0.0292955
15.96  0.0287143
15.99  0.0281165
16.02  0.0275026
16.05  0.026873
16.08  0.0262281
16.11  0.0255683
16.14  0.0248941
16.17  0.0242056
16.2  0.0235039
16.23  0.0227897
16.26  0.0220637
16.29  0.0213262
16.32  0.0205777
16.35  0.0198188
16.38  0.01905
16.41  0.0182718
16.44  0.0174846
16.47  0.016689
16.5  0.0158855
16.53  0.0150746
16.56  0.0142569
16.59  0.0134328
16.62  0.0126029
16.65  0.0117677
16.68  0.0109277
16.71  0.0100835
16.74  0.00923549
16.77  0.00838429
16.8  0.00753039
16.83  0.00667432
16.86  0.00581659
16.89  0.00495773
16.92  0.00409826
16.95  0.00323868
16.98  0.00237951
17.01  0.00152127
17.04  0.000664473
17.07  -0.000190385
17.1  -0.00104279
17.13  -0.00189225
17.16  -0.00273825
17.19  -0.00358031
17.22  -0.00441792
17.25  -0.0052506
17.28  -0.00607786
17.31  -0.00689922
17.34  -0.00771421
17.37  -0.00852234
17.4  -0.00932315
17.43  -0.0101162
17.46  -0.010901
17.49  -0.0116771
17.52  -0.012444
17.55  -0.0132014
17.58  -0.0139487
17.61  -0.0146856
17.64  -0.0154116
17.67  -0.0161263
17.7  -0.0168292
17.73  -0.0175201
17.76  -0.0181985
17.79  -0.0188639
17.82  -0.0195161
17.85  -0.0201546
17.88  -0.0207791
17.91  -0.0213892
17.94  -0.0219846
17.97  -0.0225649
18  -0.0231299
18.03  -0.0236791
18.06  -0.0242122
18.09  -0.0247287
18.12  -0.0252277
18.15  -0.0257095
18.18  -0.0261739
18.21  -0.0266207
18.24  -0.0270497
18.27  -0.0274605
18.3  -0.0278532
18.33  -0.0282274
18.36  -0.0285829
18.39  -0.0289197
18.42  -0.0292376
18.45  -0.0295363
18.48  -0.0298159
18.51  -0.0300761
18.54  -0.0303168
18.57  -0.030538
18.6  -0.0307395
18.63  -0.0309213
18.66  -0.0310833
18.69  -0.0312255
18.72  -0.0313477
18.75  -0.0314501
18.78  -0.0315324
18.81  -0.0315949
18.84  -0.0316373
18.87  -0.0316597
18.9  -0.031662
18.93  -0.0316443
18.96  -0.0316067
18.99  -0.0315492
19.02  -0.0314719
19.05  -0.031375
19.08  -0.0312585
19.11  -0.0311225
19.14  -0.0309672
19.17  -0.0307927
19.2  -0.0305991
19.23  -0.0303867
19.26  -0.0301556
19.29  -0.029906
19.32  -0.0296381
19.35  -0.029352
19.38  -0.029048
19.41  -0.0287263
19.44  -0.0283872
19.47  -0.0280308
19.5  -0.0276575
19.53  -0.0272675
19.56  -0.026861
19.59  -0.0264385
19.62  -0.0260001
19.65  -0.0255462
19.68  -0.0250771
19.71  -0.024593
19.74  -0.0240944
19.77  -0.0235818
19.8  -0.0230558
19.83  -0.0225166
19.86  -0.0219647
19.89  -0.0214004
19.92  -0.0208241
19.95  -0.0202363
19.98  -0.0196373
20.01  -0.0190275
20.04  -0.0184074
20.07  -0.0177774
20.1  -0.0171379
20.13  -0.0164893
20.16  -0.015832
20.19  -0.0151665
20.22  -0.0144932
20.25  -0.0138126
20.28  -0.013125
20.31  -0.012431
20.34  -0.0117309
20.37  -0.0110253
20.4  -0.0103144
20.43  -0.00959894
20.46  -0.00887917
20.49  -0.0081556
20.52  -0.00742868
20.55  -0.00669885
20.58  -0.00596655
20.61  -0.00523225
20.64  -0.00449639
20.67  -0.00375941
20.7  -0.00302176
20.73  -0.00228389
20.76  -0.00154624
20.79  -0.000809263
20.82  -7.33927e-05
20.85  0.000660929
20.88  0.00139326
20.91  0.00212317
20.94  0.00285023
20.97  0.00357399
21  0.00429403
21.03  0.00500994
21.06  0.00572128
21.09  0.00642763
21.12  0.00712858
21.15  0.00782372
21.18  0.00851264
21.21  0.00919493
21.24  0.00987021
21.27  0.0105381
21.3  0.0111981
21.33  0.01185
21.36  0.0124932
21.39  0.0131276
21.42  0.0137526
21.45  0.0143679
21.48  0.0149733
21.51  0.0155682
21.54  0.0161524
21.57  0.0167255
21.6  0.0172873
21.63  0.0178373
21.66  0.0183753
21.69  0.0189009
21.72  0.0194139
21.75  0.019914
21.78  0.0204009
21.81  0.0208742
21.84  0.0213338
21.87  0.0217794
21.9  0.0222107
21.93  0.0226275
21.96  0.0230296
21.99  0.0234167
22.02  0.0237887
22.05  0.0241453
22.08  0.0244863
22.11  0.0248109
22.14  0.0251194
22.17  0.0254117
22.2  0.0256878


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_csf_16.dat <==
0  0.0543819
0.03  0.0543667
0.06  0.054321
0.09  0.0542452
0.12  0.0541392
0.15  0.0540034
0.18  0.0538378
0.21  0.0536426
0.24  0.0534182
0.27  0.0531645
0.3  0.0528821
0.33  0.052571
0.36  0.0522315
0.39  0.051864
0.42  0.0514687
0.45  0.0510459
0.48  0.050596
0.51  0.0501194
0.54  0.0496162
0.57  0.049087
0.6  0.0485321
0.63  0.0479518
0.66  0.0473467
0.69  0.046717
0.72  0.0460633
0.75  0.0453859
0.78  0.0446854
0.81  0.0439621
0.84  0.0432166
0.87  0.0424493
0.9  0.0416607
0.93  0.0408513
0.96  0.0400217
0.99  0.0391723
1.02  0.0383037
1.05  0.0374164
1.08  0.036511
1.11  0.035588
1.14  0.0346479
1.17  0.0336914
1.2  0.0327191
1.23  0.0317314
1.26  0.0307291
1.29  0.0297126
1.32  0.0286827
1.35  0.0276398
1.38  0.0265847
1.41  0.025518
1.44  0.0244402
1.47  0.023352
1.5  0.022254
1.53  0.0211469
1.56  0.0200314
1.59  0.018908
1.62  0.0177774
1.65  0.0166403
1.68  0.0154973
1.71  0.0143491
1.74  0.0131963
1.77  0.0120397
1.8  0.0108798
1.83  0.00971743
1.86  0.00855313
1.89  0.00738762
1.92  0.00622156
1.95  0.00505563
1.98  0.00389049
2.01  0.00272682
2.04  0.0015653
2.07  0.000406578
2.1  -0.000748661
2.13  -0.00189975
2.16  -0.00304603
2.19  -0.00418683
2.22  -0.00532149
2.25  -0.00644935
2.28  -0.00756975
2.31  -0.00868205
2.34  -0.00978558
2.37  -0.0108797
2.4  -0.0119638
2.43  -0.0130372
2.46  -0.0140993
2.49  -0.0151494
2.52  -0.016187
2.55  -0.0172114
2.58  -0.0182221
2.61  -0.0192183
2.64  -0.0201996
2.67  -0.0211653
2.7  -0.0221149
2.73  -0.0230478
2.76  -0.0239635
2.79  -0.0248613
2.82  -0.0257408
2.85  -0.0266015
2.88  -0.0274428
2.91  -0.0282642
2.94  -0.0290652
2.97  -0.0298454
3  -0.0306043
3.03  -0.0313414
3.06  -0.0320563
3.09  -0.0327485
3.12  -0.0334178
3.15  -0.0340635
3.18  -0.0346855
3.21  -0.0352833
3.24  -0.0358565
3.27  -0.0364049
3.3  -0.036928
3.33  -0.0374257
3.36  -0.0378977
3.39  -0.0383436
3.42  -0.0387632
3.45  -0.0391563
3.48  -0.0395226
3.51  -0.0398621
3.54  -0.0401745
3.57  -0.0404598
3.6  -0.0407179
3.63  -0.0409488
3.66  -0.0411523
3.69  -0.0413283
3.72  -0.041477
3.75  -0.0415984
3.78  -0.0416925
3.81  -0.0417592
3.84  -0.0417992
3.87  -0.0418133
3.9  -0.0418013
3.93  -0.0417635
3.96  -0.0416998
3.99  -0.0416104
4.02  -0.0414954
4.05  -0.0413549
4.08  -0.041189
4.11  -0.040998
4.14  -0.0407819
4.17  -0.0405409
4.2  -0.0402753
4.23  -0.0399853
4.26  -0.039671
4.29  -0.0393327
4.32  -0.0389707
4.35  -0.0385852
4.38  -0.0381768
4.41  -0.0377459
4.44  -0.0372927
4.47  -0.0368175
4.5  -0.0363208
4.53  -0.0358027
4.56  -0.0352636
4.59  -0.0347039
4.62  -0.0341239
4.65  -0.033524
4.68  -0.0329045
4.71  -0.0322658
4.74  -0.0316084
4.77  -0.0309326
4.8  -0.0302388
4.83  -0.0295274
4.86  -0.0287989
4.89  -0.0280538
4.92  -0.0272924
4.95  -0.0265151
4.98  -0.0257226
5.01  -0.0249151
5.04  -0.0240933
5.07  -0.0232575
5.1  -0.0224083
5.13  -0.0215461
5.16  -0.0206715
5.19  -0.0197849
5.22  -0.0188869
5.25  -0.017978
5.28  -0.0170587
5.31  -0.0161294
5.34  -0.0151909
5.37  -0.0142435
5.4  -0.0132879
5.43  -0.0123245
5.46  -0.011354
5.49  -0.0103769
5.52  -0.00939365
5.55  -0.00840493
5.58  -0.00741127
5.61  -0.00641323
5.64  -0.00541138
5.67  -0.0044063
5.7  -0.00339854
5.73  -0.0023887
5.76  -0.00137734
5.79  -0.000365042
5.82  0.000647618
5.85  0.00166006
5.88  0.00267171
5.91  0.00368198
5.94  0.00469029
5.97  0.00569607
6  0.00669875
6.03  0.00769773
6.06  0.00869245
6.09  0.00968233
6.12  0.0106668
6.15  0.0116453
6.18  0.0126173
6.21  0.0135821
6.24  0.0145393
6.27  0.0154883
6.3  0.0164284
6.33  0.0173593
6.36  0.0182803
6.39  0.0191909
6.42  0.0200905
6.45  0.0209787
6.48  0.021855
6.51  0.0227187
6.54  0.0235694
6.57  0.0244066
6.6  0.0252299
6.63  0.0260386
6.66  0.0268324
6.69  0.0276108
6.72  0.0283733
6.75  0.0291195
6.78  0.029849
6.81  0.0305613
6.84  0.0312559
6.87  0.0319326
6.9  0.0325909
6.93  0.0332303
6.96  0.0338507
6.99  0.0344515
7.02  0.0350324
7.05  0.0355932
7.08  0.0361335
7.11  0.0366529
7.14  0.0371513
7.17  0.0376282
7.2  0.0380835
7.23  0.0385169
7.26  0.0389281
7.29  0.039317
7.32  0.0396833
7.35  0.0400269
7.38  0.0403475
7.41  0.0406451
7.44  0.0409194
7.47  0.0411705
7.5  0.0413981
7.53  0.0416021
7.56  0.0417826
7.59  0.0419393
7.62  0.0420724
7.65  0.0421816
7.68  0.0422671
7.71  0.0423288
7.74  0.042367
7.77  0.0423816
7.8  0.0423728
7.83  0.0423408
7.86  0.0422855
7.89  0.0422071
7.92  0.0421057
7.95  0.0419813
7.98  0.0418342
8.01  0.0416644
8.04  0.0414721
8.07  0.0412575
8.1  0.0410207
8.13  0.040762
8.16  0.0404814
8.19  0.0401794
8.22  0.0398559
8.25  0.0395114
8.28  0.0391461
8.31  0.0387603
8.34  0.0383543
8.37  0.0379282
8.4  0.0374825
8.43  0.0370175
8.46  0.0365333
8.49  0.0360305
8.52  0.0355091
8.55  0.0349697
8.58  0.0344126
8.61  0.033838
8.64  0.0332464
8.67  0.0326382
8.7  0.0320137
8.73  0.0313733
8.76  0.0307174
8.79  0.0300463
8.82  0.0293606
8.85  0.0286607
8.88  0.0279468
8.91  0.0272196
8.94  0.0264794
8.97  0.0257266
9  0.0249617
9.03  0.0241853
9.06  0.0233976
9.09  0.0225992
9.12  0.0217906
9.15  0.0209722
9.18  0.0201446
9.21  0.0193081
9.24  0.0184633
9.27  0.0176108
9.3  0.0167509
9.33  0.0158841
9.36  0.0150111
9.39  0.0141322
9.42  0.0132481
9.45  0.0123591
9.48  0.0114659
9.51  0.0105689
9.54  0.00966865
9.57  0.00876568
9.6  0.0078605
9.63  0.00695362
9.66  0.00604558
9.69  0.00513689
9.72  0.00422807
9.75  0.00331964
9.78  0.00241213
9.81  0.00150606
9.84  0.000601935
9.87  -0.000299718
9.9  -0.00119839
9.93  -0.00209355
9.96  -0.00298471
9.99  -0.00387135
10.02  -0.00475296
10.05  -0.00562904
10.08  -0.0064991
10.11  -0.00736263
10.14  -0.00821914
10.17  -0.00906814
10.2  -0.00990915
10.23  -0.0107417
10.26  -0.0115653
10.29  -0.0123795
10.32  -0.0131838
10.35  -0.0139777
10.38  -0.0147609
10.41  -0.0155328
10.44  -0.0162931
10.47  -0.0170413
10.5  -0.0177769
10.53  -0.0184996
10.56  -0.019209
10.59  -0.0199046
10.62  -0.0205861
10.65  -0.021253
10.68  -0.0219051
10.71  -0.0225418
10.74  -0.023163
10.77  -0.0237682
10.8  -0.0243571
10.83  -0.0249294
10.86  -0.0254847
10.89  -0.0260229
10.92  -0.0265434
10.95  -0.0270462
10.98  -0.0275308
11.01  -0.0279971
11.04  -0.0284448
11.07  -0.0288737
11.1  -0.0292835
11.13  -0.0296741
11.16  -0.0300452
11.19  -0.0303966
11.22  -0.0307282
11.25  -0.0310398
11.28  -0.0313313
11.31  -0.0316025
11.34  -0.0318532
11.37  -0.0320835
11.4  -0.0322932
11.43  -0.0324821
11.46  -0.0326504
11.49  -0.032798
11.52  -0.0329247
11.55  -0.0330306
11.58  -0.0331157
11.61  -0.03318
11.64  -0.0332236
11.67  -0.0332467
11.7  -0.0332495
11.73  -0.0332323
11.76  -0.0331949
11.79  -0.0331376
11.82  -0.0330603
11.85  -0.0329632
11.88  -0.0328463
11.91  -0.0327099
11.94  -0.0325539
11.97  -0.0323785
12  -0.0321839
12.03  -0.0319703
12.06  -0.0317378
12.09  -0.0314865
12.12  -0.0312169
12.15  -0.0309291
12.18  -0.0306233
12.21  -0.0302997
12.24  -0.0299586
12.27  -0.0296002
12.3  -0.0292246
12.33  -0.0288322
12.36  -0.0284233
12.39  -0.027998
12.42  -0.0275568
12.45  -0.0270997
12.48  -0.0266272
12.51  -0.0261395
12.54  -0.025637
12.57  -0.02512
12.6  -0.0245887
12.63  -0.0240436
12.66  -0.0234849
12.69  -0.022913
12.72  -0.0223282
12.75  -0.021731
12.78  -0.0211216
12.81  -0.0205004
12.84  -0.0198679
12.87  -0.0192244
12.9  -0.0185702
12.93  -0.0179058
12.96  -0.0172316
12.99  -0.016548
13.02  -0.0158553
13.05  -0.0151541
13.08  -0.0144446
13.11  -0.0137274
13.14  -0.0130028
13.17  -0.0122713
13.2  -0.0115333
13.23  -0.0107893
13.26  -0.0100396
13.29  -0.00928478
13.32  -0.00852519
13.35  -0.00776131
13.38  -0.00699358
13.41  -0.00622245
13.44  -0.00544836
13.47  -0.00467177
13.5  -0.00389313
13.53  -0.0031129
13.56  -0.00233151
13.59  -0.00154944
13.62  -0.000767126
13.65  1.49734e-05
13.68  0.000796407
13.71  0.00157672
13.74  0.00235547
13.77  0.0031322
13.8  0.00390646
13.83  0.00467781
13.86  0.00544581
13.89  0.00621001
13.92  0.00696996
13.95  0.00772525
13.98  0.00847543
14.01  0.00922006
14.04  0.00995874
14.07  0.010691
14.1  0.0114165
14.13  0.0121347
14.16  0.0128454
14.19  0.013548
14.22  0.0142421
14.25  0.0149274
14.28  0.0156035
14.31  0.01627
14.34  0.0169265
14.37  0.0175726
14.4  0.018208
14.43  0.0188323
14.46  0.0194452
14.49  0.0200463
14.52  0.0206353
14.55  0.0212119
14.58  0.0217757
14.61  0.0223263
14.64  0.0228637
14.67  0.0233873
14.7  0.0238969
14.73  0.0243923
14.76  0.0248731
14.79  0.0253392
14.82  0.0257902
14.85  0.0262259
14.88  0.0266461
14.91  0.0270506
14.94  0.027439
14.97  0.0278113
15  0.0281673
15.03  0.0285067
15.06  0.0288293
15.09  0.0291351
15.12  0.0294238
15.15  0.0296954
15.18  0.0299496
15.21  0.0301864
15.24  0.0304057
15.27  0.0306073
15.3  0.0307912
15.33  0.0309574
15.36  0.0311057
15.39  0.031236
15.42  0.0313485
15.45  0.0314429
15.48  0.0315193
15.51  0.0315778
15.54  0.0316183
15.57  0.0316409
15.6  0.0316457
15.63  0.0316328
15.66  0.0316022
15.69  0.0315539
15.72  0.031488
15.75  0.0314047
15.78  0.0313039
15.81  0.0311858
15.84  0.0310505
15.87  0.0308981
15.9  0.0307287
15.93  0.0305424
15.96  0.0303395
15.99  0.0301199
16.02  0.029884
16.05  0.0296319
16.08  0.0293637
16.11  0.0290797
16.14  0.02878
16.17  0.028465
16.2  0.0281347
16.23  0.0277895
16.26  0.0274296
16.29  0.0270551
16.32  0.0266664
16.35  0.0262636
16.38  0.0258471
16.41  0.0254172
16.44  0.024974
16.47  0.0245179
16.5  0.0240491
16.53  0.023568
16.56  0.0230748
16.59  0.0225699
16.62  0.0220535
16.65  0.0215261
16.68  0.0209878
16.71  0.0204391
16.74  0.0198803
16.77  0.0193117
16.8  0.0187336
16.83  0.0181464
16.86  0.0175506
16.89  0.0169463
16.92  0.016334
16.95  0.0157141
16.98  0.0150869
17.01  0.0144528
17.04  0.0138121
17.07  0.0131653
17.1  0.0125128
17.13  0.0118549
17.16  0.011192
17.19  0.0105244
17.22  0.00985272
17.25  0.00917718
17.28  0.00849822
17.31  0.00781624
17.34  0.00713164
17.37  0.00644481
17.4  0.00575615
17.43  0.00506606
17.46  0.00437495
17.49  0.00368321
17.52  0.00299125
17.55  0.00229945
17.58  0.00160822
17.61  0.000917966
17.64  0.00022907
17.67  -0.000458066
17.7  -0.00114305
17.73  -0.00182549
17.76  -0.002505
17.79  -0.00318118
17.82  -0.00385367
17.85  -0.00452206
17.88  -0.00518598
17.91  -0.00584507
17.94  -0.00649893
17.97  -0.00714721
18  -0.00778954
18.03  -0.00842555
18.06  -0.00905489
18.09  -0.0096772
18.12  -0.0102921
18.15  -0.0108994
18.18  -0.0114985
18.21  -0.0120893
18.24  -0.0126713
18.27  -0.0132443
18.3  -0.013808
18.33  -0.0143619
18.36  -0.0149059
18.39  -0.0154396
18.42  -0.0159627
18.45  -0.016475
18.48  -0.0169761
18.51  -0.0174657
18.54  -0.0179437
18.57  -0.0184098
18.6  -0.0188637
18.63  -0.0193051
18.66  -0.0197338
18.69  -0.0201497
18.72  -0.0205524
18.75  -0.0209417
18.78  -0.0213175
18.81  -0.0216796
18.84  -0.0220277
18.87  -0.0223618
18.9  -0.0226815
18.93  -0.0229868
18.96  -0.0232775
18.99  -0.0235535
19.02  -0.0238145
19.05  -0.0240606
19.08  -0.0242916
19.11  -0.0245073
19.14  -0.0247077
19.17  -0.0248926
19.2  -0.0250621
19.23  -0.025216
19.26  -0.0253543
19.29  -0.0254769
19.32  -0.0255838
19.35  -0.0256751
19.38  -0.0257506
19.41  -0.0258103
19.44  -0.0258543
19.47  -0.0258826
19.5  -0.0258954
19.53  -0.0258928
19.56  -0.0258748
19.59  -0.0258414
19.62  -0.0257927
19.65  -0.0257288
19.68  -0.0256497
19.71  -0.0255555
19.74  -0.0254463
19.77  -0.0253222
19.8  -0.0251833
19.83  -0.0250297
19.86  -0.0248615
19.89  -0.0246788
19.92  -0.0244819
19.95  -0.0242708
19.98  -0.0240458
20.01  -0.0238071
20.04  -0.0235547
20.07  -0.0232888
20.1  -0.0230097
20.13  -0.0227175
20.16  -0.0224124
20.19  -0.0220947
20.22  -0.0217644
20.25  -0.021422
20.28  -0.0210675
20.31  -0.0207011
20.34  -0.0203233
20.37  -0.0199341
20.4  -0.0195338
20.43  -0.0191227
20.46  -0.018701
20.49  -0.0182691
20.52  -0.0178271
20.55  -0.0173754
20.58  -0.0169141
20.61  -0.0164437
20.64  -0.0159644
20.67  -0.0154765
20.7  -0.0149803
20.73  -0.0144761
20.76  -0.0139642
20.79  -0.0134449
20.82  -0.0129185
20.85  -0.0123854
20.88  -0.0118459
20.91  -0.0113002
20.94  -0.0107488
20.97  -0.0101919
21  -0.00962986
21.03  -0.00906306
21.06  -0.00849181
21.09  -0.00791645
21.12  -0.00733732
21.15  -0.00675475
21.18  -0.00616911
21.21  -0.00558072
21.24  -0.00498993
21.27  -0.00439709
21.3  -0.00380254
21.33  -0.00320664
21.36  -0.00260972
21.39  -0.00201214
21.42  -0.00141424
21.45  -0.000816371
21.48  -0.000218874
21.51  0.000377904
21.54  0.00097362
21.57  0.00156793
21.6  0.00216049
21.63  0.00275097
21.66  0.00333902
21.69  0.00392431
21.72  0.0045065
21.75  0.00508526
21.78  0.00566027
21.81  0.00623119
21.84  0.0067977
21.87  0.00735948
21.9  0.00791622
21.93  0.00846759
21.96  0.00901328
21.99  0.009553
22.02  0.0100864
22.05  0.0106133
22.08  0.0111332
22.11  0.011646
22.14  0.0121513
22.17  0.0126489
22.2  0.0131385
22.23  0.0136198
22.26  0.0140925
22.29  0.0145564
22.32  0.0150112
22.35  0.0154567
22.38  0.0158927
22.41  0.0163188
22.44  0.0167348
22.47  0.0171406
22.5  0.017536
22.53  0.0179206
22.56  0.0182943
22.59  0.0186568
22.62  0.0190081
22.65  0.0193479
22.68  0.0196759
22.71  0.0199922
22.74  0.0202964
22.77  0.0205885
22.8  0.0208682
22.83  0.0211354
22.86  0.0213901
22.89  0.021632
22.92  0.0218611
22.95  0.0220772
22.98  0.0222802
23.01  0.02247
23.04  0.0226466
23.07  0.0228099
23.1  0.0229597
23.13  0.0230961
23.16  0.023219
23.19  0.0233284
23.22  0.0234241
23.25  0.0235062
23.28  0.0235746
23.31  0.0236294
23.34  0.0236706
23.37  0.0236981
23.4  0.023712
23.43  0.0237124
23.46  0.0236993
23.49  0.0236728
23.52  0.0236328
23.55  0.0235795
23.58  0.0235129
23.61  0.023433
23.64  0.02334
23.67  0.0232339
23.7  0.0231148
23.73  0.0229828
23.76  0.022838
23.79  0.0226805
23.82  0.0225105
23.85  0.022328
23.88  0.0221332
23.91  0.0219262
23.94  0.0217072
23.97  0.0214764
24  0.0212339
24.03  0.0209799
24.06  0.0207145
24.09  0.020438
24.12  0.0201504
24.15  0.0198521
24.18  0.0195432
24.21  0.0192238
24.24  0.0188943
24.27  0.0185548
24.3  0.0182055
24.33  0.0178466
24.36  0.0174785
24.39  0.0171012
24.42  0.0167151
24.45  0.0163204
24.48  0.0159173
24.51  0.0155061
24.54  0.015087
24.57  0.0146603
24.6  0.0142263
24.63  0.0137852
24.66  0.0133373
24.69  0.0128828
24.72  0.0124221
24.75  0.0119554
24.78  0.011483
24.81  0.0110052
24.84  0.0105222
24.87  0.0100344
24.9  0.00954208
24.93  0.00904545
24.96  0.00854486
24.99  0.00804059
25.02  0.00753295
25.05  0.00702223
25.08  0.00650874
25.11  0.00599277
25.14  0.00547463
25.17  0.00495461
25.2  0.00443303
25.23  0.00391018
25.26  0.00338637
25.29  0.0028619
25.32  0.00233708
25.35  0.00181221
25.38  0.00128759
25.41  0.000763515
25.44  0.000240298
25.47  -0.000281766
25.5  -0.000802379
25.53  -0.00132124
25.56  -0.00183806
25.59  -0.00235254
25.62  -0.00286438
25.65  -0.0033733
25.68  -0.00387902
25.71  -0.00438123
25.74  -0.00487966
25.77  -0.00537403
25.8  -0.00586406
25.83  -0.00634948
25.86  -0.00683
25.89  -0.00730537
25.92  -0.00777531
25.95  -0.00823956
25.98  -0.00869787
26.01  -0.00914998
26.04  -0.00959563
26.07  -0.0100346
26.1  -0.0104666
26.13  -0.0108914
26.16  -0.0113088
26.19  -0.0117186
26.22  -0.0121205
26.25  -0.0125143
26.28  -0.0128998
26.31  -0.0132768
26.34  -0.0136451
26.37  -0.0140044


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_csf_32.dat <==
0  0.0613225
0.03  0.0613023
0.06  0.0612418
0.09  0.0611413
0.12  0.061001
0.15  0.0608211
0.18  0.060602
0.21  0.0603439
0.24  0.0600473
0.27  0.0597125
0.3  0.0593398
0.33  0.0589297
0.36  0.0584827
0.39  0.0579993
0.42  0.0574798
0.45  0.0569248
0.48  0.056335
0.51  0.0557107
0.54  0.0550526
0.57  0.0543613
0.6  0.0536374
0.63  0.0528815
0.66  0.0520943
0.69  0.0512764
0.72  0.0504285
0.75  0.0495513
0.78  0.0486454
0.81  0.0477116
0.84  0.0467507
0.87  0.0457633
0.9  0.0447502
0.93  0.0437121
0.96  0.0426499
0.99  0.0415642
1.02  0.0404558
1.05  0.0393256
1.08  0.0381743
1.11  0.0370027
1.14  0.0358116
1.17  0.0346018
1.2  0.0333741
1.23  0.0321293
1.26  0.0308682
1.29  0.0295917
1.32  0.0283006
1.35  0.0269956
1.38  0.0256777
1.41  0.0243475
1.44  0.023006
1.47  0.021654
1.5  0.0202922
1.53  0.0189216
1.56  0.0175429
1.59  0.0161569
1.62  0.0147646
1.65  0.0133666
1.68  0.0119639
1.71  0.0105573
1.74  0.00914746
1.77  0.00773536
1.8  0.00632179
1.83  0.00490754
1.86  0.00349345
1.89  0.00208032
1.92  0.000668972
1.95  -0.00073978
1.98  -0.00214513
2.01  -0.00354626
2.04  -0.00494238
2.07  -0.00633267
2.1  -0.00771635
2.13  -0.0090926
2.16  -0.0104606
2.19  -0.0118197
2.22  -0.0131689
2.25  -0.0145076
2.28  -0.0158349
2.31  -0.01715
2.34  -0.0184523
2.37  -0.0197409
2.4  -0.0210151
2.43  -0.0222742
2.46  -0.0235173
2.49  -0.0247438
2.52  -0.0259529
2.55  -0.0271438
2.58  -0.028316
2.61  -0.0294687
2.64  -0.0306012
2.67  -0.0317127
2.7  -0.0328027
2.73  -0.0338705
2.76  -0.0349154
2.79  -0.0359369
2.82  -0.0369341
2.85  -0.0379067
2.88  -0.0388539
2.91  -0.0397752
2.94  -0.0406701
2.97  -0.0415379
3  -0.0423782
3.03  -0.0431904
3.06  -0.0439741
3.09  -0.0447287
3.12  -0.0454539
3.15  -0.0461491
3.18  -0.0468139
3.21  -0.047448
3.24  -0.048051
3.27  -0.0486226
3.3  -0.0491624
3.33  -0.04967
3.36  -0.0501454
3.39  -0.0505881
3.42  -0.0509979
3.45  -0.0513747
3.48  -0.0517182
3.51  -0.0520284
3.54  -0.0523049
3.57  -0.0525478
3.6  -0.052757
3.63  -0.0529323
3.66  -0.0530738
3.69  -0.0531814
3.72  -0.0532553
3.75  -0.0532959
3.78  -0.0533032
3.81  -0.0532772
3.84  -0.0532182
3.87  -0.0531261
3.9  -0.0530012
3.93  -0.0528436
3.96  -0.0526534
3.99  -0.052431
4.02  -0.0521765
4.05  -0.0518901
4.08  -0.0515722
4.11  -0.051223
4.14  -0.0508428
4.17  -0.050432
4.2  -0.0499909
4.23  -0.0495198
4.26  -0.0490192
4.29  -0.0484895
4.32  -0.047931
4.35  -0.0473443
4.38  -0.04673
4.41  -0.0460885
4.44  -0.0454204
4.47  -0.044726
4.5  -0.0440059
4.53  -0.0432607
4.56  -0.0424908
4.59  -0.0416969
4.62  -0.0408794
4.65  -0.0400389
4.68  -0.0391761
4.71  -0.0382914
4.74  -0.0373856
4.77  -0.0364592
4.8  -0.0355129
4.83  -0.0345472
4.86  -0.0335629
4.89  -0.0325606
4.92  -0.0315408
4.95  -0.0305044
4.98  -0.0294519
5.01  -0.0283841
5.04  -0.0273016
5.07  -0.0262051
5.1  -0.0250953
5.13  -0.0239728
5.16  -0.0228385
5.19  -0.021693
5.22  -0.0205369
5.25  -0.0193711
5.28  -0.0181962
5.31  -0.0170129
5.34  -0.015822
5.37  -0.0146241
5.4  -0.01342
5.43  -0.0122104
5.46  -0.0109961
5.49  -0.00977764
5.52  -0.00855587
5.55  -0.00733147
5.58  -0.00610516
5.61  -0.00487765
5.64  -0.00364966
5.67  -0.0024219
5.7  -0.00119509
5.73  3.00845e-05
5.76  0.0012529
5.79  0.00247266
5.82  0.00368866
5.85  0.00490022
5.88  0.00610662
5.91  0.00730719
5.94  0.00850123
5.97  0.00968807
6  0.010867
6.03  0.0120374
6.06  0.0131986
6.09  0.0143499
6.12  0.0154907
6.15  0.0166202
6.18  0.0177379
6.21  0.0188432
6.24  0.0199353
6.27  0.0210136
6.3  0.0220776
6.33  0.0231267
6.36  0.0241601
6.39  0.0251774
6.42  0.0261779
6.45  0.027161
6.48  0.0281262
6.51  0.029073
6.54  0.0300007
6.57  0.0309088
6.6  0.0317968
6.63  0.0326642
6.66  0.0335105
6.69  0.0343351
6.72  0.0351376
6.75  0.0359175
6.78  0.0366743
6.81  0.0374076
6.84  0.038117
6.87  0.0388021
6.9  0.0394624
6.93  0.0400975
6.96  0.0407071
6.99  0.0412909
7.02  0.0418484
7.05  0.0423794
7.08  0.0428835
7.11  0.0433606
7.14  0.0438102
7.17  0.0442321
7.2  0.0446262
7.23  0.0449922
7.26  0.0453298
7.29  0.045639
7.32  0.0459196
7.35  0.0461713
7.38  0.0463943
7.41  0.0465882
7.44  0.0467531
7.47  0.0468889
7.5  0.0469955
7.53  0.047073
7.56  0.0471214
7.59  0.0471407
7.62  0.0471309
7.65  0.0470922
7.68  0.0470246
7.71  0.0469283
7.74  0.0468034
7.77  0.0466501
7.8  0.0464685
7.83  0.0462589
7.86  0.0460214
7.89  0.0457562
7.92  0.0454638
7.95  0.0451442
7.98  0.0447978
8.01  0.044425
8.04  0.044026
8.07  0.0436011
8.1  0.0431508
8.13  0.0426755
8.16  0.0421754
8.19  0.041651
8.22  0.0411027
8.25  0.0405309
8.28  0.0399361
8.31  0.0393187
8.34  0.0386792
8.37  0.038018
8.4  0.0373357
8.43  0.0366327
8.46  0.0359096
8.49  0.0351668
8.52  0.0344049
8.55  0.0336244
8.58  0.0328259
8.61  0.0320098
8.64  0.0311769
8.67  0.0303275
8.7  0.0294624
8.73  0.028582
8.76  0.027687
8.79  0.0267779
8.82  0.0258553
8.85  0.0249199
8.88  0.0239721
8.91  0.0230127
8.94  0.0220423
8.97  0.0210614
9  0.0200706
9.03  0.0190706
9.06  0.018062
9.09  0.0170454
9.12  0.0160215
9.15  0.0149908
9.18  0.0139539
9.21  0.0129116
9.24  0.0118644
9.27  0.010813
9.3  0.00975795
9.33  0.00869991
9.36  0.00763951
9.39  0.00657738
9.42  0.00551413
9.45  0.00445041
9.48  0.00338682
9.51  0.00232399
9.54  0.00126254
9.57  0.000203091
9.6  -0.000853738
9.63  -0.00190733
9.66  -0.00295708
9.69  -0.00400238
9.72  -0.00504261
9.75  -0.00607717
9.78  -0.00710547
9.81  -0.00812691
9.84  -0.00914089
9.87  -0.0101468
9.9  -0.0111441
9.93  -0.0121322
9.96  -0.0131105
9.99  -0.0140785
10.02  -0.0150356
10.05  -0.0159812
10.08  -0.0169147
10.11  -0.0178357
10.14  -0.0187436
10.17  -0.0196379
10.2  -0.020518
10.23  -0.0213835
10.26  -0.0222338
10.29  -0.0230684
10.32  -0.0238869
10.35  -0.0246887
10.38  -0.0254735
10.41  -0.0262407
10.44  -0.0269899
10.47  -0.0277206
10.5  -0.0284325
10.53  -0.0291252
10.56  -0.0297981
10.59  -0.030451
10.62  -0.0310834
10.65  -0.031695
10.68  -0.0322855
10.71  -0.0328545
10.74  -0.0334017
10.77  -0.0339267
10.8  -0.0344293
10.83  -0.0349093
10.86  -0.0353662
10.89  -0.0358
10.92  -0.0362103
10.95  -0.0365969
10.98  -0.0369597
11.01  -0.0372984
11.04  -0.037613
11.07  -0.0379031
11.1  -0.0381688
11.13  -0.0384099
11.16  -0.0386262
11.19  -0.0388177
11.22  -0.0389844
11.25  -0.0391262
11.28  -0.039243
11.31  -0.0393348
11.34  -0.0394017
11.37  -0.0394438
11.4  -0.0394611
11.43  -0.0394537
11.46  -0.0394218
11.49  -0.0393652
11.52  -0.0392843
11.55  -0.039179
11.58  -0.0390496
11.61  -0.0388961
11.64  -0.0387187
11.67  -0.0385175
11.7  -0.0382929
11.73  -0.0380449
11.76  -0.0377739
11.79  -0.0374799
11.82  -0.0371634
11.85  -0.0368245
11.88  -0.0364635
11.91  -0.0360807
11.94  -0.0356766
11.97  -0.0352513
12  -0.0348052
12.03  -0.0343387
12.06  -0.033852
12.09  -0.0333456
12.12  -0.0328198
12.15  -0.032275
12.18  -0.0317115
12.21  -0.0311299
12.24  -0.0305304
12.27  -0.0299135
12.3  -0.0292796
12.33  -0.0286292
12.36  -0.0279628
12.39  -0.0272806
12.42  -0.0265833
12.45  -0.0258713
12.48  -0.025145
12.51  -0.024405
12.54  -0.0236517
12.57  -0.0228856
12.6  -0.0221072
12.63  -0.021317
12.66  -0.0205155
12.69  -0.0197033
12.72  -0.0188809
12.75  -0.0180487
12.78  -0.0172073
12.81  -0.0163573
12.84  -0.0154991
12.87  -0.0146333
12.9  -0.0137605
12.93  -0.0128811
12.96  -0.0119958
12.99  -0.011105
13.02  -0.0102094
13.05  -0.00930934
13.08  -0.00840552
13.11  -0.00749845
13.14  -0.00658868
13.17  -0.00567675
13.2  -0.0047632
13.23  -0.0038486
13.26  -0.00293348
13.29  -0.00201838
13.32  -0.00110386
13.35  -0.000190447
13.38  0.000721312
13.41  0.00163088
13.44  0.00253772
13.47  0.0034413
13.5  0.0043411
13.53  0.00523657
13.56  0.00612721
13.59  0.00701249
13.62  0.00789189
13.65  0.0087649
13.68  0.00963102
13.71  0.0104897
13.74  0.0113406
13.77  0.012183
13.8  0.0130165
13.83  0.0138407
13.86  0.0146551
13.89  0.0154591
13.92  0.0162524
13.95  0.0170344
13.98  0.0178047
14.01  0.0185629
14.04  0.0193086
14.07  0.0200412
14.1  0.0207605
14.13  0.0214658
14.16  0.022157
14.19  0.0228335
14.22  0.023495
14.25  0.0241411
14.28  0.0247714
14.31  0.0253856
14.34  0.0259833
14.37  0.0265642
14.4  0.0271279
14.43  0.0276741
14.46  0.0282026
14.49  0.0287129
14.52  0.0292049
14.55  0.0296783
14.58  0.0301327
14.61  0.030568
14.64  0.0309838
14.67  0.0313801
14.7  0.0317564
14.73  0.0321128
14.76  0.0324489
14.79  0.0327645
14.82  0.0330596
14.85  0.033334
14.88  0.0335875
14.91  0.0338201
14.94  0.0340315
14.97  0.0342217
15  0.0343907
15.03  0.0345383
15.06  0.0346646
15.09  0.0347694
15.12  0.0348528
15.15  0.0349148
15.18  0.0349553
15.21  0.0349744
15.24  0.0349721
15.27  0.0349485
15.3  0.0349037
15.33  0.0348377
15.36  0.0347506
15.39  0.0346425
15.42  0.0345136
15.45  0.034364
15.48  0.0341938
15.51  0.0340032
15.54  0.0337924
15.57  0.0335616
15.6  0.0333109
15.63  0.0330405
15.66  0.0327508
15.69  0.0324418
15.72  0.032114
15.75  0.0317675
15.78  0.0314026
15.81  0.0310196
15.84  0.0306188
15.87  0.0302005
15.9  0.0297649
15.93  0.0293125
15.96  0.0288435
15.99  0.0283583
16.02  0.0278572
16.05  0.0273406
16.08  0.0268089
16.11  0.0262624
16.14  0.0257014
16.17  0.0251264
16.2  0.0245378
16.23  0.023936
16.26  0.0233214
16.29  0.0226943
16.32  0.0220552
16.35  0.0214046
16.38  0.0207428
16.41  0.0200703
16.44  0.0193876
16.47  0.0186949
16.5  0.0179929
16.53  0.017282
16.56  0.0165626
16.59  0.0158351
16.62  0.0151001
16.65  0.0143579
16.68  0.0136091
16.71  0.0128541
16.74  0.0120934
16.77  0.0113274
16.8  0.0105567
16.83  0.00978163
16.86  0.00900275
16.89  0.00822051
16.92  0.00743539
16.95  0.00664786
16.98  0.00585839
17.01  0.00506746
17.04  0.00427554
17.07  0.00348311
17.1  0.00269064
17.13  0.0018986
17.16  0.00110747
17.19  0.000317706
17.22  -0.000470218
17.25  -0.00125584
17.28  -0.00203869
17.31  -0.0028183
17.34  -0.00359423
17.37  -0.00436602
17.4  -0.00513321
17.43  -0.00589534
17.46  -0.00665199
17.49  -0.0074027
17.52  -0.00814703
17.55  -0.00888454
17.58  -0.00961482
17.61  -0.0103374
17.64  -0.011052
17.67  -0.011758
17.7  -0.0124551
17.73  -0.0131429
17.76  -0.0138209
17.79  -0.0144889
17.82  -0.0151463
17.85  -0.0157929
17.88  -0.0164282
17.91  -0.0170519
17.94  -0.0176636
17.97  -0.018263
18  -0.0188497
18.03  -0.0194233
18.06  -0.0199837
18.09  -0.0205303
18.12  -0.021063
18.15  -0.0215815
18.18  -0.0220853
18.21  -0.0225743
18.24  -0.0230482
18.27  -0.0235067
18.3  -0.0239495
18.33  -0.0243764
18.36  -0.0247872
18.39  -0.0251816
18.42  -0.0255595
18.45  -0.0259206
18.48  -0.0262648
18.51  -0.0265917
18.54  -0.0269014
18.57  -0.0271936
18.6  -0.0274682
18.63  -0.027725
18.66  -0.0279639
18.69  -0.0281849
18.72  -0.0283877
18.75  -0.0285724
18.78  -0.0287388
18.81  -0.0288869
18.84  -0.0290167
18.87  -0.029128
18.9  -0.0292209
18.93  -0.0292953
18.96  -0.0293513
18.99  -0.0293889
19.02  -0.0294081
19.05  -0.029409
19.08  -0.0293916
19.11  -0.029356
19.14  -0.0293023
19.17  -0.0292304
19.2  -0.0291406
19.23  -0.029033
19.26  -0.0289075
19.29  -0.0287644
19.32  -0.0286038
19.35  -0.0284259
19.38  -0.0282307
19.41  -0.0280185
19.44  -0.0277895
19.47  -0.0275437
19.5  -0.0272815
19.53  -0.027003
19.56  -0.0267085
19.59  -0.0263982
19.62  -0.0260723
19.65  -0.0257311
19.68  -0.0253748
19.71  -0.0250037
19.74  -0.0246181
19.77  -0.0242181
19.8  -0.0238042
19.83  -0.0233765
19.86  -0.0229355
19.89  -0.0224813
19.92  -0.0220143
19.95  -0.0215349
19.98  -0.0210433
20.01  -0.02054
20.04  -0.0200251
20.07  -0.0194991
20.1  -0.0189623
20.13  -0.0184151
20.16  -0.0178578
20.19  -0.0172908
20.22  -0.0167145
20.25  -0.0161292
20.28  -0.0155354
20.31  -0.0149333
20.34  -0.0143234
20.37  -0.0137061
20.4  -0.0130817
20.43  -0.0124507
20.46  -0.0118135
20.49  -0.0111704
20.52  -0.0105219
20.55  -0.00986831
20.58  -0.00921012
20.61  -0.0085477
20.64  -0.00788148
20.67  -0.00721185
20.7  -0.00653924
20.73  -0.00586405
20.76  -0.00518669
20.79  -0.00450758
20.82  -0.00382714
20.85  -0.00314577
20.88  -0.00246388
20.91  -0.0017819
20.94  -0.00110022
20.97  -0.000419263
21  0.000260567
21.03  0.000938864
21.06  0.00161522
21.09  0.00228924
21.12  0.00296051
21.15  0.00362864
21.18  0.00429324
21.21  0.00495391
21.24  0.00561025
21.27  0.00626189
21.3  0.00690844
21.33  0.00754952
21.36  0.00818476
21.39  0.00881378
21.42  0.00943621
21.45  0.0100517
21.48  0.0106599
21.51  0.0112604
21.54  0.0118529
21.57  0.0124371
21.6  0.0130126
21.63  0.013579
21.66  0.0141361
21.69  0.0146836
21.72  0.015221
21.75  0.0157482
21.78  0.0162647
21.81  0.0167704
21.84  0.0172649
21.87  0.017748
21.9  0.0182193
21.93  0.0186787
21.96  0.0191258
21.99  0.0195603
22.02  0.0199822
22.05  0.020391
22.08  0.0207867
22.11  0.0211689
22.14  0.0215375
22.17  0.0218922
22.2  0.0222329
22.23  0.0225594
22.26  0.0228715
22.29  0.0231691
22.32  0.0234519
22.35  0.0237199
22.38  0.0239729
22.41  0.0242108
22.44  0.0244334
22.47  0.0246407
22.5  0.0248326
22.53  0.0250089
22.56  0.0251696
22.59  0.0253146
22.62  0.0254439
22.65  0.0255574
22.68  0.025655
22.71  0.0257369
22.74  0.0258028
22.77  0.0258529
22.8  0.0258871
22.83  0.0259055
22.86  0.025908
22.89  0.0258948
22.92  0.0258658
22.95  0.0258212
22.98  0.0257609
23.01  0.0256851
23.04  0.0255938
23.07  0.0254872
23.1  0.0253654
23.13  0.0252283
23.16  0.0250763
23.19  0.0249094
23.22  0.0247277
23.25  0.0245314
23.28  0.0243207
23.31  0.0240957
23.34  0.0238566
23.37  0.0236036
23.4  0.0233369
23.43  0.0230567
23.46  0.0227632
23.49  0.0224566
23.52  0.0221372
23.55  0.0218051
23.58  0.0214606
23.61  0.021104
23.64  0.0207354
23.67  0.0203553
23.7  0.0199637
23.73  0.0195611
23.76  0.0191476
23.79  0.0187235
23.82  0.0182892
23.85  0.0178449
23.88  0.017391
23.91  0.0169277
23.94  0.0164553
23.97  0.0159741
24  0.0154846
24.03  0.0149869
24.06  0.0144814
24.09  0.0139684
24.12  0.0134483
24.15  0.0129214
24.18  0.012388
24.21  0.0118485
24.24  0.0113033
24.27  0.0107525
24.3  0.0101967
24.33  0.00963614
24.36  0.00907117
24.39  0.00850215
24.42  0.00792944
24.45  0.00735339
24.48  0.00677435
24.51  0.00619269
24.54  0.00560876
24.57  0.00502291
24.6  0.0044355
24.63  0.00384689
24.66  0.00325744
24.69  0.0026675
24.72  0.00207742
24.75  0.00148758
24.78  0.000898305
24.81  0.000309967
24.84  -0.000277088
24.87  -0.000862509
24.9  -0.00144595
24.93  -0.00202706
24.96  -0.00260549
24.99  -0.0031809
25.02  -0.00375296
25.05  -0.00432132
25.08  -0.00488565
25.11  -0.00544562
25.14  -0.00600089
25.17  -0.00655115
25.2  -0.00709606
25.23  -0.00763531
25.26  -0.00816859
25.29  -0.00869559
25.32  -0.00921599
25.35  -0.00972949
25.38  -0.0102358
25.41  -0.0107346
25.44  -0.0112257
25.47  -0.0117087
25.5  -0.0121833
25.53  -0.0126494
25.56  -0.0131066
25.59  -0.0135546
25.62  -0.0139933
25.65  -0.0144223
25.68  -0.0148414
25.71  -0.0152504
25.74  -0.015649
25.77  -0.0160371
25.8  -0.0164144
25.83  -0.0167806
25.86  -0.0171357
25.89  -0.0174794
25.92  -0.0178114
25.95  -0.0181317
25.98  -0.0184401
26.01  -0.0187364
26.04  -0.0190203
26.07  -0.0192919
26.1  -0.0195509
26.13  -0.0197972
26.16  -0.0200307
26.19  -0.0202512
26.22  -0.0204587
26.25  -0.0206531
26.28  -0.0208342
26.31  -0.021002
26.34  -0.0211564
26.37  -0.0212973


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_csf_64.dat <==
0  0.0630082
0.03  0.0629866
0.06  0.0629222
0.09  0.062815
0.12  0.0626654
0.15  0.0624735
0.18  0.0622397
0.21  0.0619643
0.24  0.0616475
0.27  0.0612897
0.3  0.0608913
0.33  0.0604526
0.36  0.059974
0.39  0.0594559
0.42  0.0588987
0.45  0.0583028
0.48  0.0576688
0.51  0.056997
0.54  0.056288
0.57  0.0555423
0.6  0.0547603
0.63  0.0539426
0.66  0.0530897
0.69  0.0522022
0.72  0.0512806
0.75  0.0503256
0.78  0.0493376
0.81  0.0483191
0.84  0.047272
0.87  0.0461969
0.9  0.0450947
0.93  0.0439662
0.96  0.0428123
0.99  0.0416339
1.02  0.0404319
1.05  0.039207
1.08  0.0379603
1.11  0.0366925
1.14  0.0354047
1.17  0.0340976
1.2  0.0327721
1.23  0.0314292
1.26  0.0300698
1.29  0.0286947
1.32  0.0273047
1.35  0.0259009
1.38  0.024484
1.41  0.023055
1.44  0.0216147
1.47  0.0201641
1.5  0.0187039
1.53  0.0172351
1.56  0.0157586
1.59  0.0142751
1.62  0.0127857
1.65  0.011291
1.68  0.00979212
1.71  0.00828977
1.74  0.00678485
1.77  0.00527822
1.8  0.00377074
1.83  0.00226326
1.86  0.000756629
1.89  -0.000748296
1.92  -0.00225067
1.95  -0.00374964
1.98  -0.00524437
2.01  -0.006734
2.04  -0.00821771
2.07  -0.00969465
2.1  -0.011164
2.13  -0.0126249
2.16  -0.0140765
2.19  -0.015518
2.22  -0.0169486
2.25  -0.0183675
2.28  -0.0197738
2.31  -0.0211667
2.34  -0.0225455
2.37  -0.0239092
2.4  -0.0252572
2.43  -0.0265885
2.46  -0.0279025
2.49  -0.0291984
2.52  -0.0304753
2.55  -0.0317325
2.58  -0.0329693
2.61  -0.0341849
2.64  -0.0353786
2.67  -0.0365496
2.7  -0.0376972
2.73  -0.0388207
2.76  -0.0399194
2.79  -0.0409927
2.82  -0.0420399
2.85  -0.0430602
2.88  -0.0440531
2.91  -0.045018
2.94  -0.0459542
2.97  -0.0468612
3  -0.0477384
3.03  -0.0485851
3.06  -0.0493994
3.09  -0.0501788
3.12  -0.0509253
3.15  -0.0516384
3.18  -0.0523179
3.21  -0.0529635
3.24  -0.053575
3.27  -0.0541521
3.3  -0.0546947
3.33  -0.0552024
3.36  -0.0556751
3.39  -0.0561127
3.42  -0.056515
3.45  -0.0568818
3.48  -0.057213
3.51  -0.0575086
3.54  -0.0577684
3.57  -0.0579923
3.6  -0.0581803
3.63  -0.0583324
3.66  -0.0584486
3.69  -0.0585287
3.72  -0.0585726
3.75  -0.0585804
3.78  -0.0585522
3.81  -0.0584879
3.84  -0.0583879
3.87  -0.0582521
3.9  -0.0580807
3.93  -0.0578739
3.96  -0.0576319
3.99  -0.0573548
4.02  -0.0570429
4.05  -0.0566964
4.08  -0.0563155
4.11  -0.0559005
4.14  -0.0554518
4.17  -0.0549694
4.2  -0.0544539
4.23  -0.0539055
4.26  -0.0533246
4.29  -0.0527114
4.32  -0.0520665
4.35  -0.0513901
4.38  -0.0506827
4.41  -0.0499447
4.44  -0.0491765
4.47  -0.0483791
4.5  -0.0475541
4.53  -0.0467023
4.56  -0.0458245
4.59  -0.0449211
4.62  -0.043993
4.65  -0.0430408
4.68  -0.0420652
4.71  -0.041067
4.74  -0.0400468
4.77  -0.0390054
4.8  -0.0379436
4.83  -0.0368621
4.86  -0.0357616
4.89  -0.0346429
4.92  -0.0335068
4.95  -0.032354
4.98  -0.0311853
5.01  -0.0300014
5.04  -0.0288032
5.07  -0.0275914
5.1  -0.0263667
5.13  -0.02513
5.16  -0.0238821
5.19  -0.0226236
5.22  -0.0213554
5.25  -0.0200783
5.28  -0.018793
5.31  -0.0175003
5.34  -0.016201
5.37  -0.0148958
5.4  -0.0135855
5.43  -0.0122709
5.46  -0.0109526
5.49  -0.00963162
5.52  -0.00830854
5.55  -0.00698415
5.58  -0.0056592
5.61  -0.00433445
5.64  -0.00301063
5.67  -0.00168849
5.7  -0.000368768
5.73  0.000947806
5.76  0.0022605
5.79  0.00356858
5.82  0.00487132
5.85  0.00616801
5.88  0.00745792
5.91  0.00874035
5.94  0.0100146
5.97  0.0112799
6  0.0125356
6.03  0.013781
6.06  0.0150154
6.09  0.0162382
6.12  0.0174485
6.15  0.0186458
6.18  0.0198294
6.21  0.0209986
6.24  0.0221528
6.27  0.0232912
6.3  0.0244133
6.33  0.0255183
6.36  0.0266058
6.39  0.0276749
6.42  0.0287252
6.45  0.029756
6.48  0.0307667
6.51  0.0317567
6.54  0.0327254
6.57  0.0336723
6.6  0.0345967
6.63  0.0354982
6.66  0.0363763
6.69  0.0372302
6.72  0.0380597
6.75  0.0388641
6.78  0.039643
6.81  0.040396
6.84  0.0411225
6.87  0.0418221
6.9  0.0424944
6.93  0.043139
6.96  0.0437556
6.99  0.0443437
7.02  0.044903
7.05  0.0454332
7.08  0.0459339
7.11  0.0464049
7.14  0.0468459
7.17  0.0472567
7.2  0.047637
7.23  0.0479866
7.26  0.0483053
7.29  0.048593
7.32  0.0488495
7.35  0.0490746
7.38  0.0492675
7.41  0.0494289
7.44  0.0495589
7.47  0.0496576
7.5  0.0497248
7.53  0.0497603
7.56  0.0497643
7.59  0.0497367
7.62  0.0496777
7.65  0.0495873
7.68  0.0494657
7.71  0.0493131
7.74  0.0491296
7.77  0.0489147
7.8  0.0486692
7.83  0.0483935
7.86  0.0480879
7.89  0.0477526
7.92  0.0473881
7.95  0.0469946
7.98  0.0465725
8.01  0.0461221
8.04  0.0456438
8.07  0.0451381
8.1  0.0446055
8.13  0.0440463
8.16  0.0434611
8.19  0.0428503
8.22  0.0422145
8.25  0.0415542
8.28  0.0408698
8.31  0.040162
8.34  0.0394312
8.37  0.0386781
8.4  0.0379033
8.43  0.0371072
8.46  0.0362905
8.49  0.0354538
8.52  0.0345977
8.55  0.0337228
8.58  0.0328297
8.61  0.0319191
8.64  0.0309915
8.67  0.0300477
8.7  0.0290883
8.73  0.0281139
8.76  0.0271251
8.79  0.0261227
8.82  0.0251073
8.85  0.0240795
8.88  0.02304
8.91  0.0219895
8.94  0.0209286
8.97  0.0198581
9  0.0187785
9.03  0.0176906
9.06  0.0165951
9.09  0.0154925
9.12  0.0143837
9.15  0.0132691
9.18  0.0121497
9.21  0.0110259
9.24  0.00989849
9.27  0.00876816
9.3  0.00763554
9.33  0.00650132
9.36  0.00536617
9.39  0.00423075
9.42  0.00309572
9.45  0.00196176
9.48  0.00082952
9.51  -0.000300338
9.54  -0.00142716
9.57  -0.00255029
9.6  -0.00366907
9.63  -0.00478287
9.66  -0.00589104
9.69  -0.00699294
9.72  -0.00808793
9.75  -0.00917538
9.78  -0.0102547
9.81  -0.0113252
9.84  -0.0123863
9.87  -0.0134374
9.9  -0.0144778
9.93  -0.0155071
9.96  -0.0165245
9.99  -0.0175295
10.02  -0.0185216
10.05  -0.0195001
10.08  -0.0204644
10.11  -0.0214141
10.14  -0.0223486
10.17  -0.0232672
10.2  -0.0241696
10.23  -0.0250552
10.26  -0.0259234
10.29  -0.0267737
10.32  -0.0276057
10.35  -0.0284189
10.38  -0.0292127
10.41  -0.0299868
10.44  -0.0307407
10.47  -0.0314739
10.5  -0.0321861
10.53  -0.0328767
10.56  -0.0335454
10.59  -0.0341919
10.62  -0.0348157
10.65  -0.0354164
10.68  -0.0359938
10.71  -0.0365475
10.74  -0.0370772
10.77  -0.0375825
10.8  -0.0380632
10.83  -0.0385191
10.86  -0.0389498
10.89  -0.0393552
10.92  -0.0397349
10.95  -0.0400889
10.98  -0.0404168
11.01  -0.0407186
11.04  -0.0409941
11.07  -0.0412431
11.1  -0.0414655
11.13  -0.0416612
11.16  -0.0418302
11.19  -0.0419724
11.22  -0.0420877
11.25  -0.0421761
11.28  -0.0422375
11.31  -0.042272
11.34  -0.0422796
11.37  -0.0422602
11.4  -0.0422141
11.43  -0.0421412
11.46  -0.0420417
11.49  -0.0419157
11.52  -0.0417635
11.55  -0.0415851
11.58  -0.0413808
11.61  -0.0411507
11.64  -0.0408951
11.67  -0.0406143
11.7  -0.0403084
11.73  -0.0399778
11.76  -0.0396228
11.79  -0.0392436
11.82  -0.0388405
11.85  -0.038414
11.88  -0.0379644
11.91  -0.037492
11.94  -0.0369972
11.97  -0.0364804
12  -0.035942
12.03  -0.0353825
12.06  -0.0348022
12.09  -0.0342017
12.12  -0.0335813
12.15  -0.0329416
12.18  -0.032283
12.21  -0.031606
12.24  -0.0309111
12.27  -0.0301987
12.3  -0.0294695
12.33  -0.0287239
12.36  -0.0279624
12.39  -0.0271856
12.42  -0.026394
12.45  -0.0255881
12.48  -0.0247686
12.51  -0.0239358
12.54  -0.0230905
12.57  -0.0222332
12.6  -0.0213644
12.63  -0.0204846
12.66  -0.0195946
12.69  -0.0186948
12.72  -0.0177857
12.75  -0.0168681
12.78  -0.0159425
12.81  -0.0150094
12.84  -0.0140694
12.87  -0.0131231
12.9  -0.0121711
12.93  -0.011214
12.96  -0.0102524
12.99  -0.00928678
13.02  -0.00831779
13.05  -0.00734601
13.08  -0.00637201
13.11  -0.00539638
13.14  -0.00441969
13.17  -0.00344251
13.2  -0.00246543
13.23  -0.00148901
13.26  -0.000513836
13.29  0.000459532
13.32  0.00143052
13.35  0.00239858
13.38  0.00336313
13.41  0.00432362
13.44  0.00527949
13.47  0.00623019
13.5  0.00717518
13.53  0.0081139
13.56  0.00904581
13.59  0.00997038
13.62  0.0108871
13.65  0.0117954
13.68  0.0126947
13.71  0.0135846
13.74  0.0144646
13.77  0.015334
13.8  0.0161925
13.83  0.0170395
13.86  0.0178746
13.89  0.0186972
13.92  0.0195069
13.95  0.0203032
13.98  0.0210856
14.01  0.0218538
14.04  0.0226072
14.07  0.0233454
14.1  0.0240679
14.13  0.0247745
14.16  0.0254645
14.19  0.0261378
14.22  0.0267937
14.25  0.0274321
14.28  0.0280524
14.31  0.0286545
14.34  0.0292378
14.37  0.029802
14.4  0.0303469
14.43  0.0308722
14.46  0.0313774
14.49  0.0318624
14.52  0.0323269
14.55  0.0327706
14.58  0.0331933
14.61  0.0335946
14.64  0.0339745
14.67  0.0343327
14.7  0.034669
14.73  0.0349832
14.76  0.0352752
14.79  0.0355448
14.82  0.0357919
14.85  0.0360164
14.88  0.0362181
14.91  0.036397
14.94  0.036553
14.97  0.0366861
15  0.0367961
15.03  0.0368832
15.06  0.0369472
15.09  0.036988
15.12  0.0370057
15.15  0.0370002
15.18  0.0369717
15.21  0.0369202
15.24  0.0368459
15.27  0.0367487
15.3  0.0366289
15.33  0.0364865
15.36  0.0363218
15.39  0.036135
15.42  0.0359261
15.45  0.0356954
15.48  0.0354432
15.51  0.0351696
15.54  0.0348749
15.57  0.0345593
15.6  0.0342231
15.63  0.0338665
15.66  0.0334899
15.69  0.0330935
15.72  0.0326777
15.75  0.0322427
15.78  0.031789
15.81  0.0313169
15.84  0.0308267
15.87  0.0303189
15.9  0.0297937
15.93  0.0292517
15.96  0.0286931
15.99  0.0281184
16.02  0.027528
16.05  0.0269224
16.08  0.0263019
16.11  0.025667
16.14  0.0250181
16.17  0.0243557
16.2  0.0236803
16.23  0.0229923
16.26  0.0222921
16.29  0.0215803
16.32  0.0208573
16.35  0.0201236
16.38  0.0193797
16.41  0.0186261
16.44  0.0178632
16.47  0.0170915
16.5  0.0163117
16.53  0.015524
16.56  0.0147292
16.59  0.0139276
16.62  0.0131197
16.65  0.0123062
16.68  0.0114874
16.71  0.0106639
16.74  0.00983624
16.77  0.00900487
16.8  0.00817033
16.83  0.00733312
16.86  0.00649376
16.89  0.00565276
16.92  0.00481063
16.95  0.00396787
16.98  0.00312499
17.01  0.0022825
17.04  0.0014409
17.07  0.000600696
17.1  -0.000237613
17.13  -0.00107353
17.16  -0.00190656
17.19  -0.00273622
17.22  -0.003562
17.25  -0.00438343
17.28  -0.00520002
17.31  -0.0060113
17.34  -0.00681679
17.37  -0.00761602
17.4  -0.00840852
17.43  -0.00919383
17.46  -0.00997149
17.49  -0.0107411
17.52  -0.0115021
17.55  -0.0122541
17.58  -0.0129967
17.61  -0.0137295
17.64  -0.014452
17.67  -0.0151637
17.7  -0.0158644
17.73  -0.0165536
17.76  -0.0172309
17.79  -0.0178958
17.82  -0.0185481
17.85  -0.0191874
17.88  -0.0198132
17.91  -0.0204252
17.94  -0.0210232
17.97  -0.0216066
18  -0.0221753
18.03  -0.0227288
18.06  -0.0232669
18.09  -0.0237892
18.12  -0.0242955
18.15  -0.0247855
18.18  -0.0252589
18.21  -0.0257154
18.24  -0.0261548
18.27  -0.0265769
18.3  -0.0269813
18.33  -0.0273679
18.36  -0.0277366
18.39  -0.028087
18.42  -0.028419
18.45  -0.0287324
18.48  -0.029027
18.51  -0.0293028
18.54  -0.0295595
18.57  -0.0297971
18.6  -0.0300154
18.63  -0.0302143
18.66  -0.0303937
18.69  -0.0305535
18.72  -0.0306938
18.75  -0.0308143
18.78  -0.0309152
18.81  -0.0309964
18.84  -0.0310577
18.87  -0.0310994
18.9  -0.0311212
18.93  -0.0311233
18.96  -0.0311057
18.99  -0.0310684
19.02  -0.0310115
19.05  -0.0309351
19.08  -0.0308394
19.11  -0.0307244
19.14  -0.0305902
19.17  -0.0304369
19.2  -0.0302649
19.23  -0.0300741
19.26  -0.0298647
19.29  -0.0296371
19.32  -0.0293913
19.35  -0.0291275
19.38  -0.028846
19.41  -0.028547
19.44  -0.0282307
19.47  -0.0278975
19.5  -0.0275475
19.53  -0.027181
19.56  -0.0267983
19.59  -0.0263998
19.62  -0.0259856
19.65  -0.0255562
19.68  -0.0251118
19.71  -0.0246528
19.74  -0.0241795
19.77  -0.0236922
19.8  -0.0231913
19.83  -0.0226772
19.86  -0.0221502
19.89  -0.0216106
19.92  -0.0210589
19.95  -0.0204955
19.98  -0.0199206
20.01  -0.0193348
20.04  -0.0187384
20.07  -0.0181318
20.1  -0.0175154
20.13  -0.0168896
20.16  -0.0162549
20.19  -0.0156116
20.22  -0.0149602
20.25  -0.0143011
20.28  -0.0136348
20.31  -0.0129615
20.34  -0.0122819
20.37  -0.0115962
20.4  -0.010905
20.43  -0.0102087
20.46  -0.00950766
20.49  -0.0088024
20.52  -0.00809333
20.55  -0.00738089
20.58  -0.00666552
20.61  -0.00594766
20.64  -0.00522774
20.67  -0.00450621
20.7  -0.00378351
20.73  -0.00306007
20.76  -0.00233633
20.79  -0.00161273
20.82  -0.0008897
20.85  -0.000167677
20.88  0.000552907
20.91  0.00127162
20.94  0.00198804
20.97  0.00270174
21  0.00341229
21.03  0.00411927
21.06  0.00482227
21.09  0.00552086
21.12  0.00621465
21.15  0.00690321
21.18  0.00758615
21.21  0.00826305
21.24  0.00893354
21.27  0.00959721
21.3  0.0102537
21.33  0.0109025
21.36  0.0115434
21.39  0.012176
21.42  0.0127998
21.45  0.0134146
21.48  0.01402
21.51  0.0146155
21.54  0.015201
21.57  0.0157759
21.6  0.0163401
21.63  0.0168931
21.66  0.0174347
21.69  0.0179646
21.72  0.0184824
21.75  0.0189878
21.78  0.0194806
21.81  0.0199604
21.84  0.0204271
21.87  0.0208803
21.9  0.0213198
21.93  0.0217453
21.96  0.0221566
21.99  0.0225535
22.02  0.0229358
22.05  0.0233032
22.08  0.0236555
22.11  0.0239926
22.14  0.0243142
22.17  0.0246203
22.2  0.0249106
22.23  0.025185
22.26  0.0254433
22.29  0.0256854
22.32  0.0259113
22.35  0.0261207
22.38  0.0263136
22.41  0.0264898
22.44  0.0266494
22.47  0.0267923
22.5  0.0269183
22.53  0.0270275
22.56  0.0271198
22.59  0.0271951
22.62  0.0272536
22.65  0.0272951
22.68  0.0273196
22.71  0.0273271
22.74  0.0273177
22.77  0.0272914
22.8  0.0272482
22.83  0.0271883
22.86  0.0271117
22.89  0.0270184
22.92  0.0269087
22.95  0.0267826
22.98  0.0266403
23.01  0.0264818
23.04  0.0263074
23.07  0.0261171
23.1  0.0259112
23.13  0.0256898
23.16  0.0254531
23.19  0.0252012
23.22  0.0249344
23.25  0.0246529
23.28  0.0243568
23.31  0.0240465
23.34  0.0237222
23.37  0.0233841
23.4  0.0230324
23.43  0.0226674
23.46  0.0222894
23.49  0.0218987
23.52  0.0214956
23.55  0.0210802
23.58  0.020653
23.61  0.0202142
23.64  0.0197642
23.67  0.0193032
23.7  0.0188316
23.73  0.0183497
23.76  0.0178578
23.79  0.0173562
23.82  0.0168454
23.85  0.0163256
23.88  0.0157971
23.91  0.0152605
23.94  0.0147159
23.97  0.0141637
24  0.0136044
24.03  0.0130383
24.06  0.0124657
24.09  0.011887
24.12  0.0113026
24.15  0.0107128
24.18  0.0101181
24.21  0.00951882
24.24  0.00891532
24.27  0.008308
24.3  0.00769722
24.33  0.00708338
24.36  0.00646686
24.39  0.00584804
24.42  0.0052273
24.45  0.00460502
24.48  0.0039816
24.51  0.0033574
24.54  0.00273281
24.57  0.00210822
24.6  0.00148399
24.63  0.000860518
24.66  0.000238166
24.69  -0.000382686
24.72  -0.00100167
24.75  -0.0016184
24.78  -0.00223253
24.81  -0.00284368
24.84  -0.00345149
24.87  -0.00405559
24.9  -0.00465564
24.93  -0.00525127
24.96  -0.00584213
24.99  -0.00642788
25.02  -0.00700817
25.05  -0.00758267
25.08  -0.00815102
25.11  -0.00871292
25.14  -0.00926801
25.17  -0.00981599
25.2  -0.0103565
25.23  -0.0108893
25.26  -0.0114141
25.29  -0.0119304
25.32  -0.0124382
25.35  -0.0129369
25.38  -0.0134264
25.41  -0.0139065
25.44  -0.0143767
25.47  -0.0148368
25.5  -0.0152867
25.53  -0.0157259
25.56  -0.0161544
25.59  -0.0165717
25.62  -0.0169778
25.65  -0.0173723
25.68  -0.0177551
25.71  -0.0181259
25.74  -0.0184846
25.77  -0.0188309
25.8  -0.0191646
25.83  -0.0194856
25.86  -0.0197937
25.89  -0.0200887
25.92  -0.0203705
25.95  -0.0206389
25.98  -0.0208938
26.01  -0.021135
26.04  -0.0213625
26.07  -0.0215761
26.1  -0.0217756
26.13  -0.0219611
26.16  -0.0221325
26.19  -0.0222895
26.22  -0.0224323
26.25  -0.0225606
26.28  -0.0226746
26.31  -0.022774
26.34  -0.0228589
26.37  -0.0229293


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_eb_128.dat <==
0  0.0628073
0.03  0.0627837
0.06  0.0627132
0.09  0.0625961
0.12  0.0624328
0.15  0.0622238
0.18  0.0619695
0.21  0.0616705
0.24  0.0613273
0.27  0.0609405
0.3  0.0605106
0.33  0.0600384
0.36  0.0595244
0.39  0.0589695
0.42  0.0583741
0.45  0.0577393
0.48  0.0570655
0.51  0.0563537
0.54  0.0556047
0.57  0.0548192
0.6  0.0539981
0.63  0.0531421
0.66  0.0522523
0.69  0.0513294
0.72  0.0503743
0.75  0.0493879
0.78  0.0483711
0.81  0.0473248
0.84  0.0462499
0.87  0.0451473
0.9  0.044018
0.93  0.0428629
0.96  0.041683
0.99  0.040479
1.02  0.0392521
1.05  0.0380032
1.08  0.0367331
1.11  0.0354429
1.14  0.0341334
1.17  0.0328057
1.2  0.0314607
1.23  0.0300994
1.26  0.0287227
1.29  0.0273315
1.32  0.0259268
1.35  0.0245097
1.38  0.0230861
1.41  0.0216546
1.44  0.0202161
1.47  0.0187718
1.5  0.0173224
1.53  0.0158691
1.56  0.0144128
1.59  0.0129543
1.62  0.0114948
1.65  0.010035
1.68  0.00857593
1.71  0.00711851
1.74  0.00566365
1.77  0.00421224
1.8  0.00276518
1.83  0.00132338
1.86  -0.000112301
1.89  -0.00154097
1.92  -0.00296177
1.95  -0.00437383
1.98  -0.00577631
2.01  -0.00716835
2.04  -0.00854912
2.07  -0.00991779
2.1  -0.0112735
2.13  -0.0126155
2.16  -0.013943
2.19  -0.0152552
2.22  -0.0165512
2.25  -0.0178303
2.28  -0.0190918
2.31  -0.0203348
2.34  -0.0215587
2.37  -0.0227627
2.4  -0.0239461
2.43  -0.0251066
2.46  -0.0262425
2.49  -0.0273543
2.52  -0.0284415
2.55  -0.0295036
2.58  -0.0305401
2.61  -0.0315504
2.64  -0.032534
2.67  -0.0334905
2.7  -0.0344195
2.73  -0.0353204
2.76  -0.0361929
2.79  -0.0370365
2.82  -0.0378509
2.85  -0.0386358
2.88  -0.0393907
2.91  -0.0401153
2.94  -0.0408093
2.97  -0.0414725
3  -0.0421046
3.03  -0.0427053
3.06  -0.0432744
3.09  -0.0438118
3.12  -0.0443171
3.15  -0.0447903
3.18  -0.0452313
3.21  -0.0456398
3.24  -0.0460159
3.27  -0.0463594
3.3  -0.0466704
3.33  -0.0469487
3.36  -0.0471944
3.39  -0.0474076
3.42  -0.0475883
3.45  -0.0477366
3.48  -0.0478527
3.51  -0.0479366
3.54  -0.0479885
3.57  -0.0480086
3.6  -0.047997
3.63  -0.0479541
3.66  -0.04788
3.69  -0.0477749
3.72  -0.0476392
3.75  -0.0474732
3.78  -0.0472771
3.81  -0.0470513
3.84  -0.0467961
3.87  -0.0465118
3.9  -0.0461989
3.93  -0.0458577
3.96  -0.0454887
3.99  -0.0450922
4.02  -0.0446688
4.05  -0.0442187
4.08  -0.0437426
4.11  -0.0432409
4.14  -0.042714
4.17  -0.0421625
4.2  -0.0415869
4.23  -0.0409876
4.26  -0.0403653
4.29  -0.0397205
4.32  -0.0390538
4.35  -0.0383656
4.38  -0.0376565
4.41  -0.0369272
4.44  -0.0361782
4.47  -0.0354101
4.5  -0.0346235
4.53  -0.0338191
4.56  -0.0329974
4.59  -0.0321591
4.62  -0.0313047
4.65  -0.0304349
4.68  -0.0295504
4.71  -0.0286517
4.74  -0.0277396
4.77  -0.0268147
4.8  -0.0258776
4.83  -0.0249291
4.86  -0.0239721
4.89  -0.0230077
4.92  -0.0220352
4.95  -0.0210552
4.98  -0.0200684
5.01  -0.0190756
5.04  -0.0180774
5.07  -0.0170744
5.1  -0.0160674
5.13  -0.0150569
5.16  -0.0140437
5.19  -0.0130285
5.22  -0.0120118
5.25  -0.0109943
5.28  -0.00997665
5.31  -0.00895952
5.34  -0.00794354
5.37  -0.00692932
5.4  -0.00591751
5.43  -0.00490872
5.46  -0.00390356
5.49  -0.00290266
5.52  -0.00190662
5.55  -0.000916051
5.58  6.84603e-05
5.61  0.00104632
5.64  0.00201694
5.67  0.00297975
5.7  0.00393418
5.73  0.00487966
5.76  0.00581564
5.79  0.00674157
5.82  0.00765691
5.85  0.00856114
5.88  0.00945372
5.91  0.0103341
5.94  0.0112019
5.97  0.0120565
6  0.0128975
6.03  0.0137244
6.06  0.0145367
6.09  0.015334
6.12  0.0161158
6.15  0.0168816
6.18  0.0176312
6.21  0.018364
6.24  0.0190798
6.27  0.0197779
6.3  0.0204583
6.33  0.0211203
6.36  0.0217638
6.39  0.0223883
6.42  0.0229936
6.45  0.0235794
6.48  0.0241454
6.51  0.0246909
6.54  0.0252151
6.57  0.0257186
6.6  0.0262011
6.63  0.0266625
6.66  0.0271025
6.69  0.0275211
6.72  0.027918
6.75  0.0282933
6.78  0.0286467
6.81  0.0289781
6.84  0.0292876
6.87  0.029575
6.9  0.0298403
6.93  0.0300834
6.96  0.0303043
6.99  0.030503
7.02  0.0306795
7.05  0.0308338
7.08  0.030966
7.11  0.0310762
7.14  0.0311645
7.17  0.0312309
7.2  0.0312756
7.23  0.0312987
7.26  0.0313003
7.29  0.0312806
7.32  0.0312397
7.35  0.0311779
7.38  0.0310952
7.41  0.030992
7.44  0.0308683
7.47  0.0307246
7.5  0.0305608
7.53  0.0303774
7.56  0.0301746
7.59  0.0299526
7.62  0.0297117
7.65  0.0294522
7.68  0.0291745
7.71  0.0288787
7.74  0.0285653
7.77  0.0282345
7.8  0.0278867
7.83  0.0275222
7.86  0.0271414
7.89  0.0267446
7.92  0.0263322
7.95  0.0259045
7.98  0.025462
8.01  0.025005
8.04  0.024534
8.07  0.0240505
8.1  0.0235542
8.13  0.0230454
8.16  0.0225246
8.19  0.0219922
8.22  0.0214487
8.25  0.0208945
8.28  0.0203301
8.31  0.0197559
8.34  0.0191723
8.37  0.0185799
8.4  0.0179791
8.43  0.0173703
8.46  0.016754
8.49  0.0161308
8.52  0.015501
8.55  0.0148653
8.58  0.014224
8.61  0.0135777
8.64  0.0129267
8.67  0.0122717
8.7  0.0116129
8.73  0.0109509
8.76  0.0102862
8.79  0.00961914
8.82  0.00895023
8.85  0.00827992
8.88  0.00760866
8.91  0.00693688
8.94  0.00626505
8.97  0.00559358
9  0.00492292
9.03  0.00425351
9.06  0.00358577
9.09  0.00292013
9.12  0.00225702
9.15  0.00159685
9.18  0.000940043
9.21  0.000287006
9.24  -0.000361852
9.27  -0.00100613
9.3  -0.00164544
9.33  -0.0022794
9.36  -0.00290761
9.39  -0.0035297
9.42  -0.0041453
9.45  -0.00475405
9.48  -0.00535558
9.51  -0.00594953
9.54  -0.00653557
9.57  -0.00711333
9.6  -0.0076825
9.63  -0.00824274
9.66  -0.00879374
9.69  -0.00933519
9.72  -0.00986679
9.75  -0.0103883
9.78  -0.0108993
9.81  -0.0113996
9.84  -0.011889
9.87  -0.0123671
9.9  -0.0128338
9.93  -0.0132887
9.96  -0.0137316
9.99  -0.0141623
10.02  -0.0145807
10.05  -0.0149864
10.08  -0.0153793
10.11  -0.0157592
10.14  -0.0161259
10.17  -0.0164793
10.2  -0.0168192
10.23  -0.0171455
10.26  -0.0174579
10.29  -0.0177565
10.32  -0.0180411
10.35  -0.0183115
10.38  -0.0185677
10.41  -0.0188096
10.44  -0.0190371
10.47  -0.0192502
10.5  -0.0194488
10.53  -0.0196328
10.56  -0.0198023
10.59  -0.0199571
10.62  -0.0200974
10.65  -0.020223
10.68  -0.020334
10.71  -0.0204304
10.74  -0.0205122
10.77  -0.0205795
10.8  -0.0206324
10.83  -0.0206709
10.86  -0.0206951
10.89  -0.0207051
10.92  -0.0207011
10.95  -0.020683
10.98  -0.0206511
11.01  -0.0206055
11.04  -0.0205462
11.07  -0.0204734
11.1  -0.0203873
11.13  -0.020288
11.16  -0.0201756
11.19  -0.0200504
11.22  -0.0199126
11.25  -0.0197623
11.28  -0.0195997
11.31  -0.0194251
11.34  -0.0192386
11.37  -0.0190405
11.4  -0.018831
11.43  -0.0186103
11.46  -0.0183786
11.49  -0.0181362
11.52  -0.0178832
11.55  -0.0176201
11.58  -0.0173469
11.61  -0.0170641
11.64  -0.0167718
11.67  -0.0164704
11.7  -0.01616
11.73  -0.015841
11.76  -0.0155137
11.79  -0.0151783
11.82  -0.0148351
11.85  -0.0144844
11.88  -0.0141265
11.91  -0.0137617
11.94  -0.0133902
11.97  -0.0130124
12  -0.0126287
12.03  -0.0122392
12.06  -0.0118443
12.09  -0.0114444
12.12  -0.0110396
12.15  -0.0106304
12.18  -0.010217
12.21  -0.00979966
12.24  -0.00937882
12.27  -0.00895474
12.3  -0.00852773
12.33  -0.00809812
12.36  -0.0076662
12.39  -0.00723231
12.42  -0.00679674
12.45  -0.00635979
12.48  -0.00592177
12.51  -0.00548296
12.54  -0.00504366
12.57  -0.00460414
12.6  -0.00416471
12.63  -0.00372564
12.66  -0.00328723
12.69  -0.00284976
12.72  -0.00241354
12.75  -0.00197885
12.78  -0.00154598
12.81  -0.0011152
12.84  -0.000686798
12.87  -0.000261036
12.9  0.000161825
12.93  0.000581529
12.96  0.000997824
12.99  0.00141046
13.02  0.00181919
13.05  0.00222377
13.08  0.00262395
13.11  0.00301949
13.14  0.00341014
13.17  0.00379568
13.2  0.00417587
13.23  0.00455049
13.26  0.00491934
13.29  0.00528221
13.32  0.0056389
13.35  0.00598922
13.38  0.00633298
13.41  0.00667
13.44  0.00700011
13.47  0.00732311
13.5  0.00763883
13.53  0.0079471
13.56  0.00824775
13.59  0.00854063
13.62  0.00882558
13.65  0.00910248
13.68  0.0093712
13.71  0.00963161
13.74  0.00988362
13.77  0.0101271
13.8  0.010362
13.83  0.0105882
13.86  0.0108055
13.89  0.0110139
13.92  0.0112133
13.95  0.0114036
13.98  0.0115847
14.01  0.0117566
14.04  0.0119191
14.07  0.0120724
14.1  0.0122163
14.13  0.0123508
14.16  0.0124759
14.19  0.0125917
14.22  0.012698
14.25  0.0127949
14.28  0.0128823
14.31  0.0129603
14.34  0.0130288
14.37  0.0130878
14.4  0.0131375
14.43  0.0131777
14.46  0.0132086
14.49  0.0132302
14.52  0.0132427
14.55  0.013246
14.58  0.0132403
14.61  0.0132256
14.64  0.0132019
14.67  0.0131695
14.7  0.0131282
14.73  0.0130783
14.76  0.0130197
14.79  0.0129527
14.82  0.0128773
14.85  0.0127936
14.88  0.0127018
14.91  0.0126021
14.94  0.0124945
14.97  0.0123791
15  0.0122563
15.03  0.0121259
15.06  0.0119882
15.09  0.0118433
15.12  0.0116913
15.15  0.0115325
15.18  0.0113668
15.21  0.0111946
15.24  0.0110161
15.27  0.0108313
15.3  0.0106406
15.33  0.0104441
15.36  0.0102419
15.39  0.0100342
15.42  0.00982118
15.45  0.009603
15.48  0.00937982
15.51  0.00915181
15.54  0.00891917
15.57  0.00868212
15.6  0.00844086
15.63  0.00819561
15.66  0.0079466
15.69  0.00769404
15.72  0.00743811
15.75  0.00717902
15.78  0.00691693
15.81  0.00665202
15.84  0.00638446
15.87  0.00611445
15.9  0.00584216
15.93  0.00556782
15.96  0.00529166
15.99  0.0050139
16.02  0.00473477
16.05  0.00445448
16.08  0.00417325
16.11  0.00389125
16.14  0.00360867
16.17  0.00332568
16.2  0.00304244
16.23  0.00275913
16.26  0.00247593
16.29  0.00219303
16.32  0.00191065
16.35  0.00162899
16.38  0.00134827
16.41  0.00106869
16.44  0.00079044
16.47  0.000513697
16.5  0.000238614
16.53  -3.46682e-05
16.56  -0.000306012
16.59  -0.000575274
16.62  -0.000842304
16.65  -0.00110693
16.68  -0.00136897
16.71  -0.00162823
16.74  -0.00188452
16.77  -0.00213764
16.8  -0.00238742
16.83  -0.00263373
16.86  -0.00287643
16.89  -0.00311543
16.92  -0.00335064
16.95  -0.00358198
16.98  -0.00380933
17.01  -0.0040326
17.04  -0.00425163
17.07  -0.00446628
17.1  -0.00467637
17.13  -0.00488174
17.16  -0.00508225
17.19  -0.00527778
17.22  -0.00546822
17.25  -0.00565354
17.28  -0.00583368
17.31  -0.00600862
17.34  -0.00617834
17.37  -0.00634277
17.4  -0.00650186
17.43  -0.00665548
17.46  -0.00680354
17.49  -0.0069459
17.52  -0.00708245
17.55  -0.00721309
17.58  -0.00733778
17.61  -0.0074565
17.64  -0.00756925
17.67  -0.00767607
17.7  -0.00777699
17.73  -0.00787203
17.76  -0.00796119
17.79  -0.00804442
17.82  -0.00812165
17.85  -0.00819282
17.88  -0.00825782
17.91  -0.00831661
17.94  -0.00836917
17.97  -0.00841553
18  -0.00845576
18.03  -0.00848994
18.06  -0.00851819
18.09  -0.00854059
18.12  -0.00855721
18.15  -0.00856806
18.18  -0.00857312
18.21  -0.00857236
18.24  -0.00856573
18.27  -0.00855318
18.3  -0.00853473
18.33  -0.00851042
18.36  -0.00848038
18.39  -0.00844474
18.42  -0.00840369
18.45  -0.00835738
18.48  -0.00830596
18.51  -0.00824951
18.54  -0.00818809
18.57  -0.00812168
18.6  -0.00805026
18.63  -0.0079738
18.66  -0.0078923
18.69  -0.00780582
18.72  -0.00771447
18.75  -0.00761842
18.78  -0.00751789
18.81  -0.00741309
18.84  -0.00730422
18.87  -0.00719146
18.9  -0.00707491
18.93  -0.00695461
18.96  -0.00683057
18.99  -0.00670279
19.02  -0.00657126
19.05  -0.00643602
19.08  -0.00629718
19.11  -0.00615491
19.14  -0.00600942
19.17  -0.00586096
19.2  -0.00570977
19.23  -0.00555606
19.26  -0.0054
19.29  -0.00524166
19.32  -0.00508109
19.35  -0.00491829
19.38  -0.00475324
19.41  -0.00458599
19.44  -0.00441661
19.47  -0.00424525
19.5  -0.00407212
19.53  -0.00389748
19.56  -0.00372161
19.59  -0.00354475
19.62  -0.0033671
19.65  -0.00318879
19.68  -0.00300988
19.71  -0.00283036
19.74  -0.0026502
19.77  -0.0024694
19.8  -0.00228799
19.83  -0.00210607
19.86  -0.0019238
19.89  -0.00174145
19.92  -0.00155927
19.95  -0.00137756
19.98  -0.00119656
20.01  -0.00101645
20.04  -0.000837323
20.07  -0.000659196
20.1  -0.000482032
20.13  -0.000305772
20.16  -0.000130377
20.19  4.41372e-05
20.22  0.000217675
20.25  0.000390059
20.28  0.000561045
20.31  0.000730355
20.34  0.000897715
20.37  0.0010629
20.4  0.00122576
20.43  0.00138623
20.46  0.00154434
20.49  0.00170016
20.52  0.00185379
20.55  0.00200529
20.58  0.00215467
20.61  0.00230182
20.64  0.00244658
20.67  0.0025887
20.7  0.00272793
20.73  0.00286401
20.76  0.00299676
20.79  0.00312609
20.82  0.003252
20.85  0.00337457
20.88  0.00349395
20.91  0.00361028
20.94  0.00372365
20.97  0.00383408
21  0.00394146
21.03  0.0040456
21.06  0.00414626
21.09  0.00424317
21.12  0.00433609
21.15  0.00442489
21.18  0.00450953
21.21  0.00459011
21.24  0.00466682
21.27  0.00473988
21.3  0.00480949
21.33  0.0048758
21.36  0.00493883
21.39  0.00499846
21.42  0.00505449
21.45  0.00510662
21.48  0.00515459
21.51  0.00519818
21.54  0.00523728
21.57  0.00527196
21.6  0.00530239
21.63  0.00532888
21.66  0.00535172
21.69  0.00537121
21.72  0.00538749
21.75  0.0054006
21.78  0.00541041
21.81  0.00541666
21.84  0.00541906
21.87  0.00541734
21.9  0.00541131
21.93  0.00540095
21.96  0.0053864
21.99  0.00536795
22.02  0.00534598
22.05  0.00532086
22.08  0.00529289
22.11  0.00526221
22.14  0.00522881
22.17  0.00519251
22.2  0.005153
22.23  0.00510998
22.26  0.00506321
22.29  0.00501259
22.32  0.00495821
22.35  0.00490035
22.38  0.00483941
22.41  0.00477587
22.44  0.00471013
22.47  0.00464245
22.5  0.00457291
22.53  0.00450139
22.56  0.00442759
22.59  0.00435114
22.62  0.00427171
22.65  0.00418911
22.68  0.00410334
22.71  0.00401466
22.74  0.00392349
22.77  0.00383039
22.8  0.00373591
22.83  0.00364048
22.86  0.0035443
22.89  0.00344733
22.92  0.00334931
22.95  0.0032498
22.98  0.00314836
23.01  0.00304464
23.04  0.0029385
23.07  0.00283008
23.1  0.00271979
23.13  0.00260821
23.16  0.00249603
23.19  0.00238384
23.22  0.00227201
23.25  0.00216065
23.28  0.00204957
23.31  0.00193834
23.34  0.0018264
23.37  0.00171326
23.4  0.00159861
23.43  0.00148241
23.46  0.00136498
23.49  0.00124689
23.52  0.0011289
23.55  0.00101173
23.58  0.000895943
23.61  0.000781804
23.64  0.00066922
23.67  0.00055778
23.7  0.000446868
23.73  0.000335832
23.76  0.000224168
23.79  0.000111671
23.82  -1.48342e-06
23.85  -0.000114757
23.88  -0.000227354
23.91  -0.000338403
23.94  -0.000447158
23.97  -0.000553172
24  -0.000656411
24.03  -0.000757255
24.06  -0.000856399
24.09  -0.000954677
24.12  -0.00105283
24.15  -0.00115133
24.18  -0.00125017
24.21  -0.00134892
24.24  -0.00144674
24.27  -0.00154258
24.3  -0.00163546
24.33  -0.00172466
24.36  -0.00180991
24.39  -0.00189148
24.42  -0.00197011
24.45  -0.0020468
24.48  -0.00212261
24.51  -0.00219834
24.54  -0.00227434
24.57  -0.00235039
24.6  -0.00242573
24.63  -0.00249921
24.66  -0.00256958
24.69  -0.0026358
24.72  -0.00269725
24.75  -0.00275396
24.78  -0.00280654
24.81  -0.00285609
24.84  -0.00290391
24.87  -0.00295119
24.9  -0.00299867
24.93  -0.00304649
24.96  -0.0030941
24.99  -0.00314037
25.02  -0.00318388
25.05  -0.00322328
25.08  -0.00325758
25.11  -0.00328645
25.14  -0.0033103
25.17  -0.00333021
25.2  -0.00334764
25.23  -0.0033641
25.26  -0.00338078
25.29  -0.00339822
25.32  -0.00341617
25.35  -0.00343363
25.38  -0.00344907
25.41  -0.00346082
25.44  -0.00346751
25.47  -0.00346839
25.5  -0.00346356
25.53  -0.00345396
25.56  -0.00344118
25.59  -0.00342706
25.62  -0.00341326
25.65  -0.00340083
25.68  -0.00338997
25.71  -0.00337992
25.74  -0.00336912
25.77  -0.00335563
25.8  -0.00333759
25.83  -0.0033137
25.86  -0.00328356
25.89  -0.00324779
25.92  -0.00320793
25.95  -0.00316608
25.98  -0.0031244
26.01  -0.00308461
26.04  -0.00304755
26.07  -0.00301293
26.1  -0.00297944
26.13  -0.00294498
26.16  -0.00290727
26.19  -0.00286436
26.22  -0.00281512
26.25  -0.00275961
26.28  -0.00269903
26.31  -0.00263549
26.34  -0.0025715
26.37  -0.0025094


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_eb_16.dat <==
0  0.0543819
0.03  0.0543492
0.06  0.0542517
0.09  0.0540897
0.12  0.0538638
0.15  0.0535745
0.18  0.0532224
0.21  0.0528081
0.24  0.0523323
0.27  0.0517957
0.3  0.0511991
0.33  0.0505433
0.36  0.0498292
0.39  0.0490577
0.42  0.0482299
0.45  0.0473469
0.48  0.0464096
0.51  0.0454194
0.54  0.0443775
0.57  0.0432852
0.6  0.0421438
0.63  0.0409549
0.66  0.0397199
0.69  0.0384405
0.72  0.0371183
0.75  0.035755
0.78  0.0343524
0.81  0.0329125
0.84  0.0314371
0.87  0.0299283
0.9  0.0283881
0.93  0.0268184
0.96  0.0252214
0.99  0.0235992
1.02  0.021954
1.05  0.0202881
1.08  0.0186037
1.11  0.0169032
1.14  0.0151888
1.17  0.0134629
1.2  0.011728
1.23  0.00998638
1.26  0.00824045
1.29  0.00649265
1.32  0.00474536
1.35  0.00300099
1.38  0.00126192
1.41  -0.000469503
1.44  -0.00219096
1.47  -0.00390015
1.5  -0.00559481
1.53  -0.00727272
1.56  -0.00893172
1.59  -0.0105697
1.62  -0.0121845
1.65  -0.0137743
1.68  -0.015337
1.71  -0.0168707
1.74  -0.0183738
1.77  -0.0198444
1.8  -0.0212809
1.83  -0.0226817
1.86  -0.0240454
1.89  -0.0253705
1.92  -0.0266557
1.95  -0.0278998
1.98  -0.0291016
2.01  -0.03026
2.04  -0.031374
2.07  -0.0324427
2.1  -0.0334652
2.13  -0.0344408
2.16  -0.0353688
2.19  -0.0362486
2.22  -0.0370796
2.25  -0.0378613
2.28  -0.0385933
2.31  -0.0392753
2.34  -0.039907
2.37  -0.0404881
2.4  -0.0410184
2.43  -0.0414978
2.46  -0.0419262
2.49  -0.0423036
2.52  -0.0426303
2.55  -0.0429064
2.58  -0.0431329
2.61  -0.0433105
2.64  -0.0434398
2.67  -0.0435208
2.7  -0.0435539
2.73  -0.0435394
2.76  -0.0434776
2.79  -0.0433688
2.82  -0.0432133
2.85  -0.0430115
2.88  -0.0427635
2.91  -0.0424699
2.94  -0.042131
2.97  -0.0417472
3  -0.0413189
3.03  -0.0408466
3.06  -0.0403307
3.09  -0.0397717
3.12  -0.0391702
3.15  -0.0385267
3.18  -0.0378418
3.21  -0.0371161
3.24  -0.0363504
3.27  -0.0355453
3.3  -0.0347015
3.33  -0.0338198
3.36  -0.032901
3.39  -0.031946
3.42  -0.0309556
3.45  -0.029931
3.48  -0.0288735
3.51  -0.0277839
3.54  -0.0266634
3.57  -0.0255131
3.6  -0.0243339
3.63  -0.0231271
3.66  -0.0218938
3.69  -0.0206353
3.72  -0.0193528
3.75  -0.0180477
3.78  -0.0167212
3.81  -0.0153748
3.84  -0.0140098
3.87  -0.0126278
3.9  -0.0112302
3.93  -0.00981858
3.96  -0.00839443
3.99  -0.00695935
4.02  -0.00551494
4.05  -0.00406283
4.08  -0.00260464
4.11  -0.00114205
4.14  0.000323291
4.17  0.0017897
4.2  0.00325551
4.23  0.00471904
4.26  0.00617861
4.29  0.00763255
4.32  0.00907921
4.35  0.0105169
4.38  0.0119441
4.41  0.0133591
4.44  0.0147604
4.47  0.0161463
4.5  0.0175154
4.53  0.0188662
4.56  0.0201972
4.59  0.021507
4.62  0.0227943
4.65  0.0240576
4.68  0.0252958
4.71  0.0265075
4.74  0.0276916
4.77  0.0288469
4.8  0.0299723
4.83  0.0310669
4.86  0.0321295
4.89  0.0331593
4.92  0.0341554
4.95  0.0351169
4.98  0.0360431
5.01  0.0369332
5.04  0.0377864
5.07  0.0386023
5.1  0.0393801
5.13  0.0401194
5.16  0.0408198
5.19  0.0414809
5.22  0.0421021
5.25  0.0426831
5.28  0.0432236
5.31  0.0437233
5.34  0.0441823
5.37  0.044601
5.4  0.0449792
5.43  0.0453167
5.46  0.0456135
5.49  0.0458694
5.52  0.0460844
5.55  0.0462584
5.58  0.0463914
5.61  0.0464834
5.64  0.0465344
5.67  0.0465444
5.7  0.0465134
5.73  0.0464416
5.76  0.046329
5.79  0.0461756
5.82  0.0459817
5.85  0.0457473
5.88  0.0454726
5.91  0.0451577
5.94  0.0448029
5.97  0.0444085
6  0.0439745
6.03  0.0435014
6.06  0.0429893
6.09  0.0424387
6.12  0.0418499
6.15  0.0412232
6.18  0.0405591
6.21  0.0398581
6.24  0.0391206
6.27  0.0383472
6.3  0.0375384
6.33  0.0366948
6.36  0.0358171
6.39  0.0349059
6.42  0.033962
6.45  0.0329861
6.48  0.031979
6.51  0.0309416
6.54  0.0298749
6.57  0.0287797
6.6  0.027657
6.63  0.0265079
6.66  0.0253333
6.69  0.0241344
6.72  0.0229123
6.75  0.0216681
6.78  0.0204035
6.81  0.0191197
6.84  0.0178179
6.87  0.0164993
6.9  0.0151652
6.93  0.013817
6.96  0.0124558
6.99  0.0110832
7.02  0.00970042
7.05  0.00830883
7.08  0.00690983
7.11  0.00550482
7.14  0.0040952
7.17  0.00268236
7.2  0.00126772
7.23  -0.000147328
7.26  -0.00156138
7.29  -0.00297304
7.32  -0.00438093
7.35  -0.00578368
7.38  -0.00717993
7.41  -0.00856836
7.44  -0.00994763
7.47  -0.0113165
7.5  -0.0126736
7.53  -0.0140177
7.56  -0.0153477
7.59  -0.0166623
7.62  -0.0179603
7.65  -0.0192408
7.68  -0.0205024
7.71  -0.0217443
7.74  -0.0229653
7.77  -0.0241645
7.8  -0.0253409
7.83  -0.0264936
7.86  -0.0276217
7.89  -0.0287243
7.92  -0.0298007
7.95  -0.03085
7.98  -0.0318716
8.01  -0.0328646
8.04  -0.0338284
8.07  -0.0347624
8.1  -0.0356658
8.13  -0.0365382
8.16  -0.0373789
8.19  -0.0381874
8.22  -0.0389631
8.25  -0.0397056
8.28  -0.0404145
8.31  -0.0410891
8.34  -0.0417293
8.37  -0.0423346
8.4  -0.0429045
8.43  -0.0434388
8.46  -0.0439373
8.49  -0.0443999
8.52  -0.0448266
8.55  -0.045217
8.58  -0.045571
8.61  -0.0458881
8.64  -0.0461683
8.67  -0.0464114
8.7  -0.046617
8.73  -0.0467852
8.76  -0.0469156
8.79  -0.0470081
8.82  -0.0470626
8.85  -0.047079
8.88  -0.0470572
8.91  -0.046997
8.94  -0.0468985
8.97  -0.0467615
9  -0.0465861
9.03  -0.0463722
9.06  -0.04612
9.09  -0.0458293
9.12  -0.0455005
9.15  -0.0451334
9.18  -0.0447284
9.21  -0.0442855
9.24  -0.043805
9.27  -0.0432872
9.3  -0.0427322
9.33  -0.0421406
9.36  -0.0415125
9.39  -0.0408485
9.42  -0.0401489
9.45  -0.0394142
9.48  -0.0386451
9.51  -0.037842
9.54  -0.0370055
9.57  -0.0361364
9.6  -0.0352353
9.63  -0.0343029
9.66  -0.03334
9.69  -0.0323475
9.72  -0.0313263
9.75  -0.0302771
9.78  -0.029201
9.81  -0.0280989
9.84  -0.0269719
9.87  -0.025821
9.9  -0.0246472
9.93  -0.0234519
9.96  -0.022236
9.99  -0.0210009
10.02  -0.0197481
10.05  -0.0184786
10.08  -0.0171938
10.11  -0.0158949
10.14  -0.014583
10.17  -0.0132595
10.2  -0.0119256
10.23  -0.0105826
10.26  -0.00923169
10.29  -0.00787419
10.32  -0.00651136
10.35  -0.00514447
10.38  -0.00377479
10.41  -0.00240358
10.44  -0.00103208
10.47  0.000338477
10.5  0.00170686
10.53  0.00307186
10.56  0.00443229
10.59  0.00578698
10.62  0.00713476
10.65  0.00847451
10.68  0.00980511
10.71  0.0111255
10.74  0.0124346
10.77  0.0137313
10.8  0.0150147
10.83  0.0162837
10.86  0.0175374
10.89  0.0187749
10.92  0.0199952
10.95  0.0211974
10.98  0.0223807
11.01  0.0235443
11.04  0.0246872
11.07  0.0258088
11.1  0.0269083
11.13  0.0279849
11.16  0.0290378
11.19  0.0300664
11.22  0.03107
11.25  0.032048
11.28  0.0329995
11.31  0.0339242
11.34  0.0348212
11.37  0.03569
11.4  0.0365301
11.43  0.0373408
11.46  0.0381215
11.49  0.0388718
11.52  0.0395912
11.55  0.040279
11.58  0.0409348
11.61  0.0415581
11.64  0.0421485
11.67  0.0427055
11.7  0.0432287
11.73  0.0437178
11.76  0.0441728
11.79  0.0445932
11.82  0.0449787
11.85  0.0453291
11.88  0.0456438
11.91  0.0459227
11.94  0.0461654
11.97  0.0463716
12  0.0465411
12.03  0.0466737
12.06  0.046769
12.09  0.046827
12.12  0.0468475
12.15  0.0468302
12.18  0.046775
12.21  0.0466819
12.24  0.0465508
12.27  0.0463817
12.3  0.0461745
12.33  0.0459292
12.36  0.045646
12.39  0.0453249
12.42  0.044966
12.45  0.0445695
12.48  0.0441357
12.51  0.0436646
12.54  0.0431568
12.57  0.0426123
12.6  0.0420317
12.63  0.0414153
12.66  0.0407636
12.69  0.0400771
12.72  0.0393562
12.75  0.0386015
12.78  0.0378137
12.81  0.0369934
12.84  0.0361413
12.87  0.0352581
12.9  0.0343446
12.93  0.0334016
12.96  0.0324298
12.99  0.0314303
13.02  0.0304038
13.05  0.0293514
13.08  0.028274
13.11  0.0271725
13.14  0.026048
13.17  0.0249016
13.2  0.0237343
13.23  0.0225474
13.26  0.0213419
13.29  0.0201192
13.32  0.0188806
13.35  0.017627
13.38  0.0163597
13.41  0.0150798
13.44  0.0137884
13.47  0.0124867
13.5  0.0111759
13.53  0.00985704
13.56  0.00853132
13.59  0.0071999
13.62  0.00586391
13.65  0.00452449
13.68  0.00318277
13.71  0.00183985
13.74  0.000496855
13.77  -0.000845128
13.8  -0.00218502
13.83  -0.00352174
13.86  -0.00485425
13.89  -0.0061815
13.92  -0.00750248
13.95  -0.00881616
13.98  -0.0101216
14.01  -0.0114177
14.04  -0.0127037
14.07  -0.0139785
14.1  -0.0152412
14.13  -0.0164909
14.16  -0.0177268
14.19  -0.0189479
14.22  -0.0201533
14.25  -0.0213423
14.28  -0.022514
14.31  -0.0236676
14.34  -0.0248023
14.37  -0.0259173
14.4  -0.0270117
14.43  -0.0280849
14.46  -0.0291361
14.49  -0.0301646
14.52  -0.0311695
14.55  -0.0321503
14.58  -0.0331062
14.61  -0.0340364
14.64  -0.0349403
14.67  -0.0358173
14.7  -0.0366666
14.73  -0.0374877
14.76  -0.0382798
14.79  -0.0390423
14.82  -0.0397747
14.85  -0.0404762
14.88  -0.0411464
14.91  -0.0417847
14.94  -0.0423906
14.97  -0.0429634
15  -0.0435027
15.03  -0.0440083
15.06  -0.0444799
15.09  -0.0449169
15.12  -0.0453191
15.15  -0.0456859
15.18  -0.0460171
15.21  -0.0463123
15.24  -0.0465711
15.27  -0.0467933
15.3  -0.0469785
15.33  -0.0471265
15.36  -0.0472371
15.39  -0.0473101
15.42  -0.0473452
15.45  -0.0473424
15.48  -0.0473015
15.51  -0.0472224
15.54  -0.0471052
15.57  -0.0469497
15.6  -0.046756
15.63  -0.0465242
15.66  -0.0462543
15.69  -0.0459465
15.72  -0.0456009
15.75  -0.0452177
15.78  -0.0447973
15.81  -0.0443397
15.84  -0.0438455
15.87  -0.0433148
15.9  -0.0427482
15.93  -0.042146
15.96  -0.0415087
15.99  -0.0408368
16.02  -0.0401309
16.05  -0.0393915
16.08  -0.0386193
16.11  -0.0378149
16.14  -0.0369789
16.17  -0.0361122
16.2  -0.0352155
16.23  -0.0342895
16.26  -0.033335
16.29  -0.032353
16.32  -0.0313442
16.35  -0.0303096
16.38  -0.02925
16.41  -0.0281665
16.44  -0.02706
16.47  -0.0259314
16.5  -0.024782
16.53  -0.0236125
16.56  -0.0224242
16.59  -0.021218
16.62  -0.0199952
16.65  -0.0187571
16.68  -0.0175047
16.71  -0.016239
16.74  -0.0149611
16.77  -0.013672
16.8  -0.0123729
16.83  -0.0110649
16.86  -0.00974889
16.89  -0.00842606
16.92  -0.00709745
16.95  -0.00576413
16.98  -0.00442715
17.01  -0.00308757
17.04  -0.00174642
17.07  -0.000404757
17.1  0.000936396
17.13  0.00227602
17.16  0.00361308
17.19  0.0049466
17.22  0.00627556
17.25  0.00759898
17.28  0.00891588
17.31  0.0102253
17.34  0.0115263
17.37  0.0128179
17.4  0.0140991
17.43  0.0153691
17.46  0.0166269
17.49  0.0178716
17.52  0.0191024
17.55  0.0203183
17.58  0.0215184
17.61  0.0227019
17.64  0.0238679
17.67  0.0250156
17.7  0.0261441
17.73  0.0272526
17.76  0.0283403
17.79  0.0294064
17.82  0.0304501
17.85  0.0314705
17.88  0.032467
17.91  0.0334386
17.94  0.0343848
17.97  0.0353047
18  0.0361977
18.03  0.0370629
18.06  0.0378997
18.09  0.0387074
18.12  0.0394854
18.15  0.040233
18.18  0.0409494
18.21  0.0416342
18.24  0.0422868
18.27  0.0429065
18.3  0.0434928
18.33  0.0440452
18.36  0.0445635
18.39  0.0450473
18.42  0.0454961
18.45  0.0459096
18.48  0.0462874
18.51  0.0466291
18.54  0.0469343
18.57  0.0472028
18.6  0.0474343
18.63  0.0476285
18.66  0.0477851
18.69  0.0479041
18.72  0.0479851
18.75  0.048028
18.78  0.0480328
18.81  0.0479993
18.84  0.0479276
18.87  0.0478174
18.9  0.047669
18.93  0.0474823
18.96  0.0472573
18.99  0.0469943
19.02  0.0466934
19.05  0.0463547
19.08  0.0459784
19.11  0.0455649
19.14  0.0451144
19.17  0.0446272
19.2  0.0441036
19.23  0.0435442
19.26  0.0429492
19.29  0.0423192
19.32  0.0416547
19.35  0.0409562
19.38  0.0402242
19.41  0.0394594
19.44  0.0386623
19.47  0.0378337
19.5  0.0369742
19.53  0.0360845
19.56  0.0351655
19.59  0.0342178
19.62  0.0332422
19.65  0.0322397
19.68  0.031211
19.71  0.0301569
19.74  0.0290785
19.77  0.0279766
19.8  0.0268522
19.83  0.0257062
19.86  0.0245397
19.89  0.0233536
19.92  0.022149
19.95  0.0209268
19.98  0.0196884
20.01  0.0184349
20.04  0.0171672
20.07  0.0158865
20.1  0.0145937
20.13  0.01329
20.16  0.0119762
20.19  0.0106535
20.22  0.00932299
20.25  0.00798563
20.28  0.00664251
20.31  0.00529467
20.34  0.00394317
20.37  0.00258905
20.4  0.00123336
20.43  -0.000122867
20.46  -0.00147858
20.49  -0.00283276
20.52  -0.00418437
20.55  -0.00553239
20.58  -0.0068758
20.61  -0.0082136
20.64  -0.00954476
20.67  -0.0108683
20.7  -0.0121833
20.73  -0.0134886
20.76  -0.0147834
20.79  -0.0160667
20.82  -0.0173374
20.85  -0.0185948
20.88  -0.0198377
20.91  -0.0210654
20.94  -0.0222769
20.97  -0.0234712
21  -0.0246475
21.03  -0.0258049
21.06  -0.0269426
21.09  -0.0280596
21.12  -0.0291551
21.15  -0.0302283
21.18  -0.0312783
21.21  -0.0323044
21.24  -0.0333057
21.27  -0.0342815
21.3  -0.0352309
21.33  -0.0361534
21.36  -0.037048
21.39  -0.0379141
21.42  -0.038751
21.45  -0.039558
21.48  -0.0403345
21.51  -0.0410797
21.54  -0.0417931
21.57  -0.042474
21.6  -0.043122
21.63  -0.0437365
21.66  -0.0443169
21.69  -0.0448628
21.72  -0.0453739
21.75  -0.04585
21.78  -0.0462906
21.81  -0.0466953
21.84  -0.0470637
21.87  -0.0473956
21.9  -0.0476907
21.93  -0.0479486
21.96  -0.0481691
21.99  -0.0483519
22.02  -0.048497
22.05  -0.048604
22.08  -0.0486728
22.11  -0.0487034
22.14  -0.0486955
22.17  -0.0486493
22.2  -0.0485646
22.23  -0.0484414
22.26  -0.0482797
22.29  -0.0480797
22.32  -0.0478414
22.35  -0.0475649
22.38  -0.0472505
22.41  -0.0468982
22.44  -0.0465083
22.47  -0.0460811
22.5  -0.0456168
22.53  -0.0451158
22.56  -0.0445784
22.59  -0.044005
22.62  -0.043396
22.65  -0.042752
22.68  -0.0420733
22.71  -0.0413605
22.74  -0.0406141
22.77  -0.0398347
22.8  -0.039023
22.83  -0.0381796
22.86  -0.0373051
22.89  -0.0364003
22.92  -0.0354659
22.95  -0.0345026
22.98  -0.0335113
23.01  -0.0324926
23.04  -0.0314476
23.07  -0.030377
23.1  -0.0292817
23.13  -0.0281627
23.16  -0.0270208
23.19  -0.0258571
23.22  -0.0246726
23.25  -0.0234682
23.28  -0.0222448
23.31  -0.0210037
23.34  -0.0197461
23.37  -0.0184731
23.4  -0.0171857
23.43  -0.015885
23.46  -0.0145719
23.49  -0.0132476
23.52  -0.0119131
23.55  -0.0105695
23.58  -0.00921791
23.61  -0.0078593
23.64  -0.00649481
23.67  -0.0051255
23.7  -0.00375246
23.73  -0.00237677
23.76  -0.000999499
23.79  0.000378272
23.82  0.00175547
23.85  0.00313104
23.88  0.0045039
23.91  0.005873
23.94  0.0072373
23.97  0.00859573
24  0.00994727
24.03  0.0112909
24.06  0.0126256
24.09  0.0139503
24.12  0.015264
24.15  0.0165658
24.18  0.0178546
24.21  0.0191296
24.24  0.0203896
24.27  0.0216339
24.3  0.0228613
24.33  0.0240711
24.36  0.0252623
24.39  0.0264341
24.42  0.0275854
24.45  0.0287155
24.48  0.0298236
24.51  0.0309086
24.54  0.03197
24.57  0.0330067
24.6  0.0340181
24.63  0.0350034
24.66  0.0359618
24.69  0.0368925
24.72  0.0377949
24.75  0.0386682
24.78  0.0395118
24.81  0.0403249
24.84  0.0411069
24.87  0.0418572
24.9  0.0425752
24.93  0.0432603
24.96  0.0439119
24.99  0.0445296
25.02  0.0451127
25.05  0.0456609
25.08  0.0461741
25.11  0.0466517
25.14  0.0470935
25.17  0.0474991
25.2  0.047868
25.23  0.0482
25.26  0.0484948
25.29  0.0487521
25.32  0.0489717
25.35  0.0491533
25.38  0.0492967
25.41  0.0494017
25.44  0.0494683
25.47  0.0494962
25.5  0.0494853
25.53  0.0494357
25.56  0.0493472
25.59  0.0492199
25.62  0.0490537
25.65  0.0488487
25.68  0.0486051
25.71  0.0483228
25.74  0.0480021
25.77  0.0476432
25.8  0.0472462
25.83  0.0468113
25.86  0.046339
25.89  0.0458293
25.92  0.0452828
25.95  0.0446998
25.98  0.0440807
26.01  0.0434259
26.04  0.042736
26.07  0.0420114
26.1  0.0412526
26.13  0.0404603
26.16  0.0396351
26.19  0.0387776
26.22  0.0378884
26.25  0.0369684
26.28  0.0360181
26.31  0.0350385
26.34  0.0340302
26.37  0.0329941


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_eb_32.dat <==
0  0.0613225
0.03  0.061301
0.06  0.0612367
0.09  0.0611301
0.12  0.0609813
0.15  0.0607909
0.18  0.0605592
0.21  0.0602865
0.24  0.0599735
0.27  0.0596205
0.3  0.0592281
0.33  0.0587968
0.36  0.0583271
0.39  0.0578196
0.42  0.0572748
0.45  0.0566935
0.48  0.0560762
0.51  0.0554235
0.54  0.0547362
0.57  0.0540149
0.6  0.0532604
0.63  0.0524733
0.66  0.0516544
0.69  0.0508044
0.72  0.0499241
0.75  0.0490143
0.78  0.0480758
0.81  0.0471093
0.84  0.0461156
0.87  0.0450957
0.9  0.0440502
0.93  0.0429801
0.96  0.0418862
0.99  0.0407693
1.02  0.0396303
1.05  0.03847
1.08  0.0372893
1.11  0.0360891
1.14  0.0348702
1.17  0.0336336
1.2  0.03238
1.23  0.0311104
1.26  0.0298256
1.29  0.0285266
1.32  0.0272141
1.35  0.0258891
1.38  0.0245524
1.41  0.023205
1.44  0.0218476
1.47  0.0204812
1.5  0.0191066
1.53  0.0177247
1.56  0.0163364
1.59  0.0149425
1.62  0.0135439
1.65  0.0121414
1.68  0.0107359
1.71  0.00932832
1.74  0.00791939
1.77  0.00651002
1.8  0.00510104
1.83  0.0036933
1.86  0.00228762
1.89  0.000884856
1.92  -0.000514175
1.95  -0.00190864
1.98  -0.00329773
2.01  -0.00468061
2.04  -0.00605647
2.07  -0.0074245
2.1  -0.00878391
2.13  -0.0101339
2.16  -0.0114736
2.19  -0.0128024
2.22  -0.0141193
2.25  -0.0154237
2.28  -0.0167147
2.31  -0.0179916
2.34  -0.0192536
2.37  -0.0205001
2.4  -0.0217301
2.43  -0.0229431
2.46  -0.0241383
2.49  -0.0253149
2.52  -0.0264724
2.55  -0.0276098
2.58  -0.0287267
2.61  -0.0298223
2.64  -0.0308959
2.67  -0.031947
2.7  -0.0329748
2.73  -0.0339787
2.76  -0.0349582
2.79  -0.0359126
2.82  -0.0368413
2.85  -0.0377439
2.88  -0.0386197
2.91  -0.0394681
2.94  -0.0402888
2.97  -0.0410812
3  -0.0418448
3.03  -0.0425791
3.06  -0.0432838
3.09  -0.0439584
3.12  -0.0446025
3.15  -0.0452158
3.18  -0.0457979
3.21  -0.0463485
3.24  -0.0468673
3.27  -0.0473539
3.3  -0.0478082
3.33  -0.0482299
3.36  -0.0486189
3.39  -0.0489749
3.42  -0.0492977
3.45  -0.0495873
3.48  -0.0498436
3.51  -0.0500663
3.54  -0.0502556
3.57  -0.0504114
3.6  -0.0505337
3.63  -0.0506228
3.66  -0.0506789
3.69  -0.0507021
3.72  -0.0506924
3.75  -0.05065
3.78  -0.0505749
3.81  -0.0504674
3.84  -0.0503277
3.87  -0.0501558
3.9  -0.0499522
3.93  -0.0497169
3.96  -0.0494503
3.99  -0.0491527
4.02  -0.0488243
4.05  -0.0484655
4.08  -0.0480767
4.11  -0.0476582
4.14  -0.0472104
4.17  -0.0467337
4.2  -0.0462285
4.23  -0.0456952
4.26  -0.0451344
4.29  -0.0445464
4.32  -0.0439318
4.35  -0.043291
4.38  -0.0426247
4.41  -0.0419332
4.44  -0.0412174
4.47  -0.0404777
4.5  -0.0397148
4.53  -0.0389293
4.56  -0.0381216
4.59  -0.0372925
4.62  -0.0364425
4.65  -0.0355722
4.68  -0.0346822
4.71  -0.0337732
4.74  -0.0328459
4.77  -0.0319007
4.8  -0.0309385
4.83  -0.0299598
4.86  -0.0289653
4.89  -0.0279558
4.92  -0.0269318
4.95  -0.025894
4.98  -0.0248432
5.01  -0.0237799
5.04  -0.022705
5.07  -0.0216191
5.1  -0.0205229
5.13  -0.019417
5.16  -0.0183023
5.19  -0.0171793
5.22  -0.0160489
5.25  -0.0149117
5.28  -0.0137683
5.31  -0.0126197
5.34  -0.0114663
5.37  -0.010309
5.4  -0.00914846
5.43  -0.00798537
5.46  -0.00682044
5.49  -0.00565439
5.52  -0.00448791
5.55  -0.00332171
5.58  -0.0021565
5.61  -0.000992962
5.64  0.000168195
5.67  0.00132628
5.7  0.0024806
5.73  0.00363048
5.76  0.00477522
5.79  0.00591414
5.82  0.00704658
5.85  0.00817185
5.88  0.00928929
5.91  0.0103982
5.94  0.011498
5.97  0.012588
6  0.0136676
6.03  0.014736
6.06  0.0157928
6.09  0.0168371
6.12  0.0178685
6.15  0.0188863
6.18  0.0198899
6.21  0.0208787
6.24  0.0218521
6.27  0.0228096
6.3  0.0237505
6.33  0.0246743
6.36  0.0255805
6.39  0.0264684
6.42  0.0273377
6.45  0.0281877
6.48  0.0290179
6.51  0.0298279
6.54  0.0306171
6.57  0.0313851
6.6  0.0321315
6.63  0.0328557
6.66  0.0335574
6.69  0.0342362
6.72  0.0348916
6.75  0.0355232
6.78  0.0361308
6.81  0.0367138
6.84  0.0372721
6.87  0.0378053
6.9  0.038313
6.93  0.0387951
6.96  0.0392512
6.99  0.039681
7.02  0.0400845
7.05  0.0404613
7.08  0.0408112
7.11  0.0411341
7.14  0.0414299
7.17  0.0416983
7.2  0.0419393
7.23  0.0421529
7.26  0.0423388
7.29  0.0424971
7.32  0.0426279
7.35  0.0427312
7.38  0.0428069
7.41  0.0428552
7.44  0.0428761
7.47  0.0428697
7.5  0.042836
7.53  0.0427752
7.56  0.0426874
7.59  0.0425727
7.62  0.0424313
7.65  0.0422634
7.68  0.0420692
7.71  0.041849
7.74  0.0416029
7.77  0.0413313
7.8  0.0410343
7.83  0.0407124
7.86  0.0403656
7.89  0.0399945
7.92  0.0395993
7.95  0.0391803
7.98  0.0387379
8.01  0.0382724
8.04  0.0377843
8.07  0.0372739
8.1  0.0367417
8.13  0.036188
8.16  0.0356134
8.19  0.0350182
8.22  0.034403
8.25  0.0337683
8.28  0.0331145
8.31  0.032442
8.34  0.0317515
8.37  0.0310434
8.4  0.0303181
8.43  0.0295762
8.46  0.0288183
8.49  0.0280448
8.52  0.0272562
8.55  0.0264532
8.58  0.0256362
8.61  0.0248058
8.64  0.0239626
8.67  0.0231071
8.7  0.0222399
8.73  0.0213615
8.76  0.0204725
8.79  0.0195736
8.82  0.0186652
8.85  0.017748
8.88  0.0168225
8.91  0.0158894
8.94  0.0149491
8.97  0.0140024
9  0.0130498
9.03  0.0120919
9.06  0.0111293
9.09  0.0101625
9.12  0.00919227
9.15  0.00821908
9.18  0.00724357
9.21  0.00626633
9.24  0.00528795
9.27  0.00430903
9.3  0.00333016
9.33  0.00235192
9.36  0.00137492
9.39  0.000399729
9.42  -0.000573056
9.45  -0.00154285
9.48  -0.00250909
9.51  -0.00347118
9.54  -0.00442855
9.57  -0.00538064
9.6  -0.00632688
9.63  -0.0072667
9.66  -0.00819955
9.69  -0.00912488
9.72  -0.0100421
9.75  -0.0109508
9.78  -0.0118503
9.81  -0.01274
9.84  -0.0136196
9.87  -0.0144885
9.9  -0.0153461
9.93  -0.016192
9.96  -0.0170256
9.99  -0.0178465
10.02  -0.0186541
10.05  -0.0194481
10.08  -0.0202279
10.11  -0.020993
10.14  -0.0217431
10.17  -0.0224777
10.2  -0.0231963
10.23  -0.0238986
10.26  -0.0245841
10.29  -0.0252524
10.32  -0.0259032
10.35  -0.026536
10.38  -0.0271505
10.41  -0.0277464
10.44  -0.0283233
10.47  -0.0288808
10.5  -0.0294187
10.53  -0.0299366
10.56  -0.0304343
10.59  -0.0309115
10.62  -0.0313679
10.65  -0.0318033
10.68  -0.0322174
10.71  -0.03261
10.74  -0.032981
10.77  -0.03333
10.8  -0.033657
10.83  -0.0339618
10.86  -0.0342443
10.89  -0.0345042
10.92  -0.0347416
10.95  -0.0349562
10.98  -0.0351481
11.01  -0.0353171
11.04  -0.0354633
11.07  -0.0355865
11.1  -0.0356869
11.13  -0.0357644
11.16  -0.0358191
11.19  -0.0358511
11.22  -0.0358603
11.25  -0.0358468
11.28  -0.0358107
11.31  -0.0357522
11.34  -0.0356712
11.37  -0.035568
11.4  -0.0354426
11.43  -0.0352953
11.46  -0.0351263
11.49  -0.0349356
11.52  -0.0347235
11.55  -0.0344903
11.58  -0.034236
11.61  -0.033961
11.64  -0.0336655
11.67  -0.0333498
11.7  -0.033014
11.73  -0.0326586
11.76  -0.0322838
11.79  -0.0318898
11.82  -0.0314771
11.85  -0.031046
11.88  -0.0305966
11.91  -0.0301296
11.94  -0.029645
11.97  -0.0291435
12  -0.0286252
12.03  -0.0280908
12.06  -0.0275405
12.09  -0.0269747
12.12  -0.026394
12.15  -0.0257986
12.18  -0.025189
12.21  -0.0245656
12.24  -0.0239289
12.27  -0.0232793
12.3  -0.0226173
12.33  -0.0219432
12.36  -0.0212575
12.39  -0.0205608
12.42  -0.0198534
12.45  -0.0191358
12.48  -0.0184086
12.51  -0.0176721
12.54  -0.0169269
12.57  -0.0161735
12.6  -0.0154122
12.63  -0.0146437
12.66  -0.0138684
12.69  -0.0130868
12.72  -0.0122994
12.75  -0.0115066
12.78  -0.0107091
12.81  -0.0099072
12.84  -0.00910152
12.87  -0.00829253
12.9  -0.00748072
12.93  -0.0066666
12.96  -0.00585067
12.99  -0.00503343
13.02  -0.00421537
13.05  -0.003397
13.08  -0.00257882
13.11  -0.00176132
13.14  -0.000944993
13.17  -0.00013034
13.2  0.00068215
13.23  0.00149199
13.26  0.00229869
13.29  0.00310177
13.32  0.00390074
13.35  0.00469514
13.38  0.00548448
13.41  0.0062683
13.44  0.00704612
13.47  0.0078175
13.5  0.00858196
13.53  0.00933905
13.56  0.0100883
13.59  0.0108294
13.62  0.0115617
13.65  0.0122849
13.68  0.0129986
13.71  0.0137022
13.74  0.0143955
13.77  0.0150781
13.8  0.0157494
13.83  0.0164091
13.86  0.0170569
13.89  0.0176923
13.92  0.018315
13.95  0.0189246
13.98  0.0195208
14.01  0.0201032
14.04  0.0206715
14.07  0.0212254
14.1  0.0217645
14.13  0.0222885
14.16  0.0227972
14.19  0.0232902
14.22  0.0237674
14.25  0.0242283
14.28  0.0246727
14.31  0.0251005
14.34  0.0255114
14.37  0.0259051
14.4  0.0262814
14.43  0.0266402
14.46  0.0269812
14.49  0.0273043
14.52  0.0276094
14.55  0.0278961
14.58  0.0281646
14.61  0.0284145
14.64  0.0286458
14.67  0.0288583
14.7  0.0290521
14.73  0.029227
14.76  0.0293829
14.79  0.0295198
14.82  0.0296377
14.85  0.0297366
14.88  0.0298165
14.91  0.0298774
14.94  0.0299193
14.97  0.0299423
15  0.0299463
15.03  0.0299315
15.06  0.029898
15.09  0.0298457
15.12  0.0297748
15.15  0.0296854
15.18  0.0295776
15.21  0.0294515
15.24  0.0293073
15.27  0.0291452
15.3  0.0289652
15.33  0.0287676
15.36  0.0285526
15.39  0.0283203
15.42  0.028071
15.45  0.0278048
15.48  0.027522
15.51  0.0272229
15.54  0.0269075
15.57  0.0265763
15.6  0.0262295
15.63  0.0258673
15.66  0.02549
15.69  0.0250979
15.72  0.0246913
15.75  0.0242704
15.78  0.0238358
15.81  0.0233876
15.84  0.0229262
15.87  0.0224519
15.9  0.0219651
15.93  0.0214661
15.96  0.0209553
15.99  0.020433
16.02  0.0198996
16.05  0.0193554
16.08  0.0188008
16.11  0.0182362
16.14  0.017662
16.17  0.0170785
16.2  0.0164862
16.23  0.0158854
16.26  0.0152765
16.29  0.01466
16.32  0.0140361
16.35  0.0134054
16.38  0.0127683
16.41  0.0121251
16.44  0.0114763
16.47  0.0108222
16.5  0.0101633
16.53  0.00950004
16.56  0.0088328
16.59  0.008162
16.62  0.00748807
16.65  0.00681143
16.68  0.00613249
16.71  0.00545167
16.74  0.00476941
16.77  0.00408612
16.8  0.00340221
16.83  0.00271812
16.86  0.00203425
16.89  0.00135103
16.92  0.000668868
16.95  -1.1816e-05
16.98  -0.000690611
17.01  -0.00136711
17.04  -0.0020409
17.07  -0.00271157
17.1  -0.00337873
17.13  -0.00404197
17.16  -0.0047009
17.19  -0.00535513
17.22  -0.00600425
17.25  -0.0066479
17.28  -0.00728567
17.31  -0.0079172
17.34  -0.00854211
17.37  -0.00916004
17.4  -0.00977061
17.43  -0.0103735
17.46  -0.0109683
17.49  -0.0115546
17.52  -0.0121323
17.55  -0.0127008
17.58  -0.0132599
17.61  -0.0138092
17.64  -0.0143485
17.67  -0.0148774
17.7  -0.0153955
17.73  -0.0159027
17.76  -0.0163987
17.79  -0.016883
17.82  -0.0173555
17.85  -0.0178159
17.88  -0.018264
17.91  -0.0186994
17.94  -0.0191219
17.97  -0.0195314
18  -0.0199275
18.03  -0.0203101
18.06  -0.0206789
18.09  -0.0210338
18.12  -0.0213745
18.15  -0.0217009
18.18  -0.0220128
18.21  -0.02231
18.24  -0.0225924
18.27  -0.0228599
18.3  -0.0231123
18.33  -0.0233494
18.36  -0.0235713
18.39  -0.0237777
18.42  -0.0239686
18.45  -0.0241439
18.48  -0.0243036
18.51  -0.0244475
18.54  -0.0245756
18.57  -0.024688
18.6  -0.0247845
18.63  -0.0248651
18.66  -0.02493
18.69  -0.024979
18.72  -0.0250122
18.75  -0.0250296
18.78  -0.0250313
18.81  -0.0250174
18.84  -0.0249877
18.87  -0.0249425
18.9  -0.0248818
18.93  -0.0248057
18.96  -0.0247143
18.99  -0.0246077
19.02  -0.0244859
19.05  -0.0243493
19.08  -0.0241978
19.11  -0.0240316
19.14  -0.0238509
19.17  -0.0236558
19.2  -0.0234465
19.23  -0.0232232
19.26  -0.0229861
19.29  -0.0227353
19.32  -0.022471
19.35  -0.0221935
19.38  -0.021903
19.41  -0.0215996
19.44  -0.0212837
19.47  -0.0209554
19.5  -0.0206151
19.53  -0.0202629
19.56  -0.0198991
19.59  -0.0195241
19.62  -0.019138
19.65  -0.0187412
19.68  -0.0183339
19.71  -0.0179164
19.74  -0.0174891
19.77  -0.0170522
19.8  -0.016606
19.83  -0.0161508
19.86  -0.0156869
19.89  -0.0152147
19.92  -0.0147344
19.95  -0.0142464
19.98  -0.013751
20.01  -0.0132485
20.04  -0.0127393
20.07  -0.0122237
20.1  -0.011702
20.13  -0.0111746
20.16  -0.0106418
20.19  -0.010104
20.22  -0.00956144
20.25  -0.00901454
20.28  -0.00846363
20.31  -0.00790907
20.34  -0.0073512
20.37  -0.00679038
20.4  -0.00622695
20.43  -0.00566128
20.46  -0.00509372
20.49  -0.00452461
20.52  -0.00395431
20.55  -0.00338318
20.58  -0.00281157
20.61  -0.00223983
20.64  -0.0016683
20.67  -0.00109735
20.7  -0.000527322
20.73  4.14413e-05
20.76  0.000608591
20.79  0.00117378
20.82  0.00173667
20.85  0.00229693
20.88  0.0028542
20.91  0.00340816
20.94  0.00395848
20.97  0.00450482
21  0.00504687
21.03  0.00558429
21.06  0.00611676
21.09  0.00664397
21.12  0.00716562
21.15  0.00768138
21.18  0.00819096
21.21  0.00869405
21.24  0.00919036
21.27  0.00967961
21.3  0.0101615
21.33  0.0106357
21.36  0.0111021
21.39  0.0115602
21.42  0.0120099
21.45  0.0124509
21.48  0.012883
21.51  0.0133058
21.54  0.0137192
21.57  0.0141229
21.6  0.0145167
21.63  0.0149003
21.66  0.0152737
21.69  0.0156364
21.72  0.0159884
21.75  0.0163294
21.78  0.0166593
21.81  0.0169779
21.84  0.017285
21.87  0.0175804
21.9  0.017864
21.93  0.0181357
21.96  0.0183952
21.99  0.0186425
22.02  0.0188775
22.05  0.0191
22.08  0.0193099
22.11  0.0195071
22.14  0.0196916
22.17  0.0198631
22.2  0.0200218
22.23  0.0201674
22.26  0.0203
22.29  0.0204195
22.32  0.0205258
22.35  0.020619
22.38  0.020699
22.41  0.0207658
22.44  0.0208193
22.47  0.0208597
22.5  0.020887
22.53  0.0209011
22.56  0.020902
22.59  0.0208899
22.62  0.0208647
22.65  0.0208266
22.68  0.0207755
22.71  0.0207116
22.74  0.020635
22.77  0.0205456
22.8  0.0204437
22.83  0.0203293
22.86  0.0202025
22.89  0.0200635
22.92  0.0199124
22.95  0.0197492
22.98  0.0195743
23.01  0.0193876
23.04  0.0191893
23.07  0.0189797
23.1  0.0187589
23.13  0.0185269
23.16  0.0182842
23.19  0.0180307
23.22  0.0177667
23.25  0.0174924
23.28  0.017208
23.31  0.0169138
23.34  0.0166098
23.37  0.0162964
23.4  0.0159738
23.43  0.0156423
23.46  0.0153019
23.49  0.0149531
23.52  0.014596
23.55  0.0142309
23.58  0.013858
23.61  0.0134776
23.64  0.01309
23.67  0.0126953
23.7  0.012294
23.73  0.0118861
23.76  0.0114721
23.79  0.0110522
23.82  0.0106266
23.85  0.0101957
23.88  0.00975964
23.91  0.00931883
23.94  0.00887351
23.97  0.00842397
24  0.0079705
24.03  0.00751339
24.06  0.00705292
24.09  0.0065894
24.12  0.00612311
24.15  0.00565436
24.18  0.00518344
24.21  0.00471064
24.24  0.00423625
24.27  0.00376059
24.3  0.00328393
24.33  0.00280659
24.36  0.00232884
24.39  0.001851
24.42  0.00137335
24.45  0.000896183
24.48  0.000419798
24.51  -5.55164e-05
24.54  -0.00052947
24.57  -0.00100178
24.6  -0.00147214
24.63  -0.00194029
24.66  -0.00240594
24.69  -0.0028688
24.72  -0.00332861
24.75  -0.00378507
24.78  -0.00423792
24.81  -0.0046869
24.84  -0.00513172
24.87  -0.00557213
24.9  -0.00600787
24.93  -0.00643868
24.96  -0.0068643
24.99  -0.00728449
25.02  -0.007699
25.05  -0.00810758
25.08  -0.00851
25.11  -0.00890603
25.14  -0.00929543
25.17  -0.00967797
25.2  -0.0100534
25.23  -0.0104216
25.26  -0.0107823
25.29  -0.0111353
25.32  -0.0114804
25.35  -0.0118174
25.38  -0.0121461
25.41  -0.0124663
25.44  -0.0127779
25.47  -0.0130806
25.5  -0.0133744
25.53  -0.013659
25.56  -0.0139343
25.59  -0.0142001
25.62  -0.0144564
25.65  -0.0147029
25.68  -0.0149395
25.71  -0.0151662
25.74  -0.0153828
25.77  -0.0155891
25.8  -0.0157852
25.83  -0.0159708
25.86  -0.0161459
25.89  -0.0163105
25.92  -0.0164643
25.95  -0.0166075
25.98  -0.0167399
26.01  -0.0168614
26.04  -0.0169721
26.07  -0.0170718
26.1  -0.0171605
26.13  -0.0172383
26.16  -0.0173051
26.19  -0.0173608
26.22  -0.0174056
26.25  -0.0174394
26.28  -0.0174621
26.31  -0.0174739
26.34  -0.0174748
26.37  -0.0174647


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_eb_64.dat <==
0  0.0630082
0.03  0.062985
0.06  0.0629157
0.09  0.0628007
0.12  0.0626402
0.15  0.0624348
0.18  0.0621846
0.21  0.0618903
0.24  0.0615523
0.27  0.061171
0.3  0.0607469
0.33  0.0602805
0.36  0.0597724
0.39  0.0592232
0.42  0.0586333
0.45  0.0580034
0.48  0.0573341
0.51  0.056626
0.54  0.0558797
0.57  0.055096
0.6  0.0542754
0.63  0.0534187
0.66  0.0525265
0.69  0.0515996
0.72  0.0506386
0.75  0.0496444
0.78  0.0486189
0.81  0.0475652
0.84  0.0464837
0.87  0.0453753
0.9  0.0442411
0.93  0.043082
0.96  0.0418992
0.99  0.0406935
1.02  0.0394661
1.05  0.0382178
1.08  0.0369498
1.11  0.0356631
1.14  0.0343585
1.17  0.0330372
1.2  0.0317001
1.23  0.0303483
1.26  0.0289827
1.29  0.0276043
1.32  0.026214
1.35  0.024813
1.38  0.023402
1.41  0.0219822
1.44  0.0205544
1.47  0.0191197
1.5  0.0176788
1.53  0.0162329
1.56  0.0147829
1.59  0.0133296
1.62  0.011874
1.65  0.010417
1.68  0.00895961
1.71  0.00750262
1.74  0.00604697
1.77  0.00459355
1.8  0.00314326
1.83  0.00169698
1.86  0.00025558
1.89  -0.00118006
1.92  -0.00260908
1.95  -0.00403062
1.98  -0.00544383
2.01  -0.00684786
2.04  -0.00824189
2.07  -0.00962507
2.1  -0.0109966
2.13  -0.0123556
2.16  -0.0137013
2.19  -0.015033
2.22  -0.0163498
2.25  -0.0176508
2.28  -0.0189355
2.31  -0.0202029
2.34  -0.0214524
2.37  -0.0226832
2.4  -0.0238945
2.43  -0.0250857
2.46  -0.0262559
2.49  -0.0274046
2.52  -0.028531
2.55  -0.0296345
2.58  -0.0307143
2.61  -0.0317699
2.64  -0.0328006
2.67  -0.0338058
2.7  -0.0347849
2.73  -0.0357373
2.76  -0.0366625
2.79  -0.0375599
2.82  -0.038429
2.85  -0.0392693
2.88  -0.0400803
2.91  -0.0408616
2.94  -0.0416126
2.97  -0.0423331
3  -0.0430225
3.03  -0.0436806
3.06  -0.0443069
3.09  -0.0449011
3.12  -0.045463
3.15  -0.0459923
3.18  -0.0464887
3.21  -0.0469519
3.24  -0.0473819
3.27  -0.0477784
3.3  -0.0481413
3.33  -0.0484704
3.36  -0.0487657
3.39  -0.0490271
3.42  -0.0492549
3.45  -0.0494489
3.48  -0.0496091
3.51  -0.0497356
3.54  -0.0498285
3.57  -0.0498879
3.6  -0.0499139
3.63  -0.0499068
3.66  -0.0498667
3.69  -0.0497937
3.72  -0.0496882
3.75  -0.0495503
3.78  -0.0493803
3.81  -0.0491784
3.84  -0.0489455
3.87  -0.048682
3.9  -0.0483878
3.93  -0.0480635
3.96  -0.0477094
3.99  -0.0473259
4.02  -0.0469135
4.05  -0.0464727
4.08  -0.0460039
4.11  -0.0455076
4.14  -0.0449844
4.17  -0.0444347
4.2  -0.0438591
4.23  -0.0432583
4.26  -0.0426328
4.29  -0.0419831
4.32  -0.0413098
4.35  -0.0406136
4.38  -0.0398951
4.41  -0.0391548
4.44  -0.0383934
4.47  -0.0376116
4.5  -0.03681
4.53  -0.0359892
4.56  -0.0351499
4.59  -0.0342927
4.62  -0.0334184
4.65  -0.0325276
4.68  -0.0316209
4.71  -0.0306992
4.74  -0.029763
4.77  -0.0288132
4.8  -0.0278505
4.83  -0.0268756
4.86  -0.0258892
4.89  -0.024892
4.92  -0.0238847
4.95  -0.022868
4.98  -0.0218425
5.01  -0.020809
5.04  -0.0197682
5.07  -0.0187207
5.1  -0.0176672
5.13  -0.0166085
5.16  -0.0155452
5.19  -0.0144779
5.22  -0.0134074
5.25  -0.0123344
5.28  -0.0112595
5.31  -0.0101834
5.34  -0.00910676
5.37  -0.00803025
5.4  -0.00695454
5.43  -0.00588028
5.46  -0.00480813
5.49  -0.00373874
5.52  -0.00267277
5.55  -0.00161084
5.58  -0.000553605
5.61  0.000498312
5.64  0.00154428
5.67  0.00258368
5.7  0.0036159
5.73  0.00464032
5.76  0.00565634
5.79  0.00666337
5.82  0.00766081
5.85  0.00864807
5.88  0.00962458
5.91  0.0105898
5.94  0.0115431
5.97  0.012484
6  0.0134118
6.03  0.0143262
6.06  0.0152265
6.09  0.0161122
6.12  0.0169829
6.15  0.017838
6.18  0.018677
6.21  0.0194996
6.24  0.0203051
6.27  0.0210931
6.3  0.0218632
6.33  0.022615
6.36  0.0233481
6.39  0.024062
6.42  0.0247564
6.45  0.0254309
6.48  0.0260851
6.51  0.0267187
6.54  0.0273313
6.57  0.0279226
6.6  0.0284924
6.63  0.0290402
6.66  0.029566
6.69  0.0300693
6.72  0.03055
6.75  0.0310078
6.78  0.0314425
6.81  0.031854
6.84  0.032242
6.87  0.0326065
6.9  0.0329472
6.93  0.033264
6.96  0.0335569
6.99  0.0338257
7.02  0.0340705
7.05  0.034291
7.08  0.0344874
7.11  0.0346595
7.14  0.0348074
7.17  0.0349311
7.2  0.0350308
7.23  0.0351064
7.26  0.035158
7.29  0.0351858
7.32  0.03519
7.35  0.0351705
7.38  0.0351276
7.41  0.0350614
7.44  0.0349722
7.47  0.0348601
7.5  0.0347254
7.53  0.0345682
7.56  0.0343889
7.59  0.0341876
7.62  0.0339647
7.65  0.0337204
7.68  0.033455
7.71  0.033169
7.74  0.0328625
7.77  0.0325359
7.8  0.0321895
7.83  0.0318238
7.86  0.031439
7.89  0.0310356
7.92  0.030614
7.95  0.0301745
7.98  0.0297175
8.01  0.0292435
8.04  0.0287528
8.07  0.028246
8.1  0.0277233
8.13  0.0271854
8.16  0.0266326
8.19  0.0260653
8.22  0.0254842
8.25  0.0248895
8.28  0.0242819
8.31  0.0236618
8.34  0.0230296
8.37  0.022386
8.4  0.0217312
8.43  0.021066
8.46  0.0203908
8.49  0.0197061
8.52  0.0190124
8.55  0.0183103
8.58  0.0176002
8.61  0.0168827
8.64  0.0161582
8.67  0.0154272
8.7  0.0146903
8.73  0.013948
8.76  0.0132007
8.79  0.012449
8.82  0.0116934
8.85  0.0109344
8.88  0.0101725
8.91  0.00940812
8.94  0.00864186
8.97  0.00787419
9  0.00710559
9.03  0.00633658
9.06  0.00556763
9.09  0.00479924
9.12  0.00403189
9.15  0.00326607
9.18  0.00250226
9.21  0.00174093
9.24  0.000982548
9.27  0.00022759
9.3  -0.000523482
9.33  -0.00127021
9.36  -0.00201214
9.39  -0.00274881
9.42  -0.0034798
9.45  -0.00420465
9.48  -0.00492293
9.51  -0.00563422
9.54  -0.00633808
9.57  -0.0070341
9.6  -0.00772188
9.63  -0.00840101
9.66  -0.00907108
9.69  -0.00973172
9.72  -0.0103825
9.75  -0.0110232
9.78  -0.0116532
9.81  -0.0122723
9.84  -0.0128802
9.87  -0.0134764
9.9  -0.0140607
9.93  -0.0146326
9.96  -0.015192
9.99  -0.0157385
10.02  -0.0162718
10.05  -0.0167916
10.08  -0.0172976
10.11  -0.0177896
10.14  -0.0182673
10.17  -0.0187304
10.2  -0.0191788
10.23  -0.0196122
10.26  -0.0200303
10.29  -0.020433
10.32  -0.0208201
10.35  -0.0211914
10.38  -0.0215467
10.41  -0.0218859
10.44  -0.0222088
10.47  -0.0225152
10.5  -0.0228052
10.53  -0.0230785
10.56  -0.023335
10.59  -0.0235747
10.62  -0.0237975
10.65  -0.0240033
10.68  -0.0241921
10.71  -0.0243638
10.74  -0.0245183
10.77  -0.0246558
10.8  -0.0247761
10.83  -0.0248794
10.86  -0.0249655
10.89  -0.0250346
10.92  -0.0250867
10.95  -0.0251219
10.98  -0.0251402
11.01  -0.0251418
11.04  -0.0251267
11.07  -0.0250951
11.1  -0.025047
11.13  -0.0249826
11.16  -0.0249021
11.19  -0.0248056
11.22  -0.0246932
11.25  -0.0245651
11.28  -0.0244216
11.31  -0.0242627
11.34  -0.0240887
11.37  -0.0238998
11.4  -0.0236963
11.43  -0.0234783
11.46  -0.0232461
11.49  -0.0229999
11.52  -0.0227399
11.55  -0.0224665
11.58  -0.0221799
11.61  -0.0218803
11.64  -0.0215681
11.67  -0.0212435
11.7  -0.0209068
11.73  -0.0205583
11.76  -0.0201983
11.79  -0.0198271
11.82  -0.019445
11.85  -0.0190524
11.88  -0.0186495
11.91  -0.0182368
11.94  -0.0178145
11.97  -0.0173829
12  -0.0169425
12.03  -0.0164935
12.06  -0.0160363
12.09  -0.0155712
12.12  -0.0150987
12.15  -0.0146189
12.18  -0.0141325
12.21  -0.0136396
12.24  -0.0131407
12.27  -0.0126361
12.3  -0.0121262
12.33  -0.0116114
12.36  -0.011092
12.39  -0.0105683
12.42  -0.0100408
12.45  -0.00950973
12.48  -0.00897557
12.51  -0.00843863
12.54  -0.00789928
12.57  -0.00735789
12.6  -0.00681481
12.63  -0.00627041
12.66  -0.00572504
12.69  -0.00517906
12.72  -0.00463283
12.75  -0.0040867
12.78  -0.00354102
12.81  -0.00299614
12.84  -0.00245242
12.87  -0.00191019
12.9  -0.00136979
12.93  -0.000831577
12.96  -0.000295872
12.99  0.000236989
13.02  0.000766675
13.05  0.00129286
13.08  0.00181523
13.11  0.00233345
13.14  0.00284723
13.17  0.00335624
13.2  0.00386018
13.23  0.00435875
13.26  0.00485165
13.29  0.0053386
13.32  0.00581931
13.35  0.0062935
13.38  0.00676088
13.41  0.00722119
13.44  0.00767418
13.47  0.00811957
13.5  0.00855712
13.53  0.00898658
13.56  0.00940772
13.59  0.00982029
13.62  0.0102241
13.65  0.0106189
13.68  0.0110044
13.71  0.0113805
13.74  0.0117471
13.77  0.0121037
13.8  0.0124504
13.83  0.012787
13.86  0.0131131
13.89  0.0134288
13.92  0.0137338
13.95  0.014028
13.98  0.0143112
14.01  0.0145834
14.04  0.0148443
14.07  0.015094
14.1  0.0153322
14.13  0.0155589
14.16  0.015774
14.19  0.0159774
14.22  0.0161691
14.25  0.0163489
14.28  0.0165168
14.31  0.0166729
14.34  0.0168169
14.37  0.0169489
14.4  0.0170689
14.43  0.0171768
14.46  0.0172727
14.49  0.0173565
14.52  0.0174283
14.55  0.0174881
14.58  0.0175359
14.61  0.0175717
14.64  0.0175956
14.67  0.0176077
14.7  0.017608
14.73  0.0175966
14.76  0.0175736
14.79  0.017539
14.82  0.017493
14.85  0.0174356
14.88  0.0173669
14.91  0.0172871
14.94  0.0171963
14.97  0.0170946
15  0.0169821
15.03  0.016859
15.06  0.0167254
15.09  0.0165815
15.12  0.0164274
15.15  0.0162634
15.18  0.0160895
15.21  0.0159059
15.24  0.0157129
15.27  0.0155106
15.3  0.0152991
15.33  0.0150788
15.36  0.0148497
15.39  0.0146121
15.42  0.0143663
15.45  0.0141123
15.48  0.0138505
15.51  0.013581
15.54  0.0133041
15.57  0.0130199
15.6  0.0127288
15.63  0.012431
15.66  0.0121267
15.69  0.0118161
15.72  0.0114995
15.75  0.0111771
15.78  0.0108492
15.81  0.010516
15.84  0.0101777
15.87  0.00983473
15.9  0.00948723
15.93  0.00913547
15.96  0.00877973
15.99  0.00842025
16.02  0.0080573
16.05  0.00769112
16.08  0.00732198
16.11  0.00695014
16.14  0.00657585
16.17  0.00619938
16.2  0.00582097
16.23  0.0054409
16.26  0.00505942
16.29  0.00467678
16.32  0.00429324
16.35  0.00390905
16.38  0.00352448
16.41  0.00313977
16.44  0.00275517
16.47  0.00237094
16.5  0.00198732
16.53  0.00160457
16.56  0.00122291
16.59  0.000842608
16.62  0.00046389
16.65  8.69994e-05
16.68  -0.00028783
16.71  -0.000660363
16.74  -0.00103037
16.77  -0.00139763
16.8  -0.0017619
16.83  -0.00212298
16.86  -0.00248063
16.89  -0.00283466
16.92  -0.00318483
16.95  -0.00353095
16.98  -0.00387281
17.01  -0.00421022
17.04  -0.00454296
17.07  -0.00487086
17.1  -0.00519371
17.13  -0.00551134
17.16  -0.00582357
17.19  -0.00613021
17.22  -0.00643111
17.25  -0.00672609
17.28  -0.00701499
17.31  -0.00729765
17.34  -0.00757392
17.37  -0.00784365
17.4  -0.0081067
17.43  -0.00836294
17.46  -0.00861222
17.49  -0.00885443
17.52  -0.00908945
17.55  -0.00931714
17.58  -0.00953742
17.61  -0.00975016
17.64  -0.00995527
17.67  -0.0101527
17.7  -0.0103422
17.73  -0.0105239
17.76  -0.0106976
17.79  -0.0108633
17.82  -0.0110208
17.85  -0.0111702
17.88  -0.0113114
17.91  -0.0114442
17.94  -0.0115688
17.97  -0.011685
18  -0.0117928
18.03  -0.0118922
18.06  -0.0119832
18.09  -0.0120657
18.12  -0.0121398
18.15  -0.0122054
18.18  -0.0122626
18.21  -0.0123113
18.24  -0.0123516
18.27  -0.0123835
18.3  -0.012407
18.33  -0.0124222
18.36  -0.012429
18.39  -0.0124276
18.42  -0.012418
18.45  -0.0124003
18.48  -0.0123745
18.51  -0.0123406
18.54  -0.0122988
18.57  -0.0122491
18.6  -0.0121916
18.63  -0.0121264
18.66  -0.0120535
18.69  -0.0119731
18.72  -0.0118853
18.75  -0.0117902
18.78  -0.0116878
18.81  -0.0115783
18.84  -0.0114618
18.87  -0.0113384
18.9  -0.0112083
18.93  -0.0110715
18.96  -0.0109283
18.99  -0.0107786
19.02  -0.0106228
19.05  -0.0104608
19.08  -0.0102929
19.11  -0.0101192
19.14  -0.00993982
19.17  -0.00975495
19.2  -0.00956473
19.23  -0.00936932
19.26  -0.00916888
19.29  -0.00896357
19.32  -0.00875356
19.35  -0.00853902
19.38  -0.00832011
19.41  -0.008097
19.44  -0.00786986
19.47  -0.00763888
19.5  -0.00740421
19.53  -0.00716604
19.56  -0.00692456
19.59  -0.00667994
19.62  -0.00643237
19.65  -0.00618203
19.68  -0.00592909
19.71  -0.00567374
19.74  -0.00541616
19.77  -0.00515653
19.8  -0.00489503
19.83  -0.00463186
19.86  -0.00436718
19.89  -0.00410118
19.92  -0.00383405
19.95  -0.00356596
19.98  -0.0032971
20.01  -0.00302765
20.04  -0.00275778
20.07  -0.00248768
20.1  -0.00221752
20.13  -0.00194749
20.16  -0.00167776
20.19  -0.0014085
20.22  -0.00113988
20.25  -0.000872088
20.28  -0.000605284
20.31  -0.00033964
20.34  -7.53228e-05
20.37  0.000187502
20.4  0.00044867
20.43  0.000708019
20.46  0.00096539
20.49  0.00122063
20.52  0.00147357
20.55  0.00172407
20.58  0.00197197
20.61  0.00221713
20.64  0.0024594
20.67  0.00269864
20.7  0.0029347
20.73  0.00316746
20.76  0.00339677
20.79  0.00362251
20.82  0.00384454
20.85  0.00406274
20.88  0.00427699
20.91  0.00448717
20.94  0.00469316
20.97  0.00489485
21  0.00509213
21.03  0.00528491
21.06  0.00547306
21.09  0.00565651
21.12  0.00583515
21.15  0.00600888
21.18  0.00617764
21.21  0.00634132
21.24  0.00649986
21.27  0.00665317
21.3  0.00680118
21.33  0.00694383
21.36  0.00708105
21.39  0.00721278
21.42  0.00733897
21.45  0.00745956
21.48  0.0075745
21.51  0.00768375
21.54  0.00778727
21.57  0.00788503
21.6  0.00797699
21.63  0.00806312
21.66  0.0081434
21.69  0.00821781
21.72  0.00828633
21.75  0.00834896
21.78  0.00840567
21.81  0.00845647
21.84  0.00850136
21.87  0.00854034
21.9  0.00857341
21.93  0.00860061
21.96  0.00862193
21.99  0.0086374
22.02  0.00864706
22.05  0.00865091
22.08  0.008649
22.11  0.00864137
22.14  0.00862805
22.17  0.00860908
22.2  0.00858451
22.23  0.00855439
22.26  0.00851878
22.29  0.00847773
22.32  0.00843129
22.35  0.00837954
22.38  0.00832253
22.41  0.00826034
22.44  0.00819304
22.47  0.00812071
22.5  0.00804342
22.53  0.00796125
22.56  0.0078743
22.59  0.00778263
22.62  0.00768635
22.65  0.00758554
22.68  0.00748029
22.71  0.00737071
22.74  0.00725689
22.77  0.00713894
22.8  0.00701694
22.83  0.00689102
22.86  0.00676127
22.89  0.0066278
22.92  0.00649073
22.95  0.00635016
22.98  0.00620621
23.01  0.006059
23.04  0.00590864
23.07  0.00575525
23.1  0.00559895
23.13  0.00543986
23.16  0.0052781
23.19  0.00511379
23.22  0.00494707
23.25  0.00477804
23.28  0.00460684
23.31  0.0044336
23.34  0.00425844
23.37  0.0040815
23.4  0.0039029
23.43  0.00372276
23.46  0.00354122
23.49  0.00335839
23.52  0.00317442
23.55  0.00298943
23.58  0.00280354
23.61  0.00261689
23.64  0.00242959
23.67  0.00224179
23.7  0.0020536
23.73  0.00186515
23.76  0.00167656
23.79  0.00148796
23.82  0.00129948
23.85  0.00111124
23.88  0.000923361
23.91  0.000735962
23.94  0.000549165
23.97  0.00036309
24  0.000177855
24.03  -6.42232e-06
24.06  -0.000189627
24.09  -0.000371644
24.12  -0.000552361
24.15  -0.000731666
24.18  -0.000909449
24.21  -0.0010856
24.24  -0.00126002
24.27  -0.00143259
24.3  -0.00160322
24.33  -0.0017718
24.36  -0.00193824
24.39  -0.00210244
24.42  -0.00226429
24.45  -0.00242372
24.48  -0.00258062
24.51  -0.00273491
24.54  -0.0028865
24.57  -0.00303531
24.6  -0.00318125
24.63  -0.00332425
24.66  -0.00346422
24.69  -0.00360109
24.72  -0.0037348
24.75  -0.00386526
24.78  -0.00399241
24.81  -0.0041162
24.84  -0.00423654
24.87  -0.00435339
24.9  -0.00446668
24.93  -0.00457637
24.96  -0.0046824
24.99  -0.00478472
25.02  -0.00488328
25.05  -0.00497804
25.08  -0.00506897
25.11  -0.00515601
25.14  -0.00523915
25.17  -0.00531833
25.2  -0.00539354
25.23  -0.00546475
25.26  -0.00553193
25.29  -0.00559506
25.32  -0.00565413
25.35  -0.00570911
25.38  -0.00575999
25.41  -0.00580677
25.44  -0.00584944
25.47  -0.00588799
25.5  -0.00592241
25.53  -0.00595272
25.56  -0.00597891
25.59  -0.00600098
25.62  -0.00601896
25.65  -0.00603286
25.68  -0.00604268
25.71  -0.00604845
25.74  -0.00605018
25.77  -0.00604791
25.8  -0.00604165
25.83  -0.00603143
25.86  -0.00601728
25.89  -0.00599924
25.92  -0.00597734
25.95  -0.00595162
25.98  -0.00592212
26.01  -0.00588888
26.04  -0.00585194
26.07  -0.00581135
26.1  -0.00576717
26.13  -0.00571943
26.16  -0.00566819
26.19  -0.00561352
26.22  -0.00555546
26.25  -0.00549407
26.28  -0.00542941
26.31  -0.00536156
26.34  -0.00529056
26.37  -0.00521648


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_rcsf_128.dat <==
0  0.0628073
0.03  0.0627836
0.06  0.0627126
0.09  0.0625948
0.12  0.0624304
0.15  0.06222
0.18  0.0619639
0.21  0.0616626
0.24  0.0613167
0.27  0.0609266
0.3  0.060493
0.33  0.0600163
0.36  0.0594971
0.39  0.0589362
0.42  0.0583341
0.45  0.0576914
0.48  0.057009
0.51  0.0562874
0.54  0.0555275
0.57  0.0547299
0.6  0.0538954
0.63  0.0530247
0.66  0.0521187
0.69  0.0511782
0.72  0.0502038
0.75  0.0491966
0.78  0.0481572
0.81  0.0470865
0.84  0.0459854
0.87  0.0448546
0.9  0.0436952
0.93  0.0425079
0.96  0.0412935
0.99  0.040053
1.02  0.0387873
1.05  0.0374971
1.08  0.0361835
1.11  0.0348473
1.14  0.0334894
1.17  0.0321106
1.2  0.030712
1.23  0.0292943
1.26  0.0278586
1.29  0.0264057
1.32  0.0249365
1.35  0.0234564
1.38  0.0219663
1.41  0.0204658
1.44  0.0189559
1.47  0.0174377
1.5  0.0159121
1.53  0.0143801
1.56  0.0128427
1.59  0.0113008
1.62  0.00975533
1.65  0.00820735
1.68  0.00665779
1.71  0.00510759
1.74  0.00355771
1.77  0.00200908
1.8  0.000462669
1.83  -0.0010806
1.86  -0.00261977
1.89  -0.00415393
1.92  -0.00568213
1.95  -0.00720345
1.98  -0.00871697
2.01  -0.0102218
2.04  -0.0117169
2.07  -0.0132015
2.1  -0.0146746
2.13  -0.0161354
2.16  -0.0175829
2.19  -0.0190162
2.22  -0.0204346
2.25  -0.021837
2.28  -0.0232226
2.31  -0.0245903
2.34  -0.0259315
2.37  -0.0272512
2.4  -0.0285487
2.43  -0.0298233
2.46  -0.0310743
2.49  -0.032301
2.52  -0.0335028
2.55  -0.034679
2.58  -0.035829
2.61  -0.0369522
2.64  -0.0380479
2.67  -0.0391156
2.7  -0.0401547
2.73  -0.0411646
2.76  -0.0421448
2.79  -0.0430948
2.82  -0.044014
2.85  -0.044902
2.88  -0.0457583
2.91  -0.0465823
2.94  -0.0473738
2.97  -0.0481321
3  -0.048857
3.03  -0.049548
3.06  -0.0502048
3.09  -0.0508269
3.12  -0.0514141
3.15  -0.0519661
3.18  -0.0524825
3.21  -0.0529632
3.24  -0.0534078
3.27  -0.0538161
3.3  -0.0541879
3.33  -0.0545231
3.36  -0.0548215
3.39  -0.0550829
3.42  -0.0553074
3.45  -0.0554947
3.48  -0.0556449
3.51  -0.0557575
3.54  -0.0558323
3.57  -0.0558693
3.6  -0.0558686
3.63  -0.0558302
3.66  -0.0557544
3.69  -0.0556413
3.72  -0.0554911
3.75  -0.0553041
3.78  -0.0550804
3.81  -0.0548204
3.84  -0.0545244
3.87  -0.0541926
3.9  -0.0538254
3.93  -0.0534233
3.96  -0.0529865
3.99  -0.0525156
4.02  -0.052011
4.05  -0.051473
4.08  -0.0509023
4.11  -0.0502992
4.14  -0.0496644
4.17  -0.0489983
4.2  -0.0483015
4.23  -0.0475746
4.26  -0.0468181
4.29  -0.0460328
4.32  -0.045219
4.35  -0.0443774
4.38  -0.0435088
4.41  -0.0426138
4.44  -0.0416931
4.47  -0.0407473
4.5  -0.0397771
4.53  -0.0387834
4.56  -0.0377667
4.59  -0.0367279
4.62  -0.0356676
4.65  -0.0345866
4.68  -0.0334857
4.71  -0.0323656
4.74  -0.0312271
4.77  -0.0300709
4.8  -0.0288978
4.83  -0.0277085
4.86  -0.026504
4.89  -0.0252849
4.92  -0.0240527
4.95  -0.0228101
4.98  -0.0215576
5.01  -0.020296
5.04  -0.0190262
5.07  -0.0177489
5.1  -0.016465
5.13  -0.0151754
5.16  -0.0138809
5.19  -0.0125822
5.22  -0.0112802
5.25  -0.00997575
5.28  -0.00866962
5.31  -0.00736264
5.34  -0.00605559
5.37  -0.00474928
5.4  -0.00344451
5.43  -0.00214206
5.46  -0.000842741
5.49  0.000452676
5.52  0.00174341
5.55  0.00302868
5.58  0.00430771
5.61  0.00557973
5.64  0.00684398
5.67  0.0080997
5.7  0.00934612
5.73  0.0105825
5.76  0.0118081
5.79  0.0130222
5.82  0.014224
5.85  0.0154128
5.88  0.0165879
5.91  0.0177485
5.94  0.0188941
5.97  0.0200237
6  0.0211369
6.03  0.0222328
6.06  0.0233108
6.09  0.0243702
6.12  0.0254066
6.15  0.0264213
6.18  0.0274142
6.21  0.028385
6.24  0.029333
6.27  0.0302578
6.3  0.0311588
6.33  0.0320356
6.36  0.0328878
6.39  0.0337148
6.42  0.0345163
6.45  0.0352918
6.48  0.0360409
6.51  0.0367633
6.54  0.0374585
6.57  0.0381262
6.6  0.0387661
6.63  0.0393779
6.66  0.0399612
6.69  0.0405158
6.72  0.0410414
6.75  0.0415377
6.78  0.0420045
6.81  0.0424416
6.84  0.0428488
6.87  0.0432258
6.9  0.0435726
6.93  0.043889
6.96  0.0441748
6.99  0.04443
7.02  0.0446544
7.05  0.0448481
7.08  0.0450109
7.11  0.0451429
7.14  0.045244
7.17  0.0453139
7.2  0.0453524
7.23  0.0453598
7.26  0.0453361
7.29  0.0452813
7.32  0.0451958
7.35  0.0450795
7.38  0.0449328
7.41  0.0447557
7.44  0.0445486
7.47  0.0443117
7.5  0.0440452
7.53  0.0437494
7.56  0.0434246
7.59  0.0430712
7.62  0.0426894
7.65  0.0422796
7.68  0.0418422
7.71  0.0413775
7.74  0.0408859
7.77  0.0403679
7.8  0.0398237
7.83  0.0392539
7.86  0.0386589
7.89  0.0380392
7.92  0.0373954
7.95  0.0367279
7.98  0.0360372
8.01  0.0353239
8.04  0.0345885
8.07  0.0338315
8.1  0.0330536
8.13  0.0322553
8.16  0.0314372
8.19  0.0305999
8.22  0.0297439
8.25  0.02887
8.28  0.0279786
8.31  0.0270705
8.34  0.0261463
8.37  0.0252065
8.4  0.0242521
8.43  0.0232845
8.46  0.0223048
8.49  0.0213137
8.52  0.0203118
8.55  0.0192999
8.58  0.0182787
8.61  0.0172489
8.64  0.0162113
8.67  0.0151664
8.7  0.0141151
8.73  0.013058
8.76  0.0119959
8.79  0.0109295
8.82  0.00985945
8.85  0.00878645
8.88  0.00771124
8.91  0.00663449
8.94  0.00555691
8.97  0.00447919
9  0.00340202
9.03  0.00232608
9.06  0.00125205
9.09  0.000180612
9.12  -0.000887559
9.15  -0.0019518
9.18  -0.00301143
9.21  -0.00406581
9.24  -0.00511428
9.27  -0.00615618
9.3  -0.00719086
9.33  -0.0082177
9.36  -0.00923606
9.39  -0.0102453
9.42  -0.0112448
9.45  -0.012234
9.48  -0.0132122
9.51  -0.0141788
9.54  -0.0151333
9.57  -0.016075
9.6  -0.0170034
9.63  -0.0179179
9.66  -0.018818
9.69  -0.019703
9.72  -0.0205725
9.75  -0.0214259
9.78  -0.0222626
9.81  -0.0230823
9.84  -0.0238842
9.87  -0.0246677
9.9  -0.02543
9.93  -0.0261727
9.96  -0.0268952
9.99  -0.0275972
10.02  -0.0282782
10.05  -0.028938
10.08  -0.0295762
10.11  -0.0301924
10.14  -0.0307864
10.17  -0.0313578
10.2  -0.0319063
10.23  -0.0324316
10.26  -0.0329335
10.29  -0.0334118
10.32  -0.0338661
10.35  -0.0342962
10.38  -0.034702
10.41  -0.0350833
10.44  -0.0354397
10.47  -0.0357713
10.5  -0.0360778
10.53  -0.0363591
10.56  -0.0366151
10.59  -0.0368457
10.62  -0.0370508
10.65  -0.0372304
10.68  -0.0373843
10.71  -0.0375125
10.74  -0.0376151
10.77  -0.037692
10.8  -0.0377428
10.83  -0.0377678
10.86  -0.037767
10.89  -0.0377405
10.92  -0.0376883
10.95  -0.0376106
10.98  -0.0375076
11.01  -0.0373793
11.04  -0.037226
11.07  -0.0370478
11.1  -0.0368449
11.13  -0.0366176
11.16  -0.0363661
11.19  -0.0360907
11.22  -0.0357915
11.25  -0.0354689
11.28  -0.0351232
11.31  -0.0347546
11.34  -0.0343635
11.37  -0.0339502
11.4  -0.0335151
11.43  -0.0330585
11.46  -0.0325808
11.49  -0.0320823
11.52  -0.0315634
11.55  -0.0310245
11.58  -0.0304661
11.61  -0.0298885
11.64  -0.0292923
11.67  -0.0286778
11.7  -0.0280455
11.73  -0.0273959
11.76  -0.0267294
11.79  -0.0260466
11.82  -0.025348
11.85  -0.0246339
11.88  -0.0239054
11.91  -0.0231633
11.94  -0.0224082
11.97  -0.0216407
12  -0.0208614
12.03  -0.0200707
12.06  -0.0192694
12.09  -0.0184579
12.12  -0.0176368
12.15  -0.0168068
12.18  -0.0159684
12.21  -0.0151223
12.24  -0.0142689
12.27  -0.0134089
12.3  -0.0125428
12.33  -0.0116713
12.36  -0.010795
12.39  -0.00991447
12.42  -0.00903024
12.45  -0.00814294
12.48  -0.00725315
12.51  -0.00636148
12.54  -0.00546849
12.57  -0.00457478
12.6  -0.00368094
12.63  -0.00278753
12.66  -0.00189515
12.69  -0.00100436
12.72  -0.000115734
12.75  0.000770152
12.78  0.00165274
12.81  0.00253145
12.84  0.00340575
12.87  0.00427507
12.9  0.00513887
12.93  0.00599659
12.96  0.00684771
12.99  0.00769168
13.02  0.00852798
13.05  0.00935609
13.08  0.0101755
13.11  0.0109857
13.14  0.0117861
13.17  0.0125763
13.2  0.0133559
13.23  0.0141242
13.26  0.0148809
13.29  0.0156254
13.32  0.0163573
13.35  0.0170762
13.38  0.0177816
13.41  0.0184731
13.44  0.0191502
13.47  0.0198126
13.5  0.0204599
13.53  0.0210916
13.56  0.0217074
13.59  0.0223068
13.62  0.0228896
13.65  0.0234554
13.68  0.0240039
13.71  0.0245346
13.74  0.0250457
13.77  0.0255381
13.8  0.0260118
13.83  0.0264665
13.86  0.0269019
13.89  0.0273178
13.92  0.027714
13.95  0.0280904
13.98  0.0284467
14.01  0.0287827
14.04  0.0290984
14.07  0.0293935
14.1  0.029668
14.13  0.0299216
14.16  0.0301544
14.19  0.0303661
14.22  0.0305568
14.25  0.0307264
14.28  0.0308748
14.31  0.0310019
14.34  0.0311077
14.37  0.0311923
14.4  0.0312556
14.43  0.0312973
14.46  0.0313175
14.49  0.0313164
14.52  0.0312938
14.55  0.03125
14.58  0.031185
14.61  0.0310989
14.64  0.0309918
14.67  0.030864
14.7  0.0307155
14.73  0.0305465
14.76  0.0303572
14.79  0.0301478
14.82  0.0299184
14.85  0.0296694
14.88  0.0294008
14.91  0.029113
14.94  0.0288063
14.97  0.0284808
15  0.0281368
15.03  0.0277747
15.06  0.0273946
15.09  0.0269969
15.12  0.0265819
15.15  0.0261499
15.18  0.0257014
15.21  0.0252365
15.24  0.0247558
15.27  0.0242592
15.3  0.0237476
15.33  0.0232216
15.36  0.0226817
15.39  0.0221283
15.42  0.0215617
15.45  0.0209825
15.48  0.0203911
15.51  0.019788
15.54  0.0191736
15.57  0.0185484
15.6  0.0179128
15.63  0.0172673
15.66  0.0166125
15.69  0.0159487
15.72  0.0152764
15.75  0.0145962
15.78  0.0139086
15.81  0.0132139
15.84  0.0125128
15.87  0.0118056
15.9  0.011093
15.93  0.0103753
15.96  0.00965308
15.99  0.00892686
16.02  0.0081971
16.05  0.00746432
16.08  0.00672899
16.11  0.00599162
16.14  0.00525269
16.17  0.00451271
16.2  0.00377215
16.23  0.00303152
16.26  0.00229129
16.29  0.00155195
16.32  0.000813988
16.35  7.78829e-05
16.38  -0.000655889
16.41  -0.00138685
16.44  -0.00211453
16.47  -0.00283847
16.5  -0.00355819
16.53  -0.00427324
16.56  -0.00498315
16.59  -0.00568748
16.62  -0.00638579
16.65  -0.00707762
16.68  -0.00776253
16.71  -0.00844011
16.74  -0.00910992
16.77  -0.00977153
16.8  -0.0104245
16.83  -0.0110685
16.86  -0.0117031
16.89  -0.0123279
16.92  -0.0129425
16.95  -0.0135464
16.98  -0.0141395
17.01  -0.0147212
17.04  -0.0152912
17.07  -0.0158492
17.1  -0.0163949
17.13  -0.0169278
17.16  -0.0174477
17.19  -0.0179543
17.22  -0.0184473
17.25  -0.0189263
17.28  -0.019391
17.31  -0.0198413
17.34  -0.0202768
17.37  -0.0206973
17.4  -0.0211025
17.43  -0.0214922
17.46  -0.0218662
17.49  -0.0222243
17.52  -0.0225662
17.55  -0.0228918
17.58  -0.0232009
17.61  -0.0234933
17.64  -0.0237689
17.67  -0.0240275
17.7  -0.0242689
17.73  -0.0244932
17.76  -0.0246997
17.79  -0.0248887
17.82  -0.0250602
17.85  -0.0252141
17.88  -0.0253504
17.91  -0.025469
17.94  -0.0255699
17.97  -0.0256531
18  -0.0257186
18.03  -0.0257662
18.06  -0.025796
18.09  -0.025808
18.12  -0.0258023
18.15  -0.0257789
18.18  -0.0257378
18.21  -0.0256793
18.24  -0.0256032
18.27  -0.0255099
18.3  -0.0253993
18.33  -0.0252716
18.36  -0.025127
18.39  -0.0249655
18.42  -0.0247874
18.45  -0.0245928
18.48  -0.0243818
18.51  -0.0241546
18.54  -0.0239116
18.57  -0.023653
18.6  -0.023379
18.63  -0.0230899
18.66  -0.022786
18.69  -0.0224674
18.72  -0.0221344
18.75  -0.0217874
18.78  -0.0214266
18.81  -0.0210524
18.84  -0.0206649
18.87  -0.0202647
18.9  -0.0198519
18.93  -0.0194269
18.96  -0.0189901
18.99  -0.0185417
19.02  -0.0180823
19.05  -0.017612
19.08  -0.0171313
19.11  -0.0166405
19.14  -0.01614
19.17  -0.0156302
19.2  -0.0151115
19.23  -0.0145842
19.26  -0.0140488
19.29  -0.0135056
19.32  -0.012955
19.35  -0.0123975
19.38  -0.0118334
19.41  -0.0112631
19.44  -0.010687
19.47  -0.0101056
19.5  -0.00951927
19.53  -0.00892838
19.56  -0.00833335
19.59  -0.00773461
19.62  -0.00713256
19.65  -0.00652762
19.68  -0.00592021
19.71  -0.00531072
19.74  -0.00469959
19.77  -0.0040872
19.8  -0.00347399
19.83  -0.00286035
19.86  -0.00224669
19.89  -0.00163342
19.92  -0.00102095
19.95  -0.000409674
19.98  0.000200005
20.01  0.000807687
20.04  0.00141298
20.07  0.00201549
20.1  0.00261482
20.13  0.0032106
20.16  0.00380243
20.19  0.00438994
20.22  0.00497276
20.25  0.0055505
20.28  0.00612281
20.31  0.00668932
20.34  0.00724967
20.37  0.00780351
20.4  0.00835049
20.43  0.00889027
20.46  0.00942251
20.49  0.00994687
20.52  0.010463
20.55  0.0109707
20.58  0.0114695
20.61  0.0119592
20.64  0.0124394
20.67  0.0129099
20.7  0.0133704
20.73  0.0138205
20.76  0.0142601
20.79  0.0146889
20.82  0.0151065
20.85  0.0155128
20.88  0.0159075
20.91  0.0162904
20.94  0.0166612
20.97  0.0170197
21  0.0173658
21.03  0.0176992
21.06  0.0180198
21.09  0.0183273
21.12  0.0186215
21.15  0.0189024
21.18  0.0191697
21.21  0.0194234
21.24  0.0196633
21.27  0.0198891
21.3  0.020101
21.33  0.0202986
21.36  0.020482
21.39  0.020651
21.42  0.0208056
21.45  0.0209457
21.48  0.0210713
21.51  0.0211822
21.54  0.0212785
21.57  0.0213601
21.6  0.021427
21.63  0.0214793
21.66  0.0215167
21.69  0.0215394
21.72  0.0215473
21.75  0.0215405
21.78  0.0215189
21.81  0.0214828
21.84  0.0214322
21.87  0.0213671
21.9  0.0212876
21.93  0.0211939
21.96  0.021086
21.99  0.0209641
22.02  0.0208283
22.05  0.0206788
22.08  0.0205157
22.11  0.0203391
22.14  0.0201493
22.17  0.0199464
22.2  0.0197306
22.23  0.019502
22.26  0.019261
22.29  0.0190077


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_rcsf_16.dat <==
0  0.0543819
0.03  0.0543637
0.06  0.0543091
0.09  0.0542185
0.12  0.054092
0.15  0.0539298
0.18  0.0537322
0.21  0.0534994
0.24  0.0532319
0.27  0.0529298
0.3  0.0525935
0.33  0.0522234
0.36  0.0518198
0.39  0.0513831
0.42  0.0509138
0.45  0.0504122
0.48  0.0498788
0.51  0.0493141
0.54  0.0487186
0.57  0.0480927
0.6  0.047437
0.63  0.0467519
0.66  0.0460382
0.69  0.0452962
0.72  0.0445266
0.75  0.04373
0.78  0.042907
0.81  0.0420582
0.84  0.0411842
0.87  0.0402858
0.9  0.0393635
0.93  0.038418
0.96  0.03745
0.99  0.0364602
1.02  0.0354494
1.05  0.0344181
1.08  0.0333673
1.11  0.0322975
1.14  0.0312096
1.17  0.0301043
1.2  0.0289823
1.23  0.0278445
1.26  0.0266916
1.29  0.0255244
1.32  0.0243437
1.35  0.0231503
1.38  0.0219451
1.41  0.0207287
1.44  0.0195021
1.47  0.0182661
1.5  0.0170214
1.53  0.015769
1.56  0.0145097
1.59  0.0132442
1.62  0.0119735
1.65  0.0106984
1.68  0.0094197
1.71  0.00813829
1.74  0.00685501
1.77  0.00557071
1.8  0.00428624
1.83  0.00300245
1.86  0.00172019
1.89  0.000440309
1.92  -0.000836346
1.95  -0.00210893
1.98  -0.0033766
2.01  -0.00463851
2.04  -0.00589383
2.07  -0.00714173
2.1  -0.00838136
2.13  -0.00961192
2.16  -0.0108326
2.19  -0.0120425
2.22  -0.0132409
2.25  -0.014427
2.28  -0.0156
2.31  -0.0167591
2.34  -0.0179035
2.37  -0.0190325
2.4  -0.0201452
2.43  -0.0212411
2.46  -0.0223192
2.49  -0.0233789
2.52  -0.0244194
2.55  -0.0254402
2.58  -0.0264404
2.61  -0.0274194
2.64  -0.0283766
2.67  -0.0293113
2.7  -0.0302228
2.73  -0.0311106
2.76  -0.0319741
2.79  -0.0328126
2.82  -0.0336257
2.85  -0.0344127
2.88  -0.0351732
2.91  -0.0359066
2.94  -0.0366125
2.97  -0.0372904
3  -0.0379398
3.03  -0.0385604
3.06  -0.0391517
3.09  -0.0397133
3.12  -0.0402449
3.15  -0.0407463
3.18  -0.0412169
3.21  -0.0416567
3.24  -0.0420653
3.27  -0.0424426
3.3  -0.0427886
3.33  -0.043103
3.36  -0.0433858
3.39  -0.0436367
3.42  -0.0438557
3.45  -0.0440426
3.48  -0.0441975
3.51  -0.0443205
3.54  -0.0444122
3.57  -0.0444732
3.6  -0.0445036
3.63  -0.0445034
3.66  -0.0444726
3.69  -0.0444115
3.72  -0.0443201
3.75  -0.0441986
3.78  -0.0440474
3.81  -0.0438668
3.84  -0.0436569
3.87  -0.043418
3.9  -0.0431503
3.93  -0.042854
3.96  -0.0425294
3.99  -0.0421768
4.02  -0.0417965
4.05  -0.0413888
4.08  -0.040954
4.11  -0.0404926
4.14  -0.0400047
4.17  -0.039491
4.2  -0.0389517
4.23  -0.0383875
4.26  -0.0377989
4.29  -0.0371864
4.32  -0.0365505
4.35  -0.0358915
4.38  -0.03521
4.41  -0.0345064
4.44  -0.0337813
4.47  -0.0330351
4.5  -0.0322683
4.53  -0.0314815
4.56  -0.0306752
4.59  -0.0298499
4.62  -0.0290063
4.65  -0.0281449
4.68  -0.0272662
4.71  -0.0263709
4.74  -0.0254596
4.77  -0.0245328
4.8  -0.0235912
4.83  -0.0226353
4.86  -0.0216659
4.89  -0.0206836
4.92  -0.019689
4.95  -0.0186827
4.98  -0.0176654
5.01  -0.0166378
5.04  -0.0156006
5.07  -0.0145544
5.1  -0.0134999
5.13  -0.0124377
5.16  -0.0113687
5.19  -0.0102934
5.22  -0.00921254
5.25  -0.00812686
5.28  -0.00703703
5.31  -0.00594377
5.34  -0.00484778
5.37  -0.00374976
5.4  -0.00265042
5.43  -0.00155047
5.46  -0.000450622
5.49  0.000648421
5.52  0.00174595
5.55  0.00284125
5.58  0.00393363
5.61  0.00502237
5.64  0.00610678
5.67  0.00718615
5.7  0.00825979
5.73  0.00932701
5.76  0.0103871
5.79  0.0114394
5.82  0.0124833
5.85  0.0135179
5.88  0.0145428
5.91  0.0155572
5.94  0.0165604
5.97  0.0175519
6  0.0185309
6.03  0.0194969
6.06  0.0204491
6.09  0.0213871
6.12  0.0223102
6.15  0.0232178
6.18  0.0241092
6.21  0.0249841
6.24  0.0258416
6.27  0.0266814
6.3  0.0275029
6.33  0.0283055
6.36  0.0290888
6.39  0.0298522
6.42  0.0305952
6.45  0.0313174
6.48  0.0320184
6.51  0.0326975
6.54  0.0333546
6.57  0.033989
6.6  0.0346005
6.63  0.0351886
6.66  0.035753
6.69  0.0362934
6.72  0.0368093
6.75  0.0373006
6.78  0.0377668
6.81  0.0382078
6.84  0.0386233
6.87  0.039013
6.9  0.0393767
6.93  0.0397142
6.96  0.0400254
6.99  0.04031
7.02  0.0405681
7.05  0.0407994
7.08  0.0410039
7.11  0.0411814
7.14  0.041332
7.17  0.0414556
7.2  0.0415522
7.23  0.0416221
7.26  0.0416652
7.29  0.0416815
7.32  0.0416713
7.35  0.0416344
7.38  0.0415711
7.41  0.0414814
7.44  0.0413654
7.47  0.0412234
7.5  0.0410554
7.53  0.0408616
7.56  0.0406424
7.59  0.0403978
7.62  0.0401281
7.65  0.0398336
7.68  0.0395145
7.71  0.0391711
7.74  0.0388038
7.77  0.0384129
7.8  0.0379987
7.83  0.0375616
7.86  0.0371019
7.89  0.03662
7.92  0.0361162
7.95  0.035591
7.98  0.0350447
8.01  0.0344777
8.04  0.0338905
8.07  0.0332836
8.1  0.0326572
8.13  0.032012
8.16  0.0313484
8.19  0.0306668
8.22  0.0299678
8.25  0.0292518
8.28  0.0285193
8.31  0.0277709
8.34  0.0270071
8.37  0.0262284
8.4  0.0254354
8.43  0.0246286
8.46  0.0238085
8.49  0.0229758
8.52  0.022131
8.55  0.0212747
8.58  0.0204074
8.61  0.0195298
8.64  0.0186424
8.67  0.0177458
8.7  0.0168407
8.73  0.0159276
8.76  0.0150072
8.79  0.01408
8.82  0.0131467
8.85  0.012208
8.88  0.0112643
8.91  0.0103164
8.94  0.00936484
8.97  0.00841028
9  0.00745333
9.03  0.00649463
9.06  0.0055348
9.09  0.00457446
9.12  0.00361423
9.15  0.00265475
9.18  0.00169664
9.21  0.000740504
9.24  -0.000213025
9.27  -0.00116334
9.3  -0.00210982
9.33  -0.00305185
9.36  -0.00398885
9.39  -0.00492019
9.42  -0.00584529
9.45  -0.00676355
9.48  -0.00767438
9.51  -0.0085772
9.54  -0.00947144
9.57  -0.0103565
9.6  -0.0112319
9.63  -0.012097
9.66  -0.0129512
9.69  -0.0137941
9.72  -0.0146251
9.75  -0.0154437
9.78  -0.0162493
9.81  -0.0170415
9.84  -0.0178197
9.87  -0.0185834
9.9  -0.0193323
9.93  -0.0200657
9.96  -0.0207833
9.99  -0.0214846
10.02  -0.0221692
10.05  -0.0228366
10.08  -0.0234864
10.11  -0.0241182
10.14  -0.0247317
10.17  -0.0253264
10.2  -0.0259021
10.23  -0.0264582
10.26  -0.0269946
10.29  -0.0275109
10.32  -0.0280067
10.35  -0.0284818
10.38  -0.0289359
10.41  -0.0293688
10.44  -0.0297801
10.47  -0.0301698
10.5  -0.0305374
10.53  -0.0308829
10.56  -0.031206
10.59  -0.0315066
10.62  -0.0317845
10.65  -0.0320396
10.68  -0.0322717
10.71  -0.032481
10.74  -0.0326672
10.77  -0.0328302
10.8  -0.0329702
10.83  -0.0330869
10.86  -0.0331804
10.89  -0.0332508
10.92  -0.0332986
10.95  -0.0333237
10.98  -0.0333262
11.01  -0.0333061
11.04  -0.0332635
11.07  -0.0331985
11.1  -0.0331112
11.13  -0.0330018
11.16  -0.0328703
11.19  -0.032717
11.22  -0.0325422
11.25  -0.0323458
11.28  -0.0321283
11.31  -0.0318896
11.34  -0.0316301
11.37  -0.0313499
11.4  -0.0310494
11.43  -0.0307287
11.46  -0.0303881
11.49  -0.0300281
11.52  -0.0296488
11.55  -0.0292507
11.58  -0.028834
11.61  -0.028399
11.64  -0.0279461
11.67  -0.0274757
11.7  -0.0269879
11.73  -0.0264833
11.76  -0.0259622
11.79  -0.0254249
11.82  -0.0248718
11.85  -0.0243034
11.88  -0.0237201
11.91  -0.0231222
11.94  -0.0225102
11.97  -0.0218845
12  -0.0212455
12.03  -0.0205938
12.06  -0.0199296
12.09  -0.0192536
12.12  -0.0185662
12.15  -0.0178677
12.18  -0.0171588
12.21  -0.0164399
12.24  -0.0157115
12.27  -0.014974
12.3  -0.014228
12.33  -0.0134739
12.36  -0.0127124
12.39  -0.0119438
12.42  -0.0111687
12.45  -0.0103876
12.48  -0.00960097
12.51  -0.00880942
12.54  -0.00801342
12.57  -0.00721351
12.6  -0.0064102
12.63  -0.00560402
12.66  -0.00479549
12.69  -0.00398515
12.72  -0.00317352
12.75  -0.00236112
12.78  -0.00154848
12.81  -0.000736131
12.84  7.5409e-05
12.87  0.000885615
12.9  0.00169397
12.93  0.00249994
12.96  0.00330303
12.99  0.00410271
13.02  0.00489847
13.05  0.0056898
13.08  0.00647621
13.11  0.00725718
13.14  0.00803223
13.17  0.00880085
13.2  0.00956256
13.23  0.0103169
13.26  0.0110633
13.29  0.0118014
13.32  0.0125307
13.35  0.0132508
13.38  0.0139611
13.41  0.0146612
13.44  0.0153507
13.47  0.0160292
13.5  0.0166962
13.53  0.0173513
13.56  0.0179941
13.59  0.0186243
13.62  0.0192413
13.65  0.0198449
13.68  0.0204346
13.71  0.0210101
13.74  0.0215711
13.77  0.0221171
13.8  0.0226479
13.83  0.0231632
13.86  0.0236625
13.89  0.0241457
13.92  0.0246124
13.95  0.0250623
13.98  0.0254952
14.01  0.0259109
14.04  0.026309
14.07  0.0266894
14.1  0.0270518
14.13  0.027396
14.16  0.0277218
14.19  0.0280291
14.22  0.0283177
14.25  0.0285874
14.28  0.0288381
14.31  0.0290696
14.34  0.0292819
14.37  0.0294749
14.4  0.0296484
14.43  0.0298024
14.46  0.0299369
14.49  0.0300518
14.52  0.030147
14.55  0.0302226
14.58  0.0302787
14.61  0.0303152
14.64  0.0303322
14.67  0.0303298
14.7  0.030308
14.73  0.0302669
14.76  0.0302064
14.79  0.0301268
14.82  0.0300282
14.85  0.0299105
14.88  0.0297741
14.91  0.029619
14.94  0.0294453
14.97  0.0292533
15  0.0290431
15.03  0.0288149
15.06  0.028569
15.09  0.0283055
15.12  0.0280247
15.15  0.0277267
15.18  0.0274119
15.21  0.0270805
15.24  0.0267327
15.27  0.0263689
15.3  0.0259894
15.33  0.0255943
15.36  0.025184
15.39  0.0247589
15.42  0.0243192
15.45  0.0238653
15.48  0.0233974
15.51  0.022916
15.54  0.0224214
15.57  0.0219139
15.6  0.0213939
15.63  0.0208618
15.66  0.020318
15.69  0.0197628
15.72  0.0191966
15.75  0.0186198
15.78  0.0180329
15.81  0.0174362
15.84  0.0168301
15.87  0.0162151
15.9  0.0155916
15.93  0.0149599
15.96  0.0143206
15.99  0.0136741
16.02  0.0130208
16.05  0.0123611
16.08  0.0116955
16.11  0.0110244
16.14  0.0103484
16.17  0.00966769
16.2  0.0089829
16.23  0.00829444
16.26  0.00760277
16.29  0.00690833
16.32  0.0062116
16.35  0.00551301
16.38  0.00481303
16.41  0.00411211
16.44  0.00341072
16.47  0.0027093
16.5  0.00200831
16.53  0.0013082
16.56  0.000609422
16.59  -8.7568e-05
16.62  -0.000782325
16.65  -0.0014744
16.68  -0.00216336
16.71  -0.00284875
16.74  -0.00353015
16.77  -0.0042071
16.8  -0.00487919
16.83  -0.00554599
16.86  -0.00620707
16.89  -0.00686202
16.92  -0.00751041
16.95  -0.00815185
16.98  -0.00878592
17.01  -0.00941223
17.04  -0.0100304
17.07  -0.01064
17.1  -0.0112407
17.13  -0.011832
17.16  -0.0124138
17.19  -0.0129854
17.22  -0.0135467
17.25  -0.0140973
17.28  -0.0146367
17.31  -0.0151648
17.34  -0.0156811
17.37  -0.0161854
17.4  -0.0166773
17.43  -0.0171566
17.46  -0.0176229
17.49  -0.018076
17.52  -0.0185156
17.55  -0.0189414
17.58  -0.0193532
17.61  -0.0197508
17.64  -0.0201338
17.67  -0.0205021
17.7  -0.0208555
17.73  -0.0211938
17.76  -0.0215167
17.79  -0.0218241
17.82  -0.0221159
17.85  -0.0223918
17.88  -0.0226517
17.91  -0.0228955
17.94  -0.023123
17.97  -0.0233342
18  -0.0235289
18.03  -0.023707
18.06  -0.0238685
18.09  -0.0240134
18.12  -0.0241415
18.15  -0.0242529
18.18  -0.0243475
18.21  -0.0244253
18.24  -0.0244862
18.27  -0.0245305
18.3  -0.0245582
18.33  -0.0245693
18.36  -0.0245639
18.39  -0.0245421
18.42  -0.0245038
18.45  -0.0244492
18.48  -0.0243784
18.51  -0.0242913
18.54  -0.0241882
18.57  -0.0240692
18.6  -0.0239345
18.63  -0.023784
18.66  -0.0236181
18.69  -0.0234368
18.72  -0.0232403
18.75  -0.0230288
18.78  -0.0228024
18.81  -0.0225614
18.84  -0.022306
18.87  -0.0220363
18.9  -0.0217527
18.93  -0.0214554
18.96  -0.0211444
18.99  -0.0208202
19.02  -0.020483
19.05  -0.0201329
19.08  -0.0197704
19.11  -0.0193955
19.14  -0.0190087
19.17  -0.0186101
19.2  -0.0182002
19.23  -0.0177791
19.26  -0.0173471
19.29  -0.0169047
19.32  -0.016452
19.35  -0.0159895
19.38  -0.0155174
19.41  -0.0150361
19.44  -0.0145459
19.47  -0.0140471
19.5  -0.0135401
19.53  -0.0130252
19.56  -0.0125028
19.59  -0.0119733
19.62  -0.0114369
19.65  -0.0108941
19.68  -0.0103453
19.71  -0.00979073
19.74  -0.00923085
19.77  -0.00866601
19.8  -0.00809659
19.83  -0.00752296
19.86  -0.00694552
19.89  -0.00636465
19.92  -0.00578072
19.95  -0.00519412
19.98  -0.00460524
20.01  -0.00401446
20.04  -0.00342217
20.07  -0.00282875
20.1  -0.0022346
20.13  -0.00164011
20.16  -0.00104564
20.19  -0.000451603
20.22  0.000141631
20.25  0.000733675
20.28  0.00132415
20.31  0.00191267
20.34  0.00249886
20.37  0.00308235
20.4  0.00366275
20.43  0.00423971
20.46  0.00481284
20.49  0.00538179
20.52  0.0059462
20.55  0.0065057
20.58  0.00705993
20.61  0.00760856
20.64  0.00815123
20.67  0.0086876
20.7  0.00921733
20.73  0.00974009
20.76  0.0102555
20.79  0.0107634
20.82  0.0112633
20.85  0.0117549
20.88  0.012238
20.91  0.0127123
20.94  0.0131774
20.97  0.013633
21  0.0140789
21.03  0.0145149
21.06  0.0149406
21.09  0.0153558
21.12  0.0157602
21.15  0.0161536
21.18  0.0165357
21.21  0.0169064
21.24  0.0172654
21.27  0.0176125
21.3  0.0179475
21.33  0.0182702
21.36  0.0185803
21.39  0.0188778
21.42  0.0191625
21.45  0.0194342
21.48  0.0196927
21.51  0.0199379
21.54  0.0201698
21.57  0.020388
21.6  0.0205926
21.63  0.0207834
21.66  0.0209604
21.69  0.0211235
21.72  0.0212725
21.75  0.0214074
21.78  0.0215283
21.81  0.0216349
21.84  0.0217273
21.87  0.0218055
21.9  0.0218695
21.93  0.0219192
21.96  0.0219547
21.99  0.0219761
22.02  0.0219833
22.05  0.0219764
22.08  0.0219554
22.11  0.0219204
22.14  0.0218714
22.17  0.0218085
22.2  0.0217318
22.23  0.0216413
22.26  0.0215372
22.29  0.0214196
22.32  0.0212886
22.35  0.0211443
22.38  0.0209869
22.41  0.0208164
22.44  0.0206331
22.47  0.0204371
22.5  0.0202285
22.53  0.0200076
22.56  0.0197744
22.59  0.0195293
22.62  0.0192723
22.65  0.0190037
22.68  0.0187237
22.71  0.0184325
22.74  0.0181304
22.77  0.0178175
22.8  0.0174941
22.83  0.0171604
22.86  0.0168166
22.89  0.0164631
22.92  0.0161
22.95  0.0157277
22.98  0.0153463
23.01  0.0149563
23.04  0.0145577
23.07  0.014151
23.1  0.0137364
23.13  0.0133141
23.16  0.0128846
23.19  0.012448
23.22  0.0120047
23.25  0.011555
23.28  0.0110992
23.31  0.0106376
23.34  0.0101705
23.37  0.00969827
23.4  0.00922117
23.43  0.00873955
23.46  0.00825372
23.49  0.00776403
23.52  0.00727078
23.55  0.00677431
23.58  0.00627495
23.61  0.00577304
23.64  0.0052689
23.67  0.00476286
23.7  0.00425527
23.73  0.00374644
23.76  0.00323673
23.79  0.00272645
23.82  0.00221595
23.85  0.00170555
23.88  0.00119559
23.91  0.000686403
23.94  0.000178312
23.97  -0.000328351
24  -0.00083326
24.03  -0.00133609
24.06  -0.00183652
24.09  -0.00233422
24.12  -0.00282889
24.15  -0.00332019
24.18  -0.00380783
24.21  -0.00429148
24.24  -0.00477085
24.27  -0.00524562
24.3  -0.00571551
24.33  -0.0061802
24.36  -0.00663942
24.39  -0.00709287
24.42  -0.00754026
24.45  -0.00798132
24.48  -0.00841578
24.51  -0.00884336
24.54  -0.0092638
24.57  -0.00967684
24.6  -0.0100822
24.63  -0.0104797
24.66  -0.010869
24.69  -0.01125
24.72  -0.0116223
24.75  -0.0119858
24.78  -0.0123402
24.81  -0.0126854
24.84  -0.0130211
24.87  -0.0133471
24.9  -0.0136632
24.93  -0.0139693
24.96  -0.0142651
24.99  -0.0145506
25.02  -0.0148255
25.05  -0.0150896
25.08  -0.0153429
25.11  -0.0155852
25.14  -0.0158163
25.17  -0.0160361
25.2  -0.0162446
25.23  -0.0164415
25.26  -0.0166268
25.29  -0.0168005
25.32  -0.0169623
25.35  -0.0171123
25.38  -0.0172504
25.41  -0.0173764
25.44  -0.0174905
25.47  -0.0175924
25.5  -0.0176823
25.53  -0.01776
25.56  -0.0178255
25.59  -0.0178789
25.62  -0.0179201
25.65  -0.0179492
25.68  -0.0179663
25.71  -0.0179714
25.74  -0.0179645
25.77  -0.0179455
25.8  -0.0179147
25.83  -0.017872
25.86  -0.0178175
25.89  -0.0177513
25.92  -0.0176734
25.95  -0.0175839
25.98  -0.017483
26.01  -0.0173707
26.04  -0.0172471
26.07  -0.0171124
26.1  -0.0169667
26.13  -0.01681
26.16  -0.0166425
26.19  -0.0164644
26.22  -0.0162758
26.25  -0.016077
26.28  -0.0158679
26.31  -0.0156488
26.34  -0.0154199
26.37  -0.0151814


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_rcsf_32.dat <==
0  0.0613225
0.03  0.0612998
0.06  0.061232
0.09  0.0611195
0.12  0.0609625
0.15  0.0607614
0.18  0.0605166
0.21  0.0602287
0.24  0.0598979
0.27  0.0595249
0.3  0.0591101
0.33  0.0586541
0.36  0.0581576
0.39  0.057621
0.42  0.0570451
0.45  0.0564305
0.48  0.0557779
0.51  0.055088
0.54  0.0543615
0.57  0.0535992
0.6  0.0528017
0.63  0.05197
0.66  0.0511048
0.69  0.050207
0.72  0.0492772
0.75  0.0483165
0.78  0.0473256
0.81  0.0463054
0.84  0.0452568
0.87  0.0441806
0.9  0.0430778
0.93  0.0419493
0.96  0.0407959
0.99  0.0396186
1.02  0.0384183
1.05  0.0371959
1.08  0.0359524
1.11  0.0346887
1.14  0.0334056
1.17  0.0321043
1.2  0.0307855
1.23  0.0294503
1.26  0.0280995
1.29  0.0267342
1.32  0.0253553
1.35  0.0239636
1.38  0.0225603
1.41  0.0211461
1.44  0.0197222
1.47  0.0182893
1.5  0.0168485
1.53  0.0154007
1.56  0.0139468
1.59  0.0124879
1.62  0.0110248
1.65  0.00955842
1.68  0.0080898
1.71  0.00661985
1.74  0.00514949
1.77  0.00367967
1.8  0.00221131
1.83  0.000745352
1.86  -0.000717278
1.89  -0.00217565
1.92  -0.00362886
1.95  -0.00507596
1.98  -0.00651606
2.01  -0.00794823
2.04  -0.00937157
2.07  -0.0107852
2.1  -0.0121882
2.13  -0.0135796
2.16  -0.0149587
2.19  -0.0163245
2.22  -0.0176761
2.25  -0.0190127
2.28  -0.0203334
2.31  -0.0216374
2.34  -0.0229238
2.37  -0.0241918
2.4  -0.0254406
2.43  -0.0266694
2.46  -0.0278774
2.49  -0.0290638
2.52  -0.0302278
2.55  -0.0313687
2.58  -0.0324857
2.61  -0.0335782
2.64  -0.0346453
2.67  -0.0356864
2.7  -0.0367008
2.73  -0.0376879
2.76  -0.038647
2.79  -0.0395774
2.82  -0.0404787
2.85  -0.0413501
2.88  -0.0421912
2.91  -0.0430013
2.94  -0.0437801
2.97  -0.0445269
3  -0.0452412
3.03  -0.0459228
3.06  -0.0465711
3.09  -0.0471857
3.12  -0.0477662
3.15  -0.0483124
3.18  -0.0488238
3.21  -0.0493003
3.24  -0.0497415
3.27  -0.0501472
3.3  -0.0505171
3.33  -0.0508512
3.36  -0.0511492
3.39  -0.051411
3.42  -0.0516366
3.45  -0.0518258
3.48  -0.0519786
3.51  -0.0520952
3.54  -0.0521758
3.57  -0.0522206
3.6  -0.0522295
3.63  -0.0522026
3.66  -0.0521401
3.69  -0.0520421
3.72  -0.0519088
3.75  -0.0517404
3.78  -0.0515373
3.81  -0.0512996
3.84  -0.0510276
3.87  -0.0507217
3.9  -0.0503821
3.93  -0.0500093
3.96  -0.0496036
3.99  -0.0491653
4.02  -0.048695
4.05  -0.0481931
4.08  -0.04766
4.11  -0.0470962
4.14  -0.0465022
4.17  -0.0458785
4.2  -0.0452257
4.23  -0.0445444
4.26  -0.0438351
4.29  -0.0430985
4.32  -0.0423353
4.35  -0.0415461
4.38  -0.0407316
4.41  -0.0398924
4.44  -0.0390293
4.47  -0.0381427
4.5  -0.0372336
4.53  -0.0363024
4.56  -0.0353501
4.59  -0.0343772
4.62  -0.0333845
4.65  -0.0323728
4.68  -0.0313427
4.71  -0.0302951
4.74  -0.0292307
4.77  -0.0281503
4.8  -0.0270546
4.83  -0.0259444
4.86  -0.0248205
4.89  -0.0236837
4.92  -0.0225347
4.95  -0.0213744
4.98  -0.0202036
5.01  -0.0190229
5.04  -0.0178333
5.07  -0.0166355
5.1  -0.0154303
5.13  -0.0142186
5.16  -0.013001
5.19  -0.0117785
5.22  -0.0105517
5.25  -0.00932154
5.28  -0.00808874
5.31  -0.00685412
5.34  -0.00561845
5.37  -0.00438252
5.4  -0.00314712
5.43  -0.00191301
5.46  -0.000680986
5.49  0.000548189
5.52  0.00177374
5.55  0.00299491
5.58  0.00421093
5.61  0.00542105
5.64  0.0066245
5.67  0.00782055
5.7  0.00900845
5.73  0.0101875
5.76  0.0113569
5.79  0.0125159
5.82  0.0136639
5.85  0.0148001
5.88  0.0159237
5.91  0.0170342
5.94  0.0181309
5.97  0.0192129
6  0.0202797
6.03  0.0213306
6.06  0.0223648
6.09  0.0233819
6.12  0.0243811
6.15  0.0253617
6.18  0.0263233
6.21  0.0272651
6.24  0.0281865
6.27  0.0290871
6.3  0.0299661
6.33  0.0308231
6.36  0.0316575
6.39  0.0324687
6.42  0.0332563
6.45  0.0340198
6.48  0.0347586
6.51  0.0354723
6.54  0.0361605
6.57  0.0368227
6.6  0.0374585
6.63  0.0380674
6.66  0.0386492
6.69  0.0392035
6.72  0.0397299
6.75  0.0402281
6.78  0.0406978
6.81  0.0411387
6.84  0.0415506
6.87  0.0419333
6.9  0.0422865
6.93  0.04261
6.96  0.0429038
6.99  0.0431675
7.02  0.0434012
7.05  0.0436048
7.08  0.0437781
7.11  0.0439212
7.14  0.0440339
7.17  0.0441163
7.2  0.0441684
7.23  0.0441902
7.26  0.0441818
7.29  0.0441433
7.32  0.0440749
7.35  0.0439767
7.38  0.0438489
7.41  0.0436916
7.44  0.0435051
7.47  0.0432897
7.5  0.0430456
7.53  0.042773
7.56  0.0424723
7.59  0.0421438
7.62  0.0417878
7.65  0.0414047
7.68  0.0409948
7.71  0.0405586
7.74  0.0400965
7.77  0.0396088
7.8  0.039096
7.83  0.0385586
7.86  0.0379971
7.89  0.0374119
7.92  0.0368035
7.95  0.0361724
7.98  0.0355192
8.01  0.0348444
8.04  0.0341486
8.07  0.0334322
8.1  0.0326958
8.13  0.0319401
8.16  0.0311657
8.19  0.030373
8.22  0.0295627
8.25  0.0287355
8.28  0.0278919
8.31  0.0270325
8.34  0.026158
8.37  0.0252691
8.4  0.0243663
8.43  0.0234504
8.46  0.0225219
8.49  0.0215815
8.52  0.0206299
8.55  0.0196678
8.58  0.0186958
8.61  0.0177145
8.64  0.0167248
8.67  0.0157272
8.7  0.0147224
8.73  0.0137111
8.76  0.0126939
8.79  0.0116717
8.82  0.010645
8.85  0.00961449
8.88  0.00858091
8.91  0.00754493
8.94  0.00650722
8.97  0.00546848
9  0.00442936
9.03  0.00339057
9.06  0.00235276
9.09  0.00131662
9.12  0.000282807
9.15  -0.000748
9.18  -0.00177514
9.21  -0.00279795
9.24  -0.00381578
9.27  -0.00482798
9.3  -0.00583389
9.33  -0.00683287
9.36  -0.00782429
9.39  -0.00880752
9.42  -0.00978193
9.45  -0.0107469
9.48  -0.0117018
9.51  -0.0126461
9.54  -0.0135791
9.57  -0.0145003
9.6  -0.015409
9.63  -0.0163048
9.66  -0.017187
9.69  -0.0180551
9.72  -0.0189085
9.75  -0.0197467
9.78  -0.0205692
9.81  -0.0213755
9.84  -0.0221651
9.87  -0.0229374
9.9  -0.023692
9.93  -0.0244284
9.96  -0.0251462
9.99  -0.025845
10.02  -0.0265242
10.05  -0.0271835
10.08  -0.0278225
10.11  -0.0284408
10.14  -0.0290379
10.17  -0.0296137
10.2  -0.0301676
10.23  -0.0306994
10.26  -0.0312088
10.29  -0.0316954
10.32  -0.032159
10.35  -0.0325993
10.38  -0.0330161
10.41  -0.0334091
10.44  -0.0337781
10.47  -0.0341229
10.5  -0.0344433
10.53  -0.0347393
10.56  -0.0350105
10.59  -0.035257
10.62  -0.0354785
10.65  -0.035675
10.68  -0.0358465
10.71  -0.0359928
10.74  -0.036114
10.77  -0.03621
10.8  -0.0362809
10.83  -0.0363268
10.86  -0.0363477
10.89  -0.0363436
10.92  -0.0363147
10.95  -0.0362611
10.98  -0.0361828
11.01  -0.03608
11.04  -0.0359528
11.07  -0.0358014
11.1  -0.035626
11.13  -0.0354268
11.16  -0.0352041
11.19  -0.0349579
11.22  -0.0346887
11.25  -0.0343966
11.28  -0.034082
11.31  -0.0337451
11.34  -0.0333862
11.37  -0.0330057
11.4  -0.0326039
11.43  -0.0321811
11.46  -0.0317377
11.49  -0.0312742
11.52  -0.0307909
11.55  -0.0302882
11.58  -0.0297666
11.61  -0.0292265
11.64  -0.0286682
11.67  -0.0280923
11.7  -0.0274992
11.73  -0.0268894
11.76  -0.0262633
11.79  -0.0256215
11.82  -0.0249643
11.85  -0.0242923
11.88  -0.0236061
11.91  -0.0229061
11.94  -0.0221928
11.97  -0.0214667
12  -0.0207285
12.03  -0.0199785
12.06  -0.0192175
12.09  -0.0184458
12.12  -0.017664
12.15  -0.0168728
12.18  -0.0160726
12.21  -0.015264
12.24  -0.0144476
12.27  -0.013624
12.3  -0.0127936
12.33  -0.0119571
12.36  -0.011115
12.39  -0.0102679
12.42  -0.00941632
12.45  -0.00856091
12.48  -0.00770221
12.51  -0.00684079
12.54  -0.00597721
12.57  -0.00511203
12.6  -0.00424584
12.63  -0.0033792
12.66  -0.00251266
12.69  -0.0016468
12.72  -0.000782179
12.75  8.0649e-05
12.78  0.000941125
12.81  0.00179869
12.84  0.00265281
12.87  0.00350291
12.9  0.00434847
12.93  0.00518893
12.96  0.00602377
12.99  0.00685245
13.02  0.00767445
13.05  0.00848924
13.08  0.0092963
13.11  0.0100951
13.14  0.0108852
13.17  0.011666
13.2  0.0124371
13.23  0.013198
13.26  0.0139482
13.29  0.0146872
13.32  0.0154145
13.35  0.0161298
13.38  0.0168325
13.41  0.0175222
13.44  0.0181985
13.47  0.0188609
13.5  0.0195091
13.53  0.0201426
13.56  0.0207611
13.59  0.0213641
13.62  0.0219514
13.65  0.0225224
13.68  0.0230769
13.71  0.0236146
13.74  0.0241351
13.77  0.0246381
13.8  0.0251233
13.83  0.0255904
13.86  0.0260391
13.89  0.0264692
13.92  0.0268804
13.95  0.0272724
13.98  0.0276452
14.01  0.0279984
14.04  0.0283318
14.07  0.0286453
14.1  0.0289387
14.13  0.0292119
14.16  0.0294647
14.19  0.0296969
14.22  0.0299086
14.25  0.0300995
14.28  0.0302697
14.31  0.030419
14.34  0.0305474
14.37  0.0306549
14.4  0.0307414
14.43  0.030807
14.46  0.0308515
14.49  0.0308752
14.52  0.030878
14.55  0.0308599
14.58  0.0308212
14.61  0.0307617
14.64  0.0306817
14.67  0.0305813
14.7  0.0304607
14.73  0.0303199
14.76  0.0301591
14.79  0.0299785
14.82  0.0297783
14.85  0.0295587
14.88  0.02932
14.91  0.0290622
14.94  0.0287858
14.97  0.0284909
15  0.0281778
15.03  0.0278468
15.06  0.0274981
15.09  0.0271321
15.12  0.0267491
15.15  0.0263493
15.18  0.0259332
15.21  0.025501
15.24  0.0250532
15.27  0.02459
15.3  0.0241119
15.33  0.0236191
15.36  0.0231122
15.39  0.0225914
15.42  0.0220572
15.45  0.02151
15.48  0.0209502
15.51  0.0203782
15.54  0.0197944
15.57  0.0191993
15.6  0.0185934
15.63  0.0179769
15.66  0.0173505
15.69  0.0167145
15.72  0.0160695
15.75  0.0154157
15.78  0.0147539
15.81  0.0140843
15.84  0.0134075
15.87  0.0127239
15.9  0.0120341
15.93  0.0113384
15.96  0.0106374
15.99  0.00993162
16.02  0.00922145
16.05  0.00850741
16.08  0.00778999
16.11  0.00706966
16.14  0.00634692
16.17  0.00562225
16.2  0.00489614
16.23  0.00416907
16.26  0.00344153
16.29  0.002714
16.32  0.00198696
16.35  0.00126089
16.38  0.000536272
16.41  -0.000186424
16.44  -0.000906722
16.47  -0.00162415
16.5  -0.00233825
16.53  -0.00304855
16.56  -0.0037546
16.59  -0.00445593
16.62  -0.0051521
16.65  -0.00584266
16.68  -0.00652717
16.71  -0.00720518
16.74  -0.00787627
16.77  -0.00854001
16.8  -0.00919597
16.83  -0.00984375
16.86  -0.0104829
16.89  -0.0111131
16.92  -0.0117339
16.95  -0.0123449
16.98  -0.0129457
17.01  -0.013536
17.04  -0.0141154
17.07  -0.0146835
17.1  -0.01524
17.13  -0.0157845
17.16  -0.0163168
17.19  -0.0168364
17.22  -0.017343
17.25  -0.0178364
17.28  -0.0183163
17.31  -0.0187823
17.34  -0.0192342
17.37  -0.0196717
17.4  -0.0200945
17.43  -0.0205025
17.46  -0.0208953
17.49  -0.0212728
17.52  -0.0216346
17.55  -0.0219807
17.58  -0.0223108
17.61  -0.0226247
17.64  -0.0229223
17.67  -0.0232033
17.7  -0.0234678
17.73  -0.0237154
17.76  -0.0239461
17.79  -0.0241597
17.82  -0.0243563
17.85  -0.0245356
17.88  -0.0246976
17.91  -0.0248422
17.94  -0.0249695
17.97  -0.0250792
18  -0.0251715
18.03  -0.0252463
18.06  -0.0253036
18.09  -0.0253435
18.12  -0.025366
18.15  -0.025371
18.18  -0.0253588
18.21  -0.0253293
18.24  -0.0252826
18.27  -0.0252187
18.3  -0.0251379
18.33  -0.0250401
18.36  -0.0249256
18.39  -0.0247944
18.42  -0.0246467
18.45  -0.0244826
18.48  -0.0243024
18.51  -0.0241061
18.54  -0.023894
18.57  -0.0236663
18.6  -0.0234231
18.63  -0.0231648
18.66  -0.0228914
18.69  -0.0226033
18.72  -0.0223007
18.75  -0.0219839
18.78  -0.0216531
18.81  -0.0213086
18.84  -0.0209507
18.87  -0.0205796
18.9  -0.0201957
18.93  -0.0197993
18.96  -0.0193907
18.99  -0.0189702
19.02  -0.0185381
19.05  -0.0180947
19.08  -0.0176404
19.11  -0.0171755
19.14  -0.0167004
19.17  -0.0162154
19.2  -0.0157209
19.23  -0.0152172
19.26  -0.0147048
19.29  -0.0141839
19.32  -0.013655
19.35  -0.0131184
19.38  -0.0125745
19.41  -0.0120237
19.44  -0.0114664
19.47  -0.0109029
19.5  -0.0103338
19.53  -0.00975927
19.56  -0.00917984
19.59  -0.00859587
19.62  -0.00800776
19.65  -0.00741592
19.68  -0.00682074
19.71  -0.00622264
19.74  -0.00562202
19.77  -0.00501929
19.8  -0.00441484
19.83  -0.00380908
19.86  -0.00320243
19.89  -0.00259527
19.92  -0.00198802
19.95  -0.00138108
19.98  -0.000774847
20.01  -0.00016972
20.04  0.000433901
20.07  0.00103562
20.1  0.00163505
20.13  0.00223179
20.16  0.00282546
20.19  0.00341567
20.22  0.00400204
20.25  0.00458419
20.28  0.00516175
20.31  0.00573434
20.34  0.00630159
20.37  0.00686315
20.4  0.00741866
20.43  0.00796775
20.46  0.00851009
20.49  0.00904532
20.52  0.00957311
20.55  0.0100931
20.58  0.010605
20.61  0.0111085
20.64  0.0116033
20.67  0.012089
20.7  0.0125653
20.73  0.013032
20.76  0.0134888
20.79  0.0139354
20.82  0.0143714
20.85  0.0147968
20.88  0.0152111
20.91  0.0156141
20.94  0.0160056
20.97  0.0163854
21  0.0167532
21.03  0.0171089
21.06  0.0174521
21.09  0.0177828
21.12  0.0181006
21.15  0.0184055
21.18  0.0186973
21.21  0.0189757
21.24  0.0192408
21.27  0.0194922
21.3  0.0197298
21.33  0.0199537
21.36  0.0201635
21.39  0.0203592
21.42  0.0205408
21.45  0.0207082
21.48  0.0208611
21.51  0.0209997
21.54  0.0211239
21.57  0.0212335
21.6  0.0213286
21.63  0.0214091
21.66  0.021475
21.69  0.0215264
21.72  0.0215632
21.75  0.0215854
21.78  0.021593
21.81  0.0215862
21.84  0.0215649
21.87  0.0215292
21.9  0.0214791
21.93  0.0214148
21.96  0.0213364
21.99  0.0212438
22.02  0.0211373
22.05  0.021017
22.08  0.020883
22.11  0.0207353
22.14  0.0205742
22.17  0.0203999
22.2  0.0202123
22.23  0.0200119
22.26  0.0197986
22.29  0.0195728
22.32  0.0193345
22.35  0.019084
22.38  0.0188216
22.41  0.0185473
22.44  0.0182615
22.47  0.0179644
22.5  0.0176562
22.53  0.0173371
22.56  0.0170074
22.59  0.0166674
22.62  0.0163173
22.65  0.0159575
22.68  0.015588
22.71  0.0152094
22.74  0.0148217
22.77  0.0144254
22.8  0.0140207
22.83  0.0136079
22.86  0.0131874
22.89  0.0127593
22.92  0.0123241
22.95  0.011882
22.98  0.0114334
23.01  0.0109786
23.04  0.010518
23.07  0.0100517
23.1  0.00958023
23.13  0.00910386
23.16  0.00862292
23.19  0.00813776
23.22  0.00764871
23.25  0.0071561
23.28  0.00666029
23.31  0.00616161
23.34  0.0056604
23.37  0.005157
23.4  0.00465176
23.43  0.00414502
23.46  0.00363713
23.49  0.00312842
23.52  0.00261923
23.55  0.00210991
23.58  0.0016008
23.61  0.00109224
23.64  0.000584554
23.67  7.80915e-05
23.7  -0.000426817
23.73  -0.000929841
23.76  -0.00143065
23.79  -0.00192891
23.82  -0.00242431
23.85  -0.00291652
23.88  -0.00340522
23.91  -0.00389009
23.94  -0.00437083
23.97  -0.00484712
24  -0.00531865
24.03  -0.00578513
24.06  -0.00624626
24.09  -0.00670175
24.12  -0.0071513
24.15  -0.00759463
24.18  -0.00803147
24.21  -0.00846153
24.24  -0.00888455
24.27  -0.00930027
24.3  -0.00970842
24.33  -0.0101087
24.36  -0.010501
24.39  -0.010885
24.42  -0.0112604
24.45  -0.011627
24.48  -0.0119847
24.51  -0.0123331
24.54  -0.0126722
24.57  -0.0130016
24.6  -0.0133211
24.63  -0.0136307
24.66  -0.0139301
24.69  -0.0142191
24.72  -0.0144976
24.75  -0.0147653
24.78  -0.0150223
24.81  -0.0152682
24.84  -0.015503
24.87  -0.0157266
24.9  -0.0159388
24.93  -0.0161395
24.96  -0.0163286
24.99  -0.016506
25.02  -0.0166716
25.05  -0.0168253
25.08  -0.0169672
25.11  -0.017097
25.14  -0.0172148
25.17  -0.0173205
25.2  -0.017414
25.23  -0.0174954
25.26  -0.0175646
25.29  -0.0176216
25.32  -0.0176664
25.35  -0.0176991
25.38  -0.0177195
25.41  -0.0177279
25.44  -0.0177241
25.47  -0.0177083
25.5  -0.0176804
25.53  -0.0176406
25.56  -0.0175888
25.59  -0.0175253
25.62  -0.01745
25.65  -0.017363
25.68  -0.0172644
25.71  -0.0171544
25.74  -0.0170331
25.77  -0.0169005
25.8  -0.0167568
25.83  -0.0166021
25.86  -0.0164366
25.89  -0.0162604
25.92  -0.0160736
25.95  -0.0158765
25.98  -0.0156691
26.01  -0.0154518
26.04  -0.0152245
26.07  -0.0149876
26.1  -0.0147413
26.13  -0.0144856
26.16  -0.0142208
26.19  -0.0139472
26.22  -0.013665
26.25  -0.0133742
26.28  -0.0130753
26.31  -0.0127684
26.34  -0.0124537
26.37  -0.0121315


==> data/standing_wave/AMPLITUDES_CDI_CONST_EPS/cdi_const_eps_rcsf_64.dat <==
0  0.0630082
0.03  0.0629845
0.06  0.0629139
0.09  0.0627966
0.12  0.0626329
0.15  0.0624233
0.18  0.0621681
0.21  0.0618677
0.24  0.0615226
0.27  0.0611332
0.3  0.0607
0.33  0.0602234
0.36  0.059704
0.39  0.0591422
0.42  0.0585387
0.45  0.0578939
0.48  0.0572084
0.51  0.0564829
0.54  0.0557179
0.57  0.054914
0.6  0.0540719
0.63  0.0531921
0.66  0.0522755
0.69  0.0513226
0.72  0.050334
0.75  0.0493106
0.78  0.0482557
0.81  0.0471709
0.84  0.0460568
0.87  0.0449145
0.9  0.0437447
0.93  0.0425487
0.96  0.0413273
0.99  0.0400815
1.02  0.0388125
1.05  0.0375211
1.08  0.0362083
1.11  0.0348752
1.14  0.0335228
1.17  0.0321521
1.2  0.030764
1.23  0.0293596
1.26  0.0279398
1.29  0.0265057
1.32  0.0250582
1.35  0.0235983
1.38  0.022127
1.41  0.0206453
1.44  0.0191542
1.47  0.0176545
1.5  0.0161474
1.53  0.0146338
1.56  0.0131146
1.59  0.0115909
1.62  0.0100634
1.65  0.00853336
1.68  0.00700154
1.71  0.00546896
1.74  0.00393656
1.77  0.00240527
1.8  0.000876062
1.83  -0.000650144
1.86  -0.00217241
1.89  -0.00368979
1.92  -0.00520136
1.95  -0.0067062
1.98  -0.00820339
2.01  -0.009692
2.04  -0.0111711
2.07  -0.0126398
2.1  -0.0140972
2.13  -0.0155424
2.16  -0.0169746
2.19  -0.0183927
2.22  -0.0197959
2.25  -0.0211834
2.28  -0.0225543
2.31  -0.0239077
2.34  -0.0252428
2.37  -0.0265588
2.4  -0.0278547
2.43  -0.0291298
2.46  -0.0303833
2.49  -0.0316144
2.52  -0.0328222
2.55  -0.0340061
2.58  -0.0351652
2.61  -0.0362987
2.64  -0.0374061
2.67  -0.0384865
2.7  -0.0395392
2.73  -0.0405635
2.76  -0.0415589
2.79  -0.0425246
2.82  -0.04346
2.85  -0.0443644
2.88  -0.0452374
2.91  -0.0460783
2.94  -0.0468865
2.97  -0.0476615
3  -0.0484029
3.03  -0.0491099
3.06  -0.0497777
3.09  -0.0504097
3.12  -0.0510058
3.15  -0.0515657
3.18  -0.0520892
3.21  -0.052576
3.24  -0.0530261
3.27  -0.0534392
3.3  -0.0538153
3.33  -0.0541541
3.36  -0.0544556
3.39  -0.0547197
3.42  -0.0549463
3.45  -0.0551354
3.48  -0.055287
3.51  -0.0554008
3.54  -0.0554767
3.57  -0.0555147
3.6  -0.0555149
3.63  -0.0554775
3.66  -0.0554025
3.69  -0.0552901
3.72  -0.0551405
3.75  -0.0549538
3.78  -0.0547303
3.81  -0.0544702
3.84  -0.0541737
3.87  -0.0538411
3.9  -0.0534727
3.93  -0.0530688
3.96  -0.0526297
3.99  -0.0521558
4.02  -0.0516475
4.05  -0.0511051
4.08  -0.050529
4.11  -0.0499196
4.14  -0.0492774
4.17  -0.0486026
4.2  -0.0478969
4.23  -0.0471613
4.26  -0.0463966
4.29  -0.0456033
4.32  -0.0447822
4.35  -0.043934
4.38  -0.0430595
4.41  -0.0421594
4.44  -0.0412344
4.47  -0.0402854
4.5  -0.0393132
4.53  -0.0383185
4.56  -0.0373021
4.59  -0.0362648
4.62  -0.0352075
4.65  -0.034131
4.68  -0.0330361
4.71  -0.0319236
4.74  -0.0307943
4.77  -0.0296491
4.8  -0.0284888
4.83  -0.0273143
4.86  -0.0261263
4.89  -0.0249258
4.92  -0.0237135
4.95  -0.0224903
4.98  -0.0212569
5.01  -0.0200143
5.04  -0.0187633
5.07  -0.0175047
5.1  -0.0162393
5.13  -0.0149679
5.16  -0.0136914
5.19  -0.0124105
5.22  -0.0111262
5.25  -0.00983911
5.28  -0.00855015
5.31  -0.00726009
5.34  -0.00596975
5.37  -0.0046799
5.4  -0.00339136
5.43  -0.0021049
5.46  -0.000821323
5.49  0.000458596
5.52  0.00173408
5.55  0.00300434
5.58  0.00426862
5.61  0.00552615
5.64  0.00677616
5.67  0.00801789
5.7  0.0092506
5.73  0.0104735
5.76  0.0116859
5.79  0.0128871
5.82  0.0140762
5.85  0.0152527
5.88  0.0164156
5.91  0.0175645
5.94  0.0186984
5.97  0.0198168
6  0.020919
6.03  0.0220042
6.06  0.0230718
6.09  0.0241211
6.12  0.0251515
6.15  0.0261623
6.18  0.0271529
6.21  0.0281226
6.24  0.0290709
6.27  0.0299972
6.3  0.0309009
6.33  0.0317813
6.36  0.0326381
6.39  0.0334705
6.42  0.0342781
6.45  0.0350604
6.48  0.0358169
6.51  0.0365471
6.54  0.0372505
6.57  0.0379268
6.6  0.0385755
6.63  0.0391962
6.66  0.0397885
6.69  0.0403521
6.72  0.0408867
6.75  0.0413918
6.78  0.0418673
6.81  0.0423128
6.84  0.042728
6.87  0.0431129
6.9  0.043467
6.93  0.0437904
6.96  0.0440827
6.99  0.0443439
7.02  0.0445738
7.05  0.0447724
7.08  0.0449396
7.11  0.0450753
7.14  0.0451796
7.17  0.0452522
7.2  0.045293
7.23  0.0453021
7.26  0.0452796
7.29  0.0452257
7.32  0.0451405
7.35  0.0450241
7.38  0.0448769
7.41  0.0446989
7.44  0.0444905
7.47  0.044252
7.5  0.0439836
7.53  0.0436856
7.56  0.0433584
7.59  0.0430024
7.62  0.0426178
7.65  0.0422051
7.68  0.0417648
7.71  0.0412972
7.74  0.0408027
7.77  0.0402819
7.8  0.0397352
7.83  0.039163
7.86  0.038566
7.89  0.0379447
7.92  0.0372995
7.95  0.0366311
7.98  0.0359401
8.01  0.035227
8.04  0.0344925
8.07  0.033737
8.1  0.0329614
8.13  0.0321661
8.16  0.0313519
8.19  0.0305193
8.22  0.029669
8.25  0.0288018
8.28  0.0279182
8.31  0.0270189
8.34  0.0261046
8.37  0.025176
8.4  0.0242337
8.43  0.0232786
8.46  0.0223111
8.49  0.0213321
8.52  0.0203423
8.55  0.0193423
8.58  0.0183329
8.61  0.0173147
8.64  0.0162885
8.67  0.015255
8.7  0.0142148
8.73  0.0131687
8.76  0.0121174
8.79  0.0110615
8.82  0.0100019
8.85  0.00893912
8.88  0.00787394
8.91  0.00680704
8.94  0.00573911
8.97  0.00467085
9  0.00360294
9.03  0.00253607
9.06  0.00147093
9.09  0.000408175
9.12  -0.000651503
9.15  -0.00170744
9.18  -0.00275897
9.21  -0.00380543
9.24  -0.00484616
9.27  -0.00588052
9.3  -0.00690786
9.33  -0.00792754
9.36  -0.00893892
9.39  -0.00994137
9.42  -0.0109343
9.45  -0.011917
9.48  -0.012889
9.51  -0.0138496
9.54  -0.0147982
9.57  -0.0157343
9.6  -0.0166573
9.63  -0.0175665
9.66  -0.0184615
9.69  -0.0193416
9.72  -0.0202064
9.75  -0.0210553
9.78  -0.0218877
9.81  -0.0227032
9.84  -0.0235013
9.87  -0.0242814
9.9  -0.0250431
9.93  -0.0257859
9.96  -0.0265093
9.99  -0.027213
10.02  -0.0278964
10.05  -0.0285591
10.08  -0.0292008
10.11  -0.029821
10.14  -0.0304194
10.17  -0.0309956
10.2  -0.0315492
10.23  -0.03208
10.26  -0.0325876
10.29  -0.0330716
10.32  -0.0335319
10.35  -0.033968
10.38  -0.0343799
10.41  -0.0347672
10.44  -0.0351297
10.47  -0.0354673
10.5  -0.0357797
10.53  -0.0360667
10.56  -0.0363283
10.59  -0.0365643
10.62  -0.0367746
10.65  -0.036959
10.68  -0.0371177
10.71  -0.0372504
10.74  -0.0373571
10.77  -0.0374379
10.8  -0.0374926
10.83  -0.0375212
10.86  -0.0375238
10.89  -0.0375005
10.92  -0.0374513
10.95  -0.0373766
10.98  -0.0372762
11.01  -0.0371505
11.04  -0.0369997
11.07  -0.0368238
11.1  -0.0366232
11.13  -0.036398
11.16  -0.0361485
11.19  -0.035875
11.22  -0.0355778
11.25  -0.0352572
11.28  -0.0349134
11.31  -0.0345469
11.34  -0.034158
11.37  -0.033747
11.4  -0.0333143
11.43  -0.0328603
11.46  -0.0323855
11.49  -0.0318901
11.52  -0.0313748
11.55  -0.0308398
11.58  -0.0302856
11.61  -0.0297128
11.64  -0.0291218
11.67  -0.028513
11.7  -0.027887
11.73  -0.0272443
11.76  -0.0265854
11.79  -0.0259107
11.82  -0.0252208
11.85  -0.0245163
11.88  -0.0237977
11.91  -0.0230655
11.94  -0.0223203
11.97  -0.0215626
12  -0.020793
12.03  -0.020012
12.06  -0.0192202
12.09  -0.0184182
12.12  -0.0176066
12.15  -0.0167858
12.18  -0.0159566
12.21  -0.0151194
12.24  -0.0142749
12.27  -0.0134237
12.3  -0.0125662
12.33  -0.0117032
12.36  -0.0108351
12.39  -0.00996267
12.42  -0.00908638
12.45  -0.00820683
12.48  -0.00732462
12.51  -0.00644032
12.54  -0.00555453
12.57  -0.00466782
12.6  -0.00378078
12.63  -0.00289397
12.66  -0.00200799
12.69  -0.00112339
12.72  -0.000240764
12.75  0.000639335
12.78  0.00151634
12.81  0.00238968
12.84  0.00325881
12.87  0.00412317
12.9  0.00498221
12.93  0.00583539
12.96  0.00668216
12.99  0.007522
13.02  0.00835436
13.05  0.00917873
13.08  0.00999459
13.11  0.0108014
13.14  0.0115987
13.17  0.012386
13.2  0.0131628
13.23  0.0139285
13.26  0.0146828
13.29  0.0154252
13.32  0.0161551
13.35  0.0168722
13.38  0.0175759
13.41  0.018266
13.44  0.0189418
13.47  0.0196031
13.5  0.0202494
13.53  0.0208804
13.56  0.0214956
13.59  0.0220946
13.62  0.0226772
13.65  0.0232429
13.68  0.0237914
13.71  0.0243224
13.74  0.0248356
13.77  0.0253306
13.8  0.0258072
13.83  0.0262652
13.86  0.0267041
13.89  0.0271238
13.92  0.0275241
13.95  0.0279047
13.98  0.0282654
14.01  0.028606
14.04  0.0289263
14.07  0.0292261
14.1  0.0295053
14.13  0.0297638
14.16  0.0300013
14.19  0.0302179
14.22  0.0304134
14.25  0.0305876
14.28  0.0307407
14.31  0.0308724
14.34  0.0309827
14.37  0.0310718
14.4  0.0311394
14.43  0.0311854
14.46  0.03121
14.49  0.031213
14.52  0.0311947
14.55  0.031155
14.58  0.0310942
14.61  0.0310122
14.64  0.0309092
14.67  0.0307854
14.7  0.0306409
14.73  0.030476
14.76  0.0302907
14.79  0.0300853
14.82  0.02986
14.85  0.029615
14.88  0.0293506
14.91  0.029067
14.94  0.0287646
14.97  0.0284435
15  0.0281041
15.03  0.0277466
15.06  0.0273715
15.09  0.0269789
15.12  0.0265692
15.15  0.0261429
15.18  0.0257002
15.21  0.0252415
15.24  0.0247672
15.27  0.0242778
15.3  0.0237735
15.33  0.0232548
15.36  0.0227221
15.39  0.0221759
15.42  0.0216165
15.45  0.0210445
15.48  0.0204601
15.51  0.019864
15.54  0.0192565
15.57  0.018638
15.6  0.0180092
15.63  0.0173703
15.66  0.016722
15.69  0.0160646
15.72  0.0153986
15.75  0.0147246
15.78  0.014043
15.81  0.0133542
15.84  0.0126588
15.87  0.0119573
15.9  0.0112501
15.93  0.0105377
15.96  0.00982072
15.99  0.00909952
16.02  0.00837463
16.05  0.00764654
16.08  0.00691576
16.11  0.00618276
16.14  0.00544804
16.17  0.00471209
16.2  0.0039754
16.23  0.00323846
16.26  0.00250175
16.29  0.00176576
16.32  0.00103096
16.35  0.000297844
16.38  -0.000433117
16.41  -0.00116145
16.44  -0.00188668
16.47  -0.00260834
16.5  -0.00332597
16.53  -0.0040391
16.56  -0.00474729
16.59  -0.00545007
16.62  -0.006147
16.65  -0.00683763
16.68  -0.00752153
16.71  -0.00819827
16.74  -0.00886741
16.77  -0.00952853
16.8  -0.0101812
16.83  -0.0108251
16.86  -0.0114597
16.89  -0.0120846
16.92  -0.0126996
16.95  -0.0133041
16.98  -0.0138978
17.01  -0.0144803
17.04  -0.0150514
17.07  -0.0156105
17.1  -0.0161575
17.13  -0.0166918
17.16  -0.0172134
17.19  -0.0177217
17.22  -0.0182165
17.25  -0.0186975
17.28  -0.0191644
17.31  -0.0196169
17.34  -0.0200548
17.37  -0.0204778
17.4  -0.0208857
17.43  -0.0212782
17.46  -0.021655
17.49  -0.0220161
17.52  -0.0223611
17.55  -0.0226899
17.58  -0.0230022
17.61  -0.023298
17.64  -0.0235771
17.67  -0.0238393
17.7  -0.0240844
17.73  -0.0243124
17.76  -0.0245231
17.79  -0.0247165
17.82  -0.0248925
17.85  -0.0250509
17.88  -0.0251917
17.91  -0.0253149
17.94  -0.0254205
17.97  -0.0255083
18  -0.0255785
18.03  -0.0256309
18.06  -0.0256655
18.09  -0.0256824
18.12  -0.0256816
18.15  -0.0256632
18.18  -0.0256272
18.21  -0.0255738
18.24  -0.0255029
18.27  -0.0254148
18.3  -0.0253095
18.33  -0.0251872
18.36  -0.025048
18.39  -0.0248921
18.42  -0.0247196
18.45  -0.0245307
18.48  -0.0243256
18.51  -0.0241045
18.54  -0.0238677
18.57  -0.0236152
18.6  -0.0233474
18.63  -0.0230644
18.66  -0.0227667
18.69  -0.0224543
18.72  -0.0221275
18.75  -0.0217867
18.78  -0.0214321
18.81  -0.021064
18.84  -0.0206828
18.87  -0.0202886
18.9  -0.0198819
18.93  -0.019463
18.96  -0.0190322
18.99  -0.0185898
19.02  -0.0181362
19.05  -0.0176717
19.08  -0.0171967
19.11  -0.0167115
19.14  -0.0162165
19.17  -0.0157122
19.2  -0.0151987
19.23  -0.0146767
19.26  -0.0141463
19.29  -0.013608
19.32  -0.0130623
19.35  -0.0125094
19.38  -0.0119498
19.41  -0.011384
19.44  -0.0108122
19.47  -0.0102349
19.5  -0.00965245
19.53  -0.00906535
19.56  -0.00847396
19.59  -0.0078787
19.62  -0.00727997
19.65  -0.00667818
19.68  -0.00607375
19.71  -0.00546709
19.74  -0.00485861
19.77  -0.00424871
19.8  -0.00363781
19.83  -0.00302631
19.86  -0.00241463
19.89  -0.00180317
19.92  -0.00119234
19.95  -0.000582532
19.98  2.58467e-05
20.01  0.000632399
20.04  0.00123673
20.07  0.00183844
20.1  0.00243714
20.13  0.00303246
20.16  0.00362399
20.19  0.00421136
20.22  0.0047942
20.25  0.00537213
20.28  0.00594478
20.31  0.00651178
20.34  0.00707279
20.37  0.00762744
20.4  0.00817539
20.43  0.00871628
20.46  0.00924978
20.49  0.00977555
20.52  0.0102933
20.55  0.0108026
20.58  0.0113033
20.61  0.0117949
20.64  0.0122773
20.67  0.01275
20.7  0.0132128
20.73  0.0136655
20.76  0.0141077
20.79  0.0145392
20.82  0.0149597
20.85  0.015369
20.88  0.0157668
20.91  0.0161529
20.94  0.0165271
20.97  0.0168891
21  0.0172387
21.03  0.0175757
21.06  0.0179
21.09  0.0182113
21.12  0.0185095
21.15  0.0187943
21.18  0.0190657
21.21  0.0193236
21.24  0.0195676
21.27  0.0197978
21.3  0.020014
21.33  0.0202161
21.36  0.020404
21.39  0.0205776
21.42  0.0207368
21.45  0.0208815
21.48  0.0210117
21.51  0.0211274
21.54  0.0212285
21.57  0.021315
21.6  0.0213868
21.63  0.0214439
21.66  0.0214864
21.69  0.0215141
21.72  0.0215271
21.75  0.0215254
21.78  0.0215091
21.81  0.0214782
21.84  0.0214328
21.87  0.021373
21.9  0.0212989
21.93  0.0212105
21.96  0.021108
21.99  0.0209915
22.02  0.0208611
22.05  0.020717
22.08  0.0205593
22.11  0.0203881
22.14  0.0202037
22.17  0.0200061
22.2  0.0197957
22.23  0.0195725
22.26  0.0193367
22.29  0.0190886
22.32  0.0188284
22.35  0.0185562
22.38  0.0182724
22.41  0.0179771
22.44  0.0176706
22.47  0.0173532
22.5  0.017025
22.53  0.0166864
22.56  0.0163377
22.59  0.015979
22.62  0.0156108
22.65  0.0152332
22.68  0.0148465
22.71  0.0144511
22.74  0.0140473
22.77  0.0136353
22.8  0.0132155
22.83  0.0127882
22.86  0.0123537
22.89  0.0119122
22.92  0.0114643
22.95  0.01101
22.98  0.0105499
23.01  0.0100842
23.04  0.00961323
23.07  0.00913736
23.1  0.00865691
23.13  0.00817223
23.16  0.00768365
23.19  0.00719152
23.22  0.00669617
23.25  0.00619795
23.28  0.00569721
23.31  0.00519429
23.34  0.00468953
23.37  0.00418327
23.4  0.00367587
23.43  0.00316765
23.46  0.00265897
23.49  0.00215017
23.52  0.00164159
23.55  0.00113357
23.58  0.000626437
23.61  0.000120538
23.64  -0.000383796
23.67  -0.000886232
23.7  -0.00138644
23.73  -0.0018841
23.76  -0.00237887
23.79  -0.00287045
23.82  -0.0033585
23.85  -0.00384272
23.88  -0.00432279
23.91  -0.00479841
23.94  -0.00526927
23.97  -0.00573506
24  -0.0061955
24.03  -0.00665029
24.06  -0.00709914
24.09  -0.00754177
24.12  -0.0079779
24.15  -0.00840725
24.18  -0.00882957
24.21  -0.00924459
24.24  -0.00965204
24.27  -0.0100517
24.3  -0.0104433
24.33  -0.0108266
24.36  -0.0112013
24.39  -0.0115673
24.42  -0.0119243
24.45  -0.0122721
24.48  -0.0126106
24.51  -0.0129394
24.54  -0.0132584
24.57  -0.0135674
24.6  -0.0138663
24.63  -0.0141548
24.66  -0.0144328
24.69  -0.0147001
24.72  -0.0149567
24.75  -0.0152022
24.78  -0.0154367
24.81  -0.01566
24.84  -0.0158719
24.87  -0.0160723
24.9  -0.0162612
24.93  -0.0164385
24.96  -0.016604
24.99  -0.0167577
25.02  -0.0168995
25.05  -0.0170293
25.08  -0.0171471
25.11  -0.0172528
25.14  -0.0173465
25.17  -0.017428
25.2  -0.0174973
25.23  -0.0175545
25.26  -0.0175996
25.29  -0.0176324
25.32  -0.017653
25.35  -0.0176615
25.38  -0.0176579
25.41  -0.0176421
25.44  -0.0176143
25.47  -0.0175745
25.5  -0.0175228
25.53  -0.0174593
25.56  -0.017384
25.59  -0.017297
25.62  -0.0171984
25.65  -0.0170884
25.68  -0.016967
25.71  -0.0168343
25.74  -0.0166906
25.77  -0.0165358
25.8  -0.0163703
25.83  -0.016194
25.86  -0.0160072
25.89  -0.0158101
25.92  -0.0156027
25.95  -0.0153853
25.98  -0.0151581
26.01  -0.0149212
26.04  -0.0146749
26.07  -0.0144193
26.1  -0.0141547
26.13  -0.0138812
26.16  -0.0135991
26.19  -0.0133086
26.22  -0.0130099
26.25  -0.0127033
26.28  -0.012389
26.31  -0.0120672
26.34  -0.0117382
26.37  -0.0114022


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_csf_128.dat <==
0  0.0628073
0.03  0.0627855
0.06  0.0627203
0.09  0.062612
0.12  0.0624607
0.15  0.0622667
0.18  0.0620305
0.21  0.0617523
0.24  0.0614324
0.27  0.0610714
0.3  0.0606696
0.33  0.0602274
0.36  0.0597453
0.39  0.0592239
0.42  0.0586636
0.45  0.0580649
0.48  0.0574284
0.51  0.0567547
0.54  0.0560444
0.57  0.055298
0.6  0.0545163
0.63  0.0536997
0.66  0.0528491
0.69  0.051965
0.72  0.0510481
0.75  0.0500991
0.78  0.0491188
0.81  0.0481078
0.84  0.0470668
0.87  0.0459967
0.9  0.044898
0.93  0.0437716
0.96  0.0426183
0.99  0.0414387
1.02  0.0402336
1.05  0.0390039
1.08  0.0377503
1.11  0.0364736
1.14  0.0351745
1.17  0.0338539
1.2  0.0325125
1.23  0.0311512
1.26  0.0297708
1.29  0.028372
1.32  0.0269558
1.35  0.0255228
1.38  0.0240752
1.41  0.022617
1.44  0.0211475
1.47  0.0196677
1.5  0.0181783
1.53  0.0166805
1.56  0.0151749
1.59  0.0136625
1.62  0.0121442
1.65  0.0106209
1.68  0.00909349
1.71  0.00756279
1.74  0.00602969
1.77  0.0044951
1.8  0.00295987
1.83  0.00142489
1.86  -0.000108983
1.89  -0.00164087
1.92  -0.00316989
1.95  -0.0046952
1.98  -0.00621591
2.01  -0.00773118
2.04  -0.00924012
2.07  -0.0107419
2.1  -0.0122356
2.13  -0.0137205
2.16  -0.0151956
2.19  -0.01666
2.22  -0.0181131
2.25  -0.0195538
2.28  -0.0209814
2.31  -0.0223951
2.34  -0.0237939
2.37  -0.0251747
2.4  -0.0265345
2.43  -0.0278748
2.46  -0.0291948
2.49  -0.0304939
2.52  -0.0317715
2.55  -0.0330267
2.58  -0.034259
2.61  -0.0354677
2.64  -0.0366522
2.67  -0.0378118
2.7  -0.0389459
2.73  -0.040054
2.76  -0.0411354
2.79  -0.0421896
2.82  -0.043216
2.85  -0.044214
2.88  -0.0451832
2.91  -0.046123
2.94  -0.0470329
2.97  -0.0479124
3  -0.0487611
3.03  -0.0495786
3.06  -0.0503642
3.09  -0.0511178
3.12  -0.0518388
3.15  -0.0525268
3.18  -0.0531816
3.21  -0.0538027
3.24  -0.0543898
3.27  -0.0549426
3.3  -0.0554609
3.33  -0.0559443
3.36  -0.0563926
3.39  -0.0568055
3.42  -0.057183
3.45  -0.0575247
3.48  -0.0578306
3.51  -0.0581005
3.54  -0.0583343
3.57  -0.0585318
3.6  -0.0586931
3.63  -0.0588181
3.66  -0.0589066
3.69  -0.0589585
3.72  -0.0589737
3.75  -0.0589524
3.78  -0.0588946
3.81  -0.0588004
3.84  -0.05867
3.87  -0.0585036
3.9  -0.0583014
3.93  -0.0580635
3.96  -0.0577901
3.99  -0.0574817
4.02  -0.0571384
4.05  -0.0567605
4.08  -0.0563483
4.11  -0.0559022
4.14  -0.0554226
4.17  -0.0549097
4.2  -0.0543641
4.23  -0.0537862
4.26  -0.0531763
4.29  -0.0525349
4.32  -0.0518624
4.35  -0.0511595
4.38  -0.0504264
4.41  -0.0496638
4.44  -0.0488722
4.47  -0.0480522
4.5  -0.0472043
4.53  -0.0463291
4.56  -0.0454272
4.59  -0.0444992
4.62  -0.0435457
4.65  -0.0425673
4.68  -0.0415647
4.71  -0.0405385
4.74  -0.0394894
4.77  -0.038418
4.8  -0.037325
4.83  -0.036211
4.86  -0.0350768
4.89  -0.033923
4.92  -0.0327503
4.95  -0.0315595
4.98  -0.0303513
5.01  -0.0291263
5.04  -0.0278852
5.07  -0.0266289
5.1  -0.025358
5.13  -0.0240742
5.16  -0.0227806
5.19  -0.0214771
5.22  -0.0201644
5.25  -0.0188432
5.28  -0.0175145
5.31  -0.0161789
5.34  -0.0148374
5.37  -0.0134905
5.4  -0.0121392
5.43  -0.0107842
5.46  -0.00942627
5.49  -0.00806619
5.52  -0.00670473
5.55  -0.00534265
5.58  -0.00398073
5.61  -0.00261971
5.64  -0.00126036
5.67  9.65627e-05
5.7  0.00145031
5.73  0.00280014
5.76  0.00414529
5.79  0.00548502
5.82  0.0068186
5.85  0.00814528
5.88  0.00946433
5.91  0.010775
5.94  0.0120766
5.97  0.0133684
6  0.0146497
6.03  0.0159197
6.06  0.0171777
6.09  0.018423
6.12  0.019655
6.15  0.0208729
6.18  0.022076
6.21  0.0232637
6.24  0.0244352
6.27  0.0255855
6.3  0.0267163
6.33  0.0278274
6.36  0.0289183
6.39  0.0299884
6.42  0.0310372
6.45  0.032064
6.48  0.0330684
6.51  0.0340499
6.54  0.035008
6.57  0.0359422
6.6  0.0368519
6.63  0.0377368
6.66  0.0385963
6.69  0.0394301
6.72  0.0402377
6.75  0.0410187
6.78  0.0417726
6.81  0.0424992
6.84  0.0431979
6.87  0.0438686
6.9  0.0445107
6.93  0.0451241
6.96  0.0457084
6.99  0.0462633
7.02  0.0467885
7.05  0.0472838
7.08  0.0477489
7.11  0.0481836
7.14  0.0485877
7.17  0.048961
7.2  0.0493033
7.23  0.0496146
7.26  0.0498945
7.29  0.0501431
7.32  0.0503603
7.35  0.0505459
7.38  0.0506999
7.41  0.0508223
7.44  0.0509131
7.47  0.0509721
7.5  0.0509991
7.53  0.0509941
7.56  0.0509573
7.59  0.0508887
7.62  0.0507885
7.65  0.0506568
7.68  0.0504939
7.71  0.0502998
7.74  0.0500748
7.77  0.0498192
7.8  0.0495331
7.83  0.0492169
7.86  0.0488708
7.89  0.0484951
7.92  0.0480901
7.95  0.047656
7.98  0.0471932
8.01  0.0467021
8.04  0.0461831
8.07  0.0456365
8.1  0.0450628
8.13  0.0444624
8.16  0.0438358
8.19  0.0431834
8.22  0.0425057
8.25  0.0418031
8.28  0.0410762
8.31  0.0403254
8.34  0.0395513
8.37  0.0387544
8.4  0.0379351
8.43  0.0370941
8.46  0.0362319
8.49  0.0353491
8.52  0.0344462
8.55  0.0335237
8.58  0.0325823
8.61  0.0316226
8.64  0.0306451
8.67  0.0296505
8.7  0.0286393
8.73  0.0276122
8.76  0.0265698
8.79  0.0255127
8.82  0.0244416
8.85  0.0233582
8.88  0.0222638
8.91  0.0211589
8.94  0.0200444
8.97  0.0189209
9  0.017789
9.03  0.0166496
9.06  0.0155032
9.09  0.0143507
9.12  0.0131926
9.15  0.0120297
9.18  0.0108627
9.21  0.00969219
9.24  0.00851899
9.27  0.00734374
9.3  0.00616713
9.33  0.00498986
9.36  0.0038126
9.39  0.00263604
9.42  0.00146087
9.45  0.00028776
9.48  -0.000882603
9.51  -0.00204955
9.54  -0.0032124
9.57  -0.00437049
9.6  -0.00552315
9.63  -0.00666973
9.66  -0.00780955
9.69  -0.00894197
9.72  -0.0100663
9.75  -0.011182
9.78  -0.0122883
9.81  -0.0133847
9.84  -0.0144704
9.87  -0.0155449
9.9  -0.0166075
9.93  -0.0176577
9.96  -0.0186948
9.99  -0.0197182
10.02  -0.0207273
10.05  -0.0217216
10.08  -0.0227004
10.11  -0.0236632
10.14  -0.0246093
10.17  -0.0255356
10.2  -0.0264432
10.23  -0.0273317
10.26  -0.0282006
10.29  -0.0290493
10.32  -0.0298776
10.35  -0.030685
10.38  -0.031471
10.41  -0.0322353
10.44  -0.0329775
10.47  -0.0336972
10.5  -0.034394
10.53  -0.0350677
10.56  -0.0357178
10.59  -0.036344
10.62  -0.0369461
10.65  -0.0375238
10.68  -0.0380766
10.71  -0.0386045
10.74  -0.0391071
10.77  -0.0395842
10.8  -0.0400355
10.83  -0.0404609
10.86  -0.04086
10.89  -0.0412329
10.92  -0.0415792
10.95  -0.0418988
10.98  -0.0421916
11.01  -0.0424574
11.04  -0.0426962
11.07  -0.0429078
11.1  -0.0430922
11.13  -0.0432492
11.16  -0.043379
11.19  -0.0434813
11.22  -0.0435563
11.25  -0.0436037
11.28  -0.0436236
11.31  -0.0436159
11.34  -0.0435808
11.37  -0.0435183
11.4  -0.0434286
11.43  -0.0433117
11.46  -0.0431678
11.49  -0.0429971
11.52  -0.0427997
11.55  -0.0425758
11.58  -0.0423256
11.61  -0.0420494
11.64  -0.0417472
11.67  -0.0414195
11.7  -0.0410665
11.73  -0.0406883
11.76  -0.0402855
11.79  -0.0398581
11.82  -0.0394065
11.85  -0.0389311
11.88  -0.0384321
11.91  -0.0379101
11.94  -0.0373652
11.97  -0.036798
12  -0.0362089
12.03  -0.0355981
12.06  -0.0349662
12.09  -0.0343136
12.12  -0.0336408
12.15  -0.0329481
12.18  -0.032236
12.21  -0.0315051
12.24  -0.0307557
12.27  -0.0299884
12.3  -0.0292037
12.33  -0.028402
12.36  -0.0275839
12.39  -0.0267499
12.42  -0.0259005
12.45  -0.0250362
12.48  -0.024158
12.51  -0.0232673
12.54  -0.0223644
12.57  -0.0214501
12.6  -0.020525
12.63  -0.0195895
12.66  -0.0186444
12.69  -0.0176902
12.72  -0.0167275
12.75  -0.0157569
12.78  -0.0147791
12.81  -0.0137946
12.84  -0.012804
12.87  -0.011808
12.9  -0.0108071
12.93  -0.009802
12.96  -0.00879326
12.99  -0.00778148
13.02  -0.00676727
13.05  -0.00575123
13.08  -0.00473397
13.11  -0.00371608
13.14  -0.00269816
13.17  -0.00168081
13.2  -0.000664625
13.23  0.000349805
13.26  0.00136189
13.29  0.00237103
13.32  0.00337666
13.35  0.00437818
13.38  0.00537501
13.41  0.00636658
13.44  0.00735231
13.47  0.00833163
13.5  0.00930397
13.53  0.0102688
13.56  0.0112255
13.59  0.0121735
13.62  0.0131124
13.65  0.0140415
13.68  0.0149603
13.71  0.0158682
13.74  0.0167648
13.77  0.0176496
13.8  0.0185219
13.83  0.0193813
13.86  0.0202274
13.89  0.0210595
13.92  0.0218772
13.95  0.02268
13.98  0.0234675
14.01  0.0242391
14.04  0.0249932
14.07  0.0257291
14.1  0.0264473
14.13  0.0271473
14.16  0.0278288
14.19  0.0284915
14.22  0.029135
14.25  0.0297589
14.28  0.0303631
14.31  0.0309471
14.34  0.0315106
14.37  0.0320535
14.4  0.0325753
14.43  0.0330759
14.46  0.033555
14.49  0.0340124
14.52  0.0344478
14.55  0.0348611
14.58  0.035252
14.61  0.0356204
14.64  0.0359661
14.67  0.0362889
14.7  0.0365887
14.73  0.0368653
14.76  0.0371187
14.79  0.0373487
14.82  0.0375553
14.85  0.0377383
14.88  0.0378978
14.91  0.0380336
14.94  0.0381457
14.97  0.0382341
15  0.0382988
15.03  0.0383397
15.06  0.0383567
15.09  0.0383498
15.12  0.0383192
15.15  0.0382648
15.18  0.0381868
15.21  0.0380854
15.24  0.0379605
15.27  0.0378124
15.3  0.0376412
15.33  0.0374471
15.36  0.0372302
15.39  0.0369907
15.42  0.0367288
15.45  0.0364448
15.48  0.0361389
15.51  0.0358112
15.54  0.035462
15.57  0.0350916
15.6  0.0347002
15.63  0.0342881
15.66  0.0338556
15.69  0.0334031
15.72  0.0329308
15.75  0.0324391
15.78  0.0319283
15.81  0.0313988
15.84  0.0308509
15.87  0.0302851
15.9  0.0297016
15.93  0.0291009
15.96  0.0284834
15.99  0.0278494
16.02  0.0271994
16.05  0.0265338
16.08  0.0258531
16.11  0.0251576
16.14  0.0244478
16.17  0.0237245
16.2  0.0229886
16.23  0.0222405
16.26  0.0214809
16.29  0.0207101
16.32  0.0199287
16.35  0.0191373
16.38  0.0183364
16.41  0.0175263
16.44  0.0167078
16.47  0.0158813
16.5  0.0150473
16.53  0.0142064
16.56  0.0133591
16.59  0.0125059
16.62  0.0116474
16.65  0.010784
16.68  0.00991642
16.71  0.00904507
16.74  0.00817052
16.77  0.0072933
16.8  0.00641394
16.83  0.00553298
16.86  0.00465094
16.89  0.00376835
16.92  0.00288575
16.95  0.00200366
16.98  0.00112261
17.01  0.000243118
17.04  -0.000634295
17.07  -0.00150911
17.1  -0.00238081
17.13  -0.00324888
17.16  -0.00411281
17.19  -0.0049721
17.22  -0.00582624
17.25  -0.00667473
17.28  -0.00751708
17.31  -0.0083528
17.34  -0.00918139
17.37  -0.0100024
17.4  -0.0108153
17.43  -0.0116196
17.46  -0.012415
17.49  -0.0132008
17.52  -0.0139767
17.55  -0.0147423
17.58  -0.0154969
17.61  -0.0162404
17.64  -0.0169721
17.67  -0.0176917
17.7  -0.0183987
17.73  -0.0190928
17.76  -0.0197735
17.79  -0.0204405
17.82  -0.0210933
17.85  -0.0217316
17.88  -0.0223551
17.91  -0.0229633
17.94  -0.0235559
17.97  -0.0241325
18  -0.0246926
18.03  -0.025235
18.06  -0.0257602
18.09  -0.0262679
18.12  -0.0267579
18.15  -0.0272299
18.18  -0.0276837
18.21  -0.028119
18.24  -0.0285357
18.27  -0.0289336
18.3  -0.0293124
18.33  -0.029672
18.36  -0.0300122
18.39  -0.0303329
18.42  -0.0306338
18.45  -0.030915
18.48  -0.0311761
18.51  -0.0314172
18.54  -0.0316381
18.57  -0.0318388
18.6  -0.0320191
18.63  -0.0321789
18.66  -0.0323184
18.69  -0.0324373
18.72  -0.0325356
18.75  -0.0326135
18.78  -0.0326707
18.81  -0.0327073
18.84  -0.0327232
18.87  -0.0327185
18.9  -0.0326932
18.93  -0.0326473
18.96  -0.032581
18.99  -0.0324944
19.02  -0.0323875
19.05  -0.0322604
19.08  -0.0321134
19.11  -0.0319464
19.14  -0.0317598
19.17  -0.0315535
19.2  -0.0313279
19.23  -0.031083
19.26  -0.0308192
19.29  -0.0305365
19.32  -0.0302351
19.35  -0.0299154
19.38  -0.0295775
19.41  -0.0292217
19.44  -0.0288482
19.47  -0.0284573
19.5  -0.0280493
19.53  -0.0276245
19.56  -0.0271832
19.59  -0.0267256
19.62  -0.0262521
19.65  -0.0257631
19.68  -0.0252587
19.71  -0.0247395
19.74  -0.0242056
19.77  -0.0236578
19.8  -0.0230966
19.83  -0.0225225
19.86  -0.0219357
19.89  -0.0213367
19.92  -0.0207259
19.95  -0.0201037
19.98  -0.0194706
20.01  -0.018827
20.04  -0.0181733
20.07  -0.0175099
20.1  -0.0168374
20.13  -0.016156
20.16  -0.0154663
20.19  -0.0147688
20.22  -0.0140638
20.25  -0.0133518
20.28  -0.0126333
20.31  -0.0119088
20.34  -0.0111786
20.37  -0.0104433
20.4  -0.0097033
20.43  -0.00895906
20.46  -0.00821106
20.49  -0.00745976
20.52  -0.00670561
20.55  -0.00594908
20.58  -0.00519064
20.61  -0.00443074
20.64  -0.00366985
20.67  -0.00290843
20.7  -0.00214693
20.73  -0.00138583
20.76  -0.000625563
20.79  0.000133398
20.82  0.000890604
20.85  0.0016456
20.88  0.00239794
20.91  0.00314718
20.94  0.00389287
20.97  0.00463456
21  0.00537182
21.03  0.00610422
21.06  0.00683131
21.09  0.00755267
21.12  0.00826788
21.15  0.0089765
21.18  0.00967814
21.21  0.0103724
21.24  0.0110588
21.27  0.011737
21.3  0.0124066
21.33  0.0130671
21.36  0.0137183
21.39  0.0143597
21.42  0.014991
21.45  0.0156117
21.48  0.0162216
21.51  0.0168202
21.54  0.0174072
21.57  0.0179823
21.6  0.0185452
21.63  0.0190954
21.66  0.0196328
21.69  0.020157
21.72  0.0206676
21.75  0.0211645
21.78  0.0216472
21.81  0.0221156
21.84  0.0225694
21.87  0.0230082
21.9  0.023432
21.93  0.0238404
21.96  0.0242331
21.99  0.02461
22.02  0.0249701
22.05  0.0253139
22.08  0.0256411
22.11  0.0259518
22.14  0.0262456
22.17  0.0265225
22.2  0.0267824
22.23  0.0270251
22.26  0.0272504
22.29  0.0274585
22.32  0.027649


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_csf_16.dat <==
0  0.0543819
0.03  0.0543657
0.06  0.054317
0.09  0.054236
0.12  0.0541228
0.15  0.0539776
0.18  0.0538007
0.21  0.0535923
0.24  0.0533526
0.27  0.053082
0.3  0.0527807
0.33  0.0524491
0.36  0.0520876
0.39  0.0516964
0.42  0.051276
0.45  0.0508268
0.48  0.0503492
0.51  0.0498437
0.54  0.0493107
0.57  0.0487507
0.6  0.0481642
0.63  0.0475518
0.66  0.0469138
0.69  0.046251
0.72  0.0455638
0.75  0.0448528
0.78  0.0441186
0.81  0.0433618
0.84  0.042583
0.87  0.0417828
0.9  0.0409618
0.93  0.0401207
0.96  0.0392602
0.99  0.0383808
1.02  0.0374833
1.05  0.0365683
1.08  0.0356365
1.11  0.0346885
1.14  0.0337251
1.17  0.032747
1.2  0.0317548
1.23  0.0307492
1.26  0.0297309
1.29  0.0287007
1.32  0.0276592
1.35  0.0266072
1.38  0.0255453
1.41  0.0244743
1.44  0.0233948
1.47  0.0223075
1.5  0.0212132
1.53  0.0201125
1.56  0.0190062
1.59  0.0178949
1.62  0.0167794
1.65  0.0156602
1.68  0.0145381
1.71  0.0134138
1.74  0.0122879
1.77  0.0111611
1.8  0.010034
1.83  0.00890734
1.86  0.00778175
1.89  0.00665785
1.92  0.00553628
1.95  0.00441768
1.98  0.00330265
2.01  0.00219183
2.04  0.00108581
2.07  -1.48009e-05
2.1  -0.00110941
2.13  -0.00219744
2.16  -0.0032783
2.19  -0.00435144
2.22  -0.00541627
2.25  -0.00647226
2.28  -0.00751885
2.31  -0.00855552
2.34  -0.00958172
2.37  -0.0105969
2.4  -0.0116007
2.43  -0.0125924
2.46  -0.0135716
2.49  -0.0145379
2.52  -0.0154907
2.55  -0.0164296
2.58  -0.0173541
2.61  -0.0182637
2.64  -0.0191581
2.67  -0.0200368
2.7  -0.0208994
2.73  -0.0217454
2.76  -0.0225744
2.79  -0.0233862
2.82  -0.0241802
2.85  -0.0249561
2.88  -0.0257136
2.91  -0.0264522
2.94  -0.0271717
2.97  -0.0278717
3  -0.028552
3.03  -0.029212
3.06  -0.0298517
3.09  -0.0304707
3.12  -0.0310687
3.15  -0.0316454
3.18  -0.0322007
3.21  -0.0327342
3.24  -0.0332457
3.27  -0.033735
3.3  -0.0342019
3.33  -0.0346462
3.36  -0.0350678
3.39  -0.0354664
3.42  -0.0358418
3.45  -0.0361941
3.48  -0.0365229
3.51  -0.0368283
3.54  -0.03711
3.57  -0.0373679
3.6  -0.0376019
3.63  -0.037812
3.66  -0.037998
3.69  -0.03816
3.72  -0.0382978
3.75  -0.0384114
3.78  -0.0385008
3.81  -0.038566
3.84  -0.0386069
3.87  -0.0386231
3.9  -0.0386146
3.93  -0.0385812
3.96  -0.0385233
3.99  -0.0384408
4.02  -0.0383338
4.05  -0.0382026
4.08  -0.0380473
4.11  -0.037868
4.14  -0.0376649
4.17  -0.0374383
4.2  -0.0371884
4.23  -0.0369153
4.26  -0.0366194
4.29  -0.0363009
4.32  -0.03596
4.35  -0.0355971
4.38  -0.0352125
4.41  -0.0348062
4.44  -0.0343787
4.47  -0.0339303
4.5  -0.0334612
4.53  -0.032972
4.56  -0.0324629
4.59  -0.0319344
4.62  -0.0313869
4.65  -0.0308207
4.68  -0.0302364
4.71  -0.0296344
4.74  -0.0290151
4.77  -0.0283789
4.8  -0.0277264
4.83  -0.027058
4.86  -0.0263742
4.89  -0.0256756
4.92  -0.0249625
4.95  -0.0242355
4.98  -0.0234951
5.01  -0.0227419
5.04  -0.0219763
5.07  -0.0211989
5.1  -0.0204102
5.13  -0.0196108
5.16  -0.0188011
5.19  -0.0179818
5.22  -0.0171534
5.25  -0.0163164
5.28  -0.0154714
5.31  -0.0146189
5.34  -0.0137595
5.37  -0.0128938
5.4  -0.0120223
5.43  -0.0111455
5.46  -0.0102641
5.49  -0.00937852
5.52  -0.00848938
5.55  -0.00759722
5.58  -0.00670259
5.61  -0.00580605
5.64  -0.00490813
5.67  -0.00400938
5.7  -0.00311035
5.73  -0.00221158
5.76  -0.00131359
5.79  -0.000416919
5.82  0.000477904
5.85  0.00137036
5.88  0.00225992
5.91  0.00314609
5.94  0.00402834
5.97  0.00490618
6  0.00577911
6.03  0.00664664
6.06  0.00750828
6.09  0.00836356
6.12  0.00921199
6.15  0.0100531
6.18  0.0108865
6.21  0.0117116
6.24  0.0125281
6.27  0.0133354
6.3  0.0141332
6.33  0.0149211
6.36  0.0156985
6.39  0.0164652
6.42  0.0172207
6.45  0.0179646
6.48  0.0186965
6.51  0.019416
6.54  0.0201229
6.57  0.0208167
6.6  0.021497
6.63  0.0221636
6.66  0.022816
6.69  0.0234541
6.72  0.0240774
6.75  0.0246856
6.78  0.0252785
6.81  0.0258557
6.84  0.026417
6.87  0.0269622
6.9  0.0274909
6.93  0.0280029
6.96  0.0284979
6.99  0.0289759
7.02  0.0294364
7.05  0.0298793
7.08  0.0303044
7.11  0.0307116
7.14  0.0311006
7.17  0.0314713
7.2  0.0318235
7.23  0.032157
7.26  0.0324718
7.29  0.0327677
7.32  0.0330446
7.35  0.0333023
7.38  0.0335407
7.41  0.0337597
7.44  0.0339591
7.47  0.034139
7.5  0.0342993
7.53  0.0344399
7.56  0.0345608
7.59  0.0346621
7.62  0.0347436
7.65  0.0348054
7.68  0.0348469
7.71  0.034868
7.74  0.0348688
7.77  0.0348493
7.8  0.0348095
7.83  0.0347496
7.86  0.0346696
7.89  0.0345697
7.92  0.0344498
7.95  0.0343102
7.98  0.0341507
8.01  0.0339717
8.04  0.0337732
8.07  0.0335555
8.1  0.0333187
8.13  0.033063
8.16  0.0327887
8.19  0.0324959
8.22  0.032185
8.25  0.031856
8.28  0.0315092
8.31  0.0311447
8.34  0.0307629
8.37  0.030364
8.4  0.0299484
8.43  0.0295164
8.46  0.0290683
8.49  0.0286045
8.52  0.0281252
8.55  0.0276309
8.58  0.0271219
8.61  0.0265986
8.64  0.0260613
8.67  0.0255105
8.7  0.0249465
8.73  0.0243698
8.76  0.0237807
8.79  0.0231796
8.82  0.0225671
8.85  0.0219434
8.88  0.0213091
8.91  0.0206645
8.94  0.0200101
8.97  0.0193464
9  0.0186737
9.03  0.0179926
9.06  0.0173035
9.09  0.0166069
9.12  0.0159032
9.15  0.0151928
9.18  0.0144763
9.21  0.013754
9.24  0.0130266
9.27  0.0122943
9.3  0.0115578
9.33  0.0108174
9.36  0.0100736
9.39  0.00932694
9.42  0.00857781
9.45  0.0078267
9.48  0.00707406
9.51  0.00632036
9.54  0.00556604
9.57  0.00481156
9.6  0.00405738
9.63  0.00330395
9.66  0.0025517
9.69  0.00180108
9.72  0.00105253
9.75  0.000306483
9.78  -0.000436633
9.81  -0.00117639
9.84  -0.00191238
9.87  -0.00264416
9.9  -0.00337135
9.93  -0.00409352
9.96  -0.00481028
9.99  -0.00552124
10.02  -0.006226
10.05  -0.00692418
10.08  -0.00761541
10.11  -0.00829931
10.14  -0.00897551
10.17  -0.00964366
10.2  -0.0103034
10.23  -0.0109544
10.26  -0.0115963
10.29  -0.0122288
10.32  -0.0128516
10.35  -0.0134642
10.38  -0.0140666
10.41  -0.0146582
10.44  -0.0152388
10.47  -0.0158082
10.5  -0.0163661
10.53  -0.0169121
10.56  -0.017446
10.59  -0.0179676
10.62  -0.0184766
10.65  -0.0189728
10.68  -0.0194558
10.71  -0.0199256
10.74  -0.0203818
10.77  -0.0208244
10.8  -0.0212529
10.83  -0.0216674
10.86  -0.0220675
10.89  -0.0224531
10.92  -0.022824
10.95  -0.0231801
10.98  -0.0235212
11.01  -0.0238472
11.04  -0.0241579
11.07  -0.0244532
11.1  -0.024733
11.13  -0.0249972
11.16  -0.0252456
11.19  -0.0254782
11.22  -0.0256948
11.25  -0.0258955
11.28  -0.0260801
11.31  -0.0262486
11.34  -0.0264008
11.37  -0.0265368
11.4  -0.0266565
11.43  -0.0267597
11.46  -0.0268466
11.49  -0.0269172
11.52  -0.0269713
11.55  -0.0270087
11.58  -0.0270294
11.61  -0.0270332
11.64  -0.0270203
11.67  -0.0269907
11.7  -0.0269445
11.73  -0.0268817
11.76  -0.0268024
11.79  -0.0267067
11.82  -0.0265947
11.85  -0.0264663
11.88  -0.0263218
11.91  -0.0261613
11.94  -0.0259849
11.97  -0.0257928
12  -0.0255851
12.03  -0.0253619
12.06  -0.0251234
12.09  -0.0248698
12.12  -0.0246012
12.15  -0.0243179
12.18  -0.0240201
12.21  -0.023708
12.24  -0.0233819
12.27  -0.0230421
12.3  -0.0226887
12.33  -0.022322
12.36  -0.0219424
12.39  -0.0215501
12.42  -0.0211454
12.45  -0.0207286
12.48  -0.0203
12.51  -0.0198599
12.54  -0.0194087
12.57  -0.0189466
12.6  -0.018474
12.63  -0.0179912
12.66  -0.0174986
12.69  -0.0169965
12.72  -0.0164853
12.75  -0.0159653
12.78  -0.0154368
12.81  -0.0149003
12.84  -0.0143561
12.87  -0.0138045
12.9  -0.013246
12.93  -0.012681
12.96  -0.0121097
12.99  -0.0115326
13.02  -0.01095
13.05  -0.0103624
13.08  -0.00977012
13.11  -0.00917354
13.14  -0.00857305
13.17  -0.00796903
13.2  -0.00736187
13.23  -0.00675196
13.26  -0.00613968
13.29  -0.00552541
13.32  -0.00490954
13.35  -0.00429245
13.38  -0.00367451
13.41  -0.00305611
13.44  -0.00243762
13.47  -0.00181941
13.5  -0.00120186
13.53  -0.000585338
13.56  2.97969e-05
13.59  0.000643179
13.62  0.00125445
13.65  0.00186325
13.68  0.00246923
13.71  0.00307203
13.74  0.00367132
13.77  0.00426676
13.8  0.004858
13.83  0.00544471
13.86  0.00602657
13.89  0.00660325
13.92  0.00717444
13.95  0.00773981
13.98  0.00829907
14.01  0.0088519
14.04  0.00939801
14.07  0.00993711
14.1  0.0104689
14.13  0.0109931
14.16  0.0115095
14.19  0.0120177
14.22  0.0125175
14.25  0.0130086
14.28  0.0134909
14.31  0.013964
14.34  0.0144277
14.37  0.0148817
14.4  0.0153259
14.43  0.01576
14.46  0.0161838
14.49  0.0165971
14.52  0.0169996
14.55  0.0173913
14.58  0.0177718
14.61  0.0181411
14.64  0.0184988
14.67  0.018845
14.7  0.0191793
14.73  0.0195017
14.76  0.019812
14.79  0.02011
14.82  0.0203956
14.85  0.0206687
14.88  0.0209292
14.91  0.0211769
14.94  0.0214118
14.97  0.0216337
15  0.0218426
15.03  0.0220383
15.06  0.0222208
15.09  0.02239
15.12  0.0225458
15.15  0.0226881
15.18  0.0228169
15.21  0.0229321
15.24  0.0230337
15.27  0.0231217
15.3  0.0231961
15.33  0.0232568
15.36  0.0233039
15.39  0.023337
15.42  0.0233561
15.45  0.0233612
15.48  0.0233524
15.51  0.0233296
15.54  0.023293
15.57  0.0232426
15.6  0.0231784
15.63  0.0231005
15.66  0.023009
15.69  0.0229039
15.72  0.0227853
15.75  0.0226534
15.78  0.0225081
15.81  0.0223498
15.84  0.0221784
15.87  0.0219942
15.9  0.0217973
15.93  0.0215878
15.96  0.021366
15.99  0.0211319
16.02  0.0208857
16.05  0.0206275
16.08  0.0203576
16.11  0.0200762
16.14  0.0197835
16.17  0.0194796
16.2  0.0191649
16.23  0.0188396
16.26  0.0185038
16.29  0.0181579
16.32  0.0178021
16.35  0.0174367
16.38  0.0170618
16.41  0.0166779
16.44  0.0162851
16.47  0.0158837
16.5  0.0154741
16.53  0.0150564
16.56  0.0146311
16.59  0.0141983
16.62  0.0137584
16.65  0.0133116
16.68  0.0128583
16.71  0.0123989
16.74  0.0119335
16.77  0.0114624
16.8  0.0109861
16.83  0.0105048
16.86  0.0100189
16.89  0.00952858
16.92  0.00903424
16.95  0.00853617
16.98  0.00803471
17.01  0.00753017
17.04  0.00702286
17.07  0.0065131
17.1  0.00600122
17.13  0.00548753
17.16  0.00497234
17.19  0.00445598
17.22  0.00393876
17.25  0.00342099
17.28  0.00290299
17.31  0.00238506
17.34  0.00186752
17.37  0.00135067
17.4  0.000834818
17.43  0.000320268
17.46  -0.000192681
17.49  -0.00070373
17.52  -0.00121258
17.55  -0.00171895
17.58  -0.00222254
17.61  -0.00272307
17.64  -0.00322024
17.67  -0.0037138
17.7  -0.00420344
17.73  -0.00468891
17.76  -0.00516994
17.79  -0.00564626
17.82  -0.0061176
17.85  -0.00658371
17.88  -0.00704434
17.91  -0.00749924
17.94  -0.00794815
17.97  -0.00839086
18  -0.0088271
18.03  -0.00925666
18.06  -0.00967931
18.09  -0.0100948
18.12  -0.010503
18.15  -0.0109036
18.18  -0.0112964
18.21  -0.0116813
18.24  -0.012058
18.27  -0.0124263
18.3  -0.0127861
18.33  -0.0131371
18.36  -0.0134793
18.39  -0.0138124
18.42  -0.0141362
18.45  -0.0144506
18.48  -0.0147555
18.51  -0.0150507
18.54  -0.0153361
18.57  -0.0156115
18.6  -0.0158767
18.63  -0.0161318
18.66  -0.0163765
18.69  -0.0166107
18.72  -0.0168344
18.75  -0.0170474
18.78  -0.0172496
18.81  -0.017441
18.84  -0.0176215
18.87  -0.017791
18.9  -0.0179494
18.93  -0.0180967
18.96  -0.0182328
18.99  -0.0183577
19.02  -0.0184713
19.05  -0.0185735
19.08  -0.0186644
19.11  -0.0187438
19.14  -0.0188118
19.17  -0.0188684
19.2  -0.0189135
19.23  -0.0189472
19.26  -0.0189691
19.29  -0.0189794
19.32  -0.018978
19.35  -0.0189651
19.38  -0.0189405
19.41  -0.0189044
19.44  -0.0188568
19.47  -0.0187979
19.5  -0.0187275
19.53  -0.0186459
19.56  -0.0185531
19.59  -0.0184491
19.62  -0.0183341
19.65  -0.0182081
19.68  -0.0180712
19.71  -0.0179236
19.74  -0.0177653
19.77  -0.0175965
19.8  -0.0174172
19.83  -0.0172277
19.86  -0.017028
19.89  -0.0168184
19.92  -0.0165989
19.95  -0.0163698
19.98  -0.0161313
20.01  -0.0158834
20.04  -0.0156265
20.07  -0.0153607
20.1  -0.0150861
20.13  -0.014803
20.16  -0.0145116
20.19  -0.0142122
20.22  -0.0139048
20.25  -0.0135898
20.28  -0.0132673
20.31  -0.0129376
20.34  -0.012601
20.37  -0.0122575
20.4  -0.0119076
20.43  -0.0115514
20.46  -0.0111891
20.49  -0.0108211
20.52  -0.0104475
20.55  -0.0100686
20.58  -0.0096847
20.61  -0.00929599
20.64  -0.00890275
20.67  -0.00850524
20.7  -0.00810371
20.73  -0.00769843
20.76  -0.00728965
20.79  -0.00687765
20.82  -0.00646268
20.85  -0.006045
20.88  -0.00562488
20.91  -0.00520258
20.94  -0.00477837
20.97  -0.00435251
21  -0.00392527
21.03  -0.0034969
21.06  -0.00306768
21.09  -0.00263785
21.12  -0.00220769
21.15  -0.00177745
21.18  -0.0013474
21.21  -0.000917782
21.24  -0.000488862
21.27  -6.08923e-05
21.3  0.000365875
21.33  0.000791188
21.36  0.0012148
21.39  0.00163646
21.42  0.00205593
21.45  0.00247296
21.48  0.00288731
21.51  0.00329876
21.54  0.00370705
21.57  0.00411197
21.6  0.00451327
21.63  0.00491075
21.66  0.00530417
21.69  0.00569331
21.72  0.00607797
21.75  0.00645792
21.78  0.00683296
21.81  0.00720288
21.84  0.00756748
21.87  0.00792657
21.9  0.00827995
21.93  0.00862742
21.96  0.00896882
21.99  0.00930394
22.02  0.00963262
22.05  0.00995468
22.08  0.01027
22.11  0.0105783
22.14  0.0108795
22.17  0.0111734
22.2  0.01146
22.23  0.0117389
22.26  0.0120102
22.29  0.0122737
22.32  0.0125291
22.35  0.0127765
22.38  0.0130156
22.41  0.0132465
22.44  0.0134688
22.47  0.0136827
22.5  0.0138878
22.53  0.0140843
22.56  0.0142719
22.59  0.0144505
22.62  0.0146202
22.65  0.0147808
22.68  0.0149323
22.71  0.0150745
22.74  0.0152075
22.77  0.0153312
22.8  0.0154455
22.83  0.0155504
22.86  0.0156458
22.89  0.0157317
22.92  0.0158081
22.95  0.0158749
22.98  0.0159321
23.01  0.0159798
23.04  0.0160179
23.07  0.0160464
23.1  0.0160651
23.13  0.016074
23.16  0.0160732
23.19  0.0160628
23.22  0.0160426
23.25  0.0160129
23.28  0.0159735
23.31  0.0159247
23.34  0.0158663
23.37  0.0157986
23.4  0.0157214
23.43  0.0156349
23.46  0.0155392
23.49  0.0154343
23.52  0.0153203
23.55  0.0151974
23.58  0.0150656
23.61  0.0149251
23.64  0.0147759
23.67  0.0146182
23.7  0.014452
23.73  0.0142775
23.76  0.0140948
23.79  0.013904
23.82  0.0137053
23.85  0.0134988
23.88  0.0132847
23.91  0.0130632
23.94  0.0128344
23.97  0.0125984
24  0.0123554
24.03  0.0121057
24.06  0.0118494
24.09  0.0115866
24.12  0.0113175
24.15  0.0110424
24.18  0.0107614
24.21  0.0104747
24.24  0.0101825
24.27  0.00988503
24.3  0.00958245
24.33  0.00927498
24.36  0.00896281
24.39  0.00864617
24.42  0.00832525
24.45  0.00800027
24.48  0.00767143
24.51  0.00733896
24.54  0.00700306
24.57  0.00666396
24.6  0.00632187
24.63  0.005977
24.66  0.00562959
24.69  0.00527983
24.72  0.00492797
24.75  0.00457422
24.78  0.00421879
24.81  0.00386191
24.84  0.0035038
24.87  0.00314468
24.9  0.00278477
24.93  0.00242429
24.96  0.00206346
24.99  0.00170249
25.02  0.00134162
25.05  0.00098104
25.08  0.000620981
25.11  0.000261655
25.14  -9.67271e-05
25.17  -0.000453952
25.2  -0.000809811
25.23  -0.00116409
25.26  -0.0015166
25.29  -0.00186711
25.32  -0.00221544
25.35  -0.00256137
25.38  -0.00290472
25.41  -0.00324529
25.44  -0.00358287
25.47  -0.00391729
25.5  -0.00424835
25.53  -0.00457586
25.56  -0.00489965
25.59  -0.00521954
25.62  -0.00553534
25.65  -0.00584688
25.68  -0.00615399
25.71  -0.00645651
25.74  -0.00675426
25.77  -0.0070471
25.8  -0.00733485
25.83  -0.00761738
25.86  -0.00789452
25.89  -0.00816612
25.92  -0.00843206
25.95  -0.00869218
25.98  -0.00894635
26.01  -0.00919445
26.04  -0.00943634
26.07  -0.0096719
26.1  -0.00990101
26.13  -0.0101236
26.16  -0.0103394
26.19  -0.0105485
26.22  -0.0107507
26.25  -0.0109459
26.28  -0.0111341
26.31  -0.011315
26.34  -0.0114888
26.37  -0.0116552


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_csf_32.dat <==
0  0.0613225
0.03  0.0613021
0.06  0.0612413
0.09  0.0611402
0.12  0.060999
0.15  0.060818
0.18  0.0605975
0.21  0.0603379
0.24  0.0600394
0.27  0.0597026
0.3  0.0593277
0.33  0.0589152
0.36  0.0584656
0.39  0.0579794
0.42  0.0574571
0.45  0.0568991
0.48  0.0563062
0.51  0.0556787
0.54  0.0550174
0.57  0.0543228
0.6  0.0535956
0.63  0.0528364
0.66  0.0520459
0.69  0.0512248
0.72  0.0503738
0.75  0.0494936
0.78  0.0485849
0.81  0.0476485
0.84  0.0466851
0.87  0.0456954
0.9  0.0446803
0.93  0.0436406
0.96  0.0425769
0.99  0.0414902
1.02  0.0403812
1.05  0.0392508
1.08  0.0380997
1.11  0.0369287
1.14  0.0357388
1.17  0.0345307
1.2  0.0333052
1.23  0.0320632
1.26  0.0308055
1.29  0.029533
1.32  0.0282464
1.35  0.0269467
1.38  0.0256346
1.41  0.024311
1.44  0.0229767
1.47  0.0216325
1.5  0.0202794
1.53  0.018918
1.56  0.0175493
1.59  0.016174
1.62  0.014793
1.65  0.0134071
1.68  0.0120171
1.71  0.0106239
1.74  0.00922815
1.77  0.00783077
1.8  0.00643255
1.83  0.00503427
1.86  0.00363675
1.89  0.00224076
1.92  0.000847115
1.95  -0.000543408
1.98  -0.00193002
2.01  -0.00331194
2.04  -0.0046884
2.07  -0.00605861
2.1  -0.00742181
2.13  -0.00877722
2.16  -0.0101241
2.19  -0.0114617
2.22  -0.0127892
2.25  -0.0141059
2.28  -0.015411
2.31  -0.0167039
2.34  -0.0179837
2.37  -0.0192498
2.4  -0.0205013
2.43  -0.0217377
2.46  -0.0229581
2.49  -0.0241619
2.52  -0.0253484
2.55  -0.0265169
2.58  -0.0276667
2.61  -0.0287971
2.64  -0.0299074
2.67  -0.030997
2.7  -0.0320653
2.73  -0.0331116
2.76  -0.0341353
2.79  -0.0351358
2.82  -0.0361124
2.85  -0.0370646
2.88  -0.0379918
2.91  -0.0388934
2.94  -0.0397689
2.97  -0.0406177
3  -0.0414394
3.03  -0.0422335
3.06  -0.0429993
3.09  -0.0437366
3.12  -0.0444447
3.15  -0.0451234
3.18  -0.0457722
3.21  -0.0463906
3.24  -0.0469785
3.27  -0.0475353
3.3  -0.0480607
3.33  -0.0485546
3.36  -0.0490166
3.39  -0.0494465
3.42  -0.0498439
3.45  -0.0502088
3.48  -0.050541
3.51  -0.0508402
3.54  -0.0511064
3.57  -0.0513394
3.6  -0.0515392
3.63  -0.0517058
3.66  -0.0518389
3.69  -0.0519387
3.72  -0.0520055
3.75  -0.0520394
3.78  -0.0520407
3.81  -0.0520092
3.84  -0.0519452
3.87  -0.0518488
3.9  -0.05172
3.93  -0.0515591
3.96  -0.0513663
3.99  -0.0511417
4.02  -0.0508855
4.05  -0.0505981
4.08  -0.0502796
4.11  -0.0499305
4.14  -0.0495509
4.17  -0.0491412
4.2  -0.0487017
4.23  -0.0482329
4.26  -0.047735
4.29  -0.0472086
4.32  -0.046654
4.35  -0.0460717
4.38  -0.0454624
4.41  -0.0448264
4.44  -0.0441643
4.47  -0.0434764
4.5  -0.0427633
4.53  -0.0420256
4.56  -0.0412638
4.59  -0.0404783
4.62  -0.0396699
4.65  -0.0388389
4.68  -0.0379861
4.71  -0.0371121
4.74  -0.0362173
4.77  -0.0353025
4.8  -0.0343683
4.83  -0.0334152
4.86  -0.032444
4.89  -0.0314553
4.92  -0.0304497
4.95  -0.029428
4.98  -0.0283907
5.01  -0.0273386
5.04  -0.0262724
5.07  -0.0251927
5.1  -0.0241002
5.13  -0.0229957
5.16  -0.0218797
5.19  -0.0207532
5.22  -0.0196166
5.25  -0.0184708
5.28  -0.0173165
5.31  -0.0161543
5.34  -0.014985
5.37  -0.0138093
5.4  -0.0126279
5.43  -0.0114415
5.46  -0.0102509
5.49  -0.00905664
5.52  -0.00785958
5.55  -0.00666037
5.58  -0.00545972
5.61  -0.00425834
5.64  -0.00305693
5.67  -0.00185619
5.7  -0.000656821
5.73  0.00054049
5.76  0.00173505
5.79  0.00292617
5.82  0.00411316
5.85  0.00529536
5.88  0.00647207
5.91  0.00764262
5.94  0.00880636
5.97  0.00996261
6  0.0111107
6.03  0.01225
6.06  0.0133799
6.09  0.0144997
6.12  0.0156087
6.15  0.0167064
6.18  0.017792
6.21  0.0188651
6.24  0.0199249
6.27  0.0209709
6.3  0.0220024
6.33  0.0230189
6.36  0.0240198
6.39  0.0250045
6.42  0.0259724
6.45  0.0269229
6.48  0.0278556
6.51  0.0287698
6.54  0.029665
6.57  0.0305407
6.6  0.0313963
6.63  0.0322314
6.66  0.0330455
6.69  0.0338381
6.72  0.0346086
6.75  0.0353568
6.78  0.036082
6.81  0.0367838
6.84  0.0374619
6.87  0.0381159
6.9  0.0387453
6.93  0.0393497
6.96  0.0399289
6.99  0.0404824
7.02  0.0410099
7.05  0.0415111
7.08  0.0419858
7.11  0.0424336
7.14  0.0428544
7.17  0.0432477
7.2  0.0436135
7.23  0.0439516
7.26  0.0442617
7.29  0.0445437
7.32  0.0447975
7.35  0.0450229
7.38  0.0452199
7.41  0.0453884
7.44  0.0455283
7.47  0.0456396
7.5  0.0457223
7.53  0.0457766
7.56  0.0458024
7.59  0.0458
7.62  0.0457693
7.65  0.0457104
7.68  0.0456235
7.71  0.0455088
7.74  0.0453663
7.77  0.0451962
7.8  0.0449987
7.83  0.0447741
7.86  0.0445225
7.89  0.0442442
7.92  0.0439394
7.95  0.0436084
7.98  0.0432515
8.01  0.0428691
8.04  0.0424615
8.07  0.042029
8.1  0.041572
8.13  0.0410909
8.16  0.0405861
8.19  0.0400579
8.22  0.0395068
8.25  0.0389331
8.28  0.0383374
8.31  0.03772
8.34  0.0370814
8.37  0.036422
8.4  0.0357425
8.43  0.0350431
8.46  0.0343246
8.49  0.0335872
8.52  0.0328317
8.55  0.0320584
8.58  0.031268
8.61  0.0304609
8.64  0.0296377
8.67  0.028799
8.7  0.0279453
8.73  0.0270773
8.76  0.0261954
8.79  0.0253002
8.82  0.0243924
8.85  0.0234725
8.88  0.0225411
8.91  0.0215987
8.94  0.0206461
8.97  0.0196838
9  0.0187124
9.03  0.0177325
9.06  0.0167447
9.09  0.0157496
9.12  0.0147478
9.15  0.01374
9.18  0.0127267
9.21  0.0117087
9.24  0.0106863
9.27  0.00966042
9.3  0.0086315
9.33  0.0076002
9.36  0.00656714
9.39  0.00553292
9.42  0.00449815
9.45  0.00346344
9.48  0.0024294
9.51  0.00139664
9.54  0.000365756
9.57  -0.000662643
9.6  -0.00168796
9.63  -0.0027096
9.66  -0.00372696
9.69  -0.00473945
9.72  -0.0057465
9.75  -0.0067475
9.78  -0.00774187
9.81  -0.00872905
9.84  -0.00970846
9.87  -0.0106795
9.9  -0.0116417
9.93  -0.0125944
9.96  -0.013537
9.99  -0.0144691
10.02  -0.0153901
10.05  -0.0162995
10.08  -0.0171966
10.11  -0.0180811
10.14  -0.0189523
10.17  -0.0198098
10.2  -0.020653
10.23  -0.0214816
10.26  -0.0222949
10.29  -0.0230925
10.32  -0.0238739
10.35  -0.0246388
10.38  -0.0253865
10.41  -0.0261168
10.44  -0.0268291
10.47  -0.0275231
10.5  -0.0281983
10.53  -0.0288543
10.56  -0.0294909
10.59  -0.0301075
10.62  -0.0307038
10.65  -0.0312795
10.68  -0.0318343
10.71  -0.0323678
10.74  -0.0328797
10.77  -0.0333698
10.8  -0.0338377
10.83  -0.0342832
10.86  -0.0347061
10.89  -0.0351061
10.92  -0.0354831
10.95  -0.0358367
10.98  -0.0361668
11.01  -0.0364734
11.04  -0.0367561
11.07  -0.037015
11.1  -0.0372498
11.13  -0.0374605
11.16  -0.037647
11.19  -0.0378092
11.22  -0.0379471
11.25  -0.0380607
11.28  -0.03815
11.31  -0.0382149
11.34  -0.0382556
11.37  -0.0382723
11.4  -0.038265
11.43  -0.0382337
11.46  -0.0381786
11.49  -0.0380998
11.52  -0.0379973
11.55  -0.0378713
11.58  -0.037722
11.61  -0.0375494
11.64  -0.0373538
11.67  -0.0371353
11.7  -0.0368941
11.73  -0.0366305
11.76  -0.0363446
11.79  -0.0360368
11.82  -0.0357072
11.85  -0.0353562
11.88  -0.034984
11.91  -0.0345911
11.94  -0.0341776
11.97  -0.033744
12  -0.0332905
12.03  -0.0328174
12.06  -0.0323251
12.09  -0.0318141
12.12  -0.0312845
12.15  -0.0307369
12.18  -0.0301716
12.21  -0.0295889
12.24  -0.0289894
12.27  -0.0283734
12.3  -0.0277414
12.33  -0.0270937
12.36  -0.0264309
12.39  -0.0257533
12.42  -0.0250614
12.45  -0.0243558
12.48  -0.0236368
12.51  -0.022905
12.54  -0.0221607
12.57  -0.0214046
12.6  -0.0206371
12.63  -0.0198587
12.66  -0.0190699
12.69  -0.0182712
12.72  -0.0174632
12.75  -0.0166463
12.78  -0.015821
12.81  -0.014988
12.84  -0.0141476
12.87  -0.0133005
12.9  -0.0124472
12.93  -0.0115881
12.96  -0.0107239
12.99  -0.00985503
13.02  -0.00898207
13.05  -0.00810555
13.08  -0.00722601
13.11  -0.00634396
13.14  -0.00545997
13.17  -0.00457455
13.2  -0.00368824
13.23  -0.00280157
13.26  -0.00191509
13.29  -0.00102931
13.32  -0.000144772
13.35  0.000738004
13.38  0.00161849
13.41  0.00249617
13.44  0.00337052
13.47  0.00424102
13.5  0.00510716
13.53  0.00596843
13.56  0.00682433
13.59  0.00767435
13.62  0.008518
13.65  0.00935477
13.68  0.0101842
13.71  0.0110058
13.74  0.011819
13.77  0.0126235
13.8  0.0134186
13.83  0.0142041
13.86  0.0149794
13.89  0.015744
13.92  0.0164975
13.95  0.0172395
13.98  0.0179696
14.01  0.0186873
14.04  0.0193921
14.07  0.0200838
14.1  0.0207619
14.13  0.0214259
14.16  0.0220756
14.19  0.0227105
14.22  0.0233302
14.25  0.0239345
14.28  0.0245229
14.31  0.0250951
14.34  0.0256508
14.37  0.0261897
14.4  0.0267114
14.43  0.0272157
14.46  0.0277022
14.49  0.0281707
14.52  0.028621
14.55  0.0290527
14.58  0.0294656
14.61  0.0298595
14.64  0.0302342
14.67  0.0305894
14.7  0.0309251
14.73  0.0312409
14.76  0.0315367
14.79  0.0318125
14.82  0.032068
14.85  0.0323031
14.88  0.0325177
14.91  0.0327117
14.94  0.032885
14.97  0.0330377
15  0.0331695
15.03  0.0332805
15.06  0.0333706
15.09  0.0334399
15.12  0.0334884
15.15  0.0335162
15.18  0.0335232
15.21  0.0335097
15.24  0.0334755
15.27  0.0334209
15.3  0.0333459
15.33  0.0332506
15.36  0.0331351
15.39  0.0329995
15.42  0.032844
15.45  0.0326687
15.48  0.0324737
15.51  0.0322594
15.54  0.0320257
15.57  0.031773
15.6  0.0315015
15.63  0.0312113
15.66  0.0309028
15.69  0.0305761
15.72  0.0302316
15.75  0.0298696
15.78  0.0294902
15.81  0.0290938
15.84  0.0286807
15.87  0.0282512
15.9  0.0278055
15.93  0.027344
15.96  0.0268671
15.99  0.0263751
16.02  0.0258683
16.05  0.0253471
16.08  0.0248118
16.11  0.0242628
16.14  0.0237005
16.17  0.0231253
16.2  0.0225375
16.23  0.0219376
16.26  0.0213259
16.29  0.0207029
16.32  0.0200689
16.35  0.0194244
16.38  0.0187699
16.41  0.0181056
16.44  0.0174321
16.47  0.0167499
16.5  0.0160592
16.53  0.0153606
16.56  0.0146545
16.59  0.0139414
16.62  0.0132217
16.65  0.0124958
16.68  0.0117643
16.71  0.0110275
16.74  0.0102859
16.77  0.00954001
16.8  0.00879025
16.83  0.00803709
16.86  0.00728099
16.89  0.0065224
16.92  0.00576179
16.95  0.00499961
16.98  0.00423633
17.01  0.00347242
17.04  0.00270831
17.07  0.00194449
17.1  0.0011814
17.13  0.000419494
17.16  -0.000340764
17.19  -0.00109893
17.22  -0.00185454
17.25  -0.00260716
17.28  -0.00335633
17.31  -0.00410162
17.34  -0.00484258
17.37  -0.00557878
17.4  -0.00630978
17.43  -0.00703514
17.46  -0.00775445
17.49  -0.00846728
17.52  -0.0091732
17.55  -0.00987181
17.58  -0.0105627
17.61  -0.0112454
17.64  -0.0119197
17.67  -0.012585
17.7  -0.0132409
17.73  -0.0138872
17.76  -0.0145234
17.79  -0.0151491
17.82  -0.0157641
17.85  -0.0163678
17.88  -0.0169601
17.91  -0.0175404
17.94  -0.0181086
17.97  -0.0186642
18  -0.019207
18.03  -0.0197366
18.06  -0.0202527
18.09  -0.020755
18.12  -0.0212433
18.15  -0.0217173
18.18  -0.0221766
18.21  -0.0226211
18.24  -0.0230505
18.27  -0.0234645
18.3  -0.0238629
18.33  -0.0242455
18.36  -0.0246121
18.39  -0.0249625
18.42  -0.0252965
18.45  -0.0256139
18.48  -0.0259145
18.51  -0.0261983
18.54  -0.026465
18.57  -0.0267145
18.6  -0.0269467
18.63  -0.0271615
18.66  -0.0273588
18.69  -0.0275385
18.72  -0.0277006
18.75  -0.0278449
18.78  -0.0279714
18.81  -0.0280802
18.84  -0.0281711
18.87  -0.0282441
18.9  -0.0282993
18.93  -0.0283367
18.96  -0.0283564
18.99  -0.0283585
19.02  -0.0283429
19.05  -0.0283097
19.08  -0.028259
19.11  -0.0281909
19.14  -0.0281055
19.17  -0.0280028
19.2  -0.027883
19.23  -0.0277461
19.26  -0.0275924
19.29  -0.0274219
19.32  -0.0272349
19.35  -0.0270314
19.38  -0.0268116
19.41  -0.0265757
19.44  -0.0263239
19.47  -0.0260565
19.5  -0.0257736
19.53  -0.0254755
19.56  -0.0251624
19.59  -0.0248345
19.62  -0.024492
19.65  -0.0241353
19.68  -0.0237645
19.71  -0.0233799
19.74  -0.0229819
19.77  -0.0225706
19.8  -0.0221464
19.83  -0.0217096
19.86  -0.0212604
19.89  -0.0207993
19.92  -0.0203264
19.95  -0.0198421
19.98  -0.0193467
20.01  -0.0188406
20.04  -0.0183242
20.07  -0.0177976
20.1  -0.0172614
20.13  -0.0167158
20.16  -0.0161613
20.19  -0.0155981
20.22  -0.0150266
20.25  -0.0144473
20.28  -0.0138604
20.31  -0.0132664
20.34  -0.0126656
20.37  -0.0120584
20.4  -0.0114453
20.43  -0.0108265
20.46  -0.0102025
20.49  -0.00957373
20.52  -0.00894051
20.55  -0.00830326
20.58  -0.00766237
20.61  -0.00701825
20.64  -0.00637129
20.67  -0.00572189
20.7  -0.00507045
20.73  -0.00441738
20.76  -0.00376308
20.79  -0.00310793
20.82  -0.00245235
20.85  -0.00179673
20.88  -0.00114147
20.91  -0.000486969
20.94  0.000166382
20.97  0.000818187
21  0.00146806
21.03  0.0021156
21.06  0.00276042
21.09  0.00340215
21.12  0.00404039
21.15  0.00467477
21.18  0.0053049
21.21  0.00593042
21.24  0.00655096
21.27  0.00716615
21.3  0.00777562
21.33  0.00837901
21.36  0.00897597
21.39  0.00956616
21.42  0.0101492
21.45  0.0107248
21.48  0.0112926
21.51  0.0118522
21.54  0.0124034
21.57  0.0129458
21.6  0.0134791
21.63  0.014003
21.66  0.0145172
21.69  0.0150214
21.72  0.0155152
21.75  0.0159985
21.78  0.016471
21.81  0.0169323
21.84  0.0173822
21.87  0.0178204
21.9  0.0182468
21.93  0.018661
21.96  0.0190628
21.99  0.019452
22.02  0.0198284
22.05  0.0201918
22.08  0.0205419
22.11  0.0208786
22.14  0.0212017
22.17  0.021511
22.2  0.0218064
22.23  0.0220877
22.26  0.0223547
22.29  0.0226073
22.32  0.0228454
22.35  0.0230688
22.38  0.0232775
22.41  0.0234713
22.44  0.0236502
22.47  0.023814
22.5  0.0239628
22.53  0.0240964
22.56  0.0242148
22.59  0.024318
22.62  0.0244058
22.65  0.0244784
22.68  0.0245357
22.71  0.0245777
22.74  0.0246044
22.77  0.024616
22.8  0.0246123
22.83  0.0245936
22.86  0.0245597
22.89  0.0245109
22.92  0.0244471
22.95  0.0243684
22.98  0.0242749
23.01  0.0241667
23.04  0.0240439
23.07  0.0239067
23.1  0.0237551
23.13  0.0235892
23.16  0.0234093
23.19  0.0232154
23.22  0.0230078
23.25  0.0227865
23.28  0.0225518
23.31  0.0223039
23.34  0.0220429
23.37  0.021769
23.4  0.0214825
23.43  0.0211836
23.46  0.0208725
23.49  0.0205493
23.52  0.0202144
23.55  0.0198679
23.58  0.0195102
23.61  0.0191414
23.64  0.0187618
23.67  0.0183718
23.7  0.0179714
23.73  0.0175611
23.76  0.017141
23.79  0.0167116
23.82  0.016273
23.85  0.0158255
23.88  0.0153696
23.91  0.0149053
23.94  0.0144332
23.97  0.0139534
24  0.0134662
24.03  0.0129721
24.06  0.0124713
24.09  0.0119641
24.12  0.0114509
24.15  0.0109319
24.18  0.0104076
24.21  0.00987825
24.24  0.00934416
24.27  0.0088057
24.3  0.00826319
24.33  0.00771698
24.36  0.0071674
24.39  0.0066148
24.42  0.00605952
24.45  0.00550191
24.48  0.0049423
24.51  0.00438105
24.54  0.00381848
24.57  0.00325496
24.6  0.00269082
24.63  0.0021264
24.66  0.00156206
24.69  0.000998121
24.72  0.000434938
24.75  -0.000127154
24.78  -0.000687815
24.81  -0.00124671
24.84  -0.0018035
24.87  -0.00235785
24.9  -0.00290944
24.93  -0.00345792
24.96  -0.00400299
24.99  -0.0045443
25.02  -0.00508154
25.05  -0.00561439
25.08  -0.00614254
25.11  -0.00666566
25.14  -0.00718347
25.17  -0.00769563
25.2  -0.00820187
25.23  -0.00870187
25.26  -0.00919535
25.29  -0.00968201
25.32  -0.0101616
25.35  -0.0106338
25.38  -0.0110983
25.41  -0.0115549
25.44  -0.0120033
25.47  -0.0124433
25.5  -0.0128746
25.53  -0.0132969
25.56  -0.01371
25.59  -0.0141137
25.62  -0.0145077
25.65  -0.0148919
25.68  -0.0152659
25.71  -0.0156296
25.74  -0.0159829
25.77  -0.0163254
25.8  -0.0166569
25.83  -0.0169774
25.86  -0.0172867
25.89  -0.0175845
25.92  -0.0178707
25.95  -0.0181451
25.98  -0.0184077
26.01  -0.0186582
26.04  -0.0188965
26.07  -0.0191226
26.1  -0.0193362
26.13  -0.0195374
26.16  -0.0197259
26.19  -0.0199017
26.22  -0.0200648
26.25  -0.020215
26.28  -0.0203523
26.31  -0.0204766
26.34  -0.0205879
26.37  -0.0206861


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_csf_64.dat <==
0  0.0630082
0.03  0.0629866
0.06  0.0629222
0.09  0.0628151
0.12  0.0626655
0.15  0.0624736
0.18  0.0622399
0.21  0.0619645
0.24  0.0616478
0.27  0.0612901
0.3  0.0608918
0.33  0.0604532
0.36  0.0599746
0.39  0.0594566
0.42  0.0588995
0.45  0.0583037
0.48  0.0576698
0.51  0.0569981
0.54  0.0562891
0.57  0.0555434
0.6  0.0547615
0.63  0.0539437
0.66  0.0530908
0.69  0.0522032
0.72  0.0512816
0.75  0.0503263
0.78  0.0493382
0.81  0.0483193
0.84  0.0472719
0.87  0.0461964
0.9  0.0450938
0.93  0.0439648
0.96  0.0428104
0.99  0.0416315
1.02  0.0404289
1.05  0.0392035
1.08  0.0379562
1.11  0.0366879
1.14  0.0353995
1.17  0.0340918
1.2  0.0327658
1.23  0.0314224
1.26  0.0300625
1.29  0.0286869
1.32  0.0272965
1.35  0.0258923
1.38  0.0244751
1.41  0.0230458
1.44  0.0216053
1.47  0.0201545
1.5  0.0186942
1.53  0.0172254
1.56  0.0157489
1.59  0.0142656
1.62  0.0127764
1.65  0.0112821
1.68  0.00978359
1.71  0.00828178
1.74  0.0067775
1.77  0.00527163
1.8  0.00376502
1.83  0.00225853
1.86  0.00075302
1.89  -0.000750658
1.92  -0.00225165
1.95  -0.0037491
1.98  -0.00524217
2.01  -0.00673
2.04  -0.00821176
2.07  -0.00968659
2.1  -0.0111536
2.13  -0.0126121
2.16  -0.0140611
2.19  -0.0154999
2.22  -0.0169275
2.25  -0.0183432
2.28  -0.0197462
2.31  -0.0211356
2.34  -0.0225106
2.37  -0.0238703
2.4  -0.0252141
2.43  -0.0265411
2.46  -0.0278504
2.49  -0.0291414
2.52  -0.0304132
2.55  -0.0316651
2.58  -0.0328962
2.61  -0.0341059
2.64  -0.0352934
2.67  -0.0364579
2.7  -0.0375987
2.73  -0.0387152
2.76  -0.0398065
2.79  -0.0408721
2.82  -0.0419112
2.85  -0.0429232
2.88  -0.0439074
2.91  -0.0448633
2.94  -0.0457901
2.97  -0.0466874
3  -0.0475544
3.03  -0.0483907
3.06  -0.0491954
3.09  -0.0499654
3.12  -0.0507019
3.15  -0.0514046
3.18  -0.0520733
3.21  -0.0527076
3.24  -0.0533074
3.27  -0.0538723
3.3  -0.0544023
3.33  -0.0548971
3.36  -0.0553564
3.39  -0.0557803
3.42  -0.0561684
3.45  -0.0565208
3.48  -0.0568372
3.51  -0.0571176
3.54  -0.0573618
3.57  -0.05757
3.6  -0.0577419
3.63  -0.0578776
3.66  -0.0579771
3.69  -0.0580403
3.72  -0.0580673
3.75  -0.058058
3.78  -0.0580125
3.81  -0.057931
3.84  -0.0578137
3.87  -0.0576605
3.9  -0.0574717
3.93  -0.0572474
3.96  -0.0569878
3.99  -0.0566931
4.02  -0.0563636
4.05  -0.0559994
4.08  -0.0556008
4.11  -0.0551681
4.14  -0.0547016
4.17  -0.0542015
4.2  -0.0536681
4.23  -0.0531019
4.26  -0.0525031
4.29  -0.051872
4.32  -0.0512092
4.35  -0.0505149
4.38  -0.0497896
4.41  -0.0490338
4.44  -0.0482496
4.47  -0.0474375
4.5  -0.0465983
4.53  -0.0457325
4.56  -0.0448409
4.59  -0.0439241
4.62  -0.0429827
4.65  -0.0420176
4.68  -0.0410293
4.71  -0.0400187
4.74  -0.0389864
4.77  -0.0379333
4.8  -0.0368599
4.83  -0.0357671
4.86  -0.0346557
4.89  -0.0335263
4.92  -0.0323798
4.95  -0.0312169
4.98  -0.0300383
5.01  -0.0288449
5.04  -0.0276375
5.07  -0.0264167
5.1  -0.0251834
5.13  -0.0239384
5.16  -0.0226824
5.19  -0.0214161
5.22  -0.0201405
5.25  -0.0188562
5.28  -0.017564
5.31  -0.0162648
5.34  -0.0149592
5.37  -0.013648
5.4  -0.0123321
5.43  -0.0110121
5.46  -0.00968884
5.49  -0.00836309
5.52  -0.00703559
5.55  -0.0057071
5.58  -0.00437838
5.61  -0.00305017
5.64  -0.00172323
5.67  -0.000398287
5.7  0.000923902
5.73  0.0022426
5.76  0.00355707
5.79  0.00486659
5.82  0.00617042
5.85  0.00746783
5.88  0.0087581
5.91  0.0100405
5.94  0.0113144
5.97  0.0125789
6  0.0138335
6.03  0.0150773
6.06  0.0163097
6.09  0.0175301
6.12  0.0187376
6.15  0.0199317
6.18  0.0211116
6.21  0.0222767
6.24  0.0234263
6.27  0.0245596
6.3  0.0256762
6.33  0.0267753
6.36  0.0278562
6.39  0.0289184
6.42  0.0299611
6.45  0.0309839
6.48  0.031986
6.51  0.0329669
6.54  0.033926
6.57  0.0348627
6.6  0.0357764
6.63  0.0366666
6.66  0.0375327
6.69  0.0383742
6.72  0.0391906
6.75  0.0399813
6.78  0.040746
6.81  0.0414841
6.84  0.0421951
6.87  0.0428786
6.9  0.0435343
6.93  0.0441616
6.96  0.0447603
6.99  0.0453299
7.02  0.0458701
7.05  0.0463805
7.08  0.046861
7.11  0.0473111
7.14  0.0477306
7.17  0.0481193
7.2  0.0484769
7.23  0.0488032
7.26  0.0490981
7.29  0.0493604
7.32  0.049591
7.35  0.0497898
7.38  0.0499569
7.41  0.0500921
7.44  0.0501956
7.47  0.0502672
7.5  0.0503068
7.53  0.0503146
7.56  0.0502904
7.59  0.0502345
7.62  0.050147
7.65  0.0500279
7.68  0.0498774
7.71  0.0496957
7.74  0.0494829
7.77  0.0492392
7.8  0.0489646
7.83  0.0486592
7.86  0.048324
7.89  0.0479591
7.92  0.0475649
7.95  0.0471418
7.98  0.0466901
8.01  0.0462103
8.04  0.0457027
8.07  0.0451679
8.1  0.0446062
8.13  0.0440182
8.16  0.0434043
8.19  0.0427651
8.22  0.0421011
8.25  0.0414128
8.28  0.0407007
8.31  0.0399654
8.34  0.0392075
8.37  0.0384275
8.4  0.0376261
8.43  0.0368037
8.46  0.0359611
8.49  0.0350988
8.52  0.0342175
8.55  0.0333177
8.58  0.0324001
8.61  0.0314654
8.64  0.0305141
8.67  0.0295469
8.7  0.0285646
8.73  0.0275676
8.76  0.0265568
8.79  0.0255327
8.82  0.024496
8.85  0.0234474
8.88  0.0223876
8.91  0.0213172
8.94  0.0202368
8.97  0.0191473
9  0.0180492
9.03  0.0169432
9.06  0.0158301
9.09  0.0147104
9.12  0.0135849
9.15  0.0124543
9.18  0.0113191
9.21  0.0101802
9.24  0.00903815
9.27  0.00789364
9.3  0.00674737
9.33  0.0056
9.36  0.00445221
9.39  0.00330466
9.42  0.00215803
9.45  0.00101299
9.48  -0.000129801
9.51  -0.00126968
9.54  -0.00240598
9.57  -0.00353806
9.6  -0.00466524
9.63  -0.00578689
9.66  -0.00690236
9.69  -0.00801099
9.72  -0.00911216
9.75  -0.0102052
9.78  -0.0112895
9.81  -0.0123645
9.84  -0.0134295
9.87  -0.0144838
9.9  -0.015527
9.93  -0.0165583
9.96  -0.0175772
9.99  -0.0185831
10.02  -0.0195754
10.05  -0.0205536
10.08  -0.0215169
10.11  -0.022465
10.14  -0.0233972
10.17  -0.024313
10.2  -0.0252118
10.23  -0.0260932
10.26  -0.0269565
10.29  -0.0278014
10.32  -0.0286272
10.35  -0.0294336
10.38  -0.03022
10.41  -0.0309859
10.44  -0.031731
10.47  -0.0324547
10.5  -0.0331567
10.53  -0.0338365
10.56  -0.0344937
10.59  -0.035128
10.62  -0.035739
10.65  -0.0363262
10.68  -0.0368894
10.71  -0.0374283
10.74  -0.0379425
10.77  -0.0384317
10.8  -0.0388956
10.83  -0.0393341
10.86  -0.0397468
10.89  -0.0401334
10.92  -0.0404939
10.95  -0.040828
10.98  -0.0411354
11.01  -0.0414161
11.04  -0.04167
11.07  -0.0418968
11.1  -0.0420965
11.13  -0.042269
11.16  -0.0424143
11.19  -0.0425322
11.22  -0.0426229
11.25  -0.0426861
11.28  -0.042722
11.31  -0.0427305
11.34  -0.0427116
11.37  -0.0426656
11.4  -0.0425925
11.43  -0.0424923
11.46  -0.0423653
11.49  -0.0422115
11.52  -0.0420312
11.55  -0.0418246
11.58  -0.0415919
11.61  -0.0413332
11.64  -0.0410489
11.67  -0.0407391
11.7  -0.0404043
11.73  -0.0400446
11.76  -0.0396605
11.79  -0.0392521
11.82  -0.0388199
11.85  -0.0383642
11.88  -0.0378855
11.91  -0.037384
11.94  -0.0368602
11.97  -0.0363145
12  -0.0357473
12.03  -0.0351591
12.06  -0.0345504
12.09  -0.0339215
12.12  -0.0332729
12.15  -0.0326052
12.18  -0.0319189
12.21  -0.0312143
12.24  -0.0304921
12.27  -0.0297528
12.3  -0.0289968
12.33  -0.0282248
12.36  -0.0274372
12.39  -0.0266346
12.42  -0.0258175
12.45  -0.0249866
12.48  -0.0241423
12.51  -0.0232852
12.54  -0.0224159
12.57  -0.021535
12.6  -0.020643
12.63  -0.0197406
12.66  -0.0188282
12.69  -0.0179065
12.72  -0.0169761
12.75  -0.0160376
12.78  -0.0150915
12.81  -0.0141384
12.84  -0.013179
12.87  -0.0122138
12.9  -0.0112434
12.93  -0.0102684
12.96  -0.00928938
12.99  -0.00830695
13.02  -0.00732169
13.05  -0.00633419
13.08  -0.00534504
13.11  -0.00435483
13.14  -0.00336414
13.17  -0.00237357
13.2  -0.00138368
13.23  -0.000395066
13.26  0.000591696
13.29  0.00157603
13.32  0.00255736
13.35  0.00353512
13.38  0.00450873
13.41  0.00547763
13.44  0.00644126
13.47  0.00739906
13.5  0.00835047
13.53  0.00929493
13.56  0.0102319
13.59  0.0111609
13.62  0.0120812
13.65  0.0129925
13.68  0.0138941
13.71  0.0147855
13.74  0.0156663
13.77  0.0165359
13.8  0.0173937
13.83  0.0182394
13.86  0.0190723
13.89  0.0198921
13.92  0.0206981
13.95  0.0214901
13.98  0.0222674
14.01  0.0230296
14.04  0.0237763
14.07  0.0245071
14.1  0.0252214
14.13  0.025919
14.16  0.0265993
14.19  0.027262
14.22  0.0279066
14.25  0.0285329
14.28  0.0291404
14.31  0.0297287
14.34  0.0302976
14.37  0.0308467
14.4  0.0313756
14.43  0.0318842
14.46  0.032372
14.49  0.0328388
14.52  0.0332843
14.55  0.0337083
14.58  0.0341105
14.61  0.0344908
14.64  0.0348488
14.67  0.0351845
14.7  0.0354975
14.73  0.0357879
14.76  0.0360553
14.79  0.0362997
14.82  0.036521
14.85  0.036719
14.88  0.0368937
14.91  0.037045
14.94  0.0371729
14.97  0.0372772
15  0.0373581
15.03  0.0374155
15.06  0.0374492
15.09  0.0374594
15.12  0.037446
15.15  0.0374092
15.18  0.0373491
15.21  0.0372657
15.24  0.0371591
15.27  0.0370296
15.3  0.0368771
15.33  0.036702
15.36  0.0365044
15.39  0.0362845
15.42  0.0360424
15.45  0.0357785
15.48  0.0354929
15.51  0.0351859
15.54  0.0348578
15.57  0.0345087
15.6  0.0341391
15.63  0.0337492
15.66  0.0333393
15.69  0.0329098
15.72  0.032461
15.75  0.0319932
15.78  0.0315068
15.81  0.0310022
15.84  0.0304797
15.87  0.0299397
15.9  0.0293827
15.93  0.0288091
15.96  0.0282192
15.99  0.0276135
16.02  0.0269924
16.05  0.0263563
16.08  0.0257058
16.11  0.0250412
16.14  0.024363
16.17  0.0236716
16.2  0.0229676
16.23  0.0222514
16.26  0.0215235
16.29  0.0207844
16.32  0.0200346
16.35  0.0192745
16.38  0.0185046
16.41  0.0177255
16.44  0.0169377
16.47  0.0161416
16.5  0.0153378
16.53  0.0145267
16.56  0.013709
16.59  0.012885
16.62  0.0120554
16.65  0.0112206
16.68  0.0103812
16.71  0.00953762
16.74  0.00869045
16.77  0.00784018
16.8  0.00698735
16.83  0.00613247
16.86  0.00527605
16.89  0.00441862
16.92  0.00356069
16.95  0.00270277
16.98  0.00184539
17.01  0.000989041
17.04  0.000134251
17.07  -0.000718478
17.1  -0.00156864
17.13  -0.00241573
17.16  -0.00325925
17.19  -0.0040987
17.22  -0.00493358
17.25  -0.00576341
17.28  -0.00658769
17.31  -0.00740595
17.34  -0.0082177
17.37  -0.00902247
17.4  -0.00981978
17.43  -0.0106092
17.46  -0.0113902
17.49  -0.0121624
17.52  -0.0129253
17.55  -0.0136784
17.58  -0.0144214
17.61  -0.0151538
17.64  -0.0158752
17.67  -0.0165851
17.7  -0.0172831
17.73  -0.0179689
17.76  -0.018642
17.79  -0.0193021
17.82  -0.0199487
17.85  -0.0205816
17.88  -0.0212002
17.91  -0.0218043
17.94  -0.0223935
17.97  -0.0229675
18  -0.023526
18.03  -0.0240685
18.06  -0.0245949
18.09  -0.0251048
18.12  -0.0255979
18.15  -0.026074
18.18  -0.0265327
18.21  -0.0269739
18.24  -0.0273972
18.27  -0.0278024
18.3  -0.0281894
18.33  -0.0285579
18.36  -0.0289076
18.39  -0.0292385
18.42  -0.0295503
18.45  -0.0298428
18.48  -0.030116
18.51  -0.0303696
18.54  -0.0306036
18.57  -0.0308178
18.6  -0.0310121
18.63  -0.0311865
18.66  -0.0313408
18.69  -0.0314751
18.72  -0.0315892
18.75  -0.0316831
18.78  -0.0317569
18.81  -0.0318104
18.84  -0.0318438
18.87  -0.0318569
18.9  -0.0318498
18.93  -0.0318225
18.96  -0.0317752
18.99  -0.031708
19.02  -0.0316208
19.05  -0.0315139
19.08  -0.0313873
19.11  -0.0312412
19.14  -0.0310757
19.17  -0.030891
19.2  -0.0306872
19.23  -0.0304646
19.26  -0.0302233
19.29  -0.0299636
19.32  -0.0296856
19.35  -0.0293896
19.38  -0.0290758
19.41  -0.0287445
19.44  -0.028396
19.47  -0.0280304
19.5  -0.0276482
19.53  -0.0272496
19.56  -0.0268348
19.59  -0.0264043
19.62  -0.0259583
19.65  -0.0254972
19.68  -0.0250213
19.71  -0.024531
19.74  -0.0240265
19.77  -0.0235084
19.8  -0.0229768
19.83  -0.0224323
19.86  -0.0218751
19.89  -0.0213058
19.92  -0.0207245
19.95  -0.0201319
19.98  -0.0195282
20.01  -0.0189139
20.04  -0.0182894
20.07  -0.0176551
20.1  -0.0170114
20.13  -0.0163588
20.16  -0.0156976
20.19  -0.0150283
20.22  -0.0143514
20.25  -0.0136672
20.28  -0.0129763
20.31  -0.012279
20.34  -0.0115758
20.37  -0.0108671
20.4  -0.0101535
20.43  -0.00943521
20.46  -0.00871283
20.49  -0.00798678
20.52  -0.0072575
20.55  -0.00652545
20.58  -0.00579106
20.61  -0.0050548
20.64  -0.00431711
20.67  -0.00357844
20.7  -0.00283923
20.73  -0.00209994
20.76  -0.00136101
20.79  -0.000622877
20.82  0.000114006
20.85  0.000849201
20.88  0.00158227
20.91  0.00231277
20.94  0.00304027
20.97  0.00376434
21  0.00448455
21.03  0.00520046
21.06  0.00591166
21.09  0.00661773
21.12  0.00731824
21.15  0.00801278
21.18  0.00870095
21.21  0.00938234
21.24  0.0100565
21.27  0.0107232
21.3  0.0113818
21.33  0.0120321
21.36  0.0126737
21.39  0.0133061
21.42  0.013929
21.45  0.0145421
21.48  0.015145
21.51  0.0157374
21.54  0.0163188
21.57  0.0168889
21.6  0.0174475
21.63  0.0179942
21.66  0.0185287
21.69  0.0190506
21.72  0.0195597
21.75  0.0200557
21.78  0.0205382
21.81  0.0210071
21.84  0.021462
21.87  0.0219027
21.9  0.0223289
21.93  0.0227405
21.96  0.0231371
21.99  0.0235185
22.02  0.0238846
22.05  0.0242351
22.08  0.0245698
22.11  0.0248887
22.14  0.0251913
22.17  0.0254778
22.2  0.0257478
22.23  0.0260012
22.26  0.0262379
22.29  0.0264579
22.32  0.0266609
22.35  0.0268469
22.38  0.0270158
22.41  0.0271676
22.44  0.0273021
22.47  0.0274193
22.5  0.0275192
22.53  0.0276018
22.56  0.027667
22.59  0.0277148
22.62  0.0277453
22.65  0.0277583
22.68  0.027754
22.71  0.0277324
22.74  0.0276935
22.77  0.0276375
22.8  0.0275643
22.83  0.0274741
22.86  0.027367
22.89  0.0272431
22.92  0.0271025
22.95  0.0269454
22.98  0.0267719
23.01  0.0265821
23.04  0.0263762
23.07  0.0261545
23.1  0.025917
23.13  0.025664
23.16  0.0253956
23.19  0.0251121
23.22  0.0248137
23.25  0.0245007
23.28  0.0241732
23.31  0.0238315
23.34  0.0234759
23.37  0.0231066
23.4  0.022724
23.43  0.0223282
23.46  0.0219196
23.49  0.0214985
23.52  0.0210651
23.55  0.0206198
23.58  0.0201629
23.61  0.0196947
23.64  0.0192155
23.67  0.0187257
23.7  0.0182256
23.73  0.0177155
23.76  0.0171957
23.79  0.0166667
23.82  0.0161288
23.85  0.0155823
23.88  0.0150276
23.91  0.0144651
23.94  0.0138951
23.97  0.013318
24  0.0127342
24.03  0.0121441
24.06  0.011548
24.09  0.0109462
24.12  0.0103393
24.15  0.00972762
24.18  0.00911147
24.21  0.00849128
24.24  0.00786744
24.27  0.00724034
24.3  0.00661037
24.33  0.00597792
24.36  0.00534338
24.39  0.00470715
24.42  0.00406962
24.45  0.00343117
24.48  0.0027922
24.51  0.0021531
24.54  0.00151425
24.57  0.000876053
24.6  0.00023888
24.63  -0.000396879
24.66  -0.00103084
24.69  -0.00166262
24.72  -0.00229185
24.75  -0.00291815
24.78  -0.00354113
24.81  -0.00416045
24.84  -0.00477571
24.87  -0.00538656
24.9  -0.00599265
24.93  -0.0065936
24.96  -0.00718906
24.99  -0.00777869
25.02  -0.00836213
25.05  -0.00893905
25.08  -0.0095091
25.11  -0.010072
25.14  -0.0106273
25.17  -0.0111748
25.2  -0.0117141
25.23  -0.0122449
25.26  -0.0127669
25.29  -0.0132798
25.32  -0.0137834
25.35  -0.0142772
25.38  -0.0147611
25.41  -0.0152347
25.44  -0.0156979
25.47  -0.0161502
25.5  -0.0165915
25.53  -0.0170215
25.56  -0.0174399
25.59  -0.0178466
25.62  -0.0182413
25.65  -0.0186238
25.68  -0.0189938
25.71  -0.0193512
25.74  -0.0196957
25.77  -0.0200272
25.8  -0.0203454
25.83  -0.0206503
25.86  -0.0209417
25.89  -0.0212193
25.92  -0.0214831
25.95  -0.0217328
25.98  -0.0219685
26.01  -0.0221899
26.04  -0.022397
26.07  -0.0225896
26.1  -0.0227676
26.13  -0.0229311
26.16  -0.0230798
26.19  -0.0232137
26.22  -0.0233329
26.25  -0.0234371
26.28  -0.0235265
26.31  -0.0236009
26.34  -0.0236604
26.37  -0.023705


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_eb_128.dat <==
0  0.0628073
0.03  0.0627837
0.06  0.0627132
0.09  0.0625961
0.12  0.0624328
0.15  0.0622238
0.18  0.0619695
0.21  0.0616705
0.24  0.0613272
0.27  0.0609404
0.3  0.0605105
0.33  0.0600383
0.36  0.0595243
0.39  0.0589692
0.42  0.0583738
0.45  0.0577389
0.48  0.057065
0.51  0.0563531
0.54  0.0556039
0.57  0.0548182
0.6  0.0539968
0.63  0.0531406
0.66  0.0522505
0.69  0.0513272
0.72  0.0503716
0.75  0.0493847
0.78  0.0483674
0.81  0.0473204
0.84  0.0462448
0.87  0.0451414
0.9  0.0440112
0.93  0.042855
0.96  0.0416739
0.99  0.0404686
1.02  0.0392403
1.05  0.0379898
1.08  0.036718
1.11  0.0354259
1.14  0.0341144
1.17  0.0327845
1.2  0.031437
1.23  0.0300731
1.26  0.0286936
1.29  0.0272994
1.32  0.0258915
1.35  0.024471
1.38  0.0230434
1.41  0.0216077
1.44  0.0201649
1.47  0.0187159
1.5  0.0172617
1.53  0.0158033
1.56  0.0143416
1.59  0.0128776
1.62  0.0114122
1.65  0.00994636
1.68  0.00848098
1.71  0.00701699
1.74  0.00555532
1.77  0.00409686
1.8  0.00264252
1.83  0.00119319
1.86  -0.000250249
1.89  -0.00168691
1.92  -0.00311592
1.95  -0.00453642
1.98  -0.00594754
2.01  -0.00734844
2.04  -0.00873828
2.07  -0.0101162
2.1  -0.0114814
2.13  -0.0128331
2.16  -0.0141704
2.19  -0.0154926
2.22  -0.0167988
2.25  -0.0180883
2.28  -0.0193602
2.31  -0.0206139
2.34  -0.0218486
2.37  -0.0230634
2.4  -0.0242578
2.43  -0.0254288
2.46  -0.0265758
2.49  -0.0276987
2.52  -0.0287971
2.55  -0.0298703
2.58  -0.0309179
2.61  -0.0319392
2.64  -0.0329339
2.67  -0.0339014
2.7  -0.0348411
2.73  -0.0357528
2.76  -0.036636
2.79  -0.0374901
2.82  -0.0383149
2.85  -0.03911
2.88  -0.0398749
2.91  -0.0406094
2.94  -0.0413132
2.97  -0.0419859
3  -0.0426272
3.03  -0.0432369
3.06  -0.0438148
3.09  -0.0443607
3.12  -0.0448742
3.15  -0.0453554
3.18  -0.045804
3.21  -0.0462199
3.24  -0.046603
3.27  -0.0469532
3.3  -0.0472705
3.33  -0.0475548
3.36  -0.0478061
3.39  -0.0480245
3.42  -0.04821
3.45  -0.0483628
3.48  -0.0484829
3.51  -0.0485704
3.54  -0.0486255
3.57  -0.0486483
3.6  -0.0486391
3.63  -0.0485981
3.66  -0.0485254
3.69  -0.0484213
3.72  -0.0482861
3.75  -0.0481201
3.78  -0.0479235
3.81  -0.0476968
3.84  -0.0474401
3.87  -0.0471539
3.9  -0.0468386
3.93  -0.0464945
3.96  -0.0461221
3.99  -0.0457217
4.02  -0.0452939
4.05  -0.044839
4.08  -0.0443574
4.11  -0.0438498
4.14  -0.0433165
4.17  -0.0427581
4.2  -0.0421751
4.23  -0.041568
4.26  -0.0409374
4.29  -0.0402837
4.32  -0.0396076
4.35  -0.0389096
4.38  -0.0381902
4.41  -0.0374501
4.44  -0.0366899
4.47  -0.0359101
4.5  -0.0351114
4.53  -0.0342943
4.56  -0.0334596
4.59  -0.0326077
4.62  -0.0317393
4.65  -0.0308552
4.68  -0.0299558
4.71  -0.029042
4.74  -0.0281142
4.77  -0.0271733
4.8  -0.0262199
4.83  -0.0252547
4.86  -0.0242794
4.89  -0.0232973
4.92  -0.0223066
4.95  -0.0213082
4.98  -0.0203027
5.01  -0.0192908
5.04  -0.0182731
5.07  -0.0172504
5.1  -0.0162234
5.13  -0.0151926
5.16  -0.0141588
5.19  -0.0131227
5.22  -0.0120848
5.25  -0.011046
5.28  -0.0100067
5.31  -0.0089678
5.34  -0.00792978
5.37  -0.00689334
5.4  -0.00585912
5.43  -0.00482776
5.46  -0.00379989
5.49  -0.00277613
5.52  -0.0017571
5.55  -0.00074343
5.58  0.000264277
5.61  0.00126541
5.64  0.00225938
5.67  0.00324558
5.7  0.00422344
5.73  0.00519237
5.76  0.0061518
5.79  0.00710118
5.82  0.00803993
5.85  0.00896752
5.88  0.0098834
5.91  0.0107871
5.94  0.0116779
5.97  0.0125556
6  0.0134194
6.03  0.014269
6.06  0.0151038
6.09  0.0159234
6.12  0.0167274
6.15  0.0175152
6.18  0.0182864
6.21  0.0190406
6.24  0.0197775
6.27  0.0204965
6.3  0.0211973
6.33  0.0218795
6.36  0.0225427
6.39  0.0231867
6.42  0.023811
6.45  0.0244154
6.48  0.0249986
6.51  0.0255609
6.54  0.0261021
6.57  0.026622
6.6  0.0271204
6.63  0.0275971
6.66  0.028052
6.69  0.0284848
6.72  0.0288955
6.75  0.0292838
6.78  0.0296498
6.81  0.0299931
6.84  0.0303139
6.87  0.030612
6.9  0.0308873
6.93  0.0311398
6.96  0.0313694
6.99  0.0315763
7.02  0.0317603
7.05  0.0319214
7.08  0.0320599
7.11  0.0321756
7.14  0.0322687
7.17  0.0323393
7.2  0.0323874
7.23  0.0324133
7.26  0.0324169
7.29  0.0323986
7.32  0.0323584
7.35  0.0322965
7.38  0.0322132
7.41  0.0321085
7.44  0.0319827
7.47  0.031836
7.5  0.0316688
7.53  0.0314811
7.56  0.0312733
7.59  0.0310456
7.62  0.0307984
7.65  0.0305319
7.68  0.0302464
7.71  0.0299422
7.74  0.0296197
7.77  0.0292792
7.8  0.0289209
7.83  0.0285454
7.86  0.0281528
7.89  0.0277436
7.92  0.0273182
7.95  0.026877
7.98  0.0264202
8.01  0.0259484
8.04  0.0254618
8.07  0.024961
8.1  0.0244466
8.13  0.0239201
8.16  0.023381
8.19  0.0228298
8.22  0.022267
8.25  0.021693
8.28  0.0211082
8.31  0.0205132
8.34  0.0199083
8.37  0.0192942
8.4  0.0186712
8.43  0.0180398
8.46  0.0174006
8.49  0.0167541
8.52  0.0161008
8.55  0.0154411
8.58  0.0147756
8.61  0.0141046
8.64  0.0134288
8.67  0.0127485
8.7  0.0120642
8.73  0.0113764
8.76  0.0106856
8.79  0.00999228
8.82  0.00929687
8.85  0.00859985
8.88  0.00790169
8.91  0.00720285
8.94  0.00650379
8.97  0.00580496
9  0.00510683
9.03  0.00440984
9.06  0.00371443
9.09  0.00302106
9.12  0.00233017
9.15  0.00164219
9.18  0.000957554
9.21  0.000276696
9.24  -0.000399964
9.27  -0.00107201
9.3  -0.00173902
9.33  -0.00240061
9.36  -0.00305636
9.39  -0.00370588
9.42  -0.00434879
9.45  -0.00498469
9.48  -0.00561321
9.51  -0.00623397
9.54  -0.00684661
9.57  -0.00745076
9.6  -0.00804608
9.63  -0.00863222
9.66  -0.00920885
9.69  -0.00977565
9.72  -0.0103323
9.75  -0.0108785
9.78  -0.0114139
9.81  -0.0119382
9.84  -0.0124512
9.87  -0.0129526
9.9  -0.0134421
9.93  -0.0139194
9.96  -0.0143844
9.99  -0.0148366
10.02  -0.015276
10.05  -0.0157023
10.08  -0.0161153
10.11  -0.0165147
10.14  -0.0169005
10.17  -0.0172724
10.2  -0.0176302
10.23  -0.0179738
10.26  -0.0183031
10.29  -0.0186179
10.32  -0.018918
10.35  -0.0192034
10.38  -0.0194739
10.41  -0.0197295
10.44  -0.0199701
10.47  -0.0201955
10.5  -0.0204058
10.53  -0.0206009
10.56  -0.0207808
10.59  -0.0209454
10.62  -0.0210946
10.65  -0.0212286
10.68  -0.0213472
10.71  -0.0214505
10.74  -0.0215385
10.77  -0.0216114
10.8  -0.021669
10.83  -0.0217116
10.86  -0.0217393
10.89  -0.021752
10.92  -0.0217499
10.95  -0.021733
10.98  -0.0217017
11.01  -0.0216558
11.04  -0.0215956
11.07  -0.0215212
11.1  -0.0214327
11.13  -0.0213304
11.16  -0.0212143
11.19  -0.0210847
11.22  -0.0209417
11.25  -0.0207856
11.28  -0.0206166
11.31  -0.0204349
11.34  -0.0202406
11.37  -0.020034
11.4  -0.0198154
11.43  -0.019585
11.46  -0.0193429
11.49  -0.0190895
11.52  -0.018825
11.55  -0.0185497
11.58  -0.0182638
11.61  -0.0179676
11.64  -0.0176614
11.67  -0.0173455
11.7  -0.0170202
11.73  -0.0166856
11.76  -0.0163423
11.79  -0.0159903
11.82  -0.0156301
11.85  -0.0152619
11.88  -0.014886
11.91  -0.0145027
11.94  -0.0141124
11.97  -0.0137153
12  -0.0133119
12.03  -0.0129024
12.06  -0.012487
12.09  -0.0120663
12.12  -0.0116404
12.15  -0.0112096
12.18  -0.0107744
12.21  -0.0103351
12.24  -0.00989186
12.27  -0.00944517
12.3  -0.0089953
12.33  -0.00854258
12.36  -0.00808736
12.39  -0.00762995
12.42  -0.00717067
12.45  -0.00670984
12.48  -0.00624777
12.51  -0.00578477
12.54  -0.00532114
12.57  -0.00485718
12.6  -0.00439321
12.63  -0.00392953
12.66  -0.00346645
12.69  -0.00300428
12.72  -0.00254332
12.75  -0.00208389
12.78  -0.00162628
12.81  -0.00117078
12.84  -0.000717692
12.87  -0.000267287
12.9  0.000180157
12.93  0.000624366
12.96  0.00106507
12.99  0.00150201
13.02  0.0019349
13.05  0.0023635
13.08  0.00278753
13.11  0.00320673
13.14  0.00362085
13.17  0.00402965
13.2  0.00443288
13.23  0.00483032
13.26  0.00522172
13.29  0.00560689
13.32  0.00598561
13.35  0.00635766
13.38  0.00672285
13.41  0.00708098
13.44  0.00743185
13.47  0.00777525
13.5  0.00811101
13.53  0.00843893
13.56  0.00875885
13.59  0.00907059
13.62  0.009374
13.65  0.00966894
13.68  0.00995527
13.71  0.0102329
13.74  0.0105016
13.77  0.0107613
13.8  0.011012
13.83  0.0112534
13.86  0.0114855
13.89  0.0117082
13.92  0.0119213
13.95  0.0121248
13.98  0.0123186
14.01  0.0125026
14.04  0.0126767
14.07  0.012841
14.1  0.0129954
14.13  0.0131399
14.16  0.0132744
14.19  0.0133989
14.22  0.0135135
14.25  0.013618
14.28  0.0137124
14.31  0.0137968
14.34  0.0138712
14.37  0.0139354
14.4  0.0139897
14.43  0.014034
14.46  0.0140684
14.49  0.0140929
14.52  0.0141077
14.55  0.0141127
14.58  0.0141081
14.61  0.0140939
14.64  0.0140702
14.67  0.014037
14.7  0.0139945
14.73  0.0139426
14.76  0.0138816
14.79  0.0138116
14.82  0.0137326
14.85  0.0136448
14.88  0.0135484
14.91  0.0134435
14.94  0.0133301
14.97  0.0132085
15  0.0130788
15.03  0.0129411
15.06  0.0127955
15.09  0.0126421
15.12  0.0124813
15.15  0.012313
15.18  0.0121375
15.21  0.011955
15.24  0.0117657
15.27  0.0115698
15.3  0.0113675
15.33  0.0111588
15.36  0.0109441
15.39  0.0107235
15.42  0.0104972
15.45  0.0102652
15.48  0.0100279
15.51  0.00978541
15.54  0.00953796
15.57  0.00928576
15.6  0.00902905
15.63  0.00876805
15.66  0.00850299
15.69  0.00823407
15.72  0.0079615
15.75  0.00768547
15.78  0.00740618
15.81  0.00712381
15.84  0.00683855
15.87  0.00655063
15.9  0.00626026
15.93  0.00596769
15.96  0.00567314
15.99  0.00537685
16.02  0.00507905
16.05  0.00477995
16.08  0.00447977
16.11  0.00417869
16.14  0.00387692
16.17  0.00357462
16.2  0.003272
16.23  0.00296925
16.26  0.00266659
16.29  0.00236423
16.32  0.00206239
16.35  0.0017613
16.38  0.00146117
16.41  0.0011622
16.44  0.000864589
16.47  0.000568501
16.5  0.000274101
16.53  -1.84536e-05
16.56  -0.000309002
16.59  -0.000597373
16.62  -0.000883384
16.65  -0.00116684
16.68  -0.00144754
16.71  -0.00172527
16.74  -0.00199984
16.77  -0.00227107
16.8  -0.0025388
16.83  -0.00280289
16.86  -0.0030632
16.89  -0.00331965
16.92  -0.00357211
16.95  -0.00382047
16.98  -0.00406459
17.01  -0.00430434
17.04  -0.00453954
17.07  -0.00477002
17.1  -0.00499562
17.13  -0.00521618
17.16  -0.00543157
17.19  -0.00564169
17.22  -0.00584646
17.25  -0.00604582
17.28  -0.00623972
17.31  -0.00642811
17.34  -0.00661091
17.37  -0.00678804
17.4  -0.0069594
17.43  -0.00712487
17.46  -0.00728432
17.49  -0.00743764
17.52  -0.00758474
17.55  -0.00772556
17.58  -0.00786006
17.61  -0.00798824
17.64  -0.00811011
17.67  -0.00822568
17.7  -0.00833494
17.73  -0.00843789
17.76  -0.00853446
17.79  -0.0086246
17.82  -0.00870823
17.85  -0.00878529
17.88  -0.00885571
17.91  -0.00891948
17.94  -0.00897662
17.97  -0.00902719
18  -0.00907127
18.03  -0.00910894
18.06  -0.00914027
18.09  -0.00916531
18.12  -0.00918407
18.15  -0.00919654
18.18  -0.00920269
18.21  -0.00920248
18.24  -0.00919588
18.27  -0.00918292
18.3  -0.00916366
18.33  -0.00913819
18.36  -0.00910666
18.39  -0.00906922
18.42  -0.00902602
18.45  -0.00897717
18.48  -0.00892278
18.51  -0.00886288
18.54  -0.00879749
18.57  -0.00872659
18.6  -0.00865019
18.63  -0.00856831
18.66  -0.00848102
18.69  -0.00838844
18.72  -0.00829073
18.75  -0.0081881
18.78  -0.00808073
18.81  -0.00796882
18.84  -0.00785251
18.87  -0.00773191
18.9  -0.00760709
18.93  -0.00747807
18.96  -0.00734487
18.99  -0.00720753
19.02  -0.00706611
19.05  -0.00692075
19.08  -0.00677162
19.11  -0.00661891
19.14  -0.00646288
19.17  -0.00630372
19.2  -0.00614165
19.23  -0.0059768
19.26  -0.00580927
19.29  -0.00563911
19.32  -0.00546636
19.35  -0.00529105
19.38  -0.00511324
19.41  -0.00493305
19.44  -0.00475065
19.47  -0.00456626
19.5  -0.00438012
19.53  -0.00419248
19.56  -0.00400357
19.59  -0.00381358
19.62  -0.00362262
19.65  -0.00343077
19.68  -0.00323804
19.71  -0.00304446
19.74  -0.00285007
19.77  -0.00265492
19.8  -0.00245915
19.83  -0.00226296
19.86  -0.00206658
19.89  -0.00187027
19.92  -0.00167429
19.95  -0.00147885
19.98  -0.00128412
20.01  -0.00109018
20.04  -0.000897092
20.07  -0.00070484
20.1  -0.00051342
20.13  -0.000322845
20.16  -0.000133179
20.19  5.54542e-05
20.22  0.000242868
20.25  0.000428831
20.28  0.000613092
20.31  0.000795417
20.34  0.000975611
20.37  0.00115355
20.4  0.00132916
20.43  0.00150245
20.46  0.00167344
20.49  0.00184217
20.52  0.00200865
20.55  0.00217281
20.58  0.00233455
20.61  0.00249369
20.64  0.00265
20.67  0.00280326
20.7  0.00295326
20.73  0.00309987
20.76  0.003243
20.79  0.00338266
20.82  0.0035189
20.85  0.00365182
20.88  0.00378149
20.91  0.00390794
20.94  0.00403113
20.97  0.00415094
21  0.00426719
21.03  0.00437966
21.06  0.00448813
21.09  0.00459244
21.12  0.00469247
21.15  0.00478822
21.18  0.00487978
21.21  0.00496728
21.24  0.00505089
21.27  0.00513074
21.3  0.00520689
21.33  0.00527933
21.36  0.00534794
21.39  0.00541253
21.42  0.00547288
21.45  0.00552877
21.48  0.00558005
21.51  0.00562669
21.54  0.00566875
21.57  0.00570638
21.6  0.00573982
21.63  0.0057693
21.66  0.00579499
21.69  0.00581701
21.72  0.00583533
21.75  0.00584984
21.78  0.00586034
21.81  0.0058666
21.84  0.00586846
21.87  0.00586581
21.9  0.0058587
21.93  0.00584726
21.96  0.00583174
21.99  0.00581243
22.02  0.00578961
22.05  0.00576347
22.08  0.00573409
22.11  0.00570142
22.14  0.00566531
22.17  0.00562555
22.2  0.00558194
22.23  0.00553435
22.26  0.00548278
22.29  0.00542737
22.32  0.00536838
22.35  0.00530616
22.38  0.00524107
22.41  0.00517338
22.44  0.00510327
22.47  0.00503074
22.5  0.00495567
22.53  0.00487784
22.56  0.004797
22.59  0.00471294
22.62  0.00462562
22.65  0.00453512
22.68  0.00444172
22.71  0.00434581
22.74  0.00424782
22.77  0.00414817
22.8  0.00404713
22.83  0.00394482
22.86  0.00384116
22.89  0.00373593
22.92  0.00362884
22.95  0.00351958
22.98  0.003408
23.01  0.0032941
23.04  0.00317809
23.07  0.00306035
23.1  0.00294138
23.13  0.00282167
23.16  0.00270164
23.19  0.00258151
23.22  0.0024613
23.25  0.00234081
23.28  0.00221973
23.31  0.00209769
23.34  0.00197442
23.37  0.0018498
23.4  0.00172397
23.43  0.00159726
23.46  0.00147017
23.49  0.00134328
23.52  0.00121709
23.55  0.00109193
23.58  0.000967903
23.61  0.000844857
23.64  0.000722448
23.67  0.000600242
23.7  0.000477847
23.73  0.000355032
23.76  0.000231816
23.79  0.000108489
23.82  -1.44336e-05
23.85  -0.000136313
23.88  -0.000256534
23.91  -0.000374639
23.94  -0.000490434
23.97  -0.000604028
24  -0.000715801
24.03  -0.000826292
24.06  -0.000936061
24.09  -0.00104552
24.12  -0.00115481
24.15  -0.00126374
24.18  -0.00137181
24.21  -0.0014783
24.24  -0.00158245
24.27  -0.00168361
24.3  -0.0017814
24.33  -0.00187583
24.36  -0.00196726
24.39  -0.00205629
24.42  -0.00214369
24.45  -0.0022301
24.48  -0.00231591
24.51  -0.00240114
24.54  -0.00248541
24.57  -0.00256798
24.6  -0.00264799
24.63  -0.00272458
24.66  -0.00279717
24.69  -0.00286554
24.72  -0.00292994
24.75  -0.002991
24.78  -0.00304958
24.81  -0.00310655
24.84  -0.00316257
24.87  -0.00321792
24.9  -0.0032724
24.93  -0.00332537
24.96  -0.00337589
24.99  -0.00342297
25.02  -0.0034658
25.05  -0.00350395
25.08  -0.00353749
25.11  -0.00356702
25.14  -0.00359345
25.17  -0.00361787
25.2  -0.0036412
25.23  -0.00366399
25.26  -0.00368629
25.29  -0.00370755
25.32  -0.00372684
25.35  -0.00374299
25.38  -0.00375495
25.41  -0.00376203
25.44  -0.00376408
25.47  -0.00376158
25.5  -0.00375551
25.53  -0.00374712
25.56  -0.00373766
25.59  -0.00372804
25.62  -0.00371863
25.65  -0.0037091
25.68  -0.00369855
25.71  -0.0036857
25.74  -0.0036692
25.77  -0.003648
25.8  -0.00362159
25.83  -0.00359018
25.86  -0.00355467
25.89  -0.00351643
25.92  -0.00347699
25.95  -0.0034377
25.98  -0.00339937
26.01  -0.00336207
26.04  -0.00332513
26.07  -0.00328726
26.1  -0.00324692
26.13  -0.00320267
26.16  -0.00315355
26.19  -0.00309936
26.22  -0.00304069
26.25  -0.00297884
26.28  -0.00291551
26.31  -0.00285237
26.34  -0.0027907
26.37  -0.00273107


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_eb_16.dat <==
0  0.0543819
0.03  0.0543464
0.06  0.05424
0.09  0.0540633
0.12  0.053817
0.15  0.0535017
0.18  0.0531182
0.21  0.0526674
0.24  0.0521499
0.27  0.0515668
0.3  0.050919
0.33  0.0502074
0.36  0.0494332
0.39  0.0485973
0.42  0.0477009
0.45  0.0467453
0.48  0.0457317
0.51  0.0446616
0.54  0.0435362
0.57  0.0423571
0.6  0.0411258
0.63  0.0398441
0.66  0.0385135
0.69  0.0371357
0.72  0.0357126
0.75  0.0342457
0.78  0.0327371
0.81  0.0311888
0.84  0.0296032
0.87  0.0279825
0.9  0.0263293
0.93  0.024646
0.96  0.0229352
0.99  0.0211996
1.02  0.019442
1.05  0.0176652
1.08  0.0158721
1.11  0.0140657
1.14  0.012249
1.17  0.0104251
1.2  0.00859704
1.23  0.00676803
1.26  0.0049412
1.29  0.00311974
1.32  0.00130683
1.35  -0.000494337
1.38  -0.0022806
1.41  -0.00404882
1.44  -0.00579585
1.47  -0.00751862
1.5  -0.00921411
1.53  -0.0108793
1.56  -0.0125114
1.59  -0.0141075
1.62  -0.0156649
1.65  -0.0171809
1.68  -0.0186531
1.71  -0.020079
1.74  -0.0214562
1.77  -0.0227827
1.8  -0.0240562
1.83  -0.025275
1.86  -0.0264372
1.89  -0.027541
1.92  -0.028585
1.95  -0.0295678
1.98  -0.0304881
2.01  -0.0313448
2.04  -0.0321369
2.07  -0.0328636
2.1  -0.0335241
2.13  -0.0341178
2.16  -0.0346443
2.19  -0.0351033
2.22  -0.0354946
2.25  -0.035818
2.28  -0.0360734
2.31  -0.0362606
2.34  -0.0363795
2.37  -0.0364294
2.4  -0.03641
2.43  -0.0363217
2.46  -0.0361651
2.49  -0.035941
2.52  -0.0356502
2.55  -0.0352937
2.58  -0.0348725
2.61  -0.0343878
2.64  -0.0338407
2.67  -0.0332327
2.7  -0.0325651
2.73  -0.031839
2.76  -0.0310558
2.79  -0.0302171
2.82  -0.0293246
2.85  -0.0283801
2.88  -0.0273855
2.91  -0.0263428
2.94  -0.0252539
2.97  -0.0241209
3  -0.0229461
3.03  -0.0217316
3.06  -0.0204796
3.09  -0.0191927
3.12  -0.0178733
3.15  -0.0165237
3.18  -0.0151467
3.21  -0.0137448
3.24  -0.0123207
3.27  -0.0108772
3.3  -0.00941705
3.33  -0.00794313
3.36  -0.00645831
3.39  -0.00496554
3.42  -0.0034678
3.45  -0.00196809
3.48  -0.000469435
3.51  0.00102512
3.54  0.00251251
3.57  0.00398967
3.6  0.00545355
3.63  0.00690109
3.66  0.00832927
3.69  0.00973507
3.72  0.0111155
3.75  0.0124677
3.78  0.0137888
3.81  0.0150759
3.84  0.0163263
3.87  0.0175374
3.9  0.0187066
3.93  0.0198313
3.96  0.0209093
3.99  0.0219381
4.02  0.0229158
4.05  0.0238403
4.08  0.0247096
4.11  0.025522
4.14  0.0262759
4.17  0.0269698
4.2  0.0276024
4.23  0.0281726
4.26  0.0286792
4.29  0.0291216
4.32  0.0294988
4.35  0.02981
4.38  0.0300549
4.41  0.0302322
4.44  0.0303404
4.47  0.0303798
4.5  0.0303505
4.53  0.030253
4.56  0.0300881
4.59  0.0298565
4.62  0.0295592
4.65  0.0291973
4.68  0.0287721
4.71  0.0282851
4.74  0.0277376
4.77  0.0271315
4.8  0.0264685
4.83  0.0257505
4.86  0.0249796
4.89  0.0241578
4.92  0.0232871
4.95  0.0223694
4.98  0.0214071
5.01  0.0204028
5.04  0.0193589
5.07  0.018278
5.1  0.0171629
5.13  0.0160163
5.16  0.0148408
5.19  0.0136394
5.22  0.0124147
5.25  0.0111697
5.28  0.0099071
5.31  0.00862987
5.34  0.00734087
5.37  0.00604295
5.4  0.004739
5.43  0.0034319
5.46  0.0021245
5.49  0.000819652
5.52  -0.000479809
5.55  -0.00177108
5.58  -0.00305136
5.61  -0.00431793
5.64  -0.00556804
5.67  -0.00679903
5.7  -0.00800827
5.73  -0.00919316
5.76  -0.0103512
5.79  -0.0114798
5.82  -0.0125767
5.85  -0.0136395
5.88  -0.014666
5.91  -0.0156538
5.94  -0.0166009
5.97  -0.0175054
6  -0.0183651
6.03  -0.0191784
6.06  -0.0199434
6.09  -0.0206586
6.12  -0.0213224
6.15  -0.0219333
6.18  -0.0224902
6.21  -0.0229918
6.24  -0.0234371
6.27  -0.0238252
6.3  -0.0241553
6.33  -0.0244268
6.36  -0.0246392
6.39  -0.0247916
6.42  -0.0248825
6.45  -0.0249112
6.48  -0.0248779
6.51  -0.0247828
6.54  -0.0246263
6.57  -0.0244092
6.6  -0.024132
6.63  -0.0237957
6.66  -0.0234014
6.69  -0.0229503
6.72  -0.0224437
6.75  -0.0218831
6.78  -0.0212702
6.81  -0.0206065
6.84  -0.0198937
6.87  -0.019134
6.9  -0.0183295
6.93  -0.0174826
6.96  -0.0165958
6.99  -0.0156715
7.02  -0.0147125
7.05  -0.0137214
7.08  -0.012701
7.11  -0.0116541
7.14  -0.0105837
7.17  -0.00949265
7.2  -0.00838395
7.23  -0.00726059
7.26  -0.00612556
7.29  -0.00498188
7.32  -0.00383256
7.35  -0.00268058
7.38  -0.00152891
7.41  -0.000380501
7.44  0.000761748
7.47  0.00189498
7.5  0.00301639
7.53  0.00412323
7.56  0.00521282
7.59  0.00628254
7.62  0.00732987
7.65  0.00835235
7.68  0.00934761
7.71  0.0103134
7.74  0.0112475
7.77  0.0121478
7.8  0.0130124
7.83  0.0138393
7.86  0.0146269
7.89  0.0153734
7.92  0.0160773
7.95  0.0167371
7.98  0.0173514
8.01  0.0179192
8.04  0.0184392
8.07  0.0189105
8.1  0.0193322
8.13  0.0197035
8.16  0.0200238
8.19  0.0202926
8.22  0.0205094
8.25  0.0206738
8.28  0.0207854
8.31  0.020843
8.34  0.0208464
8.37  0.0207958
8.4  0.0206916
8.43  0.0205342
8.46  0.0203242
8.49  0.0200624
8.52  0.0197495
8.55  0.0193867
8.58  0.018975
8.61  0.0185155
8.64  0.0180097
8.67  0.0174588
8.7  0.0168642
8.73  0.0162276
8.76  0.0155508
8.79  0.0148357
8.82  0.0140844
8.85  0.013299
8.88  0.0124817
8.91  0.0116347
8.94  0.0107605
8.97  0.00986149
9  0.00894016
9.03  0.00799907
9.06  0.00704083
9.09  0.00606808
9.12  0.00508351
9.15  0.00408981
9.18  0.00308971
9.21  0.00208594
9.24  0.00108123
9.27  7.83201e-05
9.3  -0.000920091
9.33  -0.00191131
9.36  -0.00289268
9.39  -0.00386158
9.42  -0.00481545
9.45  -0.00575176
9.48  -0.00666805
9.51  -0.00756194
9.54  -0.00843111
9.57  -0.00927334
9.6  -0.0100865
9.63  -0.0108685
9.66  -0.0116174
9.69  -0.0123313
9.72  -0.0130086
9.75  -0.0136475
9.78  -0.0142467
9.81  -0.0148046
9.84  -0.01532
9.87  -0.0157918
9.9  -0.0162189
9.93  -0.0166005
9.96  -0.0169357
9.99  -0.0172241
10.02  -0.0174649
10.05  -0.017658
10.08  -0.0178029
10.11  -0.0178991
10.14  -0.0179459
10.17  -0.0179432
10.2  -0.0178913
10.23  -0.0177906
10.26  -0.0176417
10.29  -0.0174454
10.32  -0.0172023
10.35  -0.0169135
10.38  -0.0165801
10.41  -0.0162031
10.44  -0.015784
10.47  -0.015324
10.5  -0.0148244
10.53  -0.0142868
10.56  -0.0137128
10.59  -0.0131043
10.62  -0.012463
10.65  -0.0117911
10.68  -0.0110904
10.71  -0.0103631
10.74  -0.00961129
10.77  -0.00883713
10.8  -0.00804286
10.83  -0.00723075
10.86  -0.00640309
10.89  -0.0055622
10.92  -0.00471042
10.95  -0.00385011
10.98  -0.00298363
11.01  -0.00211335
11.04  -0.00124163
11.07  -0.000370825
11.1  0.000496721
11.13  0.00135869
11.16  0.00221278
11.19  0.00305673
11.22  0.00388832
11.25  0.00470535
11.28  0.00550568
11.31  0.00628722
11.34  0.00704795
11.37  0.00778589
11.4  0.00849913
11.43  0.00918586
11.46  0.0098443
11.49  0.0104728
11.52  0.0110697
11.55  0.0116336
11.58  0.012163
11.61  0.0126567
11.64  0.0131133
11.67  0.0135319
11.7  0.0139114
11.73  0.0142508
11.76  0.0145495
11.79  0.0148067
11.82  0.0150219
11.85  0.0151946
11.88  0.0153246
11.91  0.0154112
11.94  0.0154538
11.97  0.0154522
12  0.0154066
12.03  0.0153172
12.06  0.0151846
12.09  0.0150093
12.12  0.014792
12.15  0.0145334
12.18  0.0142346
12.21  0.0138965
12.24  0.0135203
12.27  0.0131071
12.3  0.0126581
12.33  0.012175
12.36  0.0116593
12.39  0.0111126
12.42  0.0105368
12.45  0.00993362
12.48  0.00930503
12.51  0.008653
12.54  0.00797955
12.57  0.00728678
12.6  0.00657679
12.63  0.00585175
12.66  0.00511384
12.69  0.00436526
12.72  0.00360824
12.75  0.002845
12.78  0.00207776
12.81  0.00130874
12.84  0.000540155
12.87  -0.00022582
12.9  -0.000987024
12.93  -0.00174133
12.96  -0.00248664
12.99  -0.00322093
13.02  -0.00394217
13.05  -0.00464844
13.08  -0.00533783
13.11  -0.00600853
13.14  -0.00665877
13.17  -0.00728687
13.2  -0.0078912
13.23  -0.00847023
13.26  -0.00902249
13.29  -0.0095466
13.32  -0.0100413
13.35  -0.0105053
13.38  -0.0109376
13.41  -0.0113371
13.44  -0.0117029
13.47  -0.0120341
13.5  -0.0123301
13.53  -0.0125901
13.56  -0.0128136
13.59  -0.0130002
13.62  -0.0131495
13.65  -0.0132613
13.68  -0.0133351
13.71  -0.0133704
13.74  -0.0133672
13.77  -0.0133255
13.8  -0.0132457
13.83  -0.0131282
13.86  -0.0129734
13.89  -0.0127819
13.92  -0.0125544
13.95  -0.0122918
13.98  -0.0119949
14.01  -0.0116647
14.04  -0.0113022
14.07  -0.0109085
14.1  -0.0104847
14.13  -0.0100324
14.16  -0.00955284
14.19  -0.00904763
14.22  -0.00851834
14.25  -0.00796662
14.28  -0.00739417
14.31  -0.00680276
14.34  -0.00619419
14.37  -0.00557034
14.4  -0.0049331
14.43  -0.00428439
14.46  -0.00362616
14.49  -0.00296039
14.52  -0.00228907
14.55  -0.00161419
14.58  -0.000937749
14.61  -0.000261732
14.64  0.000411879
14.67  0.00108112
14.7  0.00174406
14.73  0.00239878
14.76  0.00304341
14.79  0.00367611
14.82  0.00429509
14.85  0.00489862
14.88  0.005485
14.91  0.00605263
14.94  0.00659993
14.97  0.00712542
15  0.00762769
15.03  0.00810539
15.06  0.00855727
15.09  0.00898214
15.12  0.00937892
15.15  0.0097466
15.18  0.0100843
15.21  0.0103911
15.24  0.0106664
15.27  0.0109095
15.3  0.0111199
15.33  0.0112971
15.36  0.0114408
15.39  0.0115507
15.42  0.0116267
15.45  0.0116683
15.48  0.0116752
15.51  0.0116477
15.54  0.011586
15.57  0.0114905
15.6  0.0113616
15.63  0.0111998
15.66  0.0110059
15.69  0.0107806
15.72  0.0105247
15.75  0.010239
15.78  0.00992458
15.81  0.00958237
15.84  0.00921355
15.87  0.00881934
15.9  0.00840105
15.93  0.00796005
15.96  0.00749776
15.99  0.00701566
16.02  0.00651527
16.05  0.00599816
16.08  0.00546594
16.11  0.00492025
16.14  0.00436276
16.17  0.00379516
16.2  0.00321918
16.23  0.00263652
16.26  0.00204894
16.29  0.00145816
16.32  0.000865926
16.35  0.000273972
16.38  -0.000315983
16.41  -0.000902231
16.44  -0.00148309
16.47  -0.00205689
16.5  -0.002622
16.53  -0.00317683
16.56  -0.0037198
16.59  -0.00424941
16.62  -0.00476416
16.65  -0.00526264
16.68  -0.00574347
16.71  -0.00620534
16.74  -0.00664698
16.77  -0.0070672
16.8  -0.00746487
16.83  -0.00783894
16.86  -0.00818841
16.89  -0.00851237
16.92  -0.00880999
16.95  -0.0090805
16.98  -0.00932323
17.01  -0.00953758
17.04  -0.00972304
17.07  -0.00987918
17.1  -0.0100057
17.13  -0.0101022
17.16  -0.0101686
17.19  -0.0102044
17.22  -0.0102096
17.25  -0.0101841
17.28  -0.0101282
17.31  -0.0100422
17.34  -0.00992642
17.37  -0.00978142
17.4  -0.00960774
17.43  -0.00940602
17.46  -0.00917699
17.49  -0.00892145
17.52  -0.00864021
17.55  -0.00833422
17.58  -0.00800452
17.61  -0.00765223
17.64  -0.00727853
17.67  -0.00688467
17.7  -0.00647195
17.73  -0.00604173
17.76  -0.00559539
17.79  -0.00513438
17.82  -0.00466018
17.85  -0.00417428
17.88  -0.00367823
17.91  -0.00317358
17.94  -0.00266189
17.97  -0.00214475
18  -0.00162374
18.03  -0.00110046
18.06  -0.000576473
18.09  -5.33649e-05
18.12  0.000467308
18.15  0.000984002
18.18  0.0014952
18.21  0.00199941
18.24  0.00249517
18.27  0.00298106
18.3  0.00345569
18.33  0.00391772
18.36  0.00436584
18.39  0.00479882
18.42  0.00521545
18.45  0.0056146
18.48  0.00599518
18.51  0.00635618
18.54  0.00669663
18.57  0.00701564
18.6  0.00731239
18.63  0.00758611
18.66  0.00783613
18.69  0.00806182
18.72  0.00826264
18.75  0.00843812
18.78  0.00858787
18.81  0.00871156
18.84  0.00880896
18.87  0.00887987
18.9  0.00892405
18.93  0.00894125
18.96  0.00893148
18.99  0.00889491
19.02  0.00883176
19.05  0.00874233
19.08  0.008627
19.11  0.00848622
19.14  0.00832054
19.17  0.00813055
19.2  0.00791693
19.23  0.00768038
19.26  0.00742165
19.29  0.00714162
19.32  0.00684123
19.35  0.00652146
19.38  0.00618339
19.41  0.00582811
19.44  0.00545678
19.47  0.0050706
19.5  0.0046708
19.53  0.00425866
19.56  0.00383548
19.59  0.00340259
19.62  0.00296136
19.65  0.00251315
19.68  0.00205937
19.71  0.0016014
19.74  0.00114066
19.77  0.000678561
19.8  0.000216502
19.83  -0.000244116
19.86  -0.000701905
19.89  -0.00115549
19.92  -0.00160352
19.95  -0.00204467
19.98  -0.00247764
20.01  -0.00290115
20.04  -0.00331397
20.07  -0.00371491
20.1  -0.00410282
20.13  -0.00447657
20.16  -0.00483513
20.19  -0.00517747
20.22  -0.00550266
20.25  -0.00580978
20.28  -0.006098
20.31  -0.00636655
20.34  -0.00661471
20.37  -0.00684183
20.4  -0.00704734
20.43  -0.00723072
20.46  -0.00739152
20.49  -0.00752937
20.52  -0.00764396
20.55  -0.00773506
20.58  -0.00780249
20.61  -0.00784608
20.64  -0.00786561
20.67  -0.00786106
20.7  -0.00783258
20.73  -0.00778036
20.76  -0.00770468
20.79  -0.00760587
20.82  -0.00748436
20.85  -0.00734062
20.88  -0.0071752
20.91  -0.00698872
20.94  -0.0067818
20.97  -0.00655515
21  -0.00630953
21.03  -0.00604581
21.06  -0.00576488
21.09  -0.00546769
21.12  -0.00515522
21.15  -0.00482852
21.18  -0.00448864
21.21  -0.00413669
21.24  -0.0037738
21.27  -0.00340114
21.3  -0.00301988
21.33  -0.00263123
21.36  -0.00223641
21.39  -0.00183663
21.42  -0.00143315
21.45  -0.00102719
21.48  -0.000620008
21.51  -0.000212827
21.54  0.000193119
21.57  0.00059661
21.6  0.00099644
21.63  0.00139142
21.66  0.00178039
21.69  0.0021622
21.72  0.00253574
21.75  0.00289992
21.78  0.00325369
21.81  0.00359604
21.84  0.00392599
21.87  0.0042426
21.9  0.00454498
21.93  0.00483229
21.96  0.00510374
21.99  0.00535856
22.02  0.00559609
22.05  0.00581566
22.08  0.00601671
22.11  0.00619871
22.14  0.00636118
22.17  0.00650373
22.2  0.00662599
22.23  0.0067277
22.26  0.00680863
22.29  0.00686861
22.32  0.00690747
22.35  0.00692502
22.38  0.00692125
22.41  0.00689626
22.44  0.00685022
22.47  0.00678335
22.5  0.00669594
22.53  0.00658836
22.56  0.00646101
22.59  0.00631438
22.62  0.00614899
22.65  0.00596543
22.68  0.00576429
22.71  0.00554628
22.74  0.00531214
22.77  0.00506268
22.8  0.00479875
22.83  0.00452122
22.86  0.00423103
22.89  0.00392913
22.92  0.00361652
22.95  0.00329421
22.98  0.00296325
23.01  0.00262471
23.04  0.00227966
23.07  0.00192921
23.1  0.00157446
23.13  0.00121653
23.16  0.000856536
23.19  0.000495598
23.22  0.000134829
23.25  -0.000224663
23.28  -0.000581783
23.31  -0.000935448
23.34  -0.00128459
23.37  -0.00162817
23.4  -0.00196516
23.43  -0.00229457
23.46  -0.00261544
23.49  -0.00292681
23.52  -0.00322781
23.55  -0.00351756
23.58  -0.00379523
23.61  -0.00406006
23.64  -0.00431129
23.67  -0.00454823
23.7  -0.00477023
23.73  -0.00497669
23.76  -0.00516707
23.79  -0.00534086
23.82  -0.00549762
23.85  -0.00563695
23.88  -0.00575851
23.91  -0.00586202
23.94  -0.00594725
23.97  -0.00601402
24  -0.00606219
24.03  -0.00609163
24.06  -0.00610222
24.09  -0.00609399
24.12  -0.00606705
24.15  -0.00602157
24.18  -0.00595776
24.21  -0.0058759
24.24  -0.00577633
24.27  -0.00565942
24.3  -0.00552561
24.33  -0.00537539
24.36  -0.00520926
24.39  -0.00502777
24.42  -0.00483157
24.45  -0.00462132
24.48  -0.00439773
24.51  -0.00416155
24.54  -0.00391357
24.57  -0.00365461
24.6  -0.00338551
24.63  -0.00310716
24.66  -0.00282045
24.69  -0.00252631
24.72  -0.00222568
24.75  -0.00191951
24.78  -0.00160878
24.81  -0.00129447
24.84  -0.000977554
24.87  -0.000659029
24.9  -0.000339883
24.93  -2.11011e-05
24.96  0.000296335
24.99  0.000611454
25.02  0.000923298
25.05  0.00123092
25.08  0.00153339
25.11  0.00182981
25.14  0.00211929
25.17  0.00240097
25.2  0.00267402
25.23  0.00293764
25.26  0.00319107
25.29  0.00343358
25.32  0.00366446
25.35  0.00388307
25.38  0.00408878
25.41  0.00428102
25.44  0.00445928
25.47  0.00462305
25.5  0.00477192
25.53  0.00490547
25.56  0.00502338
25.59  0.00512536
25.62  0.00521116
25.65  0.00528058
25.68  0.0053335
25.71  0.00536979
25.74  0.00538933
25.77  0.00539208
25.8  0.00537809
25.83  0.0053475
25.86  0.00530046
25.89  0.00523721
25.92  0.005158
25.95  0.00506316
25.98  0.00495305
26.01  0.00482809
26.04  0.00468873
26.07  0.00453543
26.1  0.00436874
26.13  0.00418924
26.16  0.00399755
26.19  0.00379432
26.22  0.00358024
26.25  0.00335604
26.28  0.00312245
26.31  0.00288024
26.34  0.00263021
26.37  0.00237318


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_eb_32.dat <==
0  0.0613225
0.03  0.0613008
0.06  0.0612362
0.09  0.0611289
0.12  0.0609792
0.15  0.0607876
0.18  0.0605544
0.21  0.0602801
0.24  0.0599651
0.27  0.05961
0.3  0.0592152
0.33  0.0587813
0.36  0.0583089
0.39  0.0577984
0.42  0.0572506
0.45  0.0566661
0.48  0.0560455
0.51  0.0553894
0.54  0.0546987
0.57  0.0539739
0.6  0.0532158
0.63  0.0524251
0.66  0.0516026
0.69  0.0507492
0.72  0.0498654
0.75  0.0489522
0.78  0.0480104
0.81  0.0470408
0.84  0.0460442
0.87  0.0450215
0.9  0.0439734
0.93  0.042901
0.96  0.041805
0.99  0.0406864
1.02  0.0395459
1.05  0.0383845
1.08  0.0372031
1.11  0.0360025
1.14  0.0347837
1.17  0.0335476
1.2  0.0322949
1.23  0.0310267
1.26  0.0297439
1.29  0.0284472
1.32  0.0271377
1.35  0.0258161
1.38  0.0244835
1.41  0.0231407
1.44  0.0217885
1.47  0.0204278
1.5  0.0190596
1.53  0.0176846
1.56  0.0163038
1.59  0.0149181
1.62  0.0135282
1.65  0.0121351
1.68  0.0107396
1.71  0.00934254
1.74  0.00794477
1.77  0.00654713
1.8  0.00515047
1.83  0.0037556
1.86  0.00236336
1.89  0.000974569
1.92  -0.000409959
1.95  -0.00178941
1.98  -0.00316298
2.01  -0.00452987
2.04  -0.00588927
2.07  -0.0072404
2.1  -0.00858248
2.13  -0.00991471
2.16  -0.0112363
2.19  -0.0125466
2.22  -0.0138446
2.25  -0.0151298
2.28  -0.0164013
2.31  -0.0176585
2.34  -0.0189004
2.37  -0.0201266
2.4  -0.0213361
2.43  -0.0225283
2.46  -0.0237025
2.49  -0.024858
2.52  -0.025994
2.55  -0.02711
2.58  -0.0282053
2.61  -0.0292791
2.64  -0.0303308
2.67  -0.0313599
2.7  -0.0323656
2.73  -0.0333474
2.76  -0.0343046
2.79  -0.0352367
2.82  -0.036143
2.85  -0.0370231
2.88  -0.0378764
2.91  -0.0387023
2.94  -0.0395004
2.97  -0.0402701
3  -0.041011
3.03  -0.0417227
3.06  -0.0424046
3.09  -0.0430564
3.12  -0.0436777
3.15  -0.044268
3.18  -0.0448271
3.21  -0.0453547
3.24  -0.0458504
3.27  -0.046314
3.3  -0.0467452
3.33  -0.0471438
3.36  -0.0475097
3.39  -0.0478426
3.42  -0.0481423
3.45  -0.0484088
3.48  -0.048642
3.51  -0.0488417
3.54  -0.049008
3.57  -0.0491409
3.6  -0.0492405
3.63  -0.0493072
3.66  -0.0493408
3.69  -0.0493415
3.72  -0.0493094
3.75  -0.0492445
3.78  -0.0491472
3.81  -0.0490174
3.84  -0.0488554
3.87  -0.0486614
3.9  -0.0484358
3.93  -0.0481786
3.96  -0.0478902
3.99  -0.0475709
4.02  -0.0472211
4.05  -0.046841
4.08  -0.0464311
4.11  -0.0459917
4.14  -0.0455232
4.17  -0.0450262
4.2  -0.0445009
4.23  -0.0439479
4.26  -0.0433677
4.29  -0.0427608
4.32  -0.0421276
4.35  -0.0414688
4.38  -0.040785
4.41  -0.0400767
4.44  -0.0393446
4.47  -0.0385891
4.5  -0.0378109
4.53  -0.0370105
4.56  -0.0361887
4.59  -0.035346
4.62  -0.0344831
4.65  -0.0336005
4.68  -0.032699
4.71  -0.0317793
4.74  -0.0308419
4.77  -0.0298877
4.8  -0.0289172
4.83  -0.0279312
4.86  -0.0269303
4.89  -0.0259153
4.92  -0.0248868
4.95  -0.0238457
4.98  -0.0227926
5.01  -0.0217282
5.04  -0.0206532
5.07  -0.0195684
5.1  -0.0184746
5.13  -0.0173723
5.16  -0.0162625
5.19  -0.0151457
5.22  -0.0140228
5.25  -0.0128944
5.28  -0.0117614
5.31  -0.0106244
5.34  -0.00948408
5.37  -0.00834131
5.4  -0.00719674
5.43  -0.00605112
5.46  -0.00490516
5.49  -0.00375959
5.52  -0.00261512
5.55  -0.00147246
5.58  -0.00033234
5.61  0.000804549
5.64  0.0019375
5.67  0.0030658
5.7  0.00418878
5.73  0.00530572
5.76  0.00641595
5.79  0.00751878
5.82  0.00861355
5.85  0.00969957
5.88  0.0107762
5.91  0.0118427
5.94  0.0128985
5.97  0.013943
6  0.0149754
6.03  0.0159952
6.06  0.0170018
6.09  0.0179944
6.12  0.0189726
6.15  0.0199357
6.18  0.0208831
6.21  0.0218142
6.24  0.0227284
6.27  0.0236253
6.3  0.0245042
6.33  0.0253646
6.36  0.026206
6.39  0.0270278
6.42  0.0278296
6.45  0.0286108
6.48  0.0293709
6.51  0.0301096
6.54  0.0308263
6.57  0.0315205
6.6  0.032192
6.63  0.0328402
6.66  0.0334648
6.69  0.0340654
6.72  0.0346415
6.75  0.035193
6.78  0.0357194
6.81  0.0362204
6.84  0.0366958
6.87  0.0371452
6.9  0.0375685
6.93  0.0379654
6.96  0.0383356
6.99  0.0386791
7.02  0.0389955
7.05  0.0392848
7.08  0.0395468
7.11  0.0397815
7.14  0.0399886
7.17  0.0401682
7.2  0.0403202
7.23  0.0404446
7.26  0.0405414
7.29  0.0406108
7.32  0.0406529
7.35  0.0406678
7.38  0.0406554
7.41  0.0406159
7.44  0.0405494
7.47  0.0404561
7.5  0.040336
7.53  0.0401893
7.56  0.0400163
7.59  0.039817
7.62  0.0395918
7.65  0.0393409
7.68  0.0390645
7.71  0.0387629
7.74  0.0384364
7.77  0.0380853
7.8  0.0377099
7.83  0.0373106
7.86  0.0368877
7.89  0.0364416
7.92  0.0359726
7.95  0.0354812
7.98  0.0349678
8.01  0.0344329
8.04  0.0338768
8.07  0.0333001
8.1  0.0327033
8.13  0.0320868
8.16  0.0314511
8.19  0.0307966
8.22  0.030124
8.25  0.0294336
8.28  0.028726
8.31  0.0280018
8.34  0.0272615
8.37  0.0265056
8.4  0.0257347
8.43  0.0249493
8.46  0.0241501
8.49  0.0233375
8.52  0.0225123
8.55  0.0216748
8.58  0.0208258
8.61  0.0199659
8.64  0.0190956
8.67  0.0182155
8.7  0.0173263
8.73  0.0164285
8.76  0.0155228
8.79  0.0146098
8.82  0.0136901
8.85  0.0127643
8.88  0.011833
8.91  0.0108969
8.94  0.00995658
8.97  0.00901262
9  0.00806567
9.03  0.00711635
9.06  0.00616527
9.09  0.00521306
9.12  0.00426032
9.15  0.00330768
9.18  0.00235574
9.21  0.00140511
9.24  0.000456403
9.27  -0.000489781
9.3  -0.00143284
9.33  -0.00237218
9.36  -0.0033072
9.39  -0.00423732
9.42  -0.00516194
9.45  -0.0060805
9.48  -0.0069924
9.51  -0.00789709
9.54  -0.00879399
9.57  -0.00968254
9.6  -0.0105622
9.63  -0.0114324
9.66  -0.0122926
9.69  -0.0131423
9.72  -0.0139809
9.75  -0.014808
9.78  -0.015623
9.81  -0.0164253
9.84  -0.0172146
9.87  -0.0179903
9.9  -0.0187519
9.93  -0.019499
9.96  -0.0202312
9.99  -0.0209478
10.02  -0.0216486
10.05  -0.0223331
10.08  -0.0230008
10.11  -0.0236514
10.14  -0.0242844
10.17  -0.0248995
10.2  -0.0254963
10.23  -0.0260744
10.26  -0.0266335
10.29  -0.0271733
10.32  -0.0276934
10.35  -0.0281935
10.38  -0.0286733
10.41  -0.0291325
10.44  -0.029571
10.47  -0.0299883
10.5  -0.0303843
10.53  -0.0307588
10.56  -0.0311115
10.59  -0.0314423
10.62  -0.0317511
10.65  -0.0320375
10.68  -0.0323016
10.71  -0.0325432
10.74  -0.0327621
10.77  -0.0329584
10.8  -0.0331318
10.83  -0.0332825
10.86  -0.0334102
10.89  -0.033515
10.92  -0.033597
10.95  -0.0336563
10.98  -0.0336929
11.01  -0.0337068
11.04  -0.0336982
11.07  -0.0336671
11.1  -0.0336135
11.13  -0.0335376
11.16  -0.0334396
11.19  -0.0333194
11.22  -0.0331774
11.25  -0.0330136
11.28  -0.0328282
11.31  -0.0326214
11.34  -0.0323935
11.37  -0.0321446
11.4  -0.031875
11.43  -0.0315849
11.46  -0.0312746
11.49  -0.0309445
11.52  -0.0305946
11.55  -0.0302255
11.58  -0.0298373
11.61  -0.0294304
11.64  -0.0290052
11.67  -0.0285619
11.7  -0.0281011
11.73  -0.0276231
11.76  -0.0271282
11.79  -0.0266169
11.82  -0.0260895
11.85  -0.0255465
11.88  -0.0249882
11.91  -0.0244152
11.94  -0.0238277
11.97  -0.0232263
12  -0.0226114
12.03  -0.0219835
12.06  -0.021343
12.09  -0.0206903
12.12  -0.0200261
12.15  -0.0193506
12.18  -0.0186645
12.21  -0.0179682
12.24  -0.0172622
12.27  -0.0165469
12.3  -0.015823
12.33  -0.0150908
12.36  -0.014351
12.39  -0.013604
12.42  -0.0128503
12.45  -0.0120905
12.48  -0.011325
12.51  -0.0105544
12.54  -0.00977921
12.57  -0.00899993
12.6  -0.0082171
12.63  -0.00743124
12.66  -0.00664286
12.69  -0.00585249
12.72  -0.00506065
12.75  -0.00426786
12.78  -0.00347464
12.81  -0.00268152
12.84  -0.00188899
12.87  -0.00109759
12.9  -0.000307829
12.93  0.000479794
12.96  0.00126476
12.99  0.00204658
13.02  0.00282474
13.05  0.00359874
13.08  0.00436809
13.11  0.0051323
13.14  0.00589088
13.17  0.00664336
13.2  0.00738925
13.23  0.00812809
13.26  0.0088594
13.29  0.00958273
13.32  0.0102976
13.35  0.0110036
13.38  0.0117003
13.41  0.0123872
13.44  0.0130639
13.47  0.01373
13.5  0.014385
13.53  0.0150286
13.56  0.0156604
13.59  0.0162799
13.62  0.0168869
13.65  0.0174808
13.68  0.0180614
13.71  0.0186282
13.74  0.019181
13.77  0.0197194
13.8  0.0202431
13.83  0.0207518
13.86  0.0212451
13.89  0.0217227
13.92  0.0221844
13.95  0.0226299
13.98  0.023059
14.01  0.0234713
14.04  0.0238667
14.07  0.0242449
14.1  0.0246057
14.13  0.0249489
14.16  0.0252743
14.19  0.0255817
14.22  0.025871
14.25  0.0261421
14.28  0.0263947
14.31  0.0266287
14.34  0.0268442
14.37  0.0270408
14.4  0.0272187
14.43  0.0273777
14.46  0.0275177
14.49  0.0276387
14.52  0.0277407
14.55  0.0278236
14.58  0.0278875
14.61  0.0279326
14.64  0.0279588
14.67  0.0279662
14.7  0.0279547
14.73  0.0279246
14.76  0.0278758
14.79  0.0278084
14.82  0.0277226
14.85  0.0276185
14.88  0.0274961
14.91  0.0273556
14.94  0.0271973
14.97  0.0270211
15  0.0268274
15.03  0.0266162
15.06  0.0263878
15.09  0.0261425
15.12  0.0258803
15.15  0.0256016
15.18  0.0253065
15.21  0.0249955
15.24  0.0246686
15.27  0.0243261
15.3  0.0239684
15.33  0.0235958
15.36  0.0232086
15.39  0.022807
15.42  0.0223915
15.45  0.0219622
15.48  0.0215197
15.51  0.0210641
15.54  0.0205959
15.57  0.0201153
15.6  0.0196229
15.63  0.0191188
15.66  0.0186035
15.69  0.0180774
15.72  0.0175409
15.75  0.0169943
15.78  0.016438
15.81  0.0158725
15.84  0.0152981
15.87  0.0147153
15.9  0.0141245
15.93  0.013526
15.96  0.0129204
15.99  0.0123079
16.02  0.0116891
16.05  0.0110644
16.08  0.0104342
16.11  0.00979901
16.14  0.00915914
16.17  0.0085151
16.2  0.0078673
16.23  0.0072162
16.26  0.00656223
16.29  0.00590583
16.32  0.00524744
16.35  0.0045875
16.38  0.00392645
16.41  0.00326473
16.44  0.00260277
16.47  0.00194102
16.5  0.0012799
16.53  0.000619853
16.56  -3.86921e-05
16.59  -0.000695305
16.62  -0.00134956
16.65  -0.00200103
16.68  -0.00264929
16.71  -0.00329393
16.74  -0.00393453
16.77  -0.00457068
16.8  -0.00520197
16.83  -0.005828
16.86  -0.00644836
16.89  -0.00706266
16.92  -0.00767051
16.95  -0.00827153
16.98  -0.00886533
17.01  -0.00945154
17.04  -0.0100298
17.07  -0.0105997
17.1  -0.011161
17.13  -0.0117132
17.16  -0.012256
17.19  -0.0127891
17.22  -0.0133122
17.25  -0.0138249
17.28  -0.0143269
17.31  -0.0148179
17.34  -0.0152976
17.37  -0.0157657
17.4  -0.016222
17.43  -0.016666
17.46  -0.0170977
17.49  -0.0175167
17.52  -0.0179227
17.55  -0.0183156
17.58  -0.018695
17.61  -0.0190609
17.64  -0.0194129
17.67  -0.0197508
17.7  -0.0200745
17.73  -0.0203838
17.76  -0.0206784
17.79  -0.0209583
17.82  -0.0212233
17.85  -0.0214733
17.88  -0.021708
17.91  -0.0219275
17.94  -0.0221316
17.97  -0.0223201
18  -0.0224931
18.03  -0.0226504
18.06  -0.022792
18.09  -0.0229178
18.12  -0.0230278
18.15  -0.023122
18.18  -0.0232002
18.21  -0.0232626
18.24  -0.0233092
18.27  -0.02334
18.3  -0.0233551
18.33  -0.0233545
18.36  -0.0233383
18.39  -0.0233064
18.42  -0.023259
18.45  -0.0231961
18.48  -0.0231179
18.51  -0.0230244
18.54  -0.0229157
18.57  -0.022792
18.6  -0.0226534
18.63  -0.0224999
18.66  -0.0223319
18.69  -0.0221494
18.72  -0.0219526
18.75  -0.0217416
18.78  -0.0215167
18.81  -0.0212781
18.84  -0.0210259
18.87  -0.0207603
18.9  -0.0204817
18.93  -0.0201902
18.96  -0.019886
18.99  -0.0195694
19.02  -0.0192407
19.05  -0.0189002
19.08  -0.018548
19.11  -0.0181845
19.14  -0.01781
19.17  -0.0174247
19.2  -0.0170289
19.23  -0.0166229
19.26  -0.0162071
19.29  -0.0157817
19.32  -0.015347
19.35  -0.0149034
19.38  -0.0144512
19.41  -0.0139906
19.44  -0.0135222
19.47  -0.0130461
19.5  -0.0125627
19.53  -0.0120724
19.56  -0.0115755
19.59  -0.0110724
19.62  -0.0105634
19.65  -0.0100488
19.68  -0.00952911
19.71  -0.00900458
19.74  -0.0084756
19.77  -0.00794254
19.8  -0.00740577
19.83  -0.00686564
19.86  -0.00632253
19.89  -0.0057768
19.92  -0.00522883
19.95  -0.00467898
19.98  -0.00412763
20.01  -0.00357514
20.04  -0.00302189
20.07  -0.00246823
20.1  -0.00191455
20.13  -0.00136121
20.16  -0.000808565
20.19  -0.00025699
20.22  0.000293155
20.25  0.000841509
20.28  0.00138771
20.31  0.00193141
20.34  0.00247225
20.37  0.00300988
20.4  0.00354396
20.43  0.00407412
20.46  0.00460005
20.49  0.00512139
20.52  0.00563781
20.55  0.00614899
20.58  0.00665459
20.61  0.0071543
20.64  0.00764779
20.67  0.00813476
20.7  0.00861489
20.73  0.00908789
20.76  0.00955346
20.79  0.0100113
20.82  0.0104611
20.85  0.0109027
20.88  0.0113357
20.91  0.0117598
20.94  0.0121749
20.97  0.0125806
21  0.0129767
21.03  0.013363
21.06  0.0137392
21.09  0.0141051
21.12  0.0144604
21.15  0.0148051
21.18  0.0151388
21.21  0.0154614
21.24  0.0157727
21.27  0.0160724
21.3  0.0163605
21.33  0.0166367
21.36  0.016901
21.39  0.0171531
21.42  0.0173929
21.45  0.0176203
21.48  0.0178352
21.51  0.0180375
21.54  0.018227
21.57  0.0184036
21.6  0.0185674
21.63  0.0187181
21.66  0.0188558
21.69  0.0189803
21.72  0.0190917
21.75  0.0191899
21.78  0.0192748
21.81  0.0193465
21.84  0.0194049
21.87  0.0194501
21.9  0.0194821
21.93  0.0195009
21.96  0.0195066
21.99  0.0194991
22.02  0.0194786
22.05  0.019445
22.08  0.0193985
22.11  0.0193391
22.14  0.0192668
22.17  0.0191819
22.2  0.0190843
22.23  0.0189741
22.26  0.0188516
22.29  0.0187167
22.32  0.0185697
22.35  0.0184106
22.38  0.0182396
22.41  0.0180569
22.44  0.0178625
22.47  0.0176568
22.5  0.0174398
22.53  0.0172117
22.56  0.0169728
22.59  0.0167232
22.62  0.016463
22.65  0.0161926
22.68  0.0159122
22.71  0.0156219
22.74  0.0153221
22.77  0.0150128
22.8  0.0146944
22.83  0.0143671
22.86  0.0140312
22.89  0.0136868
22.92  0.0133343
22.95  0.0129739
22.98  0.0126059
23.01  0.0122305
23.04  0.0118481
23.07  0.0114588
23.1  0.011063
23.13  0.010661
23.16  0.010253
23.19  0.00983933
23.22  0.0094203
23.25  0.00899619
23.28  0.0085673
23.31  0.00813393
23.34  0.00769638
23.37  0.00725496
23.4  0.00680996
23.43  0.0063617
23.46  0.00591048
23.49  0.00545662
23.52  0.00500042
23.55  0.00454219
23.58  0.00408225
23.61  0.00362091
23.64  0.00315847
23.67  0.00269525
23.7  0.00223155
23.73  0.0017677
23.76  0.00130399
23.79  0.000840734
23.82  0.000378243
23.85  -8.31799e-05
23.88  -0.00054323
23.91  -0.00100161
23.94  -0.00145801
23.97  -0.00191213
24  -0.00236368
24.03  -0.00281237
24.06  -0.00325791
24.09  -0.0037
24.12  -0.00413836
24.15  -0.0045727
24.18  -0.00500276
24.21  -0.00542825
24.24  -0.0058489
24.27  -0.00626444
24.3  -0.00667461
24.33  -0.00707915
24.36  -0.00747781
24.39  -0.00787033
24.42  -0.00825646
24.45  -0.00863596
24.48  -0.00900861
24.51  -0.00937416
24.54  -0.00973238
24.57  -0.0100831
24.6  -0.010426
24.63  -0.010761
24.66  -0.0110877
24.69  -0.0114062
24.72  -0.011716
24.75  -0.0120171
24.78  -0.0123093
24.81  -0.0125924
24.84  -0.0128662
24.87  -0.0131306
24.9  -0.0133854
24.93  -0.0136305
24.96  -0.0138657
24.99  -0.0140909
25.02  -0.014306
25.05  -0.0145108
25.08  -0.0147053
25.11  -0.0148893
25.14  -0.0150628
25.17  -0.0152256
25.2  -0.0153777
25.23  -0.015519
25.26  -0.0156494
25.29  -0.015769
25.32  -0.0158775
25.35  -0.0159751
25.38  -0.0160616
25.41  -0.016137
25.44  -0.0162013
25.47  -0.0162545
25.5  -0.0162966
25.53  -0.0163277
25.56  -0.0163477
25.59  -0.0163567
25.62  -0.0163546
25.65  -0.0163416
25.68  -0.0163177
25.71  -0.0162828
25.74  -0.0162372
25.77  -0.0161808
25.8  -0.0161136
25.83  -0.0160359
25.86  -0.0159476
25.89  -0.0158488
25.92  -0.0157397
25.95  -0.0156204
25.98  -0.0154909
26.01  -0.0153514
26.04  -0.015202
26.07  -0.0150428
26.1  -0.014874
26.13  -0.0146957
26.16  -0.014508
26.19  -0.0143112
26.22  -0.0141053
26.25  -0.0138905
26.28  -0.0136671
26.31  -0.0134352
26.34  -0.0131949
26.37  -0.0129465


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_eb_64.dat <==
0  0.0630082
0.03  0.062985
0.06  0.0629158
0.09  0.0628007
0.12  0.0626403
0.15  0.0624349
0.18  0.0621848
0.21  0.0618906
0.24  0.0615526
0.27  0.0611713
0.3  0.0607473
0.33  0.060281
0.36  0.0597729
0.39  0.0592237
0.42  0.0586338
0.45  0.0580039
0.48  0.0573345
0.51  0.0566263
0.54  0.05588
0.57  0.0550961
0.6  0.0542753
0.63  0.0534182
0.66  0.0525257
0.69  0.0515983
0.72  0.0506369
0.75  0.049642
0.78  0.0486157
0.81  0.047561
0.84  0.0464784
0.87  0.0453688
0.9  0.0442333
0.93  0.0430728
0.96  0.0418884
0.99  0.0406811
1.02  0.0394518
1.05  0.0382016
1.08  0.0369316
1.11  0.0356426
1.14  0.0343357
1.17  0.0330119
1.2  0.0316722
1.23  0.0303176
1.26  0.0289491
1.29  0.0275677
1.32  0.0261743
1.35  0.0247699
1.38  0.0233556
1.41  0.0219322
1.44  0.0205007
1.47  0.0190621
1.5  0.0176173
1.53  0.0161673
1.56  0.014713
1.59  0.0132553
1.62  0.0117952
1.65  0.0103335
1.68  0.00887127
1.71  0.00740932
1.74  0.00594857
1.77  0.00448992
1.8  0.00303425
1.83  0.00158246
1.86  0.000135411
1.89  -0.00130601
1.92  -0.00274095
1.95  -0.00416855
1.98  -0.00558794
2.01  -0.00699829
2.04  -0.00839874
2.07  -0.00978848
2.1  -0.0111667
2.13  -0.0125325
2.16  -0.0138851
2.19  -0.0152237
2.22  -0.0165476
2.25  -0.0178559
2.28  -0.0191478
2.31  -0.0204226
2.34  -0.0216795
2.37  -0.0229177
2.4  -0.0241365
2.43  -0.0253352
2.46  -0.0265131
2.49  -0.0276694
2.52  -0.0288034
2.55  -0.0299145
2.58  -0.0310019
2.61  -0.0320651
2.64  -0.0331033
2.67  -0.034116
2.7  -0.0351025
2.73  -0.0360622
2.76  -0.0369946
2.79  -0.0378991
2.82  -0.0387751
2.85  -0.0396222
2.88  -0.0404398
2.91  -0.0412275
2.94  -0.0419848
2.97  -0.0427113
3  -0.0434065
3.03  -0.04407
3.06  -0.0447016
3.09  -0.0453008
3.12  -0.0458673
3.15  -0.0464009
3.18  -0.0469013
3.21  -0.0473682
3.24  -0.0478015
3.27  -0.0482009
3.3  -0.0485663
3.33  -0.0488976
3.36  -0.0491948
3.39  -0.0494578
3.42  -0.0496864
3.45  -0.0498807
3.48  -0.0500407
3.51  -0.0501667
3.54  -0.0502585
3.57  -0.0503165
3.6  -0.0503406
3.63  -0.0503311
3.66  -0.0502882
3.69  -0.050212
3.72  -0.0501028
3.75  -0.0499607
3.78  -0.049786
3.81  -0.049579
3.84  -0.0493398
3.87  -0.049069
3.9  -0.0487679
3.93  -0.0484362
3.96  -0.0480742
3.99  -0.0476823
4.02  -0.047261
4.05  -0.0468107
4.08  -0.046332
4.11  -0.0458254
4.14  -0.0452914
4.17  -0.0447305
4.2  -0.0441434
4.23  -0.0435304
4.26  -0.0428924
4.29  -0.0422297
4.32  -0.0415431
4.35  -0.0408331
4.38  -0.0401004
4.41  -0.0393456
4.44  -0.0385694
4.47  -0.0377723
4.5  -0.0369551
4.53  -0.0361184
4.56  -0.0352629
4.59  -0.0343893
4.62  -0.0334982
4.65  -0.0325904
4.68  -0.0316667
4.71  -0.0307278
4.74  -0.0297743
4.77  -0.0288071
4.8  -0.0278268
4.83  -0.0268341
4.86  -0.0258297
4.89  -0.0248143
4.92  -0.0237886
4.95  -0.0227533
4.98  -0.0217092
5.01  -0.0206569
5.04  -0.0195971
5.07  -0.0185306
5.1  -0.0174581
5.13  -0.0163802
5.16  -0.0152976
5.19  -0.0142111
5.22  -0.0131213
5.25  -0.012029
5.28  -0.0109348
5.31  -0.00983942
5.34  -0.00874353
5.37  -0.00764781
5.4  -0.00655295
5.43  -0.00545963
5.46  -0.0043685
5.49  -0.00328024
5.52  -0.00219551
5.55  -0.00111496
5.58  -3.92489e-05
5.61  0.00103098
5.64  0.00209508
5.67  0.00315242
5.7  0.00420236
5.73  0.00524428
5.76  0.00627757
5.79  0.00730161
5.82  0.00831579
5.85  0.00931952
5.88  0.0103122
5.91  0.0112932
5.94  0.0122621
5.97  0.0132181
6  0.0141608
6.03  0.0150896
6.06  0.016004
6.09  0.0169034
6.12  0.0177873
6.15  0.0186552
6.18  0.0195066
6.21  0.020341
6.24  0.0211579
6.27  0.0219568
6.3  0.0227374
6.33  0.023499
6.36  0.0242414
6.39  0.0249641
6.42  0.0256667
6.45  0.0263488
6.48  0.02701
6.51  0.02765
6.54  0.0282683
6.57  0.0288648
6.6  0.029439
6.63  0.0299907
6.66  0.0305196
6.69  0.0310254
6.72  0.0315079
6.75  0.0319668
6.78  0.0324019
6.81  0.032813
6.84  0.0332
6.87  0.0335627
6.9  0.0339008
6.93  0.0342144
6.96  0.0345033
6.99  0.0347674
7.02  0.0350066
7.05  0.035221
7.08  0.0354104
7.11  0.0355749
7.14  0.0357145
7.17  0.0358292
7.2  0.0359191
7.23  0.0359843
7.26  0.0360249
7.29  0.0360409
7.32  0.0360325
7.35  0.0359999
7.38  0.0359432
7.41  0.0358625
7.44  0.0357581
7.47  0.0356302
7.5  0.0354789
7.53  0.0353046
7.56  0.0351076
7.59  0.034888
7.62  0.0346462
7.65  0.0343824
7.68  0.034097
7.71  0.0337903
7.74  0.0334626
7.77  0.0331143
7.8  0.0327458
7.83  0.0323574
7.86  0.0319494
7.89  0.0315224
7.92  0.0310766
7.95  0.0306125
7.98  0.0301306
8.01  0.0296312
8.04  0.0291149
8.07  0.0285819
8.1  0.0280329
8.13  0.0274683
8.16  0.0268886
8.19  0.0262942
8.22  0.0256856
8.25  0.0250633
8.28  0.0244278
8.31  0.0237796
8.34  0.0231193
8.37  0.0224473
8.4  0.0217642
8.43  0.0210706
8.46  0.0203668
8.49  0.0196536
8.52  0.0189313
8.55  0.0182005
8.58  0.0174617
8.61  0.0167154
8.64  0.0159623
8.67  0.0152027
8.7  0.0144372
8.73  0.0136664
8.76  0.0128907
8.79  0.0121108
8.82  0.011327
8.85  0.01054
8.88  0.00975029
8.91  0.00895834
8.94  0.0081647
8.97  0.00736988
9  0.0065744
9.03  0.00577877
9.06  0.0049835
9.09  0.0041891
9.12  0.00339608
9.15  0.00260493
9.18  0.00181616
9.21  0.00103025
9.24  0.000247698
9.27  -0.000531009
9.3  -0.00130539
9.33  -0.00207497
9.36  -0.00283927
9.39  -0.00359784
9.42  -0.0043502
9.45  -0.0050959
9.48  -0.00583449
9.51  -0.00656553
9.54  -0.00728857
9.57  -0.00800318
9.6  -0.00870895
9.63  -0.00940544
9.66  -0.0100922
9.69  -0.010769
9.72  -0.0114352
9.75  -0.0120906
9.78  -0.0127347
9.81  -0.0133671
9.84  -0.0139876
9.87  -0.0145957
9.9  -0.0151912
9.93  -0.0157736
9.96  -0.0163426
9.99  -0.016898
10.02  -0.0174393
10.05  -0.0179664
10.08  -0.018479
10.11  -0.0189767
10.14  -0.0194592
10.17  -0.0199264
10.2  -0.020378
10.23  -0.0208138
10.26  -0.0212334
10.29  -0.0216368
10.32  -0.0220238
10.35  -0.0223941
10.38  -0.0227475
10.41  -0.023084
10.44  -0.0234033
10.47  -0.0237053
10.5  -0.02399
10.53  -0.0242571
10.56  -0.0245067
10.59  -0.0247385
10.62  -0.0249526
10.65  -0.0251488
10.68  -0.0253272
10.71  -0.0254877
10.74  -0.0256302
10.77  -0.0257548
10.8  -0.0258615
10.83  -0.0259504
10.86  -0.0260213
10.89  -0.0260745
10.92  -0.02611
10.95  -0.0261278
10.98  -0.026128
11.01  -0.0261107
11.04  -0.0260761
11.07  -0.0260243
11.1  -0.0259553
11.13  -0.0258694
11.16  -0.0257667
11.19  -0.0256473
11.22  -0.0255115
11.25  -0.0253594
11.28  -0.0251912
11.31  -0.0250072
11.34  -0.0248075
11.37  -0.0245924
11.4  -0.0243622
11.43  -0.024117
11.46  -0.0238571
11.49  -0.0235828
11.52  -0.0232943
11.55  -0.0229919
11.58  -0.022676
11.61  -0.0223467
11.64  -0.0220044
11.67  -0.0216495
11.7  -0.0212821
11.73  -0.0209026
11.76  -0.0205115
11.79  -0.0201089
11.82  -0.0196952
11.85  -0.0192708
11.88  -0.018836
11.91  -0.0183912
11.94  -0.0179367
11.97  -0.0174729
12  -0.0170001
12.03  -0.0165186
12.06  -0.016029
12.09  -0.0155316
12.12  -0.0150267
12.15  -0.0145147
12.18  -0.013996
12.21  -0.0134711
12.24  -0.0129402
12.27  -0.0124037
12.3  -0.0118621
12.33  -0.0113156
12.36  -0.0107648
12.39  -0.01021
12.42  -0.00965147
12.45  -0.00908973
12.48  -0.00852513
12.51  -0.00795805
12.54  -0.00738886
12.57  -0.00681796
12.6  -0.00624572
12.63  -0.00567252
12.66  -0.00509874
12.69  -0.00452476
12.72  -0.00395095
12.75  -0.00337769
12.78  -0.00280534
12.81  -0.00223428
12.84  -0.00166486
12.87  -0.00109745
12.9  -0.000532411
12.93  2.99031e-05
12.96  0.00058914
12.99  0.00114495
13.02  0.00169699
13.05  0.00224491
13.08  0.00278839
13.11  0.00332708
13.14  0.00386067
13.17  0.00438881
13.2  0.00491121
13.23  0.00542753
13.26  0.00593748
13.29  0.00644075
13.32  0.00693704
13.35  0.00742607
13.38  0.00790753
13.41  0.00838116
13.44  0.00884667
13.47  0.00930381
13.5  0.0097523
13.53  0.0101919
13.56  0.0106224
13.59  0.0110435
13.62  0.0114549
13.65  0.0118565
13.68  0.0122481
13.71  0.0126294
13.74  0.0130002
13.77  0.0133604
13.8  0.0137097
13.83  0.0140479
13.86  0.0143749
13.89  0.0146906
13.92  0.0149948
13.95  0.0152872
13.98  0.0155679
14.01  0.0158366
14.04  0.0160932
14.07  0.0163377
14.1  0.0165699
14.13  0.0167898
14.16  0.0169971
14.19  0.017192
14.22  0.0173742
14.25  0.0175438
14.28  0.0177006
14.31  0.0178448
14.34  0.0179761
14.37  0.0180946
14.4  0.0182003
14.43  0.0182932
14.46  0.0183733
14.49  0.0184406
14.52  0.0184951
14.55  0.0185369
14.58  0.018566
14.61  0.0185825
14.64  0.0185863
14.67  0.0185777
14.7  0.0185567
14.73  0.0185233
14.76  0.0184777
14.79  0.0184199
14.82  0.01835
14.85  0.0182683
14.88  0.0181747
14.91  0.0180695
14.94  0.0179528
14.97  0.0178246
15  0.0176853
15.03  0.0175348
15.06  0.0173735
15.09  0.0172014
15.12  0.0170188
15.15  0.0168258
15.18  0.0166226
15.21  0.0164095
15.24  0.0161865
15.27  0.015954
15.3  0.0157121
15.33  0.015461
15.36  0.015201
15.39  0.0149323
15.42  0.0146551
15.45  0.0143697
15.48  0.0140762
15.51  0.013775
15.54  0.0134663
15.57  0.0131504
15.6  0.0128274
15.63  0.0124976
15.66  0.0121614
15.69  0.0118189
15.72  0.0114705
15.75  0.0111163
15.78  0.0107567
15.81  0.010392
15.84  0.0100224
15.87  0.00964813
15.9  0.00926959
15.93  0.00888698
15.96  0.0085006
15.99  0.00811071
16.02  0.0077176
16.05  0.00732154
16.08  0.00692281
16.11  0.00652168
16.14  0.00611844
16.17  0.00571336
16.2  0.00530671
16.23  0.00489879
16.26  0.00448985
16.29  0.00408018
16.32  0.00367005
16.35  0.00325973
16.38  0.00284949
16.41  0.0024396
16.44  0.00203034
16.47  0.00162196
16.5  0.00121473
16.53  0.000808916
16.56  0.000404773
16.59  2.55909e-06
16.62  -0.000397471
16.65  -0.000795064
16.68  -0.00118997
16.71  -0.00158195
16.74  -0.00197075
16.77  -0.00235614
16.8  -0.00273788
16.83  -0.00311573
16.86  -0.00348947
16.89  -0.00385887
16.92  -0.00422371
16.95  -0.00458377
16.98  -0.00493884
17.01  -0.0052887
17.04  -0.00563316
17.07  -0.00597202
17.1  -0.00630507
17.13  -0.00663212
17.16  -0.006953
17.19  -0.00726751
17.22  -0.00757549
17.25  -0.00787676
17.28  -0.00817115
17.31  -0.00845851
17.34  -0.00873868
17.37  -0.00901151
17.4  -0.00927686
17.43  -0.00953459
17.46  -0.00978456
17.49  -0.0100266
17.52  -0.0102607
17.55  -0.0104867
17.58  -0.0107045
17.61  -0.0109139
17.64  -0.0111149
17.67  -0.0113073
17.7  -0.0114912
17.73  -0.0116664
17.76  -0.0118329
17.79  -0.0119905
17.82  -0.0121392
17.85  -0.0122791
17.88  -0.0124099
17.91  -0.0125318
17.94  -0.0126445
17.97  -0.0127482
18  -0.0128428
18.03  -0.0129283
18.06  -0.0130047
18.09  -0.0130719
18.12  -0.01313
18.15  -0.0131791
18.18  -0.013219
18.21  -0.0132498
18.24  -0.0132716
18.27  -0.0132845
18.3  -0.0132883
18.33  -0.0132833
18.36  -0.0132694
18.39  -0.0132467
18.42  -0.0132153
18.45  -0.0131753
18.48  -0.0131266
18.51  -0.0130695
18.54  -0.013004
18.57  -0.0129301
18.6  -0.012848
18.63  -0.0127578
18.66  -0.0126596
18.69  -0.0125536
18.72  -0.0124397
18.75  -0.0123182
18.78  -0.0121891
18.81  -0.0120526
18.84  -0.0119089
18.87  -0.011758
18.9  -0.0116002
18.93  -0.0114355
18.96  -0.0112641
18.99  -0.0110862
19.02  -0.0109019
19.05  -0.0107114
19.08  -0.0105148
19.11  -0.0103123
19.14  -0.0101041
19.17  -0.00989037
19.2  -0.00967124
19.23  -0.00944691
19.26  -0.00921756
19.29  -0.00898337
19.32  -0.00874454
19.35  -0.00850123
19.38  -0.00825365
19.41  -0.00800197
19.44  -0.0077464
19.47  -0.00748713
19.5  -0.00722436
19.53  -0.00695829
19.56  -0.0066891
19.59  -0.006417
19.62  -0.00614219
19.65  -0.00586485
19.68  -0.00558519
19.71  -0.00530341
19.74  -0.0050197
19.77  -0.00473427
19.8  -0.00444732
19.83  -0.00415903
19.86  -0.00386962
19.89  -0.00357927
19.92  -0.00328819
19.95  -0.00299657
19.98  -0.00270462
20.01  -0.00241251
20.04  -0.00212046
20.07  -0.00182864
20.1  -0.00153726
20.13  -0.00124651
20.16  -0.000956563
20.19  -0.00066762
20.22  -0.000379863
20.25  -9.34756e-05
20.28  0.000191359
20.31  0.000474461
20.34  0.000755652
20.37  0.00103476
20.4  0.0013116
20.43  0.00158601
20.46  0.00185783
20.49  0.00212687
20.52  0.00239299
20.55  0.00265601
20.58  0.00291579
20.61  0.00317216
20.64  0.00342497
20.67  0.00367408
20.7  0.00391934
20.73  0.00416061
20.76  0.00439774
20.79  0.00463061
20.82  0.00485908
20.85  0.00508302
20.88  0.00530231
20.91  0.00551683
20.94  0.00572645
20.97  0.00593107
21  0.00613058
21.03  0.00632486
21.06  0.00651383
21.09  0.00669738
21.12  0.00687541
21.15  0.00704785
21.18  0.0072146
21.21  0.00737558
21.24  0.00753072
21.27  0.00767995
21.3  0.00782319
21.33  0.00796039
21.36  0.00809148
21.39  0.00821641
21.42  0.00833513
21.45  0.0084476
21.48  0.00855377
21.51  0.0086536
21.54  0.00874707
21.57  0.00883414
21.6  0.0089148
21.63  0.00898902
21.66  0.00905679
21.69  0.00911809
21.72  0.00917293
21.75  0.0092213
21.78  0.0092632
21.81  0.00929865
21.84  0.00932765
21.87  0.00935023
21.9  0.00936641
21.93  0.00937621
21.96  0.00937967
21.99  0.00937681
22.02  0.00936768
22.05  0.00935231
22.08  0.00933076
22.11  0.00930308
22.14  0.00926931
22.17  0.00922952
22.2  0.00918377
22.23  0.00913212
22.26  0.00907464
22.29  0.00901141
22.32  0.0089425
22.35  0.00886798
22.38  0.00878795
22.41  0.00870249
22.44  0.00861169
22.47  0.00851563
22.5  0.00841442
22.53  0.00830815
22.56  0.00819692
22.59  0.00808083
22.62  0.00796
22.65  0.00783452
22.68  0.00770451
22.71  0.00757008
22.74  0.00743135
22.77  0.00728844
22.8  0.00714146
22.83  0.00699054
22.86  0.00683579
22.89  0.00667736
22.92  0.00651536
22.95  0.00634992
22.98  0.00618117
23.01  0.00600925
23.04  0.00583429
23.07  0.00565642
23.1  0.00547578
23.13  0.0052925
23.16  0.00510673
23.19  0.0049186
23.22  0.00472826
23.25  0.00453585
23.28  0.0043415
23.31  0.00414535
23.34  0.00394755
23.37  0.00374824
23.4  0.00354756
23.43  0.00334565
23.46  0.00314265
23.49  0.0029387
23.52  0.00273395
23.55  0.00252853
23.58  0.00232259
23.61  0.00211626
23.64  0.00190969
23.67  0.00170301
23.7  0.00149636
23.73  0.00128988
23.76  0.00108371
23.79  0.000877977
23.82  0.000672819
23.85  0.000468369
23.88  0.000264759
23.91  6.21195e-05
23.94  -0.000139419
23.97  -0.00033973
24  -0.000538685
24.03  -0.000736162
24.06  -0.000932035
24.09  -0.00112618
24.12  -0.00131849
24.15  -0.00150883
24.18  -0.0016971
24.21  -0.00188317
24.24  -0.00206694
24.27  -0.0022483
24.3  -0.00242714
24.33  -0.00260335
24.36  -0.00277683
24.39  -0.00294748
24.42  -0.0031152
24.45  -0.0032799
24.48  -0.00344149
24.51  -0.00359986
24.54  -0.00375495
24.57  -0.00390665
24.6  -0.00405488
24.63  -0.00419958
24.66  -0.00434065
24.69  -0.00447803
24.72  -0.00461165
24.75  -0.00474143
24.78  -0.0048673
24.81  -0.00498922
24.84  -0.00510712
24.87  -0.00522093
24.9  -0.00533062
24.93  -0.00543612
24.96  -0.00553739
24.99  -0.00563438
25.02  -0.00572706
25.05  -0.00581539
25.08  -0.00589933
25.11  -0.00597884
25.14  -0.00605391
25.17  -0.0061245
25.2  -0.00619059
25.23  -0.00625217
25.26  -0.00630921
25.29  -0.00636171
25.32  -0.00640965
25.35  -0.00645303
25.38  -0.00649184
25.41  -0.00652608
25.44  -0.00655576
25.47  -0.00658088
25.5  -0.00660146
25.53  -0.00661749
25.56  -0.00662901
25.59  -0.00663602
25.62  -0.00663856
25.65  -0.00663663
25.68  -0.00663028
25.71  -0.00661953
25.74  -0.00660441
25.77  -0.00658496
25.8  -0.00656121
25.83  -0.00653321
25.86  -0.00650101
25.89  -0.00646464
25.92  -0.00642415
25.95  -0.0063796
25.98  -0.00633104
26.01  -0.00627853
26.04  -0.00622212
26.07  -0.00616188
26.1  -0.00609786
26.13  -0.00603013
26.16  -0.00595876
26.19  -0.00588382
26.22  -0.00580538
26.25  -0.0057235
26.28  -0.00563828
26.31  -0.00554977
26.34  -0.00545807
26.37  -0.00536325


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_rcsf_128.dat <==
0  0.0628073
0.03  0.0627836
0.06  0.0627126
0.09  0.0625948
0.12  0.0624304
0.15  0.06222
0.18  0.0619639
0.21  0.0616626
0.24  0.0613167
0.27  0.0609266
0.3  0.0604929
0.33  0.0600162
0.36  0.059497
0.39  0.058936
0.42  0.0583339
0.45  0.0576912
0.48  0.0570087
0.51  0.0562871
0.54  0.0555271
0.57  0.0547294
0.6  0.0538947
0.63  0.0530239
0.66  0.0521178
0.69  0.051177
0.72  0.0502025
0.75  0.049195
0.78  0.0481553
0.81  0.0470844
0.84  0.0459829
0.87  0.0448518
0.9  0.043692
0.93  0.0425042
0.96  0.0412893
0.99  0.0400483
1.02  0.038782
1.05  0.0374912
1.08  0.036177
1.11  0.03484
1.14  0.0334813
1.17  0.0321018
1.2  0.0307023
1.23  0.0292837
1.26  0.0278471
1.29  0.0263932
1.32  0.024923
1.35  0.0234416
1.38  0.0219499
1.41  0.0204478
1.44  0.0189364
1.47  0.0174165
1.5  0.0158892
1.53  0.0143555
1.56  0.0128163
1.59  0.0112727
1.62  0.00972548
1.65  0.00817574
1.68  0.00662442
1.71  0.00507249
1.74  0.0035209
1.77  0.00197061
1.8  0.000422579
1.83  -0.00112224
1.86  -0.0026629
1.89  -0.00419845
1.92  -0.00572795
1.95  -0.00725047
1.98  -0.00876505
2.01  -0.0102708
2.04  -0.0117667
2.07  -0.0132519
2.1  -0.0147255
2.13  -0.0161866
2.16  -0.0176341
2.19  -0.0190673
2.22  -0.0204853
2.25  -0.0218871
2.28  -0.0232719
2.31  -0.0246383
2.34  -0.0259793
2.37  -0.0272985
2.4  -0.0285952
2.43  -0.0298686
2.46  -0.0311182
2.49  -0.0323431
2.52  -0.0335428
2.55  -0.0347165
2.58  -0.0358637
2.61  -0.0369836
2.64  -0.0380757
2.67  -0.0391394
2.7  -0.0401741
2.73  -0.0411792
2.76  -0.0421541
2.79  -0.0430984
2.82  -0.0440116
2.85  -0.044893
2.88  -0.0457424
2.91  -0.046559
2.94  -0.0473427
2.97  -0.0480928
3  -0.048809
3.03  -0.0494909
3.06  -0.0501381
3.09  -0.0507504
3.12  -0.0513273
3.15  -0.0518685
3.18  -0.0523738
3.21  -0.0528429
3.24  -0.0532756
3.27  -0.0536716
3.3  -0.0540308
3.33  -0.054353
3.36  -0.0546381
3.39  -0.0548859
3.42  -0.0550964
3.45  -0.0552694
3.48  -0.055405
3.51  -0.0555028
3.54  -0.0555627
3.57  -0.0555847
3.6  -0.055569
3.63  -0.0555157
3.66  -0.055425
3.69  -0.055297
3.72  -0.0551319
3.75  -0.05493
3.78  -0.0546916
3.81  -0.0544169
3.84  -0.0541062
3.87  -0.0537598
3.9  -0.0533782
3.93  -0.0529616
3.96  -0.0525105
3.99  -0.0520254
4.02  -0.0515066
4.05  -0.0509546
4.08  -0.0503699
4.11  -0.049753
4.14  -0.0491044
4.17  -0.0484247
4.2  -0.0477145
4.23  -0.0469742
4.26  -0.0462045
4.29  -0.045406
4.32  -0.0445792
4.35  -0.043725
4.38  -0.0428438
4.41  -0.0419365
4.44  -0.0410035
4.47  -0.0400458
4.5  -0.0390638
4.53  -0.0380585
4.56  -0.0370304
4.59  -0.0359803
4.62  -0.0349089
4.65  -0.033817
4.68  -0.0327053
4.71  -0.0315746
4.74  -0.0304256
4.77  -0.0292591
4.8  -0.0280759
4.83  -0.0268767
4.86  -0.0256623
4.89  -0.0244338
4.92  -0.0231951
4.95  -0.0219459
4.98  -0.020687
5.01  -0.0194191
5.04  -0.0181432
5.07  -0.01686
5.1  -0.0155704
5.13  -0.0142752
5.16  -0.0129753
5.19  -0.0116714
5.22  -0.0103644
5.25  -0.00905504
5.28  -0.00774422
5.31  -0.00643272
5.34  -0.00512134
5.37  -0.00381089
5.4  -0.00250217
5.43  -0.00119598
5.46  0.000106899
5.49  0.00140566
5.52  0.00269953
5.55  0.0039877
5.58  0.00526942
5.61  0.00654389
5.64  0.00781034
5.67  0.00906801
5.7  0.0103161
5.73  0.0115539
5.76  0.0127807
5.79  0.0139956
5.82  0.015198
5.85  0.016387
5.88  0.0175621
5.91  0.0187223
5.94  0.0198671
5.97  0.0209957
6  0.0221074
6.03  0.0232015
6.06  0.0242773
6.09  0.0253306
6.12  0.0263619
6.15  0.0273718
6.18  0.0283596
6.21  0.0293248
6.24  0.0302669
6.27  0.0311854
6.3  0.0320798
6.33  0.0329496
6.36  0.0337944
6.39  0.0346136
6.42  0.0354068
6.45  0.0361737
6.48  0.0369138
6.51  0.0376267
6.54  0.0383121
6.57  0.0389696
6.6  0.0395988
6.63  0.0401995
6.66  0.0407713
6.69  0.0413139
6.72  0.0418271
6.75  0.0423107
6.78  0.0427643
6.81  0.0431878
6.84  0.043581
6.87  0.0439437
6.9  0.0442757
6.93  0.0445769
6.96  0.0448472
6.99  0.0450865
7.02  0.0452947
7.05  0.0454718
7.08  0.0456177
7.11  0.0457325
7.14  0.0458158
7.17  0.0458676
7.2  0.0458878
7.23  0.0458766
7.26  0.045834
7.29  0.0457603
7.32  0.0456555
7.35  0.0455198
7.38  0.0453535
7.41  0.0451567
7.44  0.0449297
7.47  0.0446727
7.5  0.0443861
7.53  0.0440701
7.56  0.043725
7.59  0.0433511
7.62  0.0429488
7.65  0.0425185
7.68  0.0420605
7.71  0.0415752
7.74  0.041063
7.77  0.0405242
7.8  0.0399594
7.83  0.039369
7.86  0.0387535
7.89  0.0381133
7.92  0.037449
7.95  0.0367611
7.98  0.0360501
8.01  0.0353165
8.04  0.034561
8.07  0.033784
8.1  0.0329862
8.13  0.0321681
8.16  0.0313303
8.19  0.0304735
8.22  0.0295981
8.25  0.028705
8.28  0.0277945
8.31  0.0268675
8.34  0.0259246
8.37  0.0249663
8.4  0.0239938
8.43  0.0230087
8.46  0.0220117
8.49  0.0210036
8.52  0.019985
8.55  0.0189567
8.58  0.0179194
8.61  0.0168738
8.64  0.0158206
8.67  0.0147606
8.7  0.0136944
8.73  0.0126228
8.76  0.0115464
8.79  0.0104661
8.82  0.00938247
8.85  0.00829627
8.88  0.00720819
8.91  0.00611893
8.94  0.00502921
8.97  0.00393971
9  0.00285114
9.03  0.00176417
9.06  0.000679515
9.09  -0.000402159
9.12  -0.00148017
9.15  -0.00255383
9.18  -0.00362249
9.21  -0.00468546
9.24  -0.00574209
9.27  -0.00679172
9.3  -0.0078337
9.33  -0.00886737
9.36  -0.00989211
9.39  -0.0109073
9.42  -0.0119122
9.45  -0.0129064
9.48  -0.0138891
9.51  -0.0148597
9.54  -0.0158177
9.57  -0.0167624
9.6  -0.0176933
9.63  -0.0186098
9.66  -0.0195113
9.69  -0.0203973
9.72  -0.0212671
9.75  -0.0221203
9.78  -0.0229564
9.81  -0.0237748
9.84  -0.0245748
9.87  -0.0253537
9.9  -0.0261128
9.93  -0.0268515
9.96  -0.0275695
9.99  -0.0282665
10.02  -0.028942
10.05  -0.0295958
10.08  -0.0302273
10.11  -0.0308364
10.14  -0.0314227
10.17  -0.0319858
10.2  -0.0325255
10.23  -0.0330415
10.26  -0.0335336
10.29  -0.0340015
10.32  -0.0344449
10.35  -0.0348637
10.38  -0.0352576
10.41  -0.0356264
10.44  -0.03597
10.47  -0.0362881
10.5  -0.0365808
10.53  -0.0368478
10.56  -0.037089
10.59  -0.0373043
10.62  -0.0374938
10.65  -0.0376572
10.68  -0.0377946
10.71  -0.037906
10.74  -0.0379912
10.77  -0.0380503
10.8  -0.038083
10.83  -0.0380896
10.86  -0.0380701
10.89  -0.0380246
10.92  -0.0379533
10.95  -0.0378561
10.98  -0.0377334
11.01  -0.0375853
11.04  -0.0374119
11.07  -0.0372135
11.1  -0.0369903
11.13  -0.0367424
11.16  -0.0364702
11.19  -0.0361739
11.22  -0.0358538
11.25  -0.0355102
11.28  -0.0351433
11.31  -0.0347535
11.34  -0.0343412
11.37  -0.0339066
11.4  -0.0334501
11.43  -0.0329721
11.46  -0.032473
11.49  -0.0319531
11.52  -0.0314128
11.55  -0.0308526
11.58  -0.0302729
11.61  -0.0296742
11.64  -0.0290568
11.67  -0.0284212
11.7  -0.027768
11.73  -0.0270976
11.76  -0.0264104
11.79  -0.025707
11.82  -0.0249878
11.85  -0.0242537
11.88  -0.0235058
11.91  -0.0227445
11.94  -0.0219705
11.97  -0.0211843
12  -0.0203865
12.03  -0.0195776
12.06  -0.0187584
12.09  -0.0179292
12.12  -0.0170908
12.15  -0.0162437
12.18  -0.0153886
12.21  -0.0145259
12.24  -0.0136564
12.27  -0.0127805
12.3  -0.011899
12.33  -0.0110123
12.36  -0.0101212
12.39  -0.00922612
12.42  -0.00832776
12.45  -0.00742669
12.48  -0.0065235
12.51  -0.0056188
12.54  -0.00471318
12.57  -0.00380722
12.6  -0.00290152
12.63  -0.00199666
12.66  -0.00109324
12.69  -0.000191832
12.72  0.000706984
12.75  0.00160263
12.78  0.00249454
12.81  0.00338213
12.84  0.00426485
12.87  0.00514213
12.9  0.00601342
12.93  0.00687817
12.96  0.00773583
12.99  0.00858586
13.02  0.00942773
13.05  0.0102609
13.08  0.0110849
13.11  0.0118991
13.14  0.0127031
13.17  0.0134963
13.2  0.0142783
13.23  0.0150486
13.26  0.0158067
13.29  0.0165521
13.32  0.0172843
13.35  0.018003
13.38  0.0187077
13.41  0.0193978
13.44  0.0200731
13.47  0.020733
13.5  0.0213773
13.53  0.0220054
13.56  0.022617
13.59  0.0232118
13.62  0.0237893
13.65  0.0243493
13.68  0.0248902
13.71  0.025412
13.74  0.025915
13.77  0.0263989
13.8  0.0268636
13.83  0.0273086
13.86  0.0277339
13.89  0.0281392
13.92  0.0285243
13.95  0.028889
13.98  0.0292332
14.01  0.0295566
14.04  0.0298592
14.07  0.0301407
14.1  0.0304011
14.13  0.0306402
14.16  0.030858
14.19  0.0310543
14.22  0.0312292
14.25  0.0313824
14.28  0.0315141
14.31  0.0316241
14.34  0.0317125
14.37  0.0317791
14.4  0.0318239
14.43  0.0318469
14.46  0.031848
14.49  0.0318274
14.52  0.0317852
14.55  0.0317214
14.58  0.0316362
14.61  0.0315296
14.64  0.0314019
14.67  0.0312532
14.7  0.0310836
14.73  0.0308933
14.76  0.0306825
14.79  0.0304515
14.82  0.0302003
14.85  0.0299294
14.88  0.0296388
14.91  0.0293289
14.94  0.0289999
14.97  0.0286521
15  0.0282858
15.03  0.0279012
15.06  0.0274987
15.09  0.0270785
15.12  0.0266411
15.15  0.0261867
15.18  0.0257157
15.21  0.0252284
15.24  0.0247254
15.27  0.0242066
15.3  0.0236731
15.33  0.0231253
15.36  0.0225637
15.39  0.0219887
15.42  0.0214008
15.45  0.0208005
15.48  0.0201881
15.51  0.0195643
15.54  0.0189293
15.57  0.0182838
15.6  0.0176282
15.63  0.0169629
15.66  0.0162885
15.69  0.0156055
15.72  0.0149143
15.75  0.0142154
15.78  0.0135094
15.81  0.0127966
15.84  0.0120777
15.87  0.0113532
15.9  0.0106234
15.93  0.00988901
15.96  0.00915042
15.99  0.00840818
16.02  0.00766277
16.05  0.0069147
16.08  0.00616447
16.11  0.00541259
16.14  0.00465955
16.17  0.00390586
16.2  0.00315201
16.23  0.0023985
16.26  0.00164582
16.29  0.000894461
16.32  0.000144919
16.35  -0.000602322
16.38  -0.00134678
16.41  -0.00208797
16.44  -0.00282541
16.47  -0.00355864
16.5  -0.00428718
16.53  -0.00501057
16.56  -0.00572834
16.59  -0.00644003
16.62  -0.0071452
16.65  -0.00784339
16.68  -0.00853417
16.71  -0.00921709
16.74  -0.00989173
16.77  -0.0105577
16.8  -0.0112145
16.83  -0.0118617
16.86  -0.012499
16.89  -0.013126
16.92  -0.0137423
16.95  -0.0143474
16.98  -0.014941
17.01  -0.0155228
17.04  -0.0160923
17.07  -0.0166493
17.1  -0.0171934
17.13  -0.0177242
17.16  -0.0182415
17.19  -0.0187448
17.22  -0.019234
17.25  -0.0197087
17.28  -0.0201687
17.31  -0.0206136
17.34  -0.0210432
17.37  -0.0214573
17.4  -0.0218555
17.43  -0.0222377
17.46  -0.0226037
17.49  -0.0229533
17.52  -0.0232862
17.55  -0.0236022
17.58  -0.0239013
17.61  -0.0241831
17.64  -0.0244477
17.67  -0.0246945
17.7  -0.0249234
17.73  -0.0251347
17.76  -0.0253282
17.79  -0.0255038
17.82  -0.0256614
17.85  -0.0258011
17.88  -0.0259228
17.91  -0.0260263
17.94  -0.0261118
17.97  -0.0261793
18  -0.0262285
18.03  -0.0262596
18.06  -0.0262725
18.09  -0.0262673
18.12  -0.0262441
18.15  -0.0262029
18.18  -0.0261438
18.21  -0.0260669
18.24  -0.0259724
18.27  -0.0258602
18.3  -0.0257307
18.33  -0.0255838
18.36  -0.0254198
18.39  -0.0252387
18.42  -0.0250409
18.45  -0.0248264
18.48  -0.0245955
18.51  -0.0243481
18.54  -0.0240848
18.57  -0.0238058
18.6  -0.0235114
18.63  -0.0232018
18.66  -0.0228772
18.69  -0.022538
18.72  -0.0221845
18.75  -0.0218168
18.78  -0.0214355
18.81  -0.0210407
18.84  -0.0206327
18.87  -0.020212
18.9  -0.0197789
18.93  -0.0193337
18.96  -0.0188767
18.99  -0.0184083
19.02  -0.0179289
19.05  -0.0174389
19.08  -0.0169386
19.11  -0.0164283
19.14  -0.0159086
19.17  -0.0153797
19.2  -0.0148421
19.23  -0.0142962
19.26  -0.0137423
19.29  -0.0131809
19.32  -0.0126124
19.35  -0.0120371
19.38  -0.0114555
19.41  -0.0108681
19.44  -0.0102751
19.47  -0.00967713
19.5  -0.00907448
19.53  -0.0084676
19.56  -0.00785691
19.59  -0.00724284
19.62  -0.0066258
19.65  -0.00600621
19.68  -0.0053845
19.71  -0.00476109
19.74  -0.00413639
19.77  -0.00351083
19.8  -0.00288481
19.83  -0.00225877
19.86  -0.00163311
19.89  -0.00100824
19.92  -0.000384585
19.95  0.000237455
19.98  0.000857471
20.01  0.00147506
20.04  0.00208982
20.07  0.00270135
20.1  0.00330925
20.13  0.00391315
20.16  0.00451263
20.19  0.00510733
20.22  0.00569687
20.25  0.00628085
20.28  0.00685893
20.31  0.00743072
20.34  0.00799586
20.37  0.008554
20.4  0.00910479
20.43  0.00964788
20.46  0.0101829
20.49  0.0107096
20.52  0.0112276
20.55  0.0117365
20.58  0.0122361
20.61  0.012726
20.64  0.013206
20.67  0.0136758
20.7  0.014135
20.73  0.0145834
20.76  0.0150207
20.79  0.0154466
20.82  0.015861
20.85  0.0162634
20.88  0.0166538
20.91  0.0170319
20.94  0.0173974
20.97  0.0177501
21  0.0180898
21.03  0.0184164
21.06  0.0187297
21.09  0.0190294
21.12  0.0193154
21.15  0.0195875
21.18  0.0198456
21.21  0.0200896
21.24  0.0203193
21.27  0.0205346
21.3  0.0207354
21.33  0.0209216
21.36  0.0210931
21.39  0.0212498
21.42  0.0213917
21.45  0.0215187
21.48  0.0216307
21.51  0.0217278
21.54  0.0218098
21.57  0.0218768
21.6  0.0219287
21.63  0.0219656
21.66  0.0219873
21.69  0.0219939
21.72  0.0219855
21.75  0.021962
21.78  0.0219237
21.81  0.0218704
21.84  0.0218024
21.87  0.0217198
21.9  0.0216225
21.93  0.0215108
21.96  0.0213848
21.99  0.0212446
22.02  0.0210904
22.05  0.0209223
22.08  0.0207404
22.11  0.020545
22.14  0.0203363
22.17  0.0201143
22.2  0.0198794
22.23  0.0196318
22.26  0.0193715
22.29  0.0190989


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_rcsf_16.dat <==
0  0.0543819
0.03  0.0543625
0.06  0.0543043
0.09  0.0542076
0.12  0.0540724
0.15  0.0538992
0.18  0.0536883
0.21  0.0534399
0.24  0.0531545
0.27  0.0528324
0.3  0.052474
0.33  0.0520799
0.36  0.0516504
0.39  0.0511862
0.42  0.0506876
0.45  0.0501554
0.48  0.04959
0.51  0.0489921
0.54  0.0483623
0.57  0.0477013
0.6  0.0470097
0.63  0.0462881
0.66  0.0455374
0.69  0.0447583
0.72  0.0439515
0.75  0.0431177
0.78  0.0422578
0.81  0.0413725
0.84  0.0404627
0.87  0.0395291
0.9  0.0385727
0.93  0.0375942
0.96  0.0365945
0.99  0.0355744
1.02  0.0345349
1.05  0.0334769
1.08  0.0324011
1.11  0.0313085
1.14  0.0302
1.17  0.0290765
1.2  0.0279388
1.23  0.026788
1.26  0.0256248
1.29  0.0244503
1.32  0.0232652
1.35  0.0220706
1.38  0.0208672
1.41  0.0196561
1.44  0.0184381
1.47  0.017214
1.5  0.0159848
1.53  0.0147514
1.56  0.0135146
1.59  0.0122753
1.62  0.0110344
1.65  0.00979269
1.68  0.00855106
1.71  0.00731034
1.74  0.00607135
1.77  0.00483493
1.8  0.00360189
1.83  0.00237302
1.86  0.00114913
1.89  -6.89996e-05
1.92  -0.0012806
1.95  -0.0024849
1.98  -0.00368116
2.01  -0.00486863
2.04  -0.00604658
2.07  -0.0072143
2.1  -0.00837107
2.13  -0.0095162
2.16  -0.010649
2.19  -0.0117688
2.22  -0.012875
2.25  -0.0139669
2.28  -0.0150438
2.31  -0.0161052
2.34  -0.0171505
2.37  -0.018179
2.4  -0.0191901
2.43  -0.0201834
2.46  -0.0211582
2.49  -0.022114
2.52  -0.0230503
2.55  -0.0239665
2.58  -0.0248622
2.61  -0.0257369
2.64  -0.0265901
2.67  -0.0274213
2.7  -0.0282301
2.73  -0.0290161
2.76  -0.0297789
2.79  -0.030518
2.82  -0.0312331
2.85  -0.0319238
2.88  -0.0325898
2.91  -0.0332307
2.94  -0.0338462
2.97  -0.034436
3  -0.0349999
3.03  -0.0355375
3.06  -0.0360486
3.09  -0.0365329
3.12  -0.0369903
3.15  -0.0374205
3.18  -0.0378233
3.21  -0.0381986
3.24  -0.0385461
3.27  -0.0388657
3.3  -0.0391571
3.33  -0.0394203
3.36  -0.0396552
3.39  -0.0398618
3.42  -0.04004
3.45  -0.0401898
3.48  -0.0403112
3.51  -0.0404036
3.54  -0.0404667
3.57  -0.0405006
3.6  -0.0405054
3.63  -0.0404811
3.66  -0.0404278
3.69  -0.0403458
3.72  -0.0402352
3.75  -0.040096
3.78  -0.0399287
3.81  -0.0397333
3.84  -0.0395101
3.87  -0.0392594
3.9  -0.0389814
3.93  -0.0386764
3.96  -0.0383446
3.99  -0.0379863
4.02  -0.0376019
4.05  -0.0371918
4.08  -0.0367563
4.11  -0.0362959
4.14  -0.0358111
4.17  -0.0353022
4.2  -0.0347697
4.23  -0.034214
4.26  -0.0336356
4.29  -0.0330349
4.32  -0.0324125
4.35  -0.0317689
4.38  -0.0311047
4.41  -0.0304204
4.44  -0.0297168
4.47  -0.0289942
4.5  -0.0282535
4.53  -0.0274952
4.56  -0.0267199
4.59  -0.0259283
4.62  -0.025121
4.65  -0.0242987
4.68  -0.0234622
4.71  -0.0226119
4.74  -0.0217487
4.77  -0.0208733
4.8  -0.0199862
4.83  -0.0190883
4.86  -0.0181802
4.89  -0.0172627
4.92  -0.0163363
4.95  -0.0154019
4.98  -0.0144602
5.01  -0.0135118
5.04  -0.0125576
5.07  -0.0115981
5.1  -0.0106341
5.13  -0.00966626
5.16  -0.00869538
5.19  -0.0077221
5.22  -0.00674713
5.25  -0.00577116
5.28  -0.00479487
5.31  -0.00381897
5.34  -0.00284411
5.37  -0.00187097
5.4  -0.000900227
5.43  6.74714e-05
5.46  0.00103147
5.49  0.00199113
5.52  0.0029458
5.55  0.00389487
5.58  0.00483771
5.61  0.00577371
5.64  0.00670227
5.67  0.0076228
5.7  0.00853472
5.73  0.00943746
5.76  0.0103304
5.79  0.0112131
5.82  0.012085
5.85  0.0129454
5.88  0.013794
5.91  0.0146302
5.94  0.0154534
5.97  0.0162633
6  0.0170593
6.03  0.017841
6.06  0.0186079
6.09  0.0193596
6.12  0.0200957
6.15  0.0208156
6.18  0.0215192
6.21  0.0222058
6.24  0.0228752
6.27  0.023527
6.3  0.0241608
6.33  0.0247763
6.36  0.0253731
6.39  0.025951
6.42  0.0265097
6.45  0.0270487
6.48  0.027568
6.51  0.0280671
6.54  0.0285459
6.57  0.0290041
6.6  0.0294414
6.63  0.0298577
6.66  0.0302528
6.69  0.0306265
6.72  0.0309786
6.75  0.0313089
6.78  0.0316173
6.81  0.0319037
6.84  0.032168
6.87  0.0324099
6.9  0.0326294
6.93  0.0328263
6.96  0.0330005
6.99  0.0331521
7.02  0.0332809
7.05  0.0333869
7.08  0.0334696
7.11  0.0335287
7.14  0.0335643
7.17  0.0335762
7.2  0.0335647
7.23  0.0335298
7.26  0.0334716
7.29  0.0333903
7.32  0.0332859
7.35  0.0331586
7.38  0.0330086
7.41  0.0328361
7.44  0.0326413
7.47  0.0324244
7.5  0.0321855
7.53  0.0319251
7.56  0.0316432
7.59  0.0313402
7.62  0.0310164
7.65  0.0306721
7.68  0.0303077
7.71  0.0299234
7.74  0.0295194
7.77  0.0290961
7.8  0.0286536
7.83  0.0281926
7.86  0.0277133
7.89  0.0272163
7.92  0.026702
7.95  0.0261708
7.98  0.0256232
8.01  0.0250597
8.04  0.0244807
8.07  0.0238869
8.1  0.0232786
8.13  0.0226564
8.16  0.0220209
8.19  0.0213725
8.22  0.0207117
8.25  0.0200393
8.28  0.0193556
8.31  0.0186613
8.34  0.0179568
8.37  0.0172429
8.4  0.01652
8.43  0.0157887
8.46  0.0150496
8.49  0.0143033
8.52  0.0135502
8.55  0.0127912
8.58  0.0120266
8.61  0.011257
8.64  0.0104832
8.67  0.00970551
8.7  0.00892466
8.73  0.00814118
8.76  0.00735564
8.79  0.0065686
8.82  0.00578063
8.85  0.0049923
8.88  0.00420415
8.91  0.00341673
8.94  0.0026306
8.97  0.00184628
9  0.00106433
9.03  0.00028527
9.06  -0.000490379
9.09  -0.0012621
9.12  -0.00202937
9.15  -0.0027917
9.18  -0.00354858
9.21  -0.00429952
9.24  -0.00504405
9.27  -0.00578168
9.3  -0.00651195
9.33  -0.0072344
9.36  -0.00794857
9.39  -0.00865402
9.42  -0.00935032
9.45  -0.010037
9.48  -0.0107138
9.51  -0.0113801
9.54  -0.0120356
9.57  -0.0126799
9.6  -0.0133126
9.63  -0.0139334
9.66  -0.0145418
9.69  -0.0151376
9.72  -0.0157204
9.75  -0.0162898
9.78  -0.0168455
9.81  -0.0173872
9.84  -0.0179147
9.87  -0.0184275
9.9  -0.0189255
9.93  -0.0194083
9.96  -0.0198757
9.99  -0.0203275
10.02  -0.0207633
10.05  -0.021183
10.08  -0.0215864
10.11  -0.0219731
10.14  -0.0223431
10.17  -0.0226962
10.2  -0.0230321
10.23  -0.0233507
10.26  -0.0236518
10.29  -0.0239354
10.32  -0.0242013
10.35  -0.0244493
10.38  -0.0246793
10.41  -0.0248913
10.44  -0.0250851
10.47  -0.0252606
10.5  -0.0254178
10.53  -0.0255565
10.56  -0.0256768
10.59  -0.0257786
10.62  -0.025862
10.65  -0.0259265
10.68  -0.025972
10.71  -0.0259985
10.74  -0.0260061
10.77  -0.0259949
10.8  -0.0259648
10.83  -0.0259161
10.86  -0.0258487
10.89  -0.0257629
10.92  -0.0256587
10.95  -0.0255362
10.98  -0.0253958
11.01  -0.0252374
11.04  -0.0250613
11.07  -0.0248677
11.1  -0.0246567
11.13  -0.0244287
11.16  -0.0241838
11.19  -0.0239223
11.22  -0.0236443
11.25  -0.0233502
11.28  -0.0230402
11.31  -0.0227145
11.34  -0.0223733
11.37  -0.022017
11.4  -0.0216459
11.43  -0.0212603
11.46  -0.0208607
11.49  -0.0204472
11.52  -0.0200204
11.55  -0.0195806
11.58  -0.0191281
11.61  -0.0186634
11.64  -0.0181869
11.67  -0.0176989
11.7  -0.0171999
11.73  -0.0166903
11.76  -0.0161705
11.79  -0.0156409
11.82  -0.0151021
11.85  -0.0145543
11.88  -0.0139981
11.91  -0.0134339
11.94  -0.0128621
11.97  -0.0122832
12  -0.0116977
12.03  -0.011106
12.06  -0.0105085
12.09  -0.00990576
12.12  -0.00929819
12.15  -0.00868627
12.18  -0.00807044
12.21  -0.00745117
12.24  -0.00682892
12.27  -0.00620413
12.3  -0.00557728
12.33  -0.00494882
12.36  -0.00431919
12.39  -0.00368885
12.42  -0.00305825
12.45  -0.00242783
12.48  -0.00179805
12.51  -0.00116932
12.54  -0.000542108
12.57  8.31717e-05
12.6  0.000706087
12.63  0.00132621
12.66  0.00194313
12.69  0.00255642
12.72  0.00316568
12.75  0.0037705
12.78  0.00437048
12.81  0.00496522
12.84  0.00555435
12.87  0.00613747
12.9  0.00671421
12.93  0.00728419
12.96  0.00784707
12.99  0.00840247
13.02  0.00895005
13.05  0.00948946
13.08  0.0100204
13.11  0.0105425
13.14  0.0110554
13.17  0.0115588
13.2  0.0120525
13.23  0.0125362
13.26  0.0130094
13.29  0.013472
13.32  0.0139237
13.35  0.0143642
13.38  0.0147933
13.41  0.0152107
13.44  0.0156161
13.47  0.0160094
13.5  0.0163903
13.53  0.0167586
13.56  0.0171142
13.59  0.0174567
13.62  0.017786
13.65  0.018102
13.68  0.0184044
13.71  0.0186932
13.74  0.0189681
13.77  0.0192291
13.8  0.019476
13.83  0.0197086
13.86  0.019927
13.89  0.0201309
13.92  0.0203203
13.95  0.0204951
13.98  0.0206552
14.01  0.0208006
14.04  0.020931
14.07  0.0210466
14.1  0.0211473
14.13  0.0212331
14.16  0.0213038
14.19  0.0213594
14.22  0.0213995
14.25  0.0214244
14.28  0.0214339
14.31  0.0214282
14.34  0.0214073
14.37  0.0213713
14.4  0.0213202
14.43  0.0212542
14.46  0.0211734
14.49  0.0210778
14.52  0.0209676
14.55  0.020843
14.58  0.020704
14.61  0.0205509
14.64  0.0203837
14.67  0.0202027
14.7  0.020008
14.73  0.0197999
14.76  0.0195785
14.79  0.0193441
14.82  0.0190967
14.85  0.0188368
14.88  0.0185643
14.91  0.0182796
14.94  0.0179829
14.97  0.0176744
15  0.0173544
15.03  0.0170232
15.06  0.0166811
15.09  0.0163285
15.12  0.0159655
15.15  0.0155925
15.18  0.0152098
15.21  0.0148178
15.24  0.0144167
15.27  0.014007
15.3  0.0135889
15.33  0.0131627
15.36  0.0127289
15.39  0.0122878
15.42  0.0118396
15.45  0.0113849
15.48  0.0109239
15.51  0.010457
15.54  0.00998453
15.57  0.00950692
15.6  0.0090245
15.63  0.00853764
15.66  0.00804672
15.69  0.00755211
15.72  0.00705418
15.75  0.0065533
15.78  0.00604984
15.81  0.00554417
15.84  0.00503668
15.87  0.00452772
15.9  0.00401767
15.93  0.00350689
15.96  0.00299576
15.99  0.00248463
16.02  0.00197387
16.05  0.00146384
16.08  0.000954905
16.11  0.00044741
16.14  -5.82872e-05
16.17  -0.000561839
16.2  -0.0010629
16.23  -0.00156113
16.26  -0.00205618
16.29  -0.00254773
16.32  -0.00303544
16.35  -0.003519
16.38  -0.00399807
16.41  -0.00447234
16.44  -0.0049415
16.47  -0.00540524
16.5  -0.00586327
16.53  -0.00631529
16.56  -0.00676101
16.59  -0.00720014
16.62  -0.00763241
16.65  -0.00805754
16.68  -0.00847528
16.71  -0.00888535
16.74  -0.00928751
16.77  -0.00968152
16.8  -0.0100671
16.83  -0.0104441
16.86  -0.0108122
16.89  -0.0111713
16.92  -0.011521
16.95  -0.0118613
16.98  -0.0121918
17.01  -0.0125125
17.04  -0.0128232
17.07  -0.0131236
17.1  -0.0134135
17.13  -0.013693
17.16  -0.0139617
17.19  -0.0142195
17.22  -0.0144664
17.25  -0.0147021
17.28  -0.0149266
17.31  -0.0151397
17.34  -0.0153414
17.37  -0.0155315
17.4  -0.0157099
17.43  -0.0158767
17.46  -0.0160316
17.49  -0.0161747
17.52  -0.0163058
17.55  -0.0164249
17.58  -0.016532
17.61  -0.016627
17.64  -0.0167098
17.67  -0.0167805
17.7  -0.0168391
17.73  -0.0168854
17.76  -0.0169194
17.79  -0.0169409
17.82  -0.0169501
17.85  -0.016947
17.88  -0.0169317
17.91  -0.0169041
17.94  -0.0168644
17.97  -0.0168127
18  -0.0167489
18.03  -0.0166732
18.06  -0.0165858
18.09  -0.0164866
18.12  -0.0163758
18.15  -0.0162536
18.18  -0.0161201
18.21  -0.0159754
18.24  -0.0158196
18.27  -0.0156529
18.3  -0.0154754
18.33  -0.0152874
18.36  -0.015089
18.39  -0.0148803
18.42  -0.0146615
18.45  -0.0144328
18.48  -0.0141943
18.51  -0.0139464
18.54  -0.0136891
18.57  -0.0134228
18.6  -0.0131477
18.63  -0.012864
18.66  -0.0125719
18.69  -0.0122717
18.72  -0.0119637
18.75  -0.0116481
18.78  -0.0113251
18.81  -0.0109951
18.84  -0.0106583
18.87  -0.010315
18.9  -0.00996541
18.93  -0.00960988
18.96  -0.00924866
18.99  -0.00888205
19.02  -0.00851033
19.05  -0.00813381
19.08  -0.00775276
19.11  -0.0073675
19.14  -0.0069783
19.17  -0.00658549
19.2  -0.00618934
19.23  -0.00579017
19.26  -0.00538827
19.29  -0.00498395
19.32  -0.0045775
19.35  -0.00416924
19.38  -0.00375946
19.41  -0.00334846
19.44  -0.00293654
19.47  -0.002524
19.5  -0.00211114
19.53  -0.00169826
19.56  -0.00128565
19.59  -0.000873606
19.62  -0.000462417
19.65  -5.23738e-05
19.68  0.000356238
19.71  0.000763132
19.74  0.00116803
19.77  0.00157065
19.8  0.00197072
19.83  0.00236796
19.86  0.00276211
19.89  0.0031529
19.92  0.00354007
19.95  0.00392337
19.98  0.00430253
20.01  0.00467731
20.04  0.00504747
20.07  0.00541275
20.1  0.00577294
20.13  0.00612779
20.16  0.00647708
20.19  0.00682058
20.22  0.00715809
20.25  0.00748938
20.28  0.00781426
20.31  0.00813251
20.34  0.00844395
20.37  0.00874839
20.4  0.00904564
20.43  0.00933551
20.46  0.00961785
20.49  0.00989248
20.52  0.0101592
20.55  0.010418
20.58  0.0106685
20.61  0.0109108
20.64  0.0111446
20.67  0.0113698
20.7  0.0115863
20.73  0.0117939
20.76  0.0119927
20.79  0.0121824
20.82  0.0123629
20.85  0.0125342
20.88  0.0126962
20.91  0.0128488
20.94  0.0129919
20.97  0.0131255
21  0.0132495
21.03  0.0133638
21.06  0.0134685
21.09  0.0135633
21.12  0.0136484
21.15  0.0137236
21.18  0.013789
21.21  0.0138445
21.24  0.0138901
21.27  0.0139257
21.3  0.0139512
21.33  0.0139667
21.36  0.0139722
21.39  0.0139678
21.42  0.0139533
21.45  0.013929
21.48  0.0138948
21.51  0.0138509
21.54  0.0137972
21.57  0.0137338
21.6  0.0136609
21.63  0.0135786
21.66  0.0134868
21.69  0.0133858
21.72  0.0132755
21.75  0.0131562
21.78  0.013028
21.81  0.0128909
21.84  0.0127451
21.87  0.0125908
21.9  0.012428
21.93  0.012257
21.96  0.0120778
21.99  0.0118906
22.02  0.0116955
22.05  0.0114927
22.08  0.0112825
22.11  0.0110649
22.14  0.0108402
22.17  0.0106085
22.2  0.0103701
22.23  0.0101251
22.26  0.00987382
22.29  0.00961639
22.32  0.00935304
22.35  0.00908398
22.38  0.00880945
22.41  0.00852965
22.44  0.00824481
22.47  0.00795517
22.5  0.00766094
22.53  0.00736237
22.56  0.00705968
22.59  0.00675312
22.62  0.00644292
22.65  0.00612932
22.68  0.00581256
22.71  0.00549289
22.74  0.00517054
22.77  0.00484577
22.8  0.00451881
22.83  0.00418991
22.86  0.00385931
22.89  0.00352726
22.92  0.003194
22.95  0.00285978
22.98  0.00252484
23.01  0.00218942
23.04  0.00185377
23.07  0.00151812
23.1  0.00118272
23.13  0.000847803
23.16  0.000513606
23.19  0.000180364
23.22  -0.000151689
23.25  -0.000482322
23.28  -0.000811306
23.31  -0.00113842
23.34  -0.00146342
23.37  -0.00178611
23.4  -0.00210626
23.43  -0.00242365
23.46  -0.00273807
23.49  -0.00304931
23.52  -0.00335716
23.55  -0.00366143
23.58  -0.0039619
23.61  -0.00425838
23.64  -0.00455069
23.67  -0.00483862
23.7  -0.005122
23.73  -0.00540065
23.76  -0.00567438
23.79  -0.00594302
23.82  -0.00620641
23.85  -0.00646438
23.88  -0.00671677
23.91  -0.00696343
23.94  -0.0072042
23.97  -0.00743893
24  -0.00766749
24.03  -0.00788975
24.06  -0.00810556
24.09  -0.00831479
24.12  -0.00851734
24.15  -0.00871308
24.18  -0.0089019
24.21  -0.0090837
24.24  -0.00925836
24.27  -0.00942581
24.3  -0.00958593
24.33  -0.00973866
24.36  -0.00988391
24.39  -0.0100216
24.42  -0.0101517
24.45  -0.010274
24.48  -0.0103887
24.51  -0.0104955
24.54  -0.0105945
24.57  -0.0106856
24.6  -0.0107688
24.63  -0.010844
24.66  -0.0109112
24.69  -0.0109703
24.72  -0.0110215
24.75  -0.0110645
24.78  -0.0110996
24.81  -0.0111264
24.84  -0.0111451
24.87  -0.0111557
24.9  -0.0111581
24.93  -0.0111524
24.96  -0.0111387
24.99  -0.011117
25.02  -0.0110872
25.05  -0.0110496
25.08  -0.011004
25.11  -0.0109507
25.14  -0.0108896
25.17  -0.0108208
25.2  -0.0107444
25.23  -0.0106605
25.26  -0.0105692
25.29  -0.0104706
25.32  -0.0103647
25.35  -0.0102516
25.38  -0.0101316
25.41  -0.0100046
25.44  -0.00987079
25.47  -0.00973028
25.5  -0.00958317
25.53  -0.0094296
25.56  -0.00926971
25.59  -0.00910362
25.62  -0.00893149
25.65  -0.00875346
25.68  -0.0085697
25.71  -0.00838034
25.74  -0.00818556
25.77  -0.00798552
25.8  -0.00778037
25.83  -0.0075703
25.86  -0.00735547
25.89  -0.00713606
25.92  -0.00691224
25.95  -0.0066842
25.98  -0.00645211
26.01  -0.00621616
26.04  -0.00597655
26.07  -0.00573344
26.1  -0.00548704
26.13  -0.00523754
26.16  -0.00498513
26.19  -0.00473
26.22  -0.00447235
26.25  -0.00421237
26.28  -0.00395026
26.31  -0.00368622
26.34  -0.00342045
26.37  -0.00315314


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_rcsf_32.dat <==
0  0.0613225
0.03  0.0612997
0.06  0.0612315
0.09  0.0611182
0.12  0.0609603
0.15  0.0607579
0.18  0.0605116
0.21  0.0602219
0.24  0.0598891
0.27  0.0595138
0.3  0.0590965
0.33  0.0586379
0.36  0.0581385
0.39  0.0575988
0.42  0.0570197
0.45  0.0564018
0.48  0.0557457
0.51  0.0550522
0.54  0.0543221
0.57  0.0535561
0.6  0.052755
0.63  0.0519196
0.66  0.0510508
0.69  0.0501494
0.72  0.0492162
0.75  0.0482521
0.78  0.047258
0.81  0.0462349
0.84  0.0451835
0.87  0.0441049
0.9  0.0429999
0.93  0.0418695
0.96  0.0407146
0.99  0.0395362
1.02  0.0383352
1.05  0.0371126
1.08  0.0358693
1.11  0.0346063
1.14  0.0333246
1.17  0.032025
1.2  0.0307087
1.23  0.0293765
1.26  0.0280294
1.29  0.0266684
1.32  0.0252944
1.35  0.0239084
1.38  0.0225113
1.41  0.0211042
1.44  0.019688
1.47  0.0182635
1.5  0.0168318
1.53  0.0153939
1.56  0.0139505
1.59  0.0125028
1.62  0.0110516
1.65  0.0095979
1.68  0.00814256
1.71  0.00668653
1.74  0.00523074
1.77  0.0037761
1.8  0.00232352
1.83  0.000873912
1.86  -0.00057182
1.89  -0.00201278
1.92  -0.00344806
1.95  -0.00487679
1.98  -0.00629807
2.01  -0.00771103
2.04  -0.00911479
2.07  -0.0105085
2.1  -0.0118912
2.13  -0.0132622
2.16  -0.0146205
2.19  -0.0159653
2.22  -0.0172958
2.25  -0.0186112
2.28  -0.0199105
2.31  -0.0211931
2.34  -0.022458
2.37  -0.0237046
2.4  -0.0249319
2.43  -0.0261393
2.46  -0.027326
2.49  -0.0284911
2.52  -0.029634
2.55  -0.030754
2.58  -0.0318502
2.61  -0.0329221
2.64  -0.0339689
2.67  -0.0349899
2.7  -0.0359845
2.73  -0.036952
2.76  -0.0378918
2.79  -0.0388033
2.82  -0.039686
2.85  -0.0405391
2.88  -0.0413622
2.91  -0.0421548
2.94  -0.0429163
2.97  -0.0436462
3  -0.0443442
3.03  -0.0450096
3.06  -0.0456423
3.09  -0.0462416
3.12  -0.0468073
3.15  -0.0473391
3.18  -0.0478366
3.21  -0.0482996
3.24  -0.0487277
3.27  -0.0491208
3.3  -0.0494786
3.33  -0.049801
3.36  -0.0500878
3.39  -0.050339
3.42  -0.0505543
3.45  -0.0507337
3.48  -0.0508773
3.51  -0.0509854
3.54  -0.0510581
3.57  -0.0510954
3.6  -0.0510974
3.63  -0.0510643
3.66  -0.0509961
3.69  -0.050893
3.72  -0.0507552
3.75  -0.0505828
3.78  -0.0503762
3.81  -0.0501356
3.84  -0.0498613
3.87  -0.0495537
3.9  -0.0492129
3.93  -0.0488395
3.96  -0.0484338
3.99  -0.0479961
4.02  -0.0475269
4.05  -0.0470266
4.08  -0.0464957
4.11  -0.0459347
4.14  -0.0453441
4.17  -0.0447244
4.2  -0.0440761
4.23  -0.0433999
4.26  -0.0426962
4.29  -0.0419658
4.32  -0.0412094
4.35  -0.0404275
4.38  -0.0396209
4.41  -0.0387901
4.44  -0.0379359
4.47  -0.0370589
4.5  -0.0361598
4.53  -0.0352393
4.56  -0.034298
4.59  -0.0333369
4.62  -0.0323565
4.65  -0.0313576
4.68  -0.0303409
4.71  -0.0293073
4.74  -0.0282574
4.77  -0.0271921
4.8  -0.0261121
4.83  -0.0250182
4.86  -0.0239111
4.89  -0.0227917
4.92  -0.0216608
4.95  -0.020519
4.98  -0.0193673
5.01  -0.0182064
5.04  -0.0170371
5.07  -0.0158602
5.1  -0.0146765
5.13  -0.0134868
5.16  -0.0122918
5.19  -0.0110924
5.22  -0.00988936
5.25  -0.00868344
5.28  -0.00747542
5.31  -0.0062661
5.34  -0.00505625
5.37  -0.00384664
5.4  -0.00263804
5.43  -0.00143122
5.46  -0.000226939
5.49  0.000974038
5.52  0.00217096
5.55  0.00336308
5.58  0.00454965
5.61  0.00572992
5.64  0.00690317
5.67  0.00806866
5.7  0.00922566
5.73  0.0103735
5.76  0.0115113
5.79  0.0126386
5.82  0.0137545
5.85  0.0148584
5.88  0.0159496
5.91  0.0170274
5.94  0.0180911
5.97  0.01914
6  0.0201736
6.03  0.0211911
6.06  0.0221919
6.09  0.0231753
6.12  0.0241409
6.15  0.0250878
6.18  0.0260155
6.21  0.0269235
6.24  0.0278112
6.27  0.0286779
6.3  0.0295231
6.33  0.0303463
6.36  0.031147
6.39  0.0319246
6.42  0.0326786
6.45  0.0334086
6.48  0.034114
6.51  0.0347944
6.54  0.0354495
6.57  0.0360787
6.6  0.0366816
6.63  0.037258
6.66  0.0378074
6.69  0.0383294
6.72  0.0388238
6.75  0.0392903
6.78  0.0397285
6.81  0.0401383
6.84  0.0405194
6.87  0.0408716
6.9  0.0411947
6.93  0.0414885
6.96  0.0417529
6.99  0.0419877
7.02  0.042193
7.05  0.0423686
7.08  0.0425145
7.11  0.0426306
7.14  0.0427171
7.17  0.042774
7.2  0.0428014
7.23  0.0427994
7.26  0.0427681
7.29  0.0427076
7.32  0.042618
7.35  0.0424995
7.38  0.0423523
7.41  0.0421767
7.44  0.0419727
7.47  0.0417407
7.5  0.0414809
7.53  0.0411937
7.56  0.0408793
7.59  0.0405381
7.62  0.0401704
7.65  0.0397765
7.68  0.039357
7.71  0.038912
7.74  0.0384422
7.77  0.0379479
7.8  0.0374295
7.83  0.0368876
7.86  0.0363226
7.89  0.0357349
7.92  0.0351251
7.95  0.0344936
7.98  0.033841
8.01  0.0331678
8.04  0.0324746
8.07  0.0317618
8.1  0.0310301
8.13  0.03028
8.16  0.0295121
8.19  0.0287269
8.22  0.0279251
8.25  0.0271073
8.28  0.0262741
8.31  0.0254261
8.34  0.0245639
8.37  0.0236882
8.4  0.0227995
8.43  0.0218986
8.46  0.020986
8.49  0.0200625
8.52  0.0191286
8.55  0.018185
8.58  0.0172325
8.61  0.0162715
8.64  0.0153029
8.67  0.0143273
8.7  0.0133453
8.73  0.0123576
8.76  0.0113649
8.79  0.0103679
8.82  0.00936713
8.85  0.00836339
8.88  0.00735732
8.91  0.00634958
8.94  0.00534084
8.97  0.00433176
9  0.00332301
9.03  0.00231525
9.06  0.00130914
9.09  0.000305336
9.12  -0.00069551
9.15  -0.00169275
9.18  -0.00268573
9.21  -0.00367382
9.24  -0.00465637
9.27  -0.00563276
9.3  -0.00660236
9.33  -0.00756455
9.36  -0.0085187
9.39  -0.00946422
9.42  -0.0104005
9.45  -0.0113269
9.48  -0.0122429
9.51  -0.0131479
9.54  -0.0140413
9.57  -0.0149226
9.6  -0.0157911
9.63  -0.0166464
9.66  -0.0174878
9.69  -0.018315
9.72  -0.0191272
9.75  -0.0199241
9.78  -0.0207052
9.81  -0.0214698
9.84  -0.0222177
9.87  -0.0229482
9.9  -0.0236609
9.93  -0.0243554
9.96  -0.0250313
9.99  -0.0256881
10.02  -0.0263254
10.05  -0.0269428
10.08  -0.02754
10.11  -0.0281166
10.14  -0.0286722
10.17  -0.0292065
10.2  -0.0297191
10.23  -0.0302098
10.26  -0.0306783
10.29  -0.0311243
10.32  -0.0315475
10.35  -0.0319477
10.38  -0.0323246
10.41  -0.0326781
10.44  -0.033008
10.47  -0.0333141
10.5  -0.0335962
10.53  -0.0338542
10.56  -0.034088
10.59  -0.0342975
10.62  -0.0344826
10.65  -0.0346432
10.68  -0.0347793
10.71  -0.0348909
10.74  -0.034978
10.77  -0.0350407
10.8  -0.0350792
10.83  -0.0350934
10.86  -0.0350834
10.89  -0.0350493
10.92  -0.0349912
10.95  -0.0349092
10.98  -0.0348034
11.01  -0.0346739
11.04  -0.0345211
11.07  -0.0343449
11.1  -0.0341457
11.13  -0.0339236
11.16  -0.0336789
11.19  -0.0334119
11.22  -0.0331228
11.25  -0.0328118
11.28  -0.0324793
11.31  -0.0321256
11.34  -0.0317509
11.37  -0.0313557
11.4  -0.0309402
11.43  -0.0305048
11.46  -0.03005
11.49  -0.0295762
11.52  -0.0290836
11.55  -0.0285729
11.58  -0.0280442
11.61  -0.0274982
11.64  -0.0269351
11.67  -0.0263556
11.7  -0.0257599
11.73  -0.0251486
11.76  -0.0245222
11.79  -0.0238811
11.82  -0.0232258
11.85  -0.0225568
11.88  -0.0218747
11.91  -0.0211798
11.94  -0.0204728
11.97  -0.0197541
12  -0.0190243
12.03  -0.0182839
12.06  -0.0175334
12.09  -0.0167734
12.12  -0.0160044
12.15  -0.0152269
12.18  -0.0144416
12.21  -0.0136489
12.24  -0.0128494
12.27  -0.0120436
12.3  -0.0112322
12.33  -0.0104156
12.36  -0.00959439
12.39  -0.00876919
12.42  -0.00794052
12.45  -0.00710894
12.48  -0.00627501
12.51  -0.00543928
12.54  -0.00460232
12.57  -0.00376467
12.6  -0.00292689
12.63  -0.00208954
12.66  -0.00125315
12.69  -0.00041829
12.72  0.000414505
12.75  0.00124469
12.78  0.00207173
12.81  0.00289507
12.84  0.0037142
12.87  0.00452857
12.9  0.00533767
12.93  0.00614096
12.96  0.00693794
12.99  0.00772808
13.02  0.00851089
13.05  0.00928585
13.08  0.0100525
13.11  0.0108103
13.14  0.0115588
13.17  0.0122974
13.2  0.0130259
13.23  0.0137436
13.26  0.0144501
13.29  0.0151449
13.32  0.0158277
13.35  0.016498
13.38  0.0171553
13.41  0.0177993
13.44  0.0184295
13.47  0.0190456
13.5  0.0196471
13.53  0.0202337
13.56  0.0208049
13.59  0.0213606
13.62  0.0219002
13.65  0.0224235
13.68  0.0229302
13.71  0.0234199
13.74  0.0238923
13.77  0.0243472
13.8  0.0247843
13.83  0.0252033
13.86  0.0256039
13.89  0.025986
13.92  0.0263493
13.95  0.0266937
13.98  0.0270188
14.01  0.0273246
14.04  0.0276109
14.07  0.0278775
14.1  0.0281243
14.13  0.0283512
14.16  0.028558
14.19  0.0287448
14.22  0.0289113
14.25  0.0290576
14.28  0.0291836
14.31  0.0292893
14.34  0.0293747
14.37  0.0294398
14.4  0.0294846
14.43  0.0295093
14.46  0.0295138
14.49  0.0294982
14.52  0.0294626
14.55  0.029407
14.58  0.0293317
14.61  0.0292366
14.64  0.029122
14.67  0.0289879
14.7  0.0288346
14.73  0.0286621
14.76  0.0284707
14.79  0.0282606
14.82  0.028032
14.85  0.0277851
14.88  0.0275201
14.91  0.0272373
14.94  0.026937
14.97  0.0266193
15  0.0262846
15.03  0.0259332
15.06  0.0255655
15.09  0.0251816
15.12  0.0247819
15.15  0.0243668
15.18  0.0239365
15.21  0.0234915
15.24  0.023032
15.27  0.0225585
15.3  0.0220712
15.33  0.0215707
15.36  0.0210572
15.39  0.0205312
15.42  0.019993
15.45  0.0194431
15.48  0.0188818
15.51  0.0183096
15.54  0.017727
15.57  0.0171342
15.6  0.0165319
15.63  0.0159203
15.66  0.0153
15.69  0.0146714
15.72  0.014035
15.75  0.0133911
15.78  0.0127403
15.81  0.012083
15.84  0.0114197
15.87  0.0107508
15.9  0.0100768
15.93  0.00939822
15.96  0.00871546
15.99  0.00802902
16.02  0.00733937
16.05  0.00664697
16.08  0.0059523
16.11  0.00525584
16.14  0.00455804
16.17  0.00385939
16.2  0.00316034
16.23  0.00246138
16.26  0.00176297
16.29  0.00106556
16.32  0.000369633
16.35  -0.00032436
16.38  -0.00101596
16.41  -0.00170471
16.44  -0.00239016
16.47  -0.00307186
16.5  -0.00374937
16.53  -0.00442224
16.56  -0.00509003
16.59  -0.00575232
16.62  -0.00640868
16.65  -0.00705868
16.68  -0.0077019
16.71  -0.00833793
16.74  -0.00896636
16.77  -0.0095868
16.8  -0.0101988
16.83  -0.0108021
16.86  -0.0113962
16.89  -0.0119807
16.92  -0.0125554
16.95  -0.0131197
16.98  -0.0136734
17.01  -0.0142162
17.04  -0.0147476
17.07  -0.0152674
17.1  -0.0157752
17.13  -0.0162707
17.16  -0.0167537
17.19  -0.0172237
17.22  -0.0176806
17.25  -0.018124
17.28  -0.0185537
17.31  -0.0189694
17.34  -0.0193708
17.37  -0.0197578
17.4  -0.0201301
17.43  -0.0204875
17.46  -0.0208297
17.49  -0.0211566
17.52  -0.021468
17.55  -0.0217637
17.58  -0.0220436
17.61  -0.0223074
17.64  -0.0225551
17.67  -0.0227866
17.7  -0.0230016
17.73  -0.0232002
17.76  -0.0233822
17.79  -0.0235475
17.82  -0.0236961
17.85  -0.0238279
17.88  -0.0239429
17.91  -0.024041
17.94  -0.0241223
17.97  -0.0241866
18  -0.0242342
18.03  -0.024265
18.06  -0.024279
18.09  -0.0242764
18.12  -0.0242571
18.15  -0.0242212
18.18  -0.0241689
18.21  -0.0241001
18.24  -0.024015
18.27  -0.0239136
18.3  -0.0237962
18.33  -0.0236628
18.36  -0.0235137
18.39  -0.0233488
18.42  -0.0231685
18.45  -0.0229729
18.48  -0.0227622
18.51  -0.0225365
18.54  -0.0222961
18.57  -0.0220412
18.6  -0.0217719
18.63  -0.0214887
18.66  -0.0211916
18.69  -0.020881
18.72  -0.0205571
18.75  -0.0202201
18.78  -0.0198705
18.81  -0.0195083
18.84  -0.019134
18.87  -0.0187478
18.9  -0.0183501
18.93  -0.017941
18.96  -0.017521
18.99  -0.0170904
19.02  -0.0166495
19.05  -0.0161985
19.08  -0.015738
19.11  -0.0152681
19.14  -0.0147893
19.17  -0.0143019
19.2  -0.0138063
19.23  -0.0133027
19.26  -0.0127917
19.29  -0.0122735
19.32  -0.0117485
19.35  -0.0112172
19.38  -0.0106798
19.41  -0.0101367
19.44  -0.00958844
19.47  -0.00903525
19.5  -0.00847757
19.53  -0.00791579
19.56  -0.00735029
19.59  -0.00678146
19.62  -0.0062097
19.65  -0.0056354
19.68  -0.00505894
19.71  -0.00448073
19.74  -0.00390115
19.77  -0.0033206
19.8  -0.00273946
19.83  -0.00215814
19.86  -0.00157701
19.89  -0.000996476
19.92  -0.000416913
19.95  0.000161288
19.98  0.000737743
20.01  0.00131207
20.04  0.00188389
20.07  0.00245283
20.1  0.00301851
20.13  0.00358057
20.16  0.00413862
20.19  0.00469232
20.22  0.00524129
20.25  0.00578518
20.28  0.00632364
20.31  0.00685632
20.34  0.00738288
20.37  0.00790297
20.4  0.00841627
20.43  0.00892244
20.46  0.00942116
20.49  0.00991211
20.52  0.010395
20.55  0.0108695
20.58  0.0113353
20.61  0.0117921
20.64  0.0122396
20.67  0.0126776
20.7  0.0131058
20.73  0.0135239
20.76  0.0139317
20.79  0.0143289
20.82  0.0147152
20.85  0.0150905
20.88  0.0154544
20.91  0.0158069
20.94  0.0161476
20.97  0.0164763
21  0.016793
21.03  0.0170974
21.06  0.0173892
21.09  0.0176684
21.12  0.0179348
21.15  0.0181883
21.18  0.0184286
21.21  0.0186558
21.24  0.0188696
21.27  0.0190699
21.3  0.0192567
21.33  0.0194298
21.36  0.0195892
21.39  0.0197348
21.42  0.0198666
21.45  0.0199844
21.48  0.0200884
21.51  0.0201783
21.54  0.0202542
21.57  0.0203161
21.6  0.0203641
21.63  0.020398
21.66  0.0204181
21.69  0.0204242
21.72  0.0204164
21.75  0.0203948
21.78  0.0203595
21.81  0.0203104
21.84  0.0202478
21.87  0.0201716
21.9  0.0200819
21.93  0.0199789
21.96  0.0198627
21.99  0.0197333
22.02  0.019591
22.05  0.0194359
22.08  0.019268
22.11  0.0190877
22.14  0.0188949
22.17  0.01869
22.2  0.018473
22.23  0.0182442
22.26  0.0180038
22.29  0.017752
22.32  0.0174889
22.35  0.0172149
22.38  0.01693
22.41  0.0166346
22.44  0.0163289
22.47  0.0160132
22.5  0.0156876
22.53  0.0153524
22.56  0.0150079
22.59  0.0146544
22.62  0.014292
22.65  0.0139212
22.68  0.0135421
22.71  0.0131551
22.74  0.0127604
22.77  0.0123584
22.8  0.0119493
22.83  0.0115334
22.86  0.011111
22.89  0.0106825
22.92  0.0102481
22.95  0.00980817
22.98  0.00936301
23.01  0.00891294
23.04  0.00845827
23.07  0.00799934
23.1  0.00753645
23.13  0.00706994
23.16  0.00660013
23.19  0.00612735
23.22  0.00565192
23.25  0.00517418
23.28  0.00469446
23.31  0.00421307
23.34  0.00373036
23.37  0.00324664
23.4  0.00276226
23.43  0.00227753
23.46  0.00179279
23.49  0.00130836
23.52  0.00082457
23.55  0.000341737
23.58  -0.000139813
23.61  -0.000619761
23.64  -0.00109779
23.67  -0.00157358
23.7  -0.00204681
23.73  -0.00251719
23.76  -0.00298439
23.79  -0.00344811
23.82  -0.00390805
23.85  -0.00436392
23.88  -0.0048154
23.91  -0.00526222
23.94  -0.00570408
23.97  -0.0061407
24  -0.0065718
24.03  -0.0069971
24.06  -0.00741633
24.09  -0.00782922
24.12  -0.00823552
24.15  -0.00863496
24.18  -0.00902729
24.21  -0.00941227
24.24  -0.00978965
24.27  -0.0101592
24.3  -0.0105207
24.33  -0.0108739
24.36  -0.0112186
24.39  -0.0115546
24.42  -0.0118817
24.45  -0.0121996
24.48  -0.0125083
24.51  -0.0128074
24.54  -0.0130969
24.57  -0.0133765
24.6  -0.0136462
24.63  -0.0139056
24.66  -0.0141548
24.69  -0.0143934
24.72  -0.0146215
24.75  -0.0148389
24.78  -0.0150454
24.81  -0.015241
24.84  -0.0154256
24.87  -0.015599
24.9  -0.0157611
24.93  -0.0159119
24.96  -0.0160514
24.99  -0.0161794
25.02  -0.0162959
25.05  -0.0164008
25.08  -0.0164942
25.11  -0.0165759
25.14  -0.016646
25.17  -0.0167045
25.2  -0.0167513
25.23  -0.0167864
25.26  -0.01681
25.29  -0.016822
25.32  -0.0168224
25.35  -0.0168113
25.38  -0.0167888
25.41  -0.0167548
25.44  -0.0167094
25.47  -0.0166528
25.5  -0.0165849
25.53  -0.0165059
25.56  -0.0164158
25.59  -0.0163147
25.62  -0.0162028
25.65  -0.0160802
25.68  -0.0159469
25.71  -0.0158032
25.74  -0.015649
25.77  -0.0154847
25.8  -0.0153102
25.83  -0.0151259
25.86  -0.0149317
25.89  -0.014728
25.92  -0.0145148
25.95  -0.0142923
25.98  -0.0140608
26.01  -0.0138204
26.04  -0.0135713
26.07  -0.0133137
26.1  -0.0130478
26.13  -0.0127738
26.16  -0.0124919
26.19  -0.0122024
26.22  -0.0119054
26.25  -0.0116012
26.28  -0.01129
26.31  -0.0109721
26.34  -0.0106476
26.37  -0.0103169


==> data/standing_wave/AMPLITUDES_ISODI_CONST_EPS/isodi_const_eps_rcsf_64.dat <==
0  0.0630082
0.03  0.0629845
0.06  0.0629139
0.09  0.0627966
0.12  0.062633
0.15  0.0624234
0.18  0.0621683
0.21  0.061868
0.24  0.061523
0.27  0.0611336
0.3  0.0607005
0.33  0.060224
0.36  0.0597046
0.39  0.0591429
0.42  0.0585394
0.45  0.0578947
0.48  0.0572093
0.51  0.0564837
0.54  0.0557187
0.57  0.0549148
0.6  0.0540725
0.63  0.0531927
0.66  0.0522759
0.69  0.0513227
0.72  0.0503339
0.75  0.0493101
0.78  0.0482547
0.81  0.0471693
0.84  0.0460546
0.87  0.0449115
0.9  0.043741
0.93  0.0425441
0.96  0.0413218
0.99  0.0400751
1.02  0.0388051
1.05  0.0375127
1.08  0.0361989
1.11  0.0348647
1.14  0.0335112
1.17  0.0321393
1.2  0.03075
1.23  0.0293444
1.26  0.0279235
1.29  0.0264882
1.32  0.0250395
1.35  0.0235784
1.38  0.022106
1.41  0.0206232
1.44  0.0191309
1.47  0.0176303
1.5  0.0161221
1.53  0.0146075
1.56  0.0130874
1.59  0.0115627
1.62  0.0100345
1.65  0.00850363
1.68  0.00697112
1.71  0.00543791
1.74  0.00390495
1.77  0.00237321
1.8  0.000843619
1.83  -0.00068287
1.86  -0.00220532
1.89  -0.00372278
1.92  -0.00523433
1.95  -0.00673902
1.98  -0.00823594
2.01  -0.00972415
2.04  -0.0112027
2.07  -0.0126708
2.1  -0.0141274
2.13  -0.0155716
2.16  -0.0170026
2.19  -0.0184195
2.22  -0.0198213
2.25  -0.0212071
2.28  -0.0225762
2.31  -0.0239276
2.34  -0.0252605
2.37  -0.026574
2.4  -0.0278673
2.43  -0.0291395
2.46  -0.0303899
2.49  -0.0316176
2.52  -0.0328218
2.55  -0.0340018
2.58  -0.0351567
2.61  -0.0362858
2.64  -0.0373885
2.67  -0.0384638
2.7  -0.0395112
2.73  -0.04053
2.76  -0.0415194
2.79  -0.0424788
2.82  -0.0434076
2.85  -0.0443052
2.88  -0.0451709
2.91  -0.0460041
2.94  -0.0468044
2.97  -0.0475712
3  -0.0483039
3.03  -0.0490021
3.06  -0.0496625
3.09  -0.0502864
3.12  -0.0508738
3.15  -0.0514247
3.18  -0.0519387
3.21  -0.0524158
3.24  -0.0528556
3.27  -0.0532581
3.3  -0.0536231
3.33  -0.0539506
3.36  -0.0542404
3.39  -0.0544924
3.42  -0.0547067
3.45  -0.0548831
3.48  -0.0550217
3.51  -0.0551222
3.54  -0.0551848
3.57  -0.0552094
3.6  -0.0551961
3.63  -0.0551452
3.66  -0.0550567
3.69  -0.0549307
3.72  -0.0547674
3.75  -0.0545671
3.78  -0.0543299
3.81  -0.0540561
3.84  -0.0537459
3.87  -0.0533995
3.9  -0.0530174
3.93  -0.0525997
3.96  -0.0521469
3.99  -0.0516592
4.02  -0.051137
4.05  -0.0505808
4.08  -0.0499909
4.11  -0.0493676
4.14  -0.048712
4.17  -0.0480254
4.2  -0.0473085
4.23  -0.0465619
4.26  -0.0457863
4.29  -0.0449824
4.32  -0.044151
4.35  -0.0432927
4.38  -0.0424084
4.41  -0.0414987
4.44  -0.0405645
4.47  -0.0396064
4.5  -0.0386254
4.53  -0.0376222
4.56  -0.0365975
4.59  -0.0355523
4.62  -0.0344872
4.65  -0.0334032
4.68  -0.0323011
4.71  -0.0311816
4.74  -0.0300456
4.77  -0.0288939
4.8  -0.0277274
4.83  -0.0265468
4.86  -0.0253531
4.89  -0.0241471
4.92  -0.0229295
4.95  -0.0217012
4.98  -0.0204631
5.01  -0.019216
5.04  -0.0179606
5.07  -0.0166979
5.1  -0.0154287
5.13  -0.0141537
5.16  -0.0128738
5.19  -0.0115898
5.22  -0.0103025
5.25  -0.00901276
5.28  -0.00772135
5.31  -0.00642909
5.34  -0.00513677
5.37  -0.0038452
5.4  -0.00255517
5.43  -0.00126747
5.46  1.7111e-05
5.49  0.00129778
5.52  0.00257376
5.55  0.00384427
5.58  0.00510854
5.61  0.00636579
5.64  0.00761526
5.67  0.00885618
5.7  0.0100878
5.73  0.0113093
5.76  0.0125201
5.79  0.0137193
5.82  0.0149062
5.85  0.01608
5.88  0.0172401
5.91  0.0183858
5.94  0.0195162
5.97  0.0206308
6  0.0217287
6.03  0.0228094
6.06  0.0238721
6.09  0.0249162
6.12  0.025941
6.15  0.0269458
6.18  0.02793
6.21  0.0288931
6.24  0.0298342
6.27  0.030753
6.3  0.0316487
6.33  0.0325208
6.36  0.0333688
6.39  0.034192
6.42  0.03499
6.45  0.0357623
6.48  0.0365083
6.51  0.0372276
6.54  0.0379197
6.57  0.0385843
6.6  0.0392208
6.63  0.0398288
6.66  0.0404081
6.69  0.0409582
6.72  0.0414788
6.75  0.0419696
6.78  0.0424303
6.81  0.0428606
6.84  0.0432603
6.87  0.0436291
6.9  0.0439669
6.93  0.0442735
6.96  0.0445487
6.99  0.0447924
7.02  0.0450045
7.05  0.0451849
7.08  0.0453336
7.11  0.0454506
7.14  0.0455357
7.17  0.0455888
7.2  0.04561
7.23  0.0455993
7.26  0.0455569
7.29  0.0454829
7.32  0.0453775
7.35  0.0452409
7.38  0.0450733
7.41  0.044875
7.44  0.0446462
7.47  0.0443872
7.5  0.0440983
7.53  0.0437799
7.56  0.0434323
7.59  0.0430558
7.62  0.0426509
7.65  0.042218
7.68  0.0417574
7.71  0.0412697
7.74  0.0407553
7.77  0.0402146
7.8  0.0396482
7.83  0.0390566
7.86  0.0384403
7.89  0.0377998
7.92  0.0371358
7.95  0.0364487
7.98  0.0357393
8.01  0.035008
8.04  0.0342555
8.07  0.0334824
8.1  0.0326893
8.13  0.0318769
8.16  0.0310458
8.19  0.0301967
8.22  0.0293302
8.25  0.028447
8.28  0.0275478
8.31  0.0266332
8.34  0.025704
8.37  0.0247607
8.4  0.0238042
8.43  0.0228351
8.46  0.0218541
8.49  0.0208619
8.52  0.0198593
8.55  0.0188468
8.58  0.0178253
8.61  0.0167954
8.64  0.0157579
8.67  0.0147134
8.7  0.0136626
8.73  0.0126064
8.76  0.0115453
8.79  0.0104801
8.82  0.00941146
8.85  0.00834014
8.88  0.00726682
8.91  0.00619219
8.94  0.00511695
8.97  0.00404179
9  0.00296741
9.03  0.0018945
9.06  0.000823735
9.09  -0.0002442
9.12  -0.00130863
9.15  -0.00236888
9.18  -0.00342428
9.21  -0.00447416
9.24  -0.00551788
9.27  -0.00655477
9.3  -0.00758419
9.33  -0.00860548
9.36  -0.00961802
9.39  -0.0106212
9.42  -0.0116143
9.45  -0.0125968
9.48  -0.0135681
9.51  -0.0145275
9.54  -0.0154745
9.57  -0.0164084
9.6  -0.0173287
9.63  -0.0182348
9.66  -0.0191262
9.69  -0.0200022
9.72  -0.0208624
9.75  -0.0217062
9.78  -0.022533
9.81  -0.0233424
9.84  -0.0241339
9.87  -0.0249069
9.9  -0.025661
9.93  -0.0263956
9.96  -0.0271104
9.99  -0.0278049
10.02  -0.0284787
10.05  -0.0291313
10.08  -0.0297623
10.11  -0.0303714
10.14  -0.0309581
10.17  -0.0315222
10.2  -0.0320632
10.23  -0.0325808
10.26  -0.0330747
10.29  -0.0335447
10.32  -0.0339904
10.35  -0.0344115
10.38  -0.0348079
10.41  -0.0351793
10.44  -0.0355255
10.47  -0.0358462
10.5  -0.0361414
10.53  -0.0364108
10.56  -0.0366544
10.59  -0.036872
10.62  -0.0370636
10.65  -0.037229
10.68  -0.0373682
10.71  -0.0374812
10.74  -0.0375679
10.77  -0.0376284
10.8  -0.0376625
10.83  -0.0376703
10.86  -0.0376521
10.89  -0.0376078
10.92  -0.0375375
10.95  -0.0374415
10.98  -0.0373198
11.01  -0.0371727
11.04  -0.0370004
11.07  -0.036803
11.1  -0.0365808
11.13  -0.0363341
11.16  -0.0360631
11.19  -0.0357681
11.22  -0.0354495
11.25  -0.0351074
11.28  -0.0347424
11.31  -0.0343546
11.34  -0.0339445
11.37  -0.0335125
11.4  -0.033059
11.43  -0.0325843
11.46  -0.0320889
11.49  -0.0315732
11.52  -0.0310376
11.55  -0.0304827
11.58  -0.0299089
11.61  -0.0293166
11.64  -0.0287063
11.67  -0.0280786
11.7  -0.027434
11.73  -0.0267729
11.76  -0.0260958
11.79  -0.0254034
11.82  -0.024696
11.85  -0.0239744
11.88  -0.023239
11.91  -0.0224903
11.94  -0.0217289
11.97  -0.0209554
12  -0.0201704
12.03  -0.0193744
12.06  -0.0185679
12.09  -0.0177517
12.12  -0.0169261
12.15  -0.0160919
12.18  -0.0152496
12.21  -0.0143997
12.24  -0.013543
12.27  -0.0126799
12.3  -0.011811
12.33  -0.010937
12.36  -0.0100584
12.39  -0.00917584
12.42  -0.00828989
12.45  -0.00740115
12.48  -0.00651019
12.51  -0.00561762
12.54  -0.00472402
12.57  -0.00382998
12.6  -0.00293607
12.63  -0.00204289
12.66  -0.00115101
12.69  -0.000261018
12.72  0.000626522
12.75  0.00151103
12.78  0.00239195
12.81  0.0032687
12.84  0.00414072
12.87  0.00500747
12.9  0.00586837
12.93  0.0067229
12.96  0.0075705
12.99  0.00841063
13.02  0.00924277
13.05  0.0100664
13.08  0.010881
13.11  0.011686
13.14  0.0124809
13.17  0.0132653
13.2  0.0140386
13.23  0.0148004
13.26  0.0155502
13.29  0.0162874
13.32  0.0170117
13.35  0.0177226
13.38  0.0184197
13.41  0.0191025
13.44  0.0197706
13.47  0.0204235
13.5  0.021061
13.53  0.0216825
13.56  0.0222877
13.59  0.0228763
13.62  0.0234478
13.65  0.0240019
13.68  0.0245384
13.71  0.0250568
13.74  0.0255568
13.77  0.0260383
13.8  0.0265008
13.83  0.0269441
13.86  0.0273679
13.89  0.027772
13.92  0.0281562
13.95  0.0285202
13.98  0.0288639
14.01  0.029187
14.04  0.0294894
14.07  0.0297709
14.1  0.0300314
14.13  0.0302707
14.16  0.0304888
14.19  0.0306854
14.22  0.0308606
14.25  0.0310142
14.28  0.0311463
14.31  0.0312568
14.34  0.0313456
14.37  0.0314127
14.4  0.0314581
14.43  0.0314817
14.46  0.0314836
14.49  0.0314639
14.52  0.0314226
14.55  0.0313599
14.58  0.0312759
14.61  0.0311706
14.64  0.0310444
14.67  0.0308972
14.7  0.0307294
14.73  0.030541
14.76  0.0303323
14.79  0.0301035
14.82  0.0298549
14.85  0.0295866
14.88  0.029299
14.91  0.0289923
14.94  0.0286668
14.97  0.0283228
15  0.0279606
15.03  0.0275805
15.06  0.0271828
15.09  0.026768
15.12  0.0263363
15.15  0.0258881
15.18  0.0254238
15.21  0.0249438
15.24  0.0244484
15.27  0.0239381
15.3  0.0234133
15.33  0.0228744
15.36  0.0223219
15.39  0.0217561
15.42  0.0211775
15.45  0.0205865
15.48  0.0199836
15.51  0.0193693
15.54  0.018744
15.57  0.0181082
15.6  0.0174623
15.63  0.0168068
15.66  0.0161422
15.69  0.015469
15.72  0.0147877
15.75  0.0140987
15.78  0.0134025
15.81  0.0126997
15.84  0.0119907
15.87  0.011276
15.9  0.0105561
15.93  0.00983157
15.96  0.00910279
15.99  0.00837032
16.02  0.00763464
16.05  0.00689625
16.08  0.00615566
16.11  0.00541335
16.14  0.00466983
16.17  0.00392558
16.2  0.0031811
16.23  0.00243688
16.26  0.00169341
16.29  0.000951172
16.32  0.000210661
16.35  -0.000527644
16.38  -0.00126327
16.41  -0.00199572
16.44  -0.00272455
16.47  -0.00344927
16.5  -0.00416941
16.53  -0.00488452
16.56  -0.00559414
16.59  -0.00629781
16.62  -0.00699509
16.65  -0.00768552
16.68  -0.00836868
16.71  -0.00904411
16.74  -0.00971141
16.77  -0.0103701
16.8  -0.0110199
16.83  -0.0116603
16.86  -0.0122908
16.89  -0.0129112
16.92  -0.013521
16.95  -0.0141198
16.98  -0.0147073
17.01  -0.0152832
17.04  -0.0158469
17.07  -0.0163982
17.1  -0.0169368
17.13  -0.0174623
17.16  -0.0179745
17.19  -0.0184729
17.22  -0.0189572
17.25  -0.0194273
17.28  -0.0198828
17.31  -0.0203234
17.34  -0.0207489
17.37  -0.021159
17.4  -0.0215535
17.43  -0.0219321
17.46  -0.0222946
17.49  -0.0226409
17.52  -0.0229707
17.55  -0.0232839
17.58  -0.0235802
17.61  -0.0238595
17.64  -0.0241217
17.67  -0.0243666
17.7  -0.0245941
17.73  -0.0248041
17.76  -0.0249964
17.79  -0.0251711
17.82  -0.025328
17.85  -0.0254671
17.88  -0.0255883
17.91  -0.0256916
17.94  -0.0257769
17.97  -0.0258444
18  -0.0258938
18.03  -0.0259252
18.06  -0.0259387
18.09  -0.0259343
18.12  -0.0259121
18.15  -0.0258721
18.18  -0.0258144
18.21  -0.0257391
18.24  -0.0256464
18.27  -0.0255363
18.3  -0.0254091
18.33  -0.0252647
18.36  -0.0251035
18.39  -0.0249255
18.42  -0.024731
18.45  -0.0245201
18.48  -0.024293
18.51  -0.02405
18.54  -0.0237913
18.57  -0.0235171
18.6  -0.0232276
18.63  -0.0229232
18.66  -0.022604
18.69  -0.0222704
18.72  -0.0219226
18.75  -0.0215609
18.78  -0.0211857
18.81  -0.0207971
18.84  -0.0203956
18.87  -0.0199815
18.9  -0.0195551
18.93  -0.0191166
18.96  -0.0186666
18.99  -0.0182053
19.02  -0.017733
19.05  -0.0172502
19.08  -0.0167572
19.11  -0.0162544
19.14  -0.0157421
19.17  -0.0152208
19.2  -0.0146908
19.23  -0.0141525
19.26  -0.0136063
19.29  -0.0130526
19.32  -0.0124918
19.35  -0.0119242
19.38  -0.0113504
19.41  -0.0107707
19.44  -0.0101856
19.47  -0.00959532
19.5  -0.00900042
19.53  -0.00840128
19.56  -0.00779831
19.59  -0.00719193
19.62  -0.00658256
19.65  -0.00597061
19.68  -0.0053565
19.71  -0.00474064
19.74  -0.00412346
19.77  -0.00350535
19.8  -0.00288675
19.83  -0.00226807
19.86  -0.0016497
19.89  -0.00103207
19.92  -0.00041559
19.95  0.000199347
19.98  0.000812331
20.01  0.00142296
20.04  0.00203084
20.07  0.00263556
20.1  0.00323675
20.13  0.00383401
20.16  0.00442695
20.19  0.00501519
20.22  0.00559836
20.25  0.00617608
20.28  0.00674798
20.31  0.00731369
20.34  0.00787287
20.37  0.00842514
20.4  0.00897017
20.43  0.00950761
20.46  0.0100371
20.49  0.0105584
20.52  0.011071
20.55  0.0115748
20.58  0.0120693
20.61  0.0125543
20.64  0.0130295
20.67  0.0134945
20.7  0.0139491
20.73  0.0143931
20.76  0.0148261
20.79  0.0152478
20.82  0.0156581
20.85  0.0160567
20.88  0.0164433
20.91  0.0168177
20.94  0.0171796
20.97  0.017529
21  0.0178655
21.03  0.018189
21.06  0.0184993
21.09  0.0187962
21.12  0.0190795
21.15  0.0193491
21.18  0.0196048
21.21  0.0198466
21.24  0.0200742
21.27  0.0202876
21.3  0.0204866
21.33  0.0206711
21.36  0.0208411
21.39  0.0209965
21.42  0.0211372
21.45  0.0212631
21.48  0.0213743
21.51  0.0214706
21.54  0.021552
21.57  0.0216186
21.6  0.0216703
21.63  0.0217071
21.66  0.021729
21.69  0.0217359
21.72  0.021728
21.75  0.0217054
21.78  0.021668
21.81  0.0216159
21.84  0.0215493
21.87  0.0214682
21.9  0.0213727
21.93  0.021263
21.96  0.0211392
21.99  0.0210013
22.02  0.0208496
22.05  0.0206842
22.08  0.0205052
22.11  0.0203128
22.14  0.0201073
22.17  0.0198887
22.2  0.0196573
22.23  0.0194133
22.26  0.0191569
22.29  0.0188883
22.32  0.0186078
22.35  0.0183155
22.38  0.0180117
22.41  0.0176967
22.44  0.0173707
22.47  0.017034
22.5  0.0166868
22.53  0.0163295
22.56  0.0159623
22.59  0.0155854
22.62  0.0151992
22.65  0.014804
22.68  0.0144001
22.71  0.0139878
22.74  0.0135673
22.77  0.0131391
22.8  0.0127033
22.83  0.0122604
22.86  0.0118107
22.89  0.0113545
22.92  0.0108921
22.95  0.0104238
22.98  0.00995009
23.01  0.00947117
23.04  0.00898742
23.07  0.00849918
23.1  0.0080068
23.13  0.00751062
23.16  0.00701099
23.19  0.00650826
23.22  0.00600276
23.25  0.00549486
23.28  0.0049849
23.31  0.00447322
23.34  0.00396018
23.37  0.00344613
23.4  0.0029314
23.43  0.00241636
23.46  0.00190134
23.49  0.00138669
23.52  0.000872757
23.55  0.000359876
23.58  -0.000151609
23.61  -0.000661361
23.64  -0.00116904
23.67  -0.00167432
23.7  -0.00217687
23.73  -0.00267636
23.76  -0.00317245
23.79  -0.00366484
23.82  -0.0041532
23.85  -0.00463722
23.88  -0.00511658
23.91  -0.00559098
23.94  -0.00606011
23.97  -0.00652367
24  -0.00698138
24.03  -0.00743293
24.06  -0.00787805
24.09  -0.00831645
24.12  -0.00874785
24.15  -0.009172
24.18  -0.00958861
24.21  -0.00999744
24.24  -0.0103982
24.27  -0.0107907
24.3  -0.0111747
24.33  -0.0115499
24.36  -0.0119161
24.39  -0.0122731
24.42  -0.0126207
24.45  -0.0129586
24.48  -0.0132867
24.51  -0.0136047
24.54  -0.0139126
24.57  -0.01421
24.6  -0.0144969
24.63  -0.014773
24.66  -0.0150382
24.69  -0.0152923
24.72  -0.0155353
24.75  -0.015767
24.78  -0.0159871
24.81  -0.0161958
24.84  -0.0163927
24.87  -0.0165779
24.9  -0.0167512
24.93  -0.0169125
24.96  -0.0170618
24.99  -0.017199
25.02  -0.017324
25.05  -0.0174368
25.08  -0.0175373
25.11  -0.0176255
25.14  -0.0177014
25.17  -0.017765
25.2  -0.0178162
25.23  -0.0178551
25.26  -0.0178816
25.29  -0.0178957
25.32  -0.0178976
25.35  -0.0178871
25.38  -0.0178644
25.41  -0.0178295
25.44  -0.0177825
25.47  -0.0177235
25.5  -0.0176524
25.53  -0.0175695
25.56  -0.0174749
25.59  -0.0173685
25.62  -0.0172505
25.65  -0.0171211
25.68  -0.0169804
25.71  -0.0168285
25.74  -0.0166655
25.77  -0.0164916
25.8  -0.016307
25.83  -0.0161118
25.86  -0.0159062
25.89  -0.0156903
25.92  -0.0154644
25.95  -0.0152286
25.98  -0.0149831
26.01  -0.0147282
26.04  -0.014464
26.07  -0.0141907
26.1  -0.0139086
26.13  -0.0136179
26.16  -0.0133188
26.19  -0.0130115
26.22  -0.0126963
26.25  -0.0123735
26.28  -0.0120432
26.31  -0.0117057
26.34  -0.0113613
26.37  -0.0110103


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_csf_128.dat <==
0  0.0628073
0.03  0.0627855
0.06  0.0627203
0.09  0.062612
0.12  0.0624606
0.15  0.0622667
0.18  0.0620304
0.21  0.0617522
0.24  0.0614323
0.27  0.0610713
0.3  0.0606694
0.33  0.0602272
0.36  0.0597451
0.39  0.0592237
0.42  0.0586633
0.45  0.0580646
0.48  0.0574281
0.51  0.0567544
0.54  0.056044
0.57  0.0552976
0.6  0.0545158
0.63  0.0536992
0.66  0.0528485
0.69  0.0519644
0.72  0.0510475
0.75  0.0500985
0.78  0.0491181
0.81  0.0481071
0.84  0.0470661
0.87  0.0459958
0.9  0.0448972
0.93  0.0437707
0.96  0.0426173
0.99  0.0414377
1.02  0.0402326
1.05  0.0390029
1.08  0.0377492
1.11  0.0364725
1.14  0.0351734
1.17  0.0338527
1.2  0.0325113
1.23  0.03115
1.26  0.0297696
1.29  0.0283708
1.32  0.0269545
1.35  0.0255215
1.38  0.0240739
1.41  0.0226157
1.44  0.0211462
1.47  0.0196663
1.5  0.018177
1.53  0.0166791
1.56  0.0151735
1.59  0.0136612
1.62  0.0121429
1.65  0.0106196
1.68  0.00909216
1.71  0.00756146
1.74  0.00602837
1.77  0.00449378
1.8  0.00295856
1.83  0.00142359
1.86  -0.000110267
1.89  -0.00164214
1.92  -0.00317115
1.95  -0.00469644
1.98  -0.00621714
2.01  -0.00773239
2.04  -0.00924132
2.07  -0.0107431
2.1  -0.0122368
2.13  -0.0137216
2.16  -0.0151967
2.19  -0.0166611
2.22  -0.0181142
2.25  -0.0195549
2.28  -0.0209825
2.31  -0.0223961
2.34  -0.0237949
2.37  -0.0251756
2.4  -0.0265354
2.43  -0.0278757
2.46  -0.0291957
2.49  -0.0304948
2.52  -0.0317723
2.55  -0.0330275
2.58  -0.0342598
2.61  -0.0354684
2.64  -0.0366529
2.67  -0.0378125
2.7  -0.0389466
2.73  -0.0400546
2.76  -0.041136
2.79  -0.0421902
2.82  -0.0432165
2.85  -0.0442145
2.88  -0.0451837
2.91  -0.0461235
2.94  -0.0470334
2.97  -0.0479129
3  -0.0487616
3.03  -0.0495789
3.06  -0.0503646
3.09  -0.0511181
3.12  -0.0518391
3.15  -0.0525271
3.18  -0.0531819
3.21  -0.0538029
3.24  -0.05439
3.27  -0.0549428
3.3  -0.0554611
3.33  -0.0559444
3.36  -0.0563927
3.39  -0.0568057
3.42  -0.0571831
3.45  -0.0575248
3.48  -0.0578307
3.51  -0.0581006
3.54  -0.0583343
3.57  -0.0585319
3.6  -0.0586931
3.63  -0.0588181
3.66  -0.0589066
3.69  -0.0589585
3.72  -0.0589737
3.75  -0.0589523
3.78  -0.0588945
3.81  -0.0588004
3.84  -0.05867
3.87  -0.0585035
3.9  -0.0583013
3.93  -0.0580633
3.96  -0.05779
3.99  -0.0574816
4.02  -0.0571382
4.05  -0.0567603
4.08  -0.0563481
4.11  -0.055902
4.14  -0.0554224
4.17  -0.0549095
4.2  -0.0543639
4.23  -0.0537859
4.26  -0.053176
4.29  -0.0525346
4.32  -0.0518622
4.35  -0.0511591
4.38  -0.0504261
4.41  -0.0496635
4.44  -0.0488719
4.47  -0.0480518
4.5  -0.0472039
4.53  -0.0463287
4.56  -0.0454267
4.59  -0.0444987
4.62  -0.0435452
4.65  -0.0425668
4.68  -0.0415642
4.71  -0.0405379
4.74  -0.0394888
4.77  -0.0384173
4.8  -0.0373243
4.83  -0.0362103
4.86  -0.0350761
4.89  -0.0339223
4.92  -0.0327496
4.95  -0.0315588
4.98  -0.0303505
5.01  -0.0291254
5.04  -0.0278844
5.07  -0.026628
5.1  -0.0253571
5.13  -0.0240733
5.16  -0.0227797
5.19  -0.0214762
5.22  -0.0201634
5.25  -0.0188423
5.28  -0.0175136
5.31  -0.016178
5.34  -0.0148364
5.37  -0.0134896
5.4  -0.0121383
5.43  -0.0107833
5.46  -0.00942535
5.49  -0.00806528
5.52  -0.00670383
5.55  -0.00534176
5.58  -0.00397985
5.61  -0.00261885
5.64  -0.00125952
5.67  9.73893e-05
5.7  0.00145112
5.73  0.00280092
5.76  0.00414605
5.79  0.00548576
5.82  0.00681932
5.85  0.00814598
5.88  0.009465
5.91  0.0107757
5.94  0.0120772
5.97  0.013369
6  0.0146502
6.03  0.0159202
6.06  0.0171782
6.09  0.0184235
6.12  0.0196555
6.15  0.0208733
6.18  0.0220764
6.21  0.023264
6.24  0.0244355
6.27  0.0255858
6.3  0.0267166
6.33  0.0278277
6.36  0.0289186
6.39  0.0299887
6.42  0.0310374
6.45  0.0320642
6.48  0.0330686
6.51  0.0340501
6.54  0.0350082
6.57  0.0359423
6.6  0.036852
6.63  0.0377369
6.66  0.0385964
6.69  0.0394302
6.72  0.0402377
6.75  0.0410187
6.78  0.0417726
6.81  0.0424992
6.84  0.0431979
6.87  0.0438686
6.9  0.0445107
6.93  0.0451241
6.96  0.0457084
6.99  0.0462632
7.02  0.0467885
7.05  0.0472837
7.08  0.0477488
7.11  0.0481835
7.14  0.0485876
7.17  0.0489609
7.2  0.0493033
7.23  0.0496145
7.26  0.0498945
7.29  0.0501431
7.32  0.0503602
7.35  0.0505458
7.38  0.0506998
7.41  0.0508222
7.44  0.050913
7.47  0.050972
7.5  0.050999
7.53  0.050994
7.56  0.0509572
7.59  0.0508886
7.62  0.0507884
7.65  0.0506567
7.68  0.0504938
7.71  0.0502997
7.74  0.0500747
7.77  0.0498191
7.8  0.049533
7.83  0.0492168
7.86  0.0488706
7.89  0.0484949
7.92  0.0480899
7.95  0.0476558
7.98  0.047193
8.01  0.0467019
8.04  0.0461829
8.07  0.0456363
8.1  0.0450626
8.13  0.0444622
8.16  0.0438356
8.19  0.0431832
8.22  0.0425055
8.25  0.0418029
8.28  0.041076
8.31  0.0403252
8.34  0.0395511
8.37  0.0387541
8.4  0.0379349
8.43  0.0370939
8.46  0.0362317
8.49  0.0353488
8.52  0.0344459
8.55  0.0335234
8.58  0.032582
8.61  0.0316223
8.64  0.0306448
8.67  0.0296502
8.7  0.028639
8.73  0.0276119
8.76  0.0265695
8.79  0.0255124
8.82  0.0244413
8.85  0.0233579
8.88  0.0222634
8.91  0.0211586
8.94  0.020044
8.97  0.0189205
9  0.0177887
9.03  0.0166492
9.06  0.0155029
9.09  0.0143503
9.12  0.0131922
9.15  0.0120293
9.18  0.0108623
9.21  0.00969184
9.24  0.00851864
9.27  0.00734339
9.3  0.00616678
9.33  0.00498951
9.36  0.00381225
9.39  0.0026357
9.42  0.00146053
9.45  0.000287433
9.48  -0.000882923
9.51  -0.00204986
9.54  -0.0032127
9.57  -0.00437079
9.6  -0.00552344
9.63  -0.00667
9.66  -0.00780982
9.69  -0.00894223
9.72  -0.0100666
9.75  -0.0111822
9.78  -0.0122885
9.81  -0.0133849
9.84  -0.0144706
9.87  -0.0155451
9.9  -0.0166077
9.93  -0.0176578
9.96  -0.0186949
9.99  -0.0197183
10.02  -0.0207274
10.05  -0.0217216
10.08  -0.0227005
10.11  -0.0236632
10.14  -0.0246093
10.17  -0.0255356
10.2  -0.0264433
10.23  -0.0273317
10.26  -0.0282005
10.29  -0.0290493
10.32  -0.0298776
10.35  -0.0306849
10.38  -0.0314709
10.41  -0.0322352
10.44  -0.0329774
10.47  -0.033697
10.5  -0.0343939
10.53  -0.0350675
10.56  -0.0357176
10.59  -0.0363439
10.62  -0.036946
10.65  -0.0375236
10.68  -0.0380765
10.71  -0.0386043
10.74  -0.0391069
10.77  -0.039584
10.8  -0.0400353
10.83  -0.0404606
10.86  -0.0408598
10.89  -0.0412327
10.92  -0.041579
10.95  -0.0418986
10.98  -0.0421914
11.01  -0.0424572
11.04  -0.042696
11.07  -0.0429076
11.1  -0.043092
11.13  -0.0432491
11.16  -0.0433788
11.19  -0.0434811
11.22  -0.0435561
11.25  -0.0436035
11.28  -0.0436234
11.31  -0.0436157
11.34  -0.0435806
11.37  -0.0435182
11.4  -0.0434284
11.43  -0.0433116
11.46  -0.0431677
11.49  -0.042997
11.52  -0.0427996
11.55  -0.0425757
11.58  -0.0423255
11.61  -0.0420493
11.64  -0.0417471
11.67  -0.0414194
11.7  -0.0410664
11.73  -0.0406883
11.76  -0.0402854
11.79  -0.039858
11.82  -0.0394064
11.85  -0.038931
11.88  -0.038432
11.91  -0.03791
11.94  -0.0373651
11.97  -0.0367979
12  -0.0362088
12.03  -0.035598
12.06  -0.0349661
12.09  -0.0343135
12.12  -0.0336406
12.15  -0.0329479
12.18  -0.0322359
12.21  -0.0315049
12.24  -0.0307556
12.27  -0.0299883
12.3  -0.0292035
12.33  -0.0284018
12.36  -0.0275837
12.39  -0.0267497
12.42  -0.0259003
12.45  -0.0250361
12.48  -0.0241578
12.51  -0.0232671
12.54  -0.0223643
12.57  -0.02145
12.6  -0.0205248
12.63  -0.0195893
12.66  -0.0186442
12.69  -0.01769
12.72  -0.0167273
12.75  -0.0157567
12.78  -0.0147789
12.81  -0.0137944
12.84  -0.0128038
12.87  -0.0118078
12.9  -0.0108069
12.93  -0.00980184
12.96  -0.0087931
12.99  -0.00778133
13.02  -0.00676713
13.05  -0.00575109
13.08  -0.00473384
13.11  -0.00371595
13.14  -0.00269804
13.17  -0.0016807
13.2  -0.000664518
13.23  0.000349905
13.26  0.00136198
13.29  0.00237112
13.32  0.00337674
13.35  0.00437825
13.38  0.00537507
13.41  0.00636664
13.44  0.00735236
13.47  0.00833167
13.5  0.00930401
13.53  0.0102688
13.56  0.0112255
13.59  0.0121735
13.62  0.0131124
13.65  0.0140415
13.68  0.0149603
13.71  0.0158682
13.74  0.0167648
13.77  0.0176496
13.8  0.0185219
13.83  0.0193813
13.86  0.0202273
13.89  0.0210594
13.92  0.0218771
13.95  0.02268
13.98  0.0234674
14.01  0.0242391
14.04  0.0249932
14.07  0.0257291
14.1  0.0264472
14.13  0.0271472
14.16  0.0278288
14.19  0.0284914
14.22  0.0291349
14.25  0.0297589
14.28  0.030363
14.31  0.030947
14.34  0.0315106
14.37  0.0320534
14.4  0.0325753
14.43  0.0330759
14.46  0.033555
14.49  0.0340124
14.52  0.0344478
14.55  0.0348611
14.58  0.035252
14.61  0.0356204
14.64  0.0359661
14.67  0.0362889
14.7  0.0365887
14.73  0.0368653
14.76  0.0371187
14.79  0.0373487
14.82  0.0375553
14.85  0.0377383
14.88  0.0378978
14.91  0.0380336
14.94  0.0381457
14.97  0.0382342
15  0.0382989
15.03  0.0383398
15.06  0.0383568
15.09  0.0383499
15.12  0.0383193
15.15  0.0382649
15.18  0.038187
15.21  0.0380855
15.24  0.0379606
15.27  0.0378126
15.3  0.0376414
15.33  0.0374472
15.36  0.0372303
15.39  0.0369909
15.42  0.036729
15.45  0.036445
15.48  0.036139
15.51  0.0358114
15.54  0.0354622
15.57  0.0350918
15.6  0.0347004
15.63  0.0342883
15.66  0.0338559
15.69  0.0334033
15.72  0.032931
15.75  0.0324393
15.78  0.0319286
15.81  0.0313991
15.84  0.0308512
15.87  0.0302853
15.9  0.0297019
15.93  0.0291012
15.96  0.0284836
15.99  0.0278497
16.02  0.0271997
16.05  0.0265341
16.08  0.0258534
16.11  0.0251579
16.14  0.0244481
16.17  0.0237248
16.2  0.0229888
16.23  0.0222408
16.26  0.0214811
16.29  0.0207104
16.32  0.019929
16.35  0.0191376
16.38  0.0183366
16.41  0.0175266
16.44  0.0167081
16.47  0.0158816
16.5  0.0150476
16.53  0.0142067
16.56  0.0133594
16.59  0.0125062
16.62  0.0116476
16.65  0.0107843
16.68  0.00991669
16.71  0.00904535
16.74  0.0081708
16.77  0.00729358
16.8  0.00641422
16.83  0.00553325
16.86  0.00465121
16.89  0.00376863
16.92  0.00288603
16.95  0.00200394
16.98  0.00112289
17.01  0.000243397
17.04  -0.000634014
17.07  -0.00150883
17.1  -0.00238052
17.13  -0.00324859
17.16  -0.00411252
17.19  -0.00497181
17.22  -0.00582594
17.25  -0.00667443
17.28  -0.00751678
17.31  -0.00835249
17.34  -0.00918109
17.37  -0.0100021
17.4  -0.010815
17.43  -0.0116193
17.46  -0.0124147
17.49  -0.0132005
17.52  -0.0139764
17.55  -0.0147419
17.58  -0.0154966
17.61  -0.01624
17.64  -0.0169717
17.67  -0.0176913
17.7  -0.0183984
17.73  -0.0190924
17.76  -0.0197732
17.79  -0.0204401
17.82  -0.021093
17.85  -0.0217313
17.88  -0.0223547
17.91  -0.0229629
17.94  -0.0235555
17.97  -0.0241322
18  -0.0246923
18.03  -0.0252347
18.06  -0.0257599
18.09  -0.0262676
18.12  -0.0267576
18.15  -0.0272296
18.18  -0.0276834
18.21  -0.0281188
18.24  -0.0285355
18.27  -0.0289333
18.3  -0.0293122
18.33  -0.0296718
18.36  -0.030012
18.39  -0.0303327
18.42  -0.0306336
18.45  -0.0309148
18.48  -0.0311759
18.51  -0.031417
18.54  -0.031638
18.57  -0.0318386
18.6  -0.0320189
18.63  -0.0321788
18.66  -0.0323183
18.69  -0.0324372
18.72  -0.0325356
18.75  -0.0326134
18.78  -0.0326707
18.81  -0.0327073
18.84  -0.0327232
18.87  -0.0327185
18.9  -0.0326932
18.93  -0.0326473
18.96  -0.0325811
18.99  -0.0324944
19.02  -0.0323875
19.05  -0.0322605
19.08  -0.0321135
19.11  -0.0319465
19.14  -0.0317599
19.17  -0.0315536
19.2  -0.031328
19.23  -0.0310832
19.26  -0.0308193
19.29  -0.0305366
19.32  -0.0302353
19.35  -0.0299156
19.38  -0.0295777
19.41  -0.0292219
19.44  -0.0288484
19.47  -0.0284575
19.5  -0.0280496
19.53  -0.0276247
19.56  -0.0271834
19.59  -0.0267258
19.62  -0.0262524
19.65  -0.0257633
19.68  -0.025259
19.71  -0.0247397
19.74  -0.0242058
19.77  -0.0236581
19.8  -0.0230969
19.83  -0.0225227
19.86  -0.0219359
19.89  -0.0213369
19.92  -0.0207262
19.95  -0.020104
19.98  -0.0194709
20.01  -0.0188273
20.04  -0.0181736
20.07  -0.0175102
20.1  -0.0168377
20.13  -0.0161563
20.16  -0.0154667
20.19  -0.0147691
20.22  -0.0140641
20.25  -0.0133521
20.28  -0.0126337
20.31  -0.0119091
20.34  -0.0111789
20.37  -0.0104436
20.4  -0.00970362
20.43  -0.00895939
20.46  -0.00821139
20.49  -0.00746008
20.52  -0.00670594
20.55  -0.00594941
20.58  -0.00519097
20.61  -0.00443107
20.64  -0.00367018
20.67  -0.00290876
20.7  -0.00214727
20.73  -0.00138616
20.76  -0.000625897
20.79  0.000133064
20.82  0.00089027
20.85  0.00164527
20.88  0.00239761
20.91  0.00314685
20.94  0.00389254
20.97  0.00463423
21  0.0053715
21.03  0.00610389
21.06  0.00683098
21.09  0.00755235
21.12  0.00826756
21.15  0.00897619
21.18  0.00967783
21.21  0.0103721
21.24  0.0110585
21.27  0.0117367
21.3  0.0124063
21.33  0.0130668
21.36  0.013718
21.39  0.0143594
21.42  0.0149907
21.45  0.0156114
21.48  0.0162213
21.51  0.0168199
21.54  0.0174069
21.57  0.0179821
21.6  0.0185449
21.63  0.0190952
21.66  0.0196326
21.69  0.0201567
21.72  0.0206674
21.75  0.0211642
21.78  0.021647
21.81  0.0221154
21.84  0.0225692
21.87  0.0230081
21.9  0.0234318
21.93  0.0238402
21.96  0.024233
21.99  0.0246098
22.02  0.0249699
22.05  0.0253137
22.08  0.025641
22.11  0.0259517
22.14  0.0262455


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_csf_16.dat <==
0  0.0543819
0.03  0.0543657
0.06  0.0543169
0.09  0.0542356
0.12  0.0541222
0.15  0.0539767
0.18  0.0537994
0.21  0.0535905
0.24  0.0533503
0.27  0.0530791
0.3  0.0527772
0.33  0.0524449
0.36  0.0520825
0.39  0.0516905
0.42  0.0512692
0.45  0.0508191
0.48  0.0503406
0.51  0.049834
0.54  0.0493
0.57  0.0487389
0.6  0.0481513
0.63  0.0475377
0.66  0.0468986
0.69  0.0462346
0.72  0.0455462
0.75  0.0448341
0.78  0.0440987
0.81  0.0433407
0.84  0.0425607
0.87  0.0417593
0.9  0.0409372
0.93  0.0400949
0.96  0.0392333
0.99  0.0383528
1.02  0.0374542
1.05  0.0365381
1.08  0.0356052
1.11  0.0346563
1.14  0.0336919
1.17  0.0327128
1.2  0.0317197
1.23  0.0307133
1.26  0.0296943
1.29  0.0286633
1.32  0.0276212
1.35  0.0265685
1.38  0.025506
1.41  0.0244344
1.44  0.0233544
1.47  0.0222667
1.5  0.021172
1.53  0.0200711
1.56  0.0189645
1.59  0.017853
1.62  0.0167372
1.65  0.015618
1.68  0.0144959
1.71  0.0133715
1.74  0.0122457
1.77  0.011119
1.8  0.00999215
1.83  0.00886573
1.86  0.00774042
1.89  0.00661686
1.92  0.00549567
1.95  0.0043775
1.98  0.00326296
2.01  0.00215266
2.04  0.00104721
2.07  -5.27902e-05
2.1  -0.00114675
2.13  -0.00223408
2.16  -0.00331421
2.19  -0.00438658
2.22  -0.00545061
2.25  -0.00650576
2.28  -0.00755149
2.31  -0.00858725
2.34  -0.00961252
2.37  -0.0106268
2.4  -0.0116295
2.43  -0.0126203
2.46  -0.0135985
2.49  -0.0145637
2.52  -0.0155154
2.55  -0.0164532
2.58  -0.0173766
2.61  -0.0182851
2.64  -0.0191784
2.67  -0.0200559
2.7  -0.0209173
2.73  -0.0217622
2.76  -0.0225901
2.79  -0.0234007
2.82  -0.0241935
2.85  -0.0249682
2.88  -0.0257245
2.91  -0.026462
2.94  -0.0271803
2.97  -0.0278791
3  -0.0285581
3.03  -0.029217
3.06  -0.0298556
3.09  -0.0304734
3.12  -0.0310702
3.15  -0.0316458
3.18  -0.0321999
3.21  -0.0327323
3.24  -0.0332427
3.27  -0.0337309
3.3  -0.0341967
3.33  -0.03464
3.36  -0.0350605
3.39  -0.035458
3.42  -0.0358325
3.45  -0.0361837
3.48  -0.0365116
3.51  -0.036816
3.54  -0.0370968
3.57  -0.0373538
3.6  -0.037587
3.63  -0.0377962
3.66  -0.0379813
3.69  -0.0381425
3.72  -0.0382795
3.75  -0.0383923
3.78  -0.0384809
3.81  -0.0385453
3.84  -0.0385855
3.87  -0.038601
3.9  -0.0385916
3.93  -0.0385575
3.96  -0.0384988
3.99  -0.0384155
4.02  -0.0383078
4.05  -0.0381758
4.08  -0.0380196
4.11  -0.0378395
4.14  -0.0376357
4.17  -0.0374083
4.2  -0.0371575
4.23  -0.0368836
4.26  -0.0365869
4.29  -0.0362676
4.32  -0.0359259
4.35  -0.0355622
4.38  -0.0351768
4.41  -0.0347699
4.44  -0.0343416
4.47  -0.0338924
4.5  -0.0334226
4.53  -0.0329326
4.56  -0.0324228
4.59  -0.0318935
4.62  -0.0313453
4.65  -0.0307785
4.68  -0.0301935
4.71  -0.0295908
4.74  -0.0289709
4.77  -0.0283341
4.8  -0.027681
4.83  -0.0270121
4.86  -0.0263278
4.89  -0.0256286
4.92  -0.024915
4.95  -0.0241876
4.98  -0.0234468
5.01  -0.0226932
5.04  -0.0219272
5.07  -0.0211495
5.1  -0.0203605
5.13  -0.0195608
5.16  -0.0187509
5.19  -0.0179314
5.22  -0.0171028
5.25  -0.0162657
5.28  -0.0154206
5.31  -0.0145681
5.34  -0.0137087
5.37  -0.012843
5.4  -0.0119715
5.43  -0.0110948
5.46  -0.0102135
5.49  -0.00932806
5.52  -0.00843908
5.55  -0.00754712
5.58  -0.00665272
5.61  -0.00575643
5.64  -0.0048588
5.67  -0.00396036
5.7  -0.00306167
5.73  -0.00216325
5.76  -0.00126565
5.79  -0.000369391
5.82  0.000524999
5.85  0.001417
5.88  0.00230609
5.91  0.00319176
5.94  0.0040735
5.97  0.00495082
6  0.0058232
6.03  0.00669017
6.06  0.00755123
6.09  0.00840591
6.12  0.00925374
6.15  0.0100942
6.18  0.010927
6.21  0.0117515
6.24  0.0125673
6.27  0.013374
6.3  0.0141711
6.33  0.0149583
6.36  0.0157351
6.39  0.016501
6.42  0.0172558
6.45  0.017999
6.48  0.0187302
6.51  0.0194491
6.54  0.0201552
6.57  0.0208482
6.6  0.0215279
6.63  0.0221937
6.66  0.0228454
6.69  0.0234827
6.72  0.0241053
6.75  0.0247128
6.78  0.0253049
6.81  0.0258814
6.84  0.026442
6.87  0.0269864
6.9  0.0275144
6.93  0.0280257
6.96  0.02852
6.99  0.0289972
7.02  0.0294569
7.05  0.0298991
7.08  0.0303236
7.11  0.03073
7.14  0.0311183
7.17  0.0314882
7.2  0.0318397
7.23  0.0321726
7.26  0.0324866
7.29  0.0327818
7.32  0.033058
7.35  0.0333151
7.38  0.0335528
7.41  0.0337711
7.44  0.0339698
7.47  0.0341491
7.5  0.0343087
7.53  0.0344487
7.56  0.034569
7.59  0.0346696
7.62  0.0347505
7.65  0.0348116
7.68  0.0348525
7.71  0.0348729
7.74  0.0348731
7.77  0.034853
7.8  0.0348126
7.83  0.034752
7.86  0.0346714
7.89  0.0345708
7.92  0.0344503
7.95  0.03431
7.98  0.03415
8.01  0.0339703
8.04  0.0337713
8.07  0.0335529
8.1  0.0333155
8.13  0.0330592
8.16  0.0327843
8.19  0.032491
8.22  0.0321794
8.25  0.0318499
8.28  0.0315025
8.31  0.0311375
8.34  0.0307551
8.37  0.0303557
8.4  0.0299396
8.43  0.0295071
8.46  0.0290585
8.49  0.0285942
8.52  0.0281145
8.55  0.0276197
8.58  0.0271103
8.61  0.0265866
8.64  0.0260489
8.67  0.0254977
8.7  0.0249334
8.73  0.0243563
8.76  0.0237669
8.79  0.0231656
8.82  0.0225527
8.85  0.0219288
8.88  0.0212942
8.91  0.0206494
8.94  0.0199948
8.97  0.0193309
9  0.0186581
9.03  0.0179769
9.06  0.0172877
9.09  0.0165909
9.12  0.0158871
9.15  0.0151767
9.18  0.0144601
9.21  0.0137379
9.24  0.0130104
9.27  0.0122782
9.3  0.0115417
9.33  0.0108013
9.36  0.0100576
9.39  0.00931101
9.42  0.00856198
9.45  0.00781097
9.48  0.00705844
9.51  0.00630487
9.54  0.00555069
9.57  0.00479637
9.6  0.00404236
9.63  0.0032891
9.66  0.00253704
9.69  0.00178662
9.72  0.00103828
9.75  0.000292445
9.78  -0.000450446
9.81  -0.00118997
9.84  -0.00192571
9.87  -0.00265725
9.9  -0.00338418
9.93  -0.00410609
9.96  -0.00482258
9.99  -0.00553325
10.02  -0.00623773
10.05  -0.00693562
10.08  -0.00762655
10.11  -0.00831014
10.14  -0.00898603
10.17  -0.00965387
10.2  -0.0103133
10.23  -0.010964
10.26  -0.0116055
10.29  -0.0122377
10.32  -0.0128601
10.35  -0.0134724
10.38  -0.0140744
10.41  -0.0146656
10.44  -0.0152459
10.47  -0.0158149
10.5  -0.0163724
10.53  -0.016918
10.56  -0.0174516
10.59  -0.0179728
10.62  -0.0184813
10.65  -0.0189771
10.68  -0.0194597
10.71  -0.0199291
10.74  -0.0203849
10.77  -0.020827
10.8  -0.0212551
10.83  -0.0216691
10.86  -0.0220688
10.89  -0.0224539
10.92  -0.0228244
10.95  -0.0231801
10.98  -0.0235207
11.01  -0.0238462
11.04  -0.0241564
11.07  -0.0244513
11.1  -0.0247306
11.13  -0.0249942
11.16  -0.0252422
11.19  -0.0254743
11.22  -0.0256904
11.25  -0.0258906
11.28  -0.0260747
11.31  -0.0262427
11.34  -0.0263945
11.37  -0.02653
11.4  -0.0266492
11.43  -0.026752
11.46  -0.0268384
11.49  -0.0269084
11.52  -0.0269621
11.55  -0.0269991
11.58  -0.0270192
11.61  -0.0270226
11.64  -0.0270092
11.67  -0.0269791
11.7  -0.0269324
11.73  -0.0268691
11.76  -0.0267894
11.79  -0.0266932
11.82  -0.0265807
11.85  -0.026452
11.88  -0.026307
11.91  -0.0261461
11.94  -0.0259692
11.97  -0.0257767
12  -0.0255685
12.03  -0.025345
12.06  -0.0251061
12.09  -0.024852
12.12  -0.0245831
12.15  -0.0242994
12.18  -0.0240012
12.21  -0.0236888
12.24  -0.0233623
12.27  -0.0230221
12.3  -0.0226684
12.33  -0.0223014
12.36  -0.0219215
12.39  -0.0215289
12.42  -0.0211239
12.45  -0.0207069
12.48  -0.020278
12.51  -0.0198377
12.54  -0.0193862
12.57  -0.0189239
12.6  -0.0184511
12.63  -0.0179681
12.66  -0.0174753
12.69  -0.016973
12.72  -0.0164616
12.75  -0.0159414
12.78  -0.0154128
12.81  -0.0148762
12.84  -0.0143318
12.87  -0.0137802
12.9  -0.0132216
12.93  -0.0126564
12.96  -0.0120851
12.99  -0.0115079
13.02  -0.0109253
13.05  -0.0103376
13.08  -0.00974528
13.11  -0.00914867
13.14  -0.00854815
13.17  -0.00794412
13.2  -0.00733696
13.23  -0.00672705
13.26  -0.00611478
13.29  -0.00550054
13.32  -0.00488469
13.35  -0.00426763
13.38  -0.00364974
13.41  -0.00303138
13.44  -0.00241295
13.47  -0.0017948
13.5  -0.00117732
13.53  -0.000560868
13.56  5.41865e-05
13.59  0.000667481
13.62  0.00127866
13.65  0.00188736
13.68  0.00249323
13.71  0.00309592
13.74  0.00369509
13.77  0.0042904
13.8  0.00488151
13.83  0.00546809
13.86  0.0060498
13.89  0.00662634
13.92  0.00719737
13.95  0.00776258
13.98  0.00832166
14.01  0.00887432
14.04  0.00942025
14.07  0.00995916
14.1  0.0104908
14.13  0.0110148
14.16  0.0115309
14.19  0.0120389
14.22  0.0125385
14.25  0.0130294
14.28  0.0135114
14.31  0.0139843
14.34  0.0144477
14.37  0.0149015
14.4  0.0153454
14.43  0.0157792
14.46  0.0162028
14.49  0.0166157
14.52  0.017018
14.55  0.0174094
14.58  0.0177896
14.61  0.0181585
14.64  0.018516
14.67  0.0188618
14.7  0.0191958
14.73  0.0195178
14.76  0.0198278
14.79  0.0201254
14.82  0.0204107
14.85  0.0206835
14.88  0.0209436
14.91  0.0211909
14.94  0.0214254
14.97  0.0216469
15  0.0218554
15.03  0.0220508
15.06  0.0222329
15.09  0.0224017
15.12  0.0225571
15.15  0.022699
15.18  0.0228274
15.21  0.0229422
15.24  0.0230434
15.27  0.023131
15.3  0.023205
15.33  0.0232653
15.36  0.0233119
15.39  0.0233446
15.42  0.0233633
15.45  0.023368
15.48  0.0233588
15.51  0.0233356
15.54  0.0232985
15.57  0.0232477
15.6  0.0231831
15.63  0.0231048
15.66  0.0230129
15.69  0.0229074
15.72  0.0227884
15.75  0.022656
15.78  0.0225104
15.81  0.0223516
15.84  0.0221799
15.87  0.0219953
15.9  0.021798
15.93  0.0215881
15.96  0.0213659
15.99  0.0211315
16.02  0.0208849
16.05  0.0206264
16.08  0.0203561
16.11  0.0200743
16.14  0.0197813
16.17  0.0194771
16.2  0.019162
16.23  0.0188364
16.26  0.0185003
16.29  0.0181541
16.32  0.017798
16.35  0.0174322
16.38  0.0170571
16.41  0.0166729
16.44  0.0162798
16.47  0.0158782
16.5  0.0154682
16.53  0.0150503
16.56  0.0146247
16.59  0.0141917
16.62  0.0137515
16.65  0.0133045
16.68  0.012851
16.71  0.0123913
16.74  0.0119257
16.77  0.0114545
16.8  0.010978
16.83  0.0104965
16.86  0.0100103
16.89  0.00951982
16.92  0.00902529
16.95  0.00852705
16.98  0.00802542
17.01  0.00752071
17.04  0.00701324
17.07  0.00650334
17.1  0.00599131
17.13  0.00547748
17.16  0.00496216
17.19  0.00444567
17.22  0.00392832
17.25  0.00341044
17.28  0.00289232
17.31  0.00237429
17.34  0.00185665
17.37  0.00133971
17.4  0.000823768
17.43  0.000309137
17.46  -0.000203887
17.49  -0.000715004
17.52  -0.00122392
17.55  -0.00173034
17.58  -0.00223398
17.61  -0.00273455
17.64  -0.00323177
17.67  -0.00372535
17.7  -0.00421502
17.73  -0.00470051
17.76  -0.00518154
17.79  -0.00565786
17.82  -0.0061292
17.85  -0.0065953
17.88  -0.00705591
17.91  -0.00751078
17.94  -0.00795967
17.97  -0.00840233
18  -0.00883854
18.03  -0.00926804
18.06  -0.00969063
18.09  -0.0101061
18.12  -0.0105142
18.15  -0.0109147
18.18  -0.0113074
18.21  -0.0116922
18.24  -0.0120688
18.27  -0.012437
18.3  -0.0127967
18.33  -0.0131476
18.36  -0.0134896
18.39  -0.0138226
18.42  -0.0141462
18.45  -0.0144605
18.48  -0.0147653
18.51  -0.0150603
18.54  -0.0153455
18.57  -0.0156207
18.6  -0.0158857
18.63  -0.0161406
18.66  -0.0163851
18.69  -0.0166191
18.72  -0.0168426
18.75  -0.0170554
18.78  -0.0172574
18.81  -0.0174486
18.84  -0.0176288
18.87  -0.0177981
18.9  -0.0179563
18.93  -0.0181033
18.96  -0.0182392
18.99  -0.0183638
19.02  -0.0184771
19.05  -0.0185791
19.08  -0.0186697
19.11  -0.0187488
19.14  -0.0188166
19.17  -0.0188729
19.2  -0.0189177
19.23  -0.018951
19.26  -0.0189727
19.29  -0.0189827
19.32  -0.018981
19.35  -0.0189677
19.38  -0.0189429
19.41  -0.0189065
19.44  -0.0188586
19.47  -0.0187993
19.5  -0.0187287
19.53  -0.0186468
19.56  -0.0185536
19.59  -0.0184494
19.62  -0.018334
19.65  -0.0182077
19.68  -0.0180705
19.71  -0.0179226
19.74  -0.017764
19.77  -0.0175948
19.8  -0.0174153
19.83  -0.0172254
19.86  -0.0170254
19.89  -0.0168155
19.92  -0.0165957
19.95  -0.0163663
19.98  -0.0161275
20.01  -0.0158794
20.04  -0.0156221
20.07  -0.015356
20.1  -0.0150811
20.13  -0.0147978
20.16  -0.0145061
20.19  -0.0142064
20.22  -0.0138987
20.25  -0.0135834
20.28  -0.0132607
20.31  -0.0129307
20.34  -0.0125938
20.37  -0.0122501
20.4  -0.0118999
20.43  -0.0115434
20.46  -0.0111809
20.49  -0.0108126
20.52  -0.0104388
20.55  -0.0100597
20.58  -0.0096755
20.61  -0.00928655
20.64  -0.00889309
20.67  -0.00849535
20.7  -0.0080936
20.73  -0.0076881
20.76  -0.00727912
20.79  -0.0068669
20.82  -0.00645173
20.85  -0.00603385
20.88  -0.00561354
20.91  -0.00519105
20.94  -0.00476666
20.97  -0.00434062
21  -0.0039132
21.03  -0.00348466
21.06  -0.00305527
21.09  -0.00262529
21.12  -0.00219497
21.15  -0.00176459
21.18  -0.00133439
21.21  -0.000904632
21.24  -0.000475579
21.27  -4.7481e-05
21.3  0.000379408
21.33  0.000804839
21.36  0.00122856
21.39  0.00165033
21.42  0.00206989
21.45  0.00248702
21.48  0.00290146
21.51  0.00331299
21.54  0.00372136
21.57  0.00412635
21.6  0.00452772
21.63  0.00492526
21.66  0.00531873
21.69  0.00570792
21.72  0.00609261
21.75  0.0064726
21.78  0.00684767
21.81  0.00721761
21.84  0.00758223
21.87  0.00794132
21.9  0.0082947
21.93  0.00864217
21.96  0.00898355
21.99  0.00931866
22.02  0.00964731
22.05  0.00996935
22.08  0.0102846
22.11  0.0105929
22.14  0.010894
22.17  0.0111879
22.2  0.0114744
22.23  0.0117533
22.26  0.0120245
22.29  0.0122878
22.32  0.0125432
22.35  0.0127905
22.38  0.0130295
22.41  0.0132602
22.44  0.0134825
22.47  0.0136962
22.5  0.0139012
22.53  0.0140975
22.56  0.014285
22.59  0.0144635
22.62  0.014633
22.65  0.0147935
22.68  0.0149448
22.71  0.0150868
22.74  0.0152196
22.77  0.0153431
22.8  0.0154572
22.83  0.0155619
22.86  0.0156571
22.89  0.0157428
22.92  0.0158189
22.95  0.0158855
22.98  0.0159426
23.01  0.01599
23.04  0.0160279
23.07  0.0160561
23.1  0.0160745
23.13  0.0160832
23.16  0.0160822
23.19  0.0160714
23.22  0.016051
23.25  0.016021
23.28  0.0159814
23.31  0.0159322
23.34  0.0158736
23.37  0.0158055
23.4  0.0157281
23.43  0.0156413
23.46  0.0155452
23.49  0.01544
23.52  0.0153258
23.55  0.0152026
23.58  0.0150705
23.61  0.0149297
23.64  0.0147802
23.67  0.0146221
23.7  0.0144556
23.73  0.0142808
23.76  0.0140978
23.79  0.0139067
23.82  0.0137077
23.85  0.0135009
23.88  0.0132865
23.91  0.0130647
23.94  0.0128355
23.97  0.0125993
24  0.012356
24.03  0.012106
24.06  0.0118493
24.09  0.0115862
24.12  0.0113169
24.15  0.0110414
24.18  0.0107601
24.21  0.0104732
24.24  0.0101807
24.27  0.00988291
24.3  0.00958005
24.33  0.00927229
24.36  0.00895985
24.39  0.00864292
24.42  0.00832173
24.45  0.00799647
24.48  0.00766737
24.51  0.00733463
24.54  0.00699847
24.57  0.00665911
24.6  0.00631676
24.63  0.00597164
24.66  0.00562397
24.69  0.00527398
24.72  0.00492187
24.75  0.00456788
24.78  0.00421221
24.81  0.0038551
24.84  0.00349677
24.87  0.00313742
24.9  0.0027773
24.93  0.0024166
24.96  0.00205556
24.99  0.00169439
25.02  0.00133331
25.05  0.000972538
25.08  0.000612287
25.11  0.000252772
25.14  -0.000105794
25.17  -0.000463198
25.2  -0.000819231
25.23  -0.00117368
25.26  -0.00152635
25.29  -0.00187702
25.32  -0.00222551
25.35  -0.00257159
25.38  -0.00291508
25.41  -0.00325579
25.44  -0.00359351
25.47  -0.00392805
25.5  -0.00425923
25.53  -0.00458687
25.56  -0.00491077
25.59  -0.00523076
25.62  -0.00554666
25.65  -0.0058583
25.68  -0.0061655
25.71  -0.0064681
25.74  -0.00676593
25.77  -0.00705883
25.8  -0.00734665
25.83  -0.00762923
25.86  -0.00790642
25.89  -0.00817808
25.92  -0.00844405
25.95  -0.0087042
25.98  -0.0089584
26.01  -0.00920651
26.04  -0.00944841
26.07  -0.00968398
26.1  -0.00991308
26.13  -0.0101356
26.16  -0.0103515
26.19  -0.0105605
26.22  -0.0107627
26.25  -0.0109579
26.28  -0.011146
26.31  -0.0113269
26.34  -0.0115006
26.37  -0.0116669


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_csf_32.dat <==
0  0.0613225
0.03  0.0613021
0.06  0.0612412
0.09  0.06114
0.12  0.0609987
0.15  0.0608175
0.18  0.0605968
0.21  0.0603369
0.24  0.0600382
0.27  0.059701
0.3  0.0593258
0.33  0.058913
0.36  0.058463
0.39  0.0579764
0.42  0.0574536
0.45  0.0568951
0.48  0.0563017
0.51  0.0556737
0.54  0.0550118
0.57  0.0543167
0.6  0.053589
0.63  0.0528292
0.66  0.0520382
0.69  0.0512165
0.72  0.0503649
0.75  0.0494841
0.78  0.0485748
0.81  0.0476378
0.84  0.0466738
0.87  0.0456836
0.9  0.0446679
0.93  0.0436276
0.96  0.0425634
0.99  0.0414762
1.02  0.0403667
1.05  0.0392357
1.08  0.0380842
1.11  0.0369128
1.14  0.0357224
1.17  0.0345138
1.2  0.0332879
1.23  0.0320456
1.26  0.0307875
1.29  0.0295146
1.32  0.0282278
1.35  0.0269277
1.38  0.0256154
1.41  0.0242915
1.44  0.022957
1.47  0.0216127
1.5  0.0202594
1.53  0.0188979
1.56  0.017529
1.59  0.0161537
1.62  0.0147726
1.65  0.0133867
1.68  0.0119967
1.71  0.0106035
1.74  0.00920779
1.77  0.00781048
1.8  0.00641234
1.83  0.00501417
1.86  0.00361678
1.89  0.00222096
1.92  0.000827492
1.95  -0.000562829
1.98  -0.00194922
2.01  -0.0033309
2.04  -0.00470709
2.07  -0.00607701
2.1  -0.0074399
2.13  -0.008795
2.16  -0.0101415
2.19  -0.0114787
2.22  -0.0128059
2.25  -0.0141222
2.28  -0.0154269
2.31  -0.0167193
2.34  -0.0179987
2.37  -0.0192643
2.4  -0.0205154
2.43  -0.0217513
2.46  -0.0229713
2.49  -0.0241746
2.52  -0.0253606
2.55  -0.0265285
2.58  -0.0276778
2.61  -0.0288076
2.64  -0.0299174
2.67  -0.0310065
2.7  -0.0320743
2.73  -0.03312
2.76  -0.0341431
2.79  -0.035143
2.82  -0.0361191
2.85  -0.0370707
2.88  -0.0379974
2.91  -0.0388984
2.94  -0.0397734
2.97  -0.0406217
3  -0.0414429
3.03  -0.0422363
3.06  -0.0430017
3.09  -0.0437384
3.12  -0.0444461
3.15  -0.0451243
3.18  -0.0457725
3.21  -0.0463905
3.24  -0.0469779
3.27  -0.0475343
3.3  -0.0480593
3.33  -0.0485528
3.36  -0.0490144
3.39  -0.0494438
3.42  -0.0498409
3.45  -0.0502055
3.48  -0.0505373
3.51  -0.0508362
3.54  -0.0511021
3.57  -0.0513348
3.6  -0.0515343
3.63  -0.0517006
3.66  -0.0518335
3.69  -0.0519331
3.72  -0.0519996
3.75  -0.0520333
3.78  -0.0520343
3.81  -0.0520026
3.84  -0.0519384
3.87  -0.0518417
3.9  -0.0517126
3.93  -0.0515515
3.96  -0.0513584
3.99  -0.0511335
4.02  -0.0508771
4.05  -0.0505894
4.08  -0.0502706
4.11  -0.0499212
4.14  -0.0495413
4.17  -0.0491313
4.2  -0.0486916
4.23  -0.0482224
4.26  -0.0477243
4.29  -0.0471976
4.32  -0.0466427
4.35  -0.0460602
4.38  -0.0454505
4.41  -0.0448143
4.44  -0.0441518
4.47  -0.0434636
4.5  -0.0427503
4.53  -0.0420123
4.56  -0.0412502
4.59  -0.0404644
4.62  -0.0396557
4.65  -0.0388245
4.68  -0.0379714
4.71  -0.0370971
4.74  -0.0362021
4.77  -0.035287
4.8  -0.0343525
4.83  -0.0333993
4.86  -0.0324278
4.89  -0.0314389
4.92  -0.0304332
4.95  -0.0294112
4.98  -0.0283738
5.01  -0.0273216
5.04  -0.0262552
5.07  -0.0251754
5.1  -0.0240828
5.13  -0.0229781
5.16  -0.0218621
5.19  -0.0207355
5.22  -0.0195989
5.25  -0.0184531
5.28  -0.0172987
5.31  -0.0161365
5.34  -0.0149672
5.37  -0.0137916
5.4  -0.0126102
5.43  -0.0114239
5.46  -0.0102333
5.49  -0.00903919
5.52  -0.00784223
5.55  -0.00664315
5.58  -0.00544264
5.61  -0.00424142
5.64  -0.00304018
5.67  -0.00183963
5.7  -0.00064046
5.73  0.000556635
5.76  0.00175097
5.79  0.00294184
5.82  0.00412858
5.85  0.00531051
5.88  0.00648694
5.91  0.0076572
5.94  0.00882064
5.97  0.00997658
6  0.0111244
6.03  0.0122633
6.06  0.0133928
6.09  0.0145123
6.12  0.0156209
6.15  0.0167182
6.18  0.0178035
6.21  0.0188762
6.24  0.0199356
6.27  0.0209812
6.3  0.0220124
6.33  0.0230285
6.36  0.0240289
6.39  0.0250132
6.42  0.0259807
6.45  0.0269308
6.48  0.027863
6.51  0.0287768
6.54  0.0296716
6.57  0.0305468
6.6  0.0314021
6.63  0.0322368
6.66  0.0330504
6.69  0.0338426
6.72  0.0346127
6.75  0.0353604
6.78  0.0360852
6.81  0.0367867
6.84  0.0374644
6.87  0.038118
6.9  0.038747
6.93  0.0393511
6.96  0.0399299
6.99  0.040483
7.02  0.0410102
7.05  0.0415111
7.08  0.0419855
7.11  0.042433
7.14  0.0428534
7.17  0.0432465
7.2  0.043612
7.23  0.0439498
7.26  0.0442596
7.29  0.0445414
7.32  0.044795
7.35  0.0450202
7.38  0.045217
7.41  0.0453853
7.44  0.045525
7.47  0.0456361
7.5  0.0457187
7.53  0.0457728
7.56  0.0457985
7.59  0.0457958
7.62  0.045765
7.65  0.045706
7.68  0.0456189
7.71  0.045504
7.74  0.0453613
7.77  0.0451911
7.8  0.0449934
7.83  0.0447686
7.86  0.0445168
7.89  0.0442383
7.92  0.0439334
7.95  0.0436022
7.98  0.0432451
8.01  0.0428625
8.04  0.0424547
8.07  0.0420221
8.1  0.0415649
8.13  0.0410837
8.16  0.0405786
8.19  0.0400502
8.22  0.0394989
8.25  0.0389251
8.28  0.0383291
8.31  0.0377115
8.34  0.0370727
8.37  0.0364132
8.4  0.0357335
8.43  0.035034
8.46  0.0343152
8.49  0.0335777
8.52  0.032822
8.55  0.0320486
8.58  0.031258
8.61  0.0304508
8.64  0.0296275
8.67  0.0287887
8.7  0.0279349
8.73  0.0270667
8.76  0.0261847
8.79  0.0252894
8.82  0.0243815
8.85  0.0234616
8.88  0.0225301
8.91  0.0215877
8.94  0.0206351
8.97  0.0196727
9  0.0187013
9.03  0.0177213
9.06  0.0167335
9.09  0.0157385
9.12  0.0147367
9.15  0.0137289
9.18  0.0127157
9.21  0.0116977
9.24  0.0106754
9.27  0.0096496
9.3  0.00862077
9.33  0.00758957
9.36  0.00655661
9.39  0.00552251
9.42  0.00448786
9.45  0.0034533
9.48  0.00241941
9.51  0.0013868
9.54  0.000356091
9.57  -0.00067213
9.6  -0.00169726
9.63  -0.0027187
9.66  -0.00373585
9.69  -0.00474814
9.72  -0.00575495
9.75  -0.00675572
9.78  -0.00774986
9.81  -0.00873679
9.84  -0.00971595
9.87  -0.0106867
9.9  -0.0116486
9.93  -0.0126011
9.96  -0.0135434
9.99  -0.0144753
10.02  -0.0153959
10.05  -0.016305
10.08  -0.0172018
10.11  -0.018086
10.14  -0.0189569
10.17  -0.0198141
10.2  -0.020657
10.23  -0.0214852
10.26  -0.0222982
10.29  -0.0230955
10.32  -0.0238766
10.35  -0.0246412
10.38  -0.0253886
10.41  -0.0261185
10.44  -0.0268305
10.47  -0.0275242
10.5  -0.0281991
10.53  -0.0288548
10.56  -0.029491
10.59  -0.0301073
10.62  -0.0307033
10.65  -0.0312787
10.68  -0.0318332
10.71  -0.0323664
10.74  -0.0328781
10.77  -0.0333678
10.8  -0.0338355
10.83  -0.0342808
10.86  -0.0347034
10.89  -0.0351032
10.92  -0.0354798
10.95  -0.0358332
10.98  -0.0361632
11.01  -0.0364695
11.04  -0.036752
11.07  -0.0370106
11.1  -0.0372453
11.13  -0.0374558
11.16  -0.0376421
11.19  -0.0378042
11.22  -0.037942
11.25  -0.0380554
11.28  -0.0381445
11.31  -0.0382093
11.34  -0.0382499
11.37  -0.0382664
11.4  -0.038259
11.43  -0.0382276
11.46  -0.0381724
11.49  -0.0380934
11.52  -0.0379908
11.55  -0.0378647
11.58  -0.0377152
11.61  -0.0375425
11.64  -0.0373467
11.67  -0.0371281
11.7  -0.0368868
11.73  -0.036623
11.76  -0.036337
11.79  -0.036029
11.82  -0.0356993
11.85  -0.0353482
11.88  -0.0349759
11.91  -0.0345828
11.94  -0.0341692
11.97  -0.0337354
12  -0.0332818
12.03  -0.0328086
12.06  -0.0323162
12.09  -0.031805
12.12  -0.0312753
12.15  -0.0307276
12.18  -0.0301621
12.21  -0.0295794
12.24  -0.0289797
12.27  -0.0283636
12.3  -0.0277315
12.33  -0.0270837
12.36  -0.0264208
12.39  -0.0257431
12.42  -0.0250512
12.45  -0.0243454
12.48  -0.0236264
12.51  -0.0228945
12.54  -0.0221502
12.57  -0.021394
12.6  -0.0206264
12.63  -0.019848
12.66  -0.0190592
12.69  -0.0182604
12.72  -0.0174524
12.75  -0.0166354
12.78  -0.0158102
12.81  -0.0149771
12.84  -0.0141368
12.87  -0.0132897
12.9  -0.0124364
12.93  -0.0115773
12.96  -0.0107132
12.99  -0.00984436
13.02  -0.00897147
13.05  -0.00809502
13.08  -0.00721554
13.11  -0.00633358
13.14  -0.00544968
13.17  -0.00456436
13.2  -0.00367815
13.23  -0.00279161
13.26  -0.00190524
13.29  -0.0010196
13.32  -0.000135195
13.35  0.000747437
13.38  0.00162777
13.41  0.00250529
13.44  0.00337948
13.47  0.00424981
13.5  0.00511577
13.53  0.00597686
13.56  0.00683257
13.59  0.0076824
13.62  0.00852584
13.65  0.00936241
13.68  0.0101916
13.71  0.011013
13.74  0.011826
13.77  0.0126302
13.8  0.0134252
13.83  0.0142104
13.86  0.0149854
13.89  0.0157498
13.92  0.0165031
13.95  0.0172449
13.98  0.0179747
14.01  0.0186922
14.04  0.0193968
14.07  0.0200882
14.1  0.020766
14.13  0.0214298
14.16  0.0220792
14.19  0.0227139
14.22  0.0233334
14.25  0.0239374
14.28  0.0245256
14.31  0.0250976
14.34  0.025653
14.37  0.0261917
14.4  0.0267131
14.43  0.0272172
14.46  0.0277035
14.49  0.0281718
14.52  0.0286218
14.55  0.0290533
14.58  0.029466
14.61  0.0298597
14.64  0.0302342
14.67  0.0305892
14.7  0.0309246
14.73  0.0312403
14.76  0.0315359
14.79  0.0318115
14.82  0.0320668
14.85  0.0323018
14.88  0.0325162
14.91  0.0327101
14.94  0.0328833
14.97  0.0330358
15  0.0331675
15.03  0.0332783
15.06  0.0333684
15.09  0.0334375
15.12  0.0334859
15.15  0.0335135
15.18  0.0335205
15.21  0.0335068
15.24  0.0334726
15.27  0.0334179
15.3  0.0333427
15.33  0.0332473
15.36  0.0331317
15.39  0.032996
15.42  0.0328403
15.45  0.0326649
15.48  0.0324699
15.51  0.0322554
15.54  0.0320217
15.57  0.0317689
15.6  0.0314972
15.63  0.0312069
15.66  0.0308983
15.69  0.0305716
15.72  0.030227
15.75  0.0298648
15.78  0.0294853
15.81  0.0290888
15.84  0.0286756
15.87  0.028246
15.9  0.0278002
15.93  0.0273386
15.96  0.0268616
15.99  0.0263695
16.02  0.0258626
16.05  0.0253413
16.08  0.0248059
16.11  0.0242569
16.14  0.0236945
16.17  0.0231192
16.2  0.0225313
16.23  0.0219313
16.26  0.0213196
16.29  0.0206965
16.32  0.0200625
16.35  0.019418
16.38  0.0187633
16.41  0.0180991
16.44  0.0174255
16.47  0.0167432
16.5  0.0160525
16.53  0.0153539
16.56  0.0146478
16.59  0.0139347
16.62  0.013215
16.65  0.0124891
16.68  0.0117576
16.71  0.0110208
16.74  0.0102792
16.77  0.00953337
16.8  0.00878364
16.83  0.00803052
16.86  0.00727446
16.89  0.00651592
16.92  0.00575536
16.95  0.00499325
16.98  0.00423004
17.01  0.00346619
17.04  0.00270217
17.07  0.00193842
17.1  0.00117542
17.13  0.000413615
17.16  -0.000346543
17.19  -0.0011046
17.22  -0.0018601
17.25  -0.0026126
17.28  -0.00336166
17.31  -0.00410682
17.34  -0.00484765
17.37  -0.00558371
17.4  -0.00631457
17.43  -0.00703979
17.46  -0.00775895
17.49  -0.00847163
17.52  -0.0091774
17.55  -0.00987585
17.58  -0.0105666
17.61  -0.0112492
17.64  -0.0119232
17.67  -0.0125883
17.7  -0.0132441
17.73  -0.0138902
17.76  -0.0145262
17.79  -0.0151518
17.82  -0.0157666
17.85  -0.0163701
17.88  -0.0169622
17.91  -0.0175424
17.94  -0.0181103
17.97  -0.0186658
18  -0.0192084
18.03  -0.0197378
18.06  -0.0202537
18.09  -0.0207559
18.12  -0.021244
18.15  -0.0217178
18.18  -0.0221769
18.21  -0.0226212
18.24  -0.0230504
18.27  -0.0234643
18.3  -0.0238625
18.33  -0.024245
18.36  -0.0246114
18.39  -0.0249617
18.42  -0.0252955
18.45  -0.0256127
18.48  -0.0259133
18.51  -0.0261968
18.54  -0.0264634
18.57  -0.0267128
18.6  -0.0269449
18.63  -0.0271595
18.66  -0.0273567
18.69  -0.0275363
18.72  -0.0276983
18.75  -0.0278425
18.78  -0.0279689
18.81  -0.0280776
18.84  -0.0281684
18.87  -0.0282413
18.9  -0.0282965
18.93  -0.0283338
18.96  -0.0283534
18.99  -0.0283554
19.02  -0.0283397
19.05  -0.0283064
19.08  -0.0282557
19.11  -0.0281875
19.14  -0.028102
19.17  -0.0279992
19.2  -0.0278793
19.23  -0.0277424
19.26  -0.0275886
19.29  -0.027418
19.32  -0.0272309
19.35  -0.0270273
19.38  -0.0268074
19.41  -0.0265715
19.44  -0.0263196
19.47  -0.0260521
19.5  -0.0257692
19.53  -0.025471
19.56  -0.0251578
19.59  -0.0248298
19.62  -0.0244873
19.65  -0.0241304
19.68  -0.0237596
19.71  -0.0233749
19.74  -0.0229768
19.77  -0.0225655
19.8  -0.0221412
19.83  -0.0217043
19.86  -0.0212551
19.89  -0.0207939
19.92  -0.0203209
19.95  -0.0198366
19.98  -0.0193411
20.01  -0.018835
20.04  -0.0183185
20.07  -0.0177919
20.1  -0.0172556
20.13  -0.01671
20.16  -0.0161554
20.19  -0.0155922
20.22  -0.0150207
20.25  -0.0144413
20.28  -0.0138544
20.31  -0.0132604
20.34  -0.0126596
20.37  -0.0120524
20.4  -0.0114393
20.43  -0.0108205
20.46  -0.0101965
20.49  -0.00956774
20.52  -0.00893453
20.55  -0.0082973
20.58  -0.00765643
20.61  -0.00701233
20.64  -0.00636541
20.67  -0.00571604
20.7  -0.00506465
20.73  -0.00441162
20.76  -0.00375737
20.79  -0.00310228
20.82  -0.00244675
20.85  -0.0017912
20.88  -0.00113601
20.91  -0.000481574
20.94  0.000171702
20.97  0.000823428
21  0.00147321
21.03  0.00212067
21.06  0.0027654
21.09  0.00340703
21.12  0.00404518
21.15  0.00467945
21.18  0.00530948
21.21  0.0059349
21.24  0.00655533
21.27  0.0071704
21.3  0.00777975
21.33  0.00838303
21.36  0.00897987
21.39  0.00956993
21.42  0.0101529
21.45  0.0107283
21.48  0.011296
21.51  0.0118555
21.54  0.0124065
21.57  0.0129488
21.6  0.013482
21.63  0.0140057
21.66  0.0145198
21.69  0.0150238
21.72  0.0155176
21.75  0.0160007
21.78  0.016473
21.81  0.0169342
21.84  0.0173839
21.87  0.017822
21.9  0.0182482
21.93  0.0186623
21.96  0.019064
21.99  0.0194531
22.02  0.0198294
22.05  0.0201926
22.08  0.0205426
22.11  0.0208792
22.14  0.0212022
22.17  0.0215114
22.2  0.0218066
22.23  0.0220878
22.26  0.0223547
22.29  0.0226071
22.32  0.0228451
22.35  0.0230684
22.38  0.023277
22.41  0.0234707
22.44  0.0236495
22.47  0.0238133
22.5  0.023962
22.53  0.0240955
22.56  0.0242138
22.59  0.0243169
22.62  0.0244047
22.65  0.0244772
22.68  0.0245344
22.71  0.0245763
22.74  0.024603
22.77  0.0246145
22.8  0.0246108
22.83  0.0245919
22.86  0.024558
22.89  0.0245091
22.92  0.0244452
22.95  0.0243664
22.98  0.0242729
23.01  0.0241646
23.04  0.0240418
23.07  0.0239045
23.1  0.0237528
23.13  0.0235869
23.16  0.0234069
23.19  0.023213
23.22  0.0230052
23.25  0.0227839
23.28  0.0225491
23.31  0.0223011
23.34  0.0220401
23.37  0.0217662
23.4  0.0214797
23.43  0.0211807
23.46  0.0208694
23.49  0.0205462
23.52  0.0202113
23.55  0.0198647
23.58  0.0195069
23.61  0.0191381
23.64  0.0187585
23.67  0.0183683
23.7  0.0179679
23.73  0.0175576
23.76  0.0171375
23.79  0.016708
23.82  0.0162693
23.85  0.0158218
23.88  0.0153658
23.91  0.0149015
23.94  0.0144293
23.97  0.0139495
24  0.0134623
24.03  0.0129682
24.06  0.0124673
24.09  0.0119601
24.12  0.0114469
24.15  0.0109279
24.18  0.0104036
24.21  0.00987424
24.24  0.00934015
24.27  0.00880168
24.3  0.00825917
24.33  0.00771296
24.36  0.00716339
24.39  0.0066108
24.42  0.00605554
24.45  0.00549794
24.48  0.00493836
24.51  0.00437712
24.54  0.00381459
24.57  0.00325109
24.6  0.00268699
24.63  0.00212261
24.66  0.0015583
24.69  0.000994412
24.72  0.000431275
24.75  -0.000130767
24.78  -0.000691375
24.81  -0.00125021
24.84  -0.00180694
24.87  -0.00236124
24.9  -0.00291276
24.93  -0.00346118
24.96  -0.00400617
24.99  -0.00454741
25.02  -0.00508457
25.05  -0.00561735
25.08  -0.00614541
25.11  -0.00666846
25.14  -0.00718618
25.17  -0.00769826
25.2  -0.00820441
25.23  -0.00870432
25.26  -0.0091977
25.29  -0.00968428
25.32  -0.0101637
25.35  -0.0106358
25.38  -0.0111003
25.41  -0.0115568
25.44  -0.0120051
25.47  -0.012445
25.5  -0.0128761
25.53  -0.0132984
25.56  -0.0137114
25.59  -0.014115
25.62  -0.0145089
25.65  -0.014893
25.68  -0.0152669
25.71  -0.0156305
25.74  -0.0159837
25.77  -0.0163261
25.8  -0.0166575
25.83  -0.016978
25.86  -0.0172871
25.89  -0.0175848
25.92  -0.0178709
25.95  -0.0181453
25.98  -0.0184077
26.01  -0.0186581
26.04  -0.0188964
26.07  -0.0191224
26.1  -0.0193359
26.13  -0.019537
26.16  -0.0197255
26.19  -0.0199012
26.22  -0.0200642
26.25  -0.0202143
26.28  -0.0203516
26.31  -0.0204758
26.34  -0.020587
26.37  -0.0206852


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_csf_64.dat <==
0  0.0630082
0.03  0.0629866
0.06  0.0629222
0.09  0.062815
0.12  0.0626654
0.15  0.0624735
0.18  0.0622397
0.21  0.0619643
0.24  0.0616475
0.27  0.0612897
0.3  0.0608913
0.33  0.0604525
0.36  0.0599739
0.39  0.0594557
0.42  0.0588985
0.45  0.0583026
0.48  0.0576685
0.51  0.0569967
0.54  0.0562876
0.57  0.0555417
0.6  0.0547596
0.63  0.0539417
0.66  0.0530886
0.69  0.0522008
0.72  0.051279
0.75  0.0503236
0.78  0.0493352
0.81  0.0483163
0.84  0.0472686
0.87  0.046193
0.9  0.0450902
0.93  0.0439611
0.96  0.0428066
0.99  0.0416275
1.02  0.0404247
1.05  0.0391992
1.08  0.0379518
1.11  0.0366834
1.14  0.0353948
1.17  0.0340871
1.2  0.032761
1.23  0.0314175
1.26  0.0300575
1.29  0.0286818
1.32  0.0272913
1.35  0.025887
1.38  0.0244698
1.41  0.0230404
1.44  0.0215999
1.47  0.020149
1.5  0.0186888
1.53  0.0172199
1.56  0.0157434
1.59  0.0142601
1.62  0.0127709
1.65  0.0112766
1.68  0.00977809
1.71  0.0082763
1.74  0.00677205
1.77  0.0052662
1.8  0.00375963
1.83  0.00225318
1.86  0.000747722
1.89  -0.000755902
1.92  -0.00225683
1.95  -0.00375422
1.98  -0.00524722
2.01  -0.00673497
2.04  -0.00821664
2.07  -0.00969139
2.1  -0.0111584
2.13  -0.0126167
2.16  -0.0140656
2.19  -0.0155043
2.22  -0.0169318
2.25  -0.0183474
2.28  -0.0197503
2.31  -0.0211395
2.34  -0.0225144
2.37  -0.023874
2.4  -0.0252177
2.43  -0.0265445
2.46  -0.0278538
2.49  -0.0291446
2.52  -0.0304163
2.55  -0.031668
2.58  -0.032899
2.61  -0.0341085
2.64  -0.0352958
2.67  -0.0364602
2.7  -0.0376009
2.73  -0.0387172
2.76  -0.0398084
2.79  -0.0408738
2.82  -0.0419128
2.85  -0.0429247
2.88  -0.0439088
2.91  -0.0448645
2.94  -0.0457912
2.97  -0.0466883
3  -0.0475552
3.03  -0.0483914
3.06  -0.0491959
3.09  -0.0499658
3.12  -0.0507022
3.15  -0.0514048
3.18  -0.0520733
3.21  -0.0527075
3.24  -0.0533072
3.27  -0.0538721
3.3  -0.0544019
3.33  -0.0548966
3.36  -0.0553559
3.39  -0.0557797
3.42  -0.0561677
3.45  -0.05652
3.48  -0.0568363
3.51  -0.0571166
3.54  -0.0573609
3.57  -0.0575689
3.6  -0.0577408
3.63  -0.0578765
3.66  -0.0579759
3.69  -0.0580391
3.72  -0.0580659
3.75  -0.0580566
3.78  -0.0580111
3.81  -0.0579296
3.84  -0.0578121
3.87  -0.0576589
3.9  -0.05747
3.93  -0.0572457
3.96  -0.056986
3.99  -0.0566913
4.02  -0.0563617
4.05  -0.0559974
4.08  -0.0555988
4.11  -0.055166
4.14  -0.0546994
4.17  -0.0541992
4.2  -0.0536658
4.23  -0.0530995
4.26  -0.0525006
4.29  -0.0518695
4.32  -0.0512065
4.35  -0.0505122
4.38  -0.0497868
4.41  -0.0490309
4.44  -0.0482466
4.47  -0.0474345
4.5  -0.0465952
4.53  -0.0457293
4.56  -0.0448376
4.59  -0.0439207
4.62  -0.0429793
4.65  -0.0420141
4.68  -0.0410258
4.71  -0.0400151
4.74  -0.0389828
4.77  -0.0379295
4.8  -0.0368561
4.83  -0.0357633
4.86  -0.0346518
4.89  -0.0335223
4.92  -0.0323758
4.95  -0.0312128
4.98  -0.0300342
5.01  -0.0288408
5.04  -0.0276333
5.07  -0.0264125
5.1  -0.0251792
5.13  -0.0239341
5.16  -0.0226781
5.19  -0.0214119
5.22  -0.0201362
5.25  -0.0188519
5.28  -0.0175598
5.31  -0.0162605
5.34  -0.0149549
5.37  -0.0136438
5.4  -0.0123279
5.43  -0.0110079
5.46  -0.00968468
5.49  -0.00835896
5.52  -0.00703151
5.55  -0.00570307
5.58  -0.0043744
5.61  -0.00304624
5.64  -0.00171936
5.67  -0.00039448
5.7  0.000927641
5.73  0.00224627
5.76  0.00356067
5.79  0.0048701
5.82  0.00617385
5.85  0.00747118
5.88  0.00876136
5.91  0.0100437
5.94  0.0113174
5.97  0.0125819
6  0.0138363
6.03  0.0150801
6.06  0.0163124
6.09  0.0175327
6.12  0.0187401
6.15  0.0199341
6.18  0.0211139
6.21  0.0222788
6.24  0.0234283
6.27  0.0245616
6.3  0.025678
6.33  0.026777
6.36  0.0278578
6.39  0.0289199
6.42  0.0299625
6.45  0.0309852
6.48  0.0319872
6.51  0.032968
6.54  0.033927
6.57  0.0348635
6.6  0.0357772
6.63  0.0366672
6.66  0.0375332
6.69  0.0383747
6.72  0.0391909
6.75  0.0399816
6.78  0.0407462
6.81  0.0414841
6.84  0.0421951
6.87  0.0428786
6.9  0.0435341
6.93  0.0441614
6.96  0.04476
6.99  0.0453295
7.02  0.0458696
7.05  0.04638
7.08  0.0468604
7.11  0.0473104
7.14  0.0477299
7.17  0.0481185
7.2  0.0484761
7.23  0.0488024
7.26  0.0490972
7.29  0.0493595
7.32  0.04959
7.35  0.0497888
7.38  0.0499558
7.41  0.050091
7.44  0.0501945
7.47  0.0502661
7.5  0.0503057
7.53  0.0503134
7.56  0.0502892
7.59  0.0502333
7.62  0.0501457
7.65  0.0500266
7.68  0.0498761
7.71  0.0496943
7.74  0.0494815
7.77  0.0492378
7.8  0.0489631
7.83  0.0486577
7.86  0.0483224
7.89  0.0479575
7.92  0.0475633
7.95  0.0471402
7.98  0.0466884
8.01  0.0462086
8.04  0.045701
8.07  0.0451661
8.1  0.0446044
8.13  0.0440163
8.16  0.0434024
8.19  0.0427632
8.22  0.0420991
8.25  0.0414108
8.28  0.0406986
8.31  0.0399633
8.34  0.0392054
8.37  0.0384253
8.4  0.0376239
8.43  0.0368015
8.46  0.0359588
8.49  0.0350965
8.52  0.0342151
8.55  0.0333153
8.58  0.0323977
8.61  0.0314629
8.64  0.0305116
8.67  0.0295445
8.7  0.0285621
8.73  0.0275651
8.76  0.0265543
8.79  0.0255302
8.82  0.0244935
8.85  0.0234449
8.88  0.022385
8.91  0.0213146
8.94  0.0202343
8.97  0.0191447
9  0.0180466
9.03  0.0169407
9.06  0.0158275
9.09  0.0147079
9.12  0.0135824
9.15  0.0124518
9.18  0.0113167
9.21  0.0101777
9.24  0.00903571
9.27  0.00789123
9.3  0.00674499
9.33  0.00559765
9.36  0.00444989
9.39  0.00330239
9.42  0.0021558
9.45  0.0010108
9.48  -0.000131946
9.51  -0.00127178
9.54  -0.00240803
9.57  -0.00354005
9.6  -0.00466718
9.63  -0.00578877
9.66  -0.00690417
9.69  -0.00801274
9.72  -0.00911384
9.75  -0.0102068
9.78  -0.0112911
9.81  -0.012366
9.84  -0.0134309
9.87  -0.0144852
9.9  -0.0155282
9.93  -0.0165595
9.96  -0.0175783
9.99  -0.0185842
10.02  -0.0195764
10.05  -0.0205544
10.08  -0.0215177
10.11  -0.0224657
10.14  -0.0233978
10.17  -0.0243135
10.2  -0.0252123
10.23  -0.0260936
10.26  -0.0269568
10.29  -0.0278016
10.32  -0.0286274
10.35  -0.0294336
10.38  -0.0302199
10.41  -0.0309858
10.44  -0.0317308
10.47  -0.0324544
10.5  -0.0331563
10.53  -0.0338361
10.56  -0.0344932
10.59  -0.0351274
10.62  -0.0357383
10.65  -0.0363255
10.68  -0.0368887
10.71  -0.0374275
10.74  -0.0379416
10.77  -0.0384307
10.8  -0.0388946
10.83  -0.039333
10.86  -0.0397457
10.89  -0.0401323
10.92  -0.0404927
10.95  -0.0408267
10.98  -0.0411342
11.01  -0.0414148
11.04  -0.0416686
11.07  -0.0418954
11.1  -0.0420951
11.13  -0.0422676
11.16  -0.0424129
11.19  -0.0425308
11.22  -0.0426214
11.25  -0.0426846
11.28  -0.0427205
11.31  -0.0427289
11.34  -0.0427101
11.37  -0.0426641
11.4  -0.0425909
11.43  -0.0424907
11.46  -0.0423637
11.49  -0.0422099
11.52  -0.0420296
11.55  -0.041823
11.58  -0.0415902
11.61  -0.0413315
11.64  -0.0410472
11.67  -0.0407374
11.7  -0.0404026
11.73  -0.0400429
11.76  -0.0396587
11.79  -0.0392503
11.82  -0.0388181
11.85  -0.0383624
11.88  -0.0378836
11.91  -0.0373821
11.94  -0.0368583
11.97  -0.0363126
12  -0.0357454
12.03  -0.0351571
12.06  -0.0345483
12.09  -0.0339194
12.12  -0.0332709
12.15  -0.0326032
12.18  -0.0319168
12.21  -0.0312122
12.24  -0.03049
12.27  -0.0297506
12.3  -0.0289946
12.33  -0.0282226
12.36  -0.027435
12.39  -0.0266323
12.42  -0.0258153
12.45  -0.0249843
12.48  -0.02414
12.51  -0.0232829
12.54  -0.0224136
12.57  -0.0215327
12.6  -0.0206407
12.63  -0.0197382
12.66  -0.0188259
12.69  -0.0179042
12.72  -0.0169738
12.75  -0.0160353
12.78  -0.0150892
12.81  -0.0141362
12.84  -0.0131768
12.87  -0.0122116
12.9  -0.0112412
12.93  -0.0102662
12.96  -0.00928719
12.99  -0.00830478
13.02  -0.00731955
13.05  -0.00633208
13.08  -0.00534296
13.11  -0.00435278
13.14  -0.00336213
13.17  -0.00237158
13.2  -0.00138174
13.23  -0.00039316
13.26  0.000593561
13.29  0.00157785
13.32  0.00255914
13.35  0.00353685
13.38  0.00451042
13.41  0.00547927
13.44  0.00644285
13.47  0.0074006
13.5  0.00835196
13.53  0.00929637
13.56  0.0102333
13.59  0.0111622
13.62  0.0120825
13.65  0.0129937
13.68  0.0138953
13.71  0.0147867
13.74  0.0156674
13.77  0.0165369
13.8  0.0173947
13.83  0.0182403
13.86  0.0190732
13.89  0.0198929
13.92  0.0206989
13.95  0.0214907
13.98  0.022268
14.01  0.0230302
14.04  0.0237768
14.07  0.0245075
14.1  0.0252218
14.13  0.0259193
14.16  0.0265996
14.19  0.0272622
14.22  0.0279068
14.25  0.028533
14.28  0.0291404
14.31  0.0297287
14.34  0.0302976
14.37  0.0308466
14.4  0.0313755
14.43  0.031884
14.46  0.0323718
14.49  0.0328385
14.52  0.033284
14.55  0.033708
14.58  0.0341102
14.61  0.0344904
14.64  0.0348484
14.67  0.035184
14.7  0.0354971
14.73  0.0357874
14.76  0.0360548
14.79  0.0362992
14.82  0.0365204
14.85  0.0367184
14.88  0.0368931
14.91  0.0370444
14.94  0.0371722
14.97  0.0372766
15  0.0373575
15.03  0.0374148
15.06  0.0374485
15.09  0.0374587
15.12  0.0374454
15.15  0.0374086
15.18  0.0373484
15.21  0.037265
15.24  0.0371584
15.27  0.0370288
15.3  0.0368764
15.33  0.0367013
15.36  0.0365037
15.39  0.0362837
15.42  0.0360416
15.45  0.0357777
15.48  0.0354921
15.51  0.0351851
15.54  0.034857
15.57  0.0345079
15.6  0.0341383
15.63  0.0337484
15.66  0.0333385
15.69  0.032909
15.72  0.0324601
15.75  0.0319923
15.78  0.0315059
15.81  0.0310013
15.84  0.0304788
15.87  0.0299388
15.9  0.0293818
15.93  0.0288082
15.96  0.0282182
15.99  0.0276125
16.02  0.0269914
16.05  0.0263553
16.08  0.0257048
16.11  0.0250402
16.14  0.024362
16.17  0.0236706
16.2  0.0229666
16.23  0.0222504
16.26  0.0215225
16.29  0.0207834
16.32  0.0200335
16.35  0.0192734
16.38  0.0185036
16.41  0.0177245
16.44  0.0169366
16.47  0.0161405
16.5  0.0153367
16.53  0.0145257
16.56  0.0137079
16.59  0.012884
16.62  0.0120544
16.65  0.0112196
16.68  0.0103802
16.71  0.00953662
16.74  0.00868946
16.77  0.00783921
16.8  0.00698639
16.83  0.00613153
16.86  0.00527513
16.89  0.00441772
16.92  0.0035598
16.95  0.00270191
16.98  0.00184455
17.01  0.000988228
17.04  0.000133463
17.07  -0.000719239
17.1  -0.00156937
17.13  -0.00241643
17.16  -0.00325992
17.19  -0.00409934
17.22  -0.00493419
17.25  -0.00576398
17.28  -0.00658823
17.31  -0.00740645
17.34  -0.00821817
17.37  -0.0090229
17.4  -0.00982018
17.43  -0.0106095
17.46  -0.0113905
17.49  -0.0121626
17.52  -0.0129255
17.55  -0.0136786
17.58  -0.0144216
17.61  -0.0151539
17.64  -0.0158752
17.67  -0.0165851
17.7  -0.0172831
17.73  -0.0179689
17.76  -0.018642
17.79  -0.019302
17.82  -0.0199486
17.85  -0.0205813
17.88  -0.0211999
17.91  -0.021804
17.94  -0.0223932
17.97  -0.0229672
18  -0.0235256
18.03  -0.0240681
18.06  -0.0245944
18.09  -0.0251043
18.12  -0.0255974
18.15  -0.0260734
18.18  -0.0265321
18.21  -0.0269733
18.24  -0.0273966
18.27  -0.0278018
18.3  -0.0281887
18.33  -0.0285572
18.36  -0.0289069
18.39  -0.0292377
18.42  -0.0295495
18.45  -0.029842
18.48  -0.0301152
18.51  -0.0303688
18.54  -0.0306028
18.57  -0.030817
18.6  -0.0310113
18.63  -0.0311857
18.66  -0.03134
18.69  -0.0314743
18.72  -0.0315884
18.75  -0.0316823
18.78  -0.0317561
18.81  -0.0318096
18.84  -0.0318429
18.87  -0.031856
18.9  -0.0318489
18.93  -0.0318217
18.96  -0.0317744
18.99  -0.0317071
19.02  -0.03162
19.05  -0.0315131
19.08  -0.0313865
19.11  -0.0312403
19.14  -0.0310748
19.17  -0.0308901
19.2  -0.0306864
19.23  -0.0304638
19.26  -0.0302225
19.29  -0.0299627
19.32  -0.0296847
19.35  -0.0293887
19.38  -0.029075
19.41  -0.0287437
19.44  -0.0283951
19.47  -0.0280296
19.5  -0.0276473
19.53  -0.0272487
19.56  -0.026834
19.59  -0.0264034
19.62  -0.0259575
19.65  -0.0254963
19.68  -0.0250204
19.71  -0.0245301
19.74  -0.0240256
19.77  -0.0235075
19.8  -0.0229759
19.83  -0.0224314
19.86  -0.0218742
19.89  -0.0213048
19.92  -0.0207236
19.95  -0.020131
19.98  -0.0195273
20.01  -0.018913
20.04  -0.0182885
20.07  -0.0176542
20.1  -0.0170105
20.13  -0.0163578
20.16  -0.0156967
20.19  -0.0150274
20.22  -0.0143505
20.25  -0.0136663
20.28  -0.0129754
20.31  -0.0122781
20.34  -0.0115749
20.37  -0.0108662
20.4  -0.0101526
20.43  -0.00943433
20.46  -0.00871197
20.49  -0.00798593
20.52  -0.00725666
20.55  -0.00652462
20.58  -0.00579025
20.61  -0.00505401
20.64  -0.00431633
20.67  -0.00357767
20.7  -0.00283849
20.73  -0.00209921
20.76  -0.0013603
20.79  -0.000622185
20.82  0.000114678
20.85  0.000849853
20.88  0.0015829
20.91  0.00231338
20.94  0.00304086
20.97  0.0037649
21  0.00448509
21.03  0.00520098
21.06  0.00591215
21.09  0.00661819
21.12  0.00731868
21.15  0.0080132
21.18  0.00870135
21.21  0.00938271
21.24  0.0100569
21.27  0.0107235
21.3  0.0113821
21.33  0.0120324
21.36  0.0126739
21.39  0.0133063
21.42  0.0139292
21.45  0.0145423
21.48  0.0151452
21.51  0.0157375
21.54  0.0163188
21.57  0.016889
21.6  0.0174475
21.63  0.0179942
21.66  0.0185286
21.69  0.0190505
21.72  0.0195596
21.75  0.0200556
21.78  0.0205381
21.81  0.021007
21.84  0.0214618
21.87  0.0219025
21.9  0.0223287
21.93  0.0227403
21.96  0.0231368
21.99  0.0235183
22.02  0.0238843
22.05  0.0242348
22.08  0.0245696
22.11  0.0248883
22.14  0.025191
22.17  0.0254774
22.2  0.0257474
22.23  0.0260009
22.26  0.0262376
22.29  0.0264575
22.32  0.0266605
22.35  0.0268465
22.38  0.0270154
22.41  0.0271672
22.44  0.0273017
22.47  0.0274189
22.5  0.0275189
22.53  0.0276014
22.56  0.0276666
22.59  0.0277145
22.62  0.0277449
22.65  0.027758
22.68  0.0277537
22.71  0.0277321
22.74  0.0276932
22.77  0.0276371
22.8  0.027564
22.83  0.0274738
22.86  0.0273667
22.89  0.0272428
22.92  0.0271022
22.95  0.0269451
22.98  0.0267716
23.01  0.0265818
23.04  0.0263759
23.07  0.0261542
23.1  0.0259167
23.13  0.0256637
23.16  0.0253953
23.19  0.0251118
23.22  0.0248134
23.25  0.0245004
23.28  0.0241729
23.31  0.0238312
23.34  0.0234756
23.37  0.0231063
23.4  0.0227237
23.43  0.0223279
23.46  0.0219193
23.49  0.0214982
23.52  0.0210648
23.55  0.0206195
23.58  0.0201626
23.61  0.0196944
23.64  0.0192152
23.67  0.0187254
23.7  0.0182253
23.73  0.0177152
23.76  0.0171954
23.79  0.0166664
23.82  0.0161285
23.85  0.015582
23.88  0.0150274
23.91  0.0144648
23.94  0.0138948
23.97  0.0133178
24  0.0127339
24.03  0.0121438
24.06  0.0115477
24.09  0.010946
24.12  0.0103391
24.15  0.00972735
24.18  0.00911121
24.21  0.00849102
24.24  0.00786719
24.27  0.00724009
24.3  0.00661013
24.33  0.00597769
24.36  0.00534316
24.39  0.00470694
24.42  0.00406941
24.45  0.00343098
24.48  0.00279202
24.51  0.00215293
24.54  0.00151409
24.57  0.000875904
24.6  0.000238743
24.63  -0.000397002
24.66  -0.00103095
24.69  -0.00166272
24.72  -0.00229193
24.75  -0.00291821
24.78  -0.00354119
24.81  -0.00416048
24.84  -0.00477573
24.87  -0.00538657
24.9  -0.00599263
24.93  -0.00659357
24.96  -0.00718902
24.99  -0.00777863
25.02  -0.00836205
25.05  -0.00893895
25.08  -0.00950899
25.11  -0.0100718
25.14  -0.0106271
25.17  -0.0111746
25.2  -0.0117139
25.23  -0.0122447
25.26  -0.0127667
25.29  -0.0132796
25.32  -0.0137831
25.35  -0.014277
25.38  -0.0147608
25.41  -0.0152345
25.44  -0.0156976
25.47  -0.0161499
25.5  -0.0165912
25.53  -0.0170212
25.56  -0.0174396
25.59  -0.0178463
25.62  -0.0182409
25.65  -0.0186234
25.68  -0.0189934
25.71  -0.0193508
25.74  -0.0196953
25.77  -0.0200268
25.8  -0.020345
25.83  -0.0206499
25.86  -0.0209412
25.89  -0.0212189
25.92  -0.0214826
25.95  -0.0217324
25.98  -0.0219681
26.01  -0.0221895
26.04  -0.0223965
26.07  -0.0225891
26.1  -0.0227672
26.13  -0.0229306
26.16  -0.0230794
26.19  -0.0232133
26.22  -0.0233324
26.25  -0.0234367
26.28  -0.0235261
26.31  -0.0236005
26.34  -0.02366
26.37  -0.0237046


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_eb_128.dat <==
0  0.0628073
0.03  0.0627837
0.06  0.0627132
0.09  0.0625961
0.12  0.0624328
0.15  0.0622237
0.18  0.0619694
0.21  0.0616704
0.24  0.0613272
0.27  0.0609403
0.3  0.0605104
0.33  0.0600381
0.36  0.0595241
0.39  0.058969
0.42  0.0583736
0.45  0.0577386
0.48  0.0570647
0.51  0.0563528
0.54  0.0556035
0.57  0.0548178
0.6  0.0539964
0.63  0.0531402
0.66  0.05225
0.69  0.0513267
0.72  0.0503711
0.75  0.0493842
0.78  0.0483668
0.81  0.0473198
0.84  0.0462442
0.87  0.0451408
0.9  0.0440105
0.93  0.0428544
0.96  0.0416732
0.99  0.040468
1.02  0.0392396
1.05  0.0379891
1.08  0.0367173
1.11  0.0354252
1.14  0.0341137
1.17  0.0327838
1.2  0.0314363
1.23  0.0300724
1.26  0.0286929
1.29  0.0272987
1.32  0.0258908
1.35  0.0244703
1.38  0.0230428
1.41  0.0216071
1.44  0.0201643
1.47  0.0187154
1.5  0.0172612
1.53  0.0158028
1.56  0.0143412
1.59  0.0128772
1.62  0.0114118
1.65  0.009946
1.68  0.00848066
1.71  0.00701672
1.74  0.00555509
1.77  0.00409668
1.8  0.00264239
1.83  0.00119311
1.86  -0.000250268
1.89  -0.00168687
1.92  -0.00311582
1.95  -0.00453626
1.98  -0.00594733
2.01  -0.00734817
2.04  -0.00873794
2.07  -0.0101158
2.1  -0.011481
2.13  -0.0128326
2.16  -0.0141698
2.19  -0.0154919
2.22  -0.0167981
2.25  -0.0180875
2.28  -0.0193594
2.31  -0.020613
2.34  -0.0218476
2.37  -0.0230624
2.4  -0.0242567
2.43  -0.0254276
2.46  -0.0265745
2.49  -0.0276974
2.52  -0.0287957
2.55  -0.0298689
2.58  -0.0309164
2.61  -0.0319377
2.64  -0.0329323
2.67  -0.0338997
2.7  -0.0348395
2.73  -0.0357511
2.76  -0.0366342
2.79  -0.0374884
2.82  -0.0383131
2.85  -0.0391081
2.88  -0.0398731
2.91  -0.0406075
2.94  -0.0413113
2.97  -0.0419839
3  -0.0426252
3.03  -0.043235
3.06  -0.0438128
3.09  -0.0443587
3.12  -0.0448722
3.15  -0.0453534
3.18  -0.045802
3.21  -0.0462179
3.24  -0.046601
3.27  -0.0469512
3.3  -0.0472685
3.33  -0.0475528
3.36  -0.0478041
3.39  -0.0480225
3.42  -0.0482081
3.45  -0.0483609
3.48  -0.048481
3.51  -0.0485685
3.54  -0.0486236
3.57  -0.0486465
3.6  -0.0486373
3.63  -0.0485963
3.66  -0.0485236
3.69  -0.0484196
3.72  -0.0482844
3.75  -0.0481184
3.78  -0.0479219
3.81  -0.0476952
3.84  -0.0474385
3.87  -0.0471524
3.9  -0.0468371
3.93  -0.0464931
3.96  -0.0461207
3.99  -0.0457204
4.02  -0.0452926
4.05  -0.0448377
4.08  -0.0443562
4.11  -0.0438486
4.14  -0.0433154
4.17  -0.042757
4.2  -0.0421741
4.23  -0.0415671
4.26  -0.0409365
4.29  -0.0402829
4.32  -0.0396068
4.35  -0.0389088
4.38  -0.0381895
4.41  -0.0374495
4.44  -0.0366894
4.47  -0.0359096
4.5  -0.035111
4.53  -0.034294
4.56  -0.0334593
4.59  -0.0326075
4.62  -0.0317392
4.65  -0.0308551
4.68  -0.0299559
4.71  -0.0290421
4.74  -0.0281144
4.77  -0.0271735
4.8  -0.0262202
4.83  -0.0252551
4.86  -0.0242799
4.89  -0.0232978
4.92  -0.0223072
4.95  -0.0213089
4.98  -0.0203034
5.01  -0.0192916
5.04  -0.018274
5.07  -0.0172514
5.1  -0.0162244
5.13  -0.0151937
5.16  -0.01416
5.19  -0.0131239
5.22  -0.0120861
5.25  -0.0110473
5.28  -0.0100082
5.31  -0.00896928
5.34  -0.00793133
5.37  -0.00689496
5.4  -0.00586081
5.43  -0.00482951
5.46  -0.0038017
5.49  -0.002778
5.52  -0.00175904
5.55  -0.000745429
5.58  0.000262218
5.61  0.0012633
5.64  0.0022572
5.67  0.00324335
5.7  0.00422115
5.73  0.00519003
5.76  0.00614941
5.79  0.00709873
5.82  0.00803743
5.85  0.00896497
5.88  0.00988081
5.91  0.0107844
5.94  0.0116753
5.97  0.0125528
6  0.0134166
6.03  0.0142662
6.06  0.015101
6.09  0.0159206
6.12  0.0167245
6.15  0.0175122
6.18  0.0182834
6.21  0.0190377
6.24  0.0197745
6.27  0.0204934
6.3  0.0211942
6.33  0.0218764
6.36  0.0225396
6.39  0.0231836
6.42  0.0238079
6.45  0.0244123
6.48  0.0249955
6.51  0.0255578
6.54  0.026099
6.57  0.0266189
6.6  0.0271173
6.63  0.0275941
6.66  0.0280489
6.69  0.0284818
6.72  0.0288925
6.75  0.0292809
6.78  0.0296468
6.81  0.0299902
6.84  0.030311
6.87  0.0306091
6.9  0.0308844
6.93  0.031137
6.96  0.0313667
6.99  0.0315735
7.02  0.0317576
7.05  0.0319188
7.08  0.0320573
7.11  0.0321731
7.14  0.0322662
7.17  0.0323368
7.2  0.032385
7.23  0.032411
7.26  0.0324147
7.29  0.0323964
7.32  0.0323563
7.35  0.0322945
7.38  0.0322111
7.41  0.0321065
7.44  0.0319808
7.47  0.0318342
7.5  0.031667
7.53  0.0314794
7.56  0.0312717
7.59  0.0310441
7.62  0.0307969
7.65  0.0305305
7.68  0.0302451
7.71  0.029941
7.74  0.0296185
7.77  0.0292781
7.8  0.0289199
7.83  0.0285444
7.86  0.028152
7.89  0.0277429
7.92  0.0273175
7.95  0.0268763
7.98  0.0264197
8.01  0.0259479
8.04  0.0254615
8.07  0.0249607
8.1  0.0244464
8.13  0.02392
8.16  0.023381
8.19  0.0228299
8.22  0.0222671
8.25  0.0216932
8.28  0.0211085
8.31  0.0205135
8.34  0.0199088
8.37  0.0192947
8.4  0.0186718
8.43  0.0180405
8.46  0.0174014
8.49  0.016755
8.52  0.0161018
8.55  0.0154422
8.58  0.0147767
8.61  0.0141058
8.64  0.01343
8.67  0.0127498
8.7  0.0120656
8.73  0.0113779
8.76  0.0106872
8.79  0.00999389
8.82  0.00929855
8.85  0.0086016
8.88  0.00790351
8.91  0.00720474
8.94  0.00650574
8.97  0.00580698
9  0.00510891
9.03  0.00441198
9.06  0.00371663
9.09  0.00302332
9.12  0.00233248
9.15  0.00164455
9.18  0.000959974
9.21  0.000279168
9.24  -0.000397441
9.27  -0.00106944
9.3  -0.00173641
9.33  -0.00239795
9.36  -0.00305365
9.39  -0.00370314
9.42  -0.004346
9.45  -0.00498187
9.48  -0.00561035
9.51  -0.00623108
9.54  -0.00684368
9.57  -0.00744781
9.6  -0.0080431
9.63  -0.00862921
9.66  -0.00920582
9.69  -0.00977259
9.72  -0.0103292
9.75  -0.0108754
9.78  -0.0114108
9.81  -0.0119351
9.84  -0.0124481
9.87  -0.0129495
9.9  -0.013439
9.93  -0.0139163
9.96  -0.0143812
9.99  -0.0148335
10.02  -0.0152729
10.05  -0.0156991
10.08  -0.0161121
10.11  -0.0165116
10.14  -0.0168974
10.17  -0.0172693
10.2  -0.0176271
10.23  -0.0179708
10.26  -0.0183
10.29  -0.0186148
10.32  -0.018915
10.35  -0.0192004
10.38  -0.019471
10.41  -0.0197266
10.44  -0.0199672
10.47  -0.0201927
10.5  -0.020403
10.53  -0.0205982
10.56  -0.0207781
10.59  -0.0209427
10.62  -0.021092
10.65  -0.021226
10.68  -0.0213446
10.71  -0.021448
10.74  -0.0215361
10.77  -0.021609
10.8  -0.0216667
10.83  -0.0217094
10.86  -0.0217371
10.89  -0.0217498
10.92  -0.0217478
10.95  -0.021731
10.98  -0.0216997
11.01  -0.0216539
11.04  -0.0215938
11.07  -0.0215194
11.1  -0.021431
11.13  -0.0213287
11.16  -0.0212127
11.19  -0.0210832
11.22  -0.0209403
11.25  -0.0207843
11.28  -0.0206153
11.31  -0.0204336
11.34  -0.0202395
11.37  -0.020033
11.4  -0.0198144
11.43  -0.0195841
11.46  -0.0193421
11.49  -0.0190887
11.52  -0.0188243
11.55  -0.0185491
11.58  -0.0182632
11.61  -0.0179671
11.64  -0.017661
11.67  -0.0173452
11.7  -0.0170199
11.73  -0.0166855
11.76  -0.0163422
11.79  -0.0159903
11.82  -0.0156301
11.85  -0.015262
11.88  -0.0148862
11.91  -0.014503
11.94  -0.0141127
11.97  -0.0137158
12  -0.0133124
12.03  -0.0129029
12.06  -0.0124877
12.09  -0.012067
12.12  -0.0116412
12.15  -0.0112105
12.18  -0.0107753
12.21  -0.010336
12.24  -0.00989291
12.27  -0.00944628
12.3  -0.00899647
12.33  -0.00854382
12.36  -0.00808866
12.39  -0.00763131
12.42  -0.00717209
12.45  -0.00671132
12.48  -0.00624931
12.51  -0.00578636
12.54  -0.00532279
12.57  -0.00485889
12.6  -0.00439497
12.63  -0.00393134
12.66  -0.00346831
12.69  -0.00300618
12.72  -0.00254527
12.75  -0.00208589
12.78  -0.00162832
12.81  -0.00117287
12.84  -0.000719817
12.87  -0.000269451
12.9  0.000177954
12.93  0.000622127
12.96  0.0010628
12.99  0.0014997
13.02  0.00193256
13.05  0.00236113
13.08  0.00278513
13.11  0.0032043
13.14  0.0036184
13.17  0.00402718
13.2  0.00443039
13.23  0.0048278
13.26  0.00521919
13.29  0.00560434
13.32  0.00598304
13.35  0.00635509
13.38  0.00672027
13.41  0.00707839
13.44  0.00742924
13.47  0.00777264
13.5  0.0081084
13.53  0.00843632
13.56  0.00875623
13.59  0.00906798
13.62  0.00937139
13.65  0.00966633
13.68  0.00995267
13.71  0.0102303
13.74  0.010499
13.77  0.0107588
13.8  0.0110094
13.83  0.0112509
13.86  0.011483
13.89  0.0117057
13.92  0.0119188
13.95  0.0121223
13.98  0.0123161
14.01  0.0125002
14.04  0.0126744
14.07  0.0128387
14.1  0.0129931
14.13  0.0131376
14.16  0.0132722
14.19  0.0133967
14.22  0.0135113
14.25  0.0136158
14.28  0.0137103
14.31  0.0137948
14.34  0.0138691
14.37  0.0139335
14.4  0.0139878
14.43  0.0140321
14.46  0.0140666
14.49  0.0140911
14.52  0.0141059
14.55  0.014111
14.58  0.0141064
14.61  0.0140923
14.64  0.0140686
14.67  0.0140355
14.7  0.013993
14.73  0.0139412
14.76  0.0138803
14.79  0.0138103
14.82  0.0137314
14.85  0.0136437
14.88  0.0135473
14.91  0.0134424
14.94  0.0133291
14.97  0.0132076
15  0.0130779
15.03  0.0129402
15.06  0.0127947
15.09  0.0126414
15.12  0.0124806
15.15  0.0123124
15.18  0.012137
15.21  0.0119546
15.24  0.0117653
15.27  0.0115695
15.3  0.0113672
15.33  0.0111586
15.36  0.010944
15.39  0.0107234
15.42  0.0104971
15.45  0.0102652
15.48  0.010028
15.51  0.00978553
15.54  0.00953813
15.57  0.00928599
15.6  0.00902934
15.63  0.0087684
15.66  0.00850339
15.69  0.00823452
15.72  0.00796201
15.75  0.00768604
15.78  0.0074068
15.81  0.00712448
15.84  0.00683928
15.87  0.0065514
15.9  0.00626109
15.93  0.00596856
15.96  0.00567406
15.99  0.00537782
16.02  0.00508007
16.05  0.00478102
16.08  0.00448088
16.11  0.00417985
16.14  0.00387811
16.17  0.00357586
16.2  0.00327328
16.23  0.00297057
16.26  0.00266795
16.29  0.00236562
16.32  0.00206382
16.35  0.00176277
16.38  0.00146267
16.41  0.00116374
16.44  0.000866159
16.47  0.000570102
16.5  0.000275731
16.53  -1.67949e-05
16.56  -0.000307316
16.59  -0.000595661
16.62  -0.000881647
16.65  -0.00116508
16.68  -0.00144575
16.71  -0.00172347
16.74  -0.00199802
16.77  -0.00226923
16.8  -0.00253694
16.83  -0.00280101
16.86  -0.00306132
16.89  -0.00331775
16.92  -0.0035702
16.95  -0.00381855
16.98  -0.00406266
17.01  -0.0043024
17.04  -0.00453759
17.07  -0.00476807
17.1  -0.00499366
17.13  -0.00521422
17.16  -0.00542962
17.19  -0.00563974
17.22  -0.00584451
17.25  -0.00604387
17.28  -0.00623778
17.31  -0.00642616
17.34  -0.00660897
17.37  -0.00678612
17.4  -0.00695749
17.43  -0.00712297
17.46  -0.00728243
17.49  -0.00743576
17.52  -0.00758288
17.55  -0.00772371
17.58  -0.00785823
17.61  -0.00798643
17.64  -0.00810831
17.67  -0.0082239
17.7  -0.00833319
17.73  -0.00843616
17.76  -0.00853276
17.79  -0.00862292
17.82  -0.00870658
17.85  -0.00878366
17.88  -0.00885411
17.91  -0.00891791
17.94  -0.00897508
17.97  -0.00902568
18  -0.00906979
18.03  -0.00910749
18.06  -0.00913886
18.09  -0.00916393
18.12  -0.00918273
18.15  -0.00919523
18.18  -0.00920142
18.21  -0.00920124
18.24  -0.00919468
18.27  -0.00918176
18.3  -0.00916254
18.33  -0.00913711
18.36  -0.00910562
18.39  -0.00906821
18.42  -0.00902505
18.45  -0.00897625
18.48  -0.0089219
18.51  -0.00886204
18.54  -0.00879669
18.57  -0.00872583
18.6  -0.00864947
18.63  -0.00856764
18.66  -0.00848039
18.69  -0.00838785
18.72  -0.00829019
18.75  -0.0081876
18.78  -0.00808027
18.81  -0.0079684
18.84  -0.00785214
18.87  -0.00773159
18.9  -0.00760681
18.93  -0.00747783
18.96  -0.00734467
18.99  -0.00720737
19.02  -0.007066
19.05  -0.00692069
19.08  -0.00677159
19.11  -0.00661893
19.14  -0.00646294
19.17  -0.00630383
19.2  -0.00614179
19.23  -0.00597699
19.26  -0.0058095
19.29  -0.00563938
19.32  -0.00546666
19.35  -0.00529139
19.38  -0.00511362
19.41  -0.00493347
19.44  -0.00475111
19.47  -0.00456676
19.5  -0.00438065
19.53  -0.00419305
19.56  -0.00400418
19.59  -0.00381422
19.62  -0.0036233
19.65  -0.00343148
19.68  -0.00323878
19.71  -0.00304524
19.74  -0.00285087
19.77  -0.00265576
19.8  -0.00246002
19.83  -0.00226386
19.86  -0.00206751
19.89  -0.00187123
19.92  -0.00167527
19.95  -0.00147986
19.98  -0.00128515
20.01  -0.00109124
20.04  -0.000898175
20.07  -0.000705946
20.1  -0.000514547
20.13  -0.000323993
20.16  -0.000134347
20.19  5.42669e-05
20.22  0.000241662
20.25  0.000427607
20.28  0.000611852
20.31  0.000794161
20.34  0.00097434
20.37  0.00115226
20.4  0.00132786
20.43  0.00150114
20.46  0.00167212
20.49  0.00184084
20.52  0.00200731
20.55  0.00217147
20.58  0.0023332
20.61  0.00249233
20.64  0.00264863
20.67  0.00280188
20.7  0.00295188
20.73  0.00309849
20.76  0.00324162
20.79  0.00338128
20.82  0.00351752
20.85  0.00365045
20.88  0.00378012
20.91  0.00390657
20.94  0.00402976
20.97  0.00414958
21  0.00426583
21.03  0.00437831
21.06  0.00448679
21.09  0.0045911
21.12  0.00469114
21.15  0.00478691
21.18  0.00487848
21.21  0.00496599
21.24  0.00504961
21.27  0.00512947
21.3  0.00520564
21.33  0.0052781
21.36  0.00534673
21.39  0.00541133
21.42  0.00547169
21.45  0.0055276
21.48  0.00557891
21.51  0.00562556
21.54  0.00566764
21.57  0.00570529
21.6  0.00573875
21.63  0.00576825
21.66  0.00579397
21.69  0.00581601
21.72  0.00583436
21.75  0.00584889
21.78  0.00585941
21.81  0.0058657
21.84  0.00586758
21.87  0.00586496
21.9  0.00585787
21.93  0.00584646
21.96  0.00583096
21.99  0.00581169
22.02  0.00578889
22.05  0.00576278
22.08  0.00573343
22.11  0.00570079
22.14  0.00566471
22.17  0.00562498
22.2  0.0055814
22.23  0.00553383
22.26  0.00548229
22.29  0.00542691
22.32  0.00536795
22.35  0.00530577
22.38  0.0052407
22.41  0.00517304
22.44  0.00510296
22.47  0.00503047
22.5  0.00495543
22.53  0.00487763
22.56  0.00479681
22.59  0.00471279
22.62  0.00462549
22.65  0.00453503
22.68  0.00444166
22.71  0.00434577
22.74  0.00424781
22.77  0.00414819
22.8  0.00404718
22.83  0.0039449
22.86  0.00384127
22.89  0.00373607
22.92  0.003629
22.95  0.00351977
22.98  0.00340822
23.01  0.00329435
23.04  0.00317836
23.07  0.00306064
23.1  0.0029417
23.13  0.00282202
23.16  0.00270202
23.19  0.00258191
23.22  0.00246172
23.25  0.00234126
23.28  0.0022202
23.31  0.00209818
23.34  0.00197493
23.37  0.00185034
23.4  0.00172453
23.43  0.00159784
23.46  0.00147077
23.49  0.0013439
23.52  0.00121773
23.55  0.00109259
23.58  0.000968582
23.61  0.000845554
23.64  0.000723161
23.67  0.000600971
23.7  0.00047859
23.73  0.000355789
23.76  0.000232587
23.79  0.000109273
23.82  -1.36353e-05
23.85  -0.000135501
23.88  -0.000255709
23.91  -0.000373801
23.94  -0.000489583
23.97  -0.000603167
24  -0.00071493
24.03  -0.000825414
24.06  -0.000935176
24.09  -0.00104463
24.12  -0.00115391
24.15  -0.00126284
24.18  -0.0013709
24.21  -0.00147739
24.24  -0.00158153
24.27  -0.00168268
24.3  -0.00178047
24.33  -0.0018749
24.36  -0.00196632
24.39  -0.00205536
24.42  -0.00214276
24.45  -0.00222917
24.48  -0.00231498
24.51  -0.00240022
24.54  -0.00248448
24.57  -0.00256706
24.6  -0.00264707
24.63  -0.00272366
24.66  -0.00279625
24.69  -0.00286463
24.72  -0.00292903
24.75  -0.0029901
24.78  -0.00304869
24.81  -0.00310566
24.84  -0.0031617
24.87  -0.00321706
24.9  -0.00327155
24.93  -0.00332452
24.96  -0.00337506
24.99  -0.00342215
25.02  -0.00346498
25.05  -0.00350314
25.08  -0.0035367
25.11  -0.00356623
25.14  -0.00359268
25.17  -0.00361712
25.2  -0.00364046
25.23  -0.00366327
25.26  -0.00368558
25.29  -0.00370686
25.32  -0.00372616
25.35  -0.00374233
25.38  -0.0037543
25.41  -0.00376139
25.44  -0.00376346
25.47  -0.00376098
25.5  -0.00375492
25.53  -0.00374656
25.56  -0.00373712
25.59  -0.00372752
25.62  -0.00371812
25.65  -0.00370861
25.68  -0.00369809
25.71  -0.00368525
25.74  -0.00366877
25.77  -0.00364758
25.8  -0.00362119
25.83  -0.0035898
25.86  -0.00355431
25.89  -0.00351609
25.92  -0.00347667
25.95  -0.00343741
25.98  -0.0033991
26.01  -0.00336182
26.04  -0.0033249
26.07  -0.00328706
26.1  -0.00324673
26.13  -0.0032025
26.16  -0.00315339
26.19  -0.00309922
26.22  -0.00304057
26.25  -0.00297874
26.28  -0.00291543
26.31  -0.00285231
26.34  -0.00279067
26.37  -0.00273106


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_eb_16.dat <==
0  0.0543819
0.03  0.0543464
0.06  0.0542397
0.09  0.0540624
0.12  0.0538154
0.15  0.0534992
0.18  0.0531146
0.21  0.0526625
0.24  0.0521437
0.27  0.0515591
0.3  0.0509096
0.33  0.0501962
0.36  0.04942
0.39  0.0485821
0.42  0.0476837
0.45  0.046726
0.48  0.0457102
0.51  0.0446379
0.54  0.0435102
0.57  0.0423289
0.6  0.0410955
0.63  0.0398115
0.66  0.0384788
0.69  0.037099
0.72  0.0356738
0.75  0.034205
0.78  0.0326944
0.81  0.0311444
0.84  0.029557
0.87  0.0279348
0.9  0.0262801
0.93  0.0245954
0.96  0.0228835
0.99  0.0211469
1.02  0.0193885
1.05  0.017611
1.08  0.0158175
1.11  0.0140109
1.14  0.0121942
1.17  0.0103704
1.2  0.00854275
1.23  0.00671432
1.26  0.00488827
1.29  0.00306779
1.32  0.00125605
1.35  -0.000543769
1.38  -0.00232852
1.41  -0.00409505
1.44  -0.00584026
1.47  -0.00756106
1.5  -0.00925446
1.53  -0.0109175
1.56  -0.0125473
1.59  -0.014141
1.62  -0.0156959
1.65  -0.0172095
1.68  -0.0186791
1.71  -0.0201025
1.74  -0.0214772
1.77  -0.0228011
1.8  -0.0240721
1.83  -0.0252884
1.86  -0.0264481
1.89  -0.0275495
1.92  -0.0285912
1.95  -0.0295717
1.98  -0.0304897
2.01  -0.0313443
2.04  -0.0321343
2.07  -0.0328589
2.1  -0.0335174
2.13  -0.0341093
2.16  -0.034634
2.19  -0.0350913
2.22  -0.0354809
2.25  -0.0358028
2.28  -0.0360567
2.31  -0.0362425
2.34  -0.03636
2.37  -0.0364084
2.4  -0.0363874
2.43  -0.0362975
2.46  -0.0361393
2.49  -0.0359135
2.52  -0.035621
2.55  -0.0352627
2.58  -0.0348397
2.61  -0.0343531
2.64  -0.0338042
2.67  -0.0331943
2.7  -0.0325247
2.73  -0.0317967
2.76  -0.0310116
2.79  -0.0301709
2.82  -0.0292764
2.85  -0.02833
2.88  -0.0273335
2.91  -0.0262889
2.94  -0.0251982
2.97  -0.0240635
3  -0.022887
3.03  -0.0216709
3.06  -0.0204175
3.09  -0.0191292
3.12  -0.0178086
3.15  -0.0164579
3.18  -0.01508
3.21  -0.0136773
3.24  -0.0122526
3.27  -0.0108086
3.3  -0.00934825
3.33  -0.00787425
3.36  -0.00638956
3.39  -0.00489711
3.42  -0.00339988
3.45  -0.00190087
3.48  -0.000403112
3.51  0.00109035
3.54  0.00257646
3.57  0.00405217
3.6  0.00551441
3.63  0.00696014
3.66  0.00838635
3.69  0.00979004
3.72  0.0111682
3.75  0.012518
3.78  0.0138366
3.81  0.0151211
3.84  0.0163688
3.87  0.0175771
3.9  0.0187434
3.93  0.0198652
3.96  0.0209402
3.99  0.021966
4.02  0.0229407
4.05  0.0238621
4.08  0.0247284
4.11  0.0255378
4.14  0.0262887
4.17  0.0269797
4.2  0.0276094
4.23  0.0281767
4.26  0.0286806
4.29  0.0291202
4.32  0.0294947
4.35  0.0298033
4.38  0.0300456
4.41  0.0302203
4.44  0.030326
4.47  0.0303628
4.5  0.030331
4.53  0.030231
4.56  0.0300637
4.59  0.0298297
4.62  0.02953
4.65  0.0291658
4.68  0.0287384
4.71  0.0282491
4.74  0.0276995
4.77  0.0270912
4.8  0.0264262
4.83  0.0257062
4.86  0.0249334
4.89  0.0241097
4.92  0.0232372
4.95  0.0223178
4.98  0.0213539
5.01  0.0203479
5.04  0.0193025
5.07  0.0182202
5.1  0.0171038
5.13  0.015956
5.16  0.0147794
5.19  0.013577
5.22  0.0123514
5.25  0.0111057
5.28  0.00984251
5.31  0.00856483
5.34  0.00727551
5.37  0.00597743
5.4  0.00467348
5.43  0.00336653
5.46  0.00205945
5.49  0.000755084
5.52  -0.000543728
5.55  -0.00183418
5.58  -0.00311348
5.61  -0.00437889
5.64  -0.00562769
5.67  -0.00685719
5.7  -0.00806478
5.73  -0.00924787
5.76  -0.0104039
5.79  -0.0115305
5.82  -0.0126251
5.85  -0.0136855
5.88  -0.0147094
5.91  -0.0156946
5.94  -0.016639
5.97  -0.0175406
6  -0.0183973
6.03  -0.0192076
6.06  -0.0199695
6.09  -0.0206814
6.12  -0.0213419
6.15  -0.0219495
6.18  -0.0225031
6.21  -0.0230013
6.24  -0.0234432
6.27  -0.0238279
6.3  -0.0241546
6.33  -0.0244227
6.36  -0.0246317
6.39  -0.0247808
6.42  -0.0248681
6.45  -0.0248934
6.48  -0.0248568
6.51  -0.0247583
6.54  -0.0245986
6.57  -0.0243783
6.6  -0.024098
6.63  -0.0237587
6.66  -0.0233615
6.69  -0.0229075
6.72  -0.0223982
6.75  -0.021835
6.78  -0.0212196
6.81  -0.0205536
6.84  -0.0198385
6.87  -0.0190767
6.9  -0.0182702
6.93  -0.0174216
6.96  -0.0165331
6.99  -0.0156073
7.02  -0.014647
7.05  -0.0136547
7.08  -0.0126333
7.11  -0.0115856
7.14  -0.0105145
7.17  -0.00942298
7.2  -0.00831395
7.23  -0.00719042
7.26  -0.0060554
7.29  -0.0049119
7.32  -0.0037629
7.35  -0.00261142
7.38  -0.0014604
7.41  -0.000312802
7.44  0.000828489
7.47  0.00196061
7.5  0.00308077
7.53  0.00418621
7.56  0.00527427
7.59  0.00634232
7.62  0.00738785
7.65  0.0084084
7.68  0.00940162
7.71  0.0103652
7.74  0.011297
7.77  0.012195
7.8  0.0130571
7.83  0.0138814
7.86  0.0146663
7.89  0.01541
7.92  0.016111
7.95  0.0167678
7.98  0.0173792
8.01  0.0179439
8.04  0.0184607
8.07  0.0189288
8.1  0.0193472
8.13  0.0197152
8.16  0.0200322
8.19  0.0202976
8.22  0.020511
8.25  0.0206719
8.28  0.02078
8.31  0.020834
8.34  0.0208339
8.37  0.0207798
8.4  0.020672
8.43  0.0205111
8.46  0.0202977
8.49  0.0200325
8.52  0.0197163
8.55  0.0193502
8.58  0.0189354
8.61  0.0184729
8.64  0.0179641
8.67  0.0174103
8.7  0.016813
8.73  0.0161737
8.76  0.0154945
8.79  0.0147771
8.82  0.0140236
8.85  0.0132362
8.88  0.0124171
8.91  0.0115685
8.94  0.0106928
8.97  0.00979254
9  0.00887015
9.03  0.00792819
9.06  0.00696928
9.09  0.00599607
9.12  0.00501122
9.15  0.00401746
9.18  0.00301749
9.21  0.00201406
9.24  0.00100988
9.27  7.68816e-06
9.3  -0.000989813
9.33  -0.00197994
9.36  -0.00296003
9.39  -0.00392749
9.42  -0.00487974
9.45  -0.00581427
9.48  -0.00672862
9.51  -0.00762043
9.54  -0.00848738
9.57  -0.00932726
9.6  -0.0101379
9.63  -0.0109173
9.66  -0.0116635
9.69  -0.0123746
9.72  -0.013049
9.75  -0.0136849
9.78  -0.014281
9.81  -0.0148358
9.84  -0.015348
9.87  -0.0158165
9.9  -0.0162403
9.93  -0.0166186
9.96  -0.0169505
9.99  -0.0172354
10.02  -0.0174729
10.05  -0.0176625
10.08  -0.0178039
10.11  -0.0178967
10.14  -0.01794
10.17  -0.0179338
10.2  -0.0178784
10.23  -0.0177743
10.26  -0.0176221
10.29  -0.0174224
10.32  -0.0171761
10.35  -0.0168841
10.38  -0.0165475
10.41  -0.0161676
10.44  -0.0157455
10.47  -0.0152827
10.5  -0.0147803
10.53  -0.0142401
10.56  -0.0136636
10.59  -0.0130527
10.62  -0.0124092
10.65  -0.0117351
10.68  -0.0110325
10.71  -0.0103034
10.74  -0.00954991
10.77  -0.00877426
10.8  -0.00797868
10.83  -0.00716542
10.86  -0.00633678
10.89  -0.0054951
10.92  -0.00464271
10.95  -0.00378197
10.98  -0.00291524
11.01  -0.00204491
11.04  -0.00117332
11.07  -0.000302834
11.1  0.000564206
11.13  0.00142548
11.16  0.0022787
11.19  0.00312159
11.22  0.00395194
11.25  0.00476755
11.28  0.0055663
11.31  0.00634609
11.34  0.0071049
11.37  0.00784077
11.4  0.00855179
11.43  0.00923615
11.46  0.00989209
11.49  0.0105179
11.52  0.0111121
11.55  0.0116732
11.58  0.0121996
11.61  0.0126902
11.64  0.0131437
11.67  0.013559
11.7  0.0139352
11.73  0.0142713
11.76  0.0145666
11.79  0.0148203
11.82  0.015032
11.85  0.0152013
11.88  0.0153277
11.91  0.0154108
11.94  0.0154498
11.97  0.0154446
12  0.0153954
12.03  0.0153026
12.06  0.0151666
12.09  0.0149879
12.12  0.0147673
12.15  0.0145055
12.18  0.0142035
12.21  0.0138624
12.24  0.0134833
12.27  0.0130673
12.3  0.0126157
12.33  0.01213
12.36  0.0116118
12.39  0.0110629
12.42  0.0104849
12.45  0.00987976
12.48  0.00924935
12.51  0.00859566
12.54  0.00792073
12.57  0.00722663
12.6  0.00651549
12.63  0.00578946
12.66  0.00505074
12.69  0.00430153
12.72  0.00354405
12.75  0.00278053
12.78  0.00201318
12.81  0.00124423
12.84  0.000475879
12.87  -0.000289688
12.9  -0.00105031
12.93  -0.00180388
12.96  -0.00254828
12.99  -0.0032815
13.02  -0.00400151
13.05  -0.0047064
13.08  -0.00539426
13.11  -0.00606328
13.14  -0.0067117
13.17  -0.00733784
13.2  -0.00794008
13.23  -0.00851689
13.26  -0.00906681
13.29  -0.00958847
13.32  -0.0100806
13.35  -0.010542
13.38  -0.0109715
13.41  -0.0113681
13.44  -0.011731
13.47  -0.0120592
13.5  -0.012352
13.53  -0.0126089
13.56  -0.0128293
13.59  -0.0130126
13.62  -0.0131587
13.65  -0.0132671
13.68  -0.0133376
13.71  -0.0133695
13.74  -0.0133629
13.77  -0.0133179
13.8  -0.0132347
13.83  -0.0131139
13.86  -0.0129558
13.89  -0.0127611
13.92  -0.0125305
13.95  -0.0122649
13.98  -0.011965
14.01  -0.0116319
14.04  -0.0112666
14.07  -0.0108701
14.1  -0.0104438
14.13  -0.00998903
14.16  -0.00950719
14.19  -0.00899982
14.22  -0.00846851
14.25  -0.00791492
14.28  -0.00734077
14.31  -0.00674781
14.34  -0.00613788
14.37  -0.00551282
14.4  -0.00487454
14.43  -0.00422498
14.46  -0.00356607
14.49  -0.0028998
14.52  -0.00222816
14.55  -0.00155313
14.58  -0.000876721
14.61  -0.000200911
14.64  0.000472319
14.67  0.00114101
14.7  0.00180322
14.73  0.00245706
14.76  0.00310063
14.79  0.00373213
14.82  0.00434975
14.85  0.00495177
14.88  0.0055365
14.91  0.00610233
14.94  0.00664771
14.97  0.00717116
15  0.00767125
15.03  0.00814667
15.06  0.00859616
15.09  0.00901854
15.12  0.00941274
15.15  0.00977775
15.18  0.0101127
15.21  0.0104167
15.24  0.0106891
15.27  0.0109293
15.3  0.0111367
15.33  0.0113109
15.36  0.0114515
15.39  0.0115584
15.42  0.0116313
15.45  0.0116697
15.48  0.0116735
15.51  0.0116428
15.54  0.011578
15.57  0.0114794
15.6  0.0113474
15.63  0.0111827
15.66  0.0109859
15.69  0.0107577
15.72  0.010499
15.75  0.0102106
15.78  0.00989356
15.81  0.00954882
15.84  0.00917756
15.87  0.00878104
15.9  0.00836055
15.93  0.00791748
15.96  0.00745324
15.99  0.00696932
16.02  0.00646726
16.05  0.00594862
16.08  0.00541502
16.11  0.00486809
16.14  0.00430953
16.17  0.00374101
16.2  0.00316426
16.23  0.00258101
16.26  0.00199298
16.29  0.00140193
16.32  0.000809585
16.35  0.000217683
16.38  -0.000372057
16.41  -0.000957929
16.44  -0.00153825
16.47  -0.00211135
16.5  -0.00267562
16.53  -0.00322944
16.56  -0.00377125
16.59  -0.00429956
16.62  -0.00481287
16.65  -0.00530976
16.68  -0.00578888
16.71  -0.0062489
16.74  -0.00668857
16.77  -0.00710671
16.8  -0.00750219
16.83  -0.00787396
16.86  -0.00822104
16.89  -0.00854252
16.92  -0.00883758
16.95  -0.00910545
16.98  -0.00934547
17.01  -0.00955706
17.04  -0.0097397
17.07  -0.00989299
17.1  -0.0100166
17.13  -0.0101102
17.16  -0.0101737
17.19  -0.0102065
17.22  -0.0102086
17.25  -0.0101802
17.28  -0.0101213
17.31  -0.0100324
17.34  -0.00991377
17.37  -0.00976595
17.4  -0.0095895
17.43  -0.00938507
17.46  -0.00915341
17.49  -0.00889532
17.52  -0.00861161
17.55  -0.00830324
17.58  -0.00797127
17.61  -0.00761681
17.64  -0.00724106
17.67  -0.00684528
17.7  -0.00643076
17.73  -0.00599886
17.76  -0.00555098
17.79  -0.00508857
17.82  -0.00461311
17.85  -0.0041261
17.88  -0.00362908
17.91  -0.0031236
17.94  -0.00261124
17.97  -0.00209358
18  -0.0015722
18.03  -0.00104869
18.06  -0.000524637
18.09  -1.60709e-06
18.12  0.000518837
18.15  0.00103516
18.18  0.00154583
18.21  0.00204938
18.24  0.00254433
18.27  0.00302928
18.3  0.00350282
18.33  0.00396364
18.36  0.00441042
18.39  0.00484193
18.42  0.00525698
18.45  0.00565442
18.48  0.0060332
18.51  0.00639228
18.54  0.00673071
18.57  0.00704762
18.6  0.00734217
18.63  0.00761362
18.66  0.00786128
18.69  0.00808455
18.72  0.00828289
18.75  0.00845584
18.78  0.008603
18.81  0.00872408
18.84  0.00881882
18.87  0.00888704
18.9  0.0089285
18.93  0.00894294
18.96  0.00893044
18.99  0.00889113
19.02  0.00882527
19.05  0.00873315
19.08  0.00861517
19.11  0.00847179
19.14  0.00830355
19.17  0.00811106
19.2  0.007895
19.23  0.00765609
19.26  0.00739508
19.29  0.00711285
19.32  0.00681036
19.35  0.0064886
19.38  0.00614863
19.41  0.00579157
19.44  0.00541858
19.47  0.00503086
19.5  0.00462964
19.53  0.00421622
19.56  0.00379189
19.59  0.00335799
19.62  0.00291588
19.65  0.00246694
19.68  0.00201256
19.71  0.00155414
19.74  0.0010931
19.77  0.000630832
19.8  0.000168753
19.83  -0.000291741
19.86  -0.000749264
19.89  -0.00120245
19.92  -0.00164993
19.95  -0.0020904
19.98  -0.00252255
20.01  -0.00294512
20.04  -0.00335688
20.07  -0.00375662
20.1  -0.00414321
20.13  -0.00451554
20.16  -0.00487256
20.19  -0.00521327
20.22  -0.00553671
20.25  -0.00584199
20.28  -0.00612829
20.31  -0.00639483
20.34  -0.0066409
20.37  -0.00686587
20.4  -0.00706916
20.43  -0.00725026
20.46  -0.00740874
20.49  -0.00754422
20.52  -0.0076564
20.55  -0.00774506
20.58  -0.00781002
20.61  -0.00785112
20.64  -0.00786812
20.67  -0.00786106
20.7  -0.00783007
20.73  -0.00777536
20.76  -0.00769721
20.79  -0.00759597
20.82  -0.00747206
20.85  -0.00732597
20.88  -0.00715825
20.91  -0.00696952
20.94  -0.00676043
20.97  -0.00653167
21  -0.00628402
21.03  -0.00601836
21.06  -0.00573557
21.09  -0.00543662
21.12  -0.00512249
21.15  -0.00479423
21.18  -0.0044529
21.21  -0.00409962
21.24  -0.00373551
21.27  -0.00336175
21.3  -0.00297952
21.33  -0.00259002
21.36  -0.00219447
21.39  -0.0017941
21.42  -0.00139015
21.45  -0.000983853
21.48  -0.00057646
21.51  -0.000169203
21.54  0.000236687
21.57  0.000639992
21.6  0.00103951
21.63  0.00143405
21.66  0.00182245
21.69  0.00220357
21.72  0.00257629
21.75  0.00293954
21.78  0.00329226
21.81  0.00363345
21.84  0.00396213
21.87  0.00427737
21.9  0.00457828
21.93  0.00486402
21.96  0.0051338
21.99  0.00538688
22.02  0.00562258
22.05  0.00584026
22.08  0.00603934
22.11  0.0062193
22.14  0.00637969
22.17  0.0065201
22.2  0.00664018
22.23  0.00673967
22.26  0.00681835
22.29  0.00687605
22.32  0.00691261
22.35  0.00692783
22.38  0.00692174
22.41  0.00689443
22.44  0.00684608
22.47  0.00677693
22.5  0.00668727
22.53  0.00657746
22.56  0.00644794
22.59  0.00629918
22.62  0.00613172
22.65  0.00594614
22.68  0.00574305
22.71  0.00552316
22.74  0.00528723
22.77  0.00503605
22.8  0.00477049
22.83  0.00449144
22.86  0.00419981
22.89  0.00389658
22.92  0.00358274
22.95  0.00325931
22.98  0.00292735
23.01  0.00258791
23.04  0.00224208
23.07  0.00189097
23.1  0.00153568
23.13  0.00117732
23.16  0.000817025
23.19  0.000455904
23.22  9.50716e-05
23.25  -0.000264365
23.28  -0.000621309
23.31  -0.000974681
23.34  -0.00132342
23.37  -0.00166647
23.4  -0.00200282
23.43  -0.00233149
23.46  -0.00265149
23.49  -0.00296191
23.52  -0.00326184
23.55  -0.00355043
23.58  -0.00382685
23.61  -0.00409033
23.64  -0.00434012
23.67  -0.00457555
23.7  -0.00479596
23.73  -0.00500076
23.76  -0.0051894
23.79  -0.0053614
23.82  -0.00551631
23.85  -0.00565374
23.88  -0.00577335
23.91  -0.00587487
23.94  -0.00595808
23.97  -0.0060228
24  -0.00606889
24.03  -0.00609623
24.06  -0.0061047
24.09  -0.00609436
24.12  -0.00606531
24.15  -0.00601772
24.18  -0.00595184
24.21  -0.00586792
24.24  -0.00576633
24.27  -0.00564743
24.3  -0.00551168
24.33  -0.00535957
24.36  -0.00519159
24.39  -0.00500833
24.42  -0.00481041
24.45  -0.00459852
24.48  -0.00437336
24.51  -0.0041357
24.54  -0.00388632
24.57  -0.00362604
24.6  -0.00335573
24.63  -0.00307625
24.66  -0.00278852
24.69  -0.00249346
24.72  -0.00219202
24.75  -0.00188514
24.78  -0.00157381
24.81  -0.001259
24.84  -0.000941707
24.87  -0.000622912
24.9  -0.000303607
24.93  1.52212e-05
24.96  0.000332593
24.99  0.000647538
25.02  0.000959097
25.05  0.00126633
25.08  0.0015683
25.11  0.00186412
25.14  0.00215289
25.17  0.00243376
25.2  0.00270592
25.23  0.00296854
25.26  0.00322089
25.29  0.00346222
25.32  0.00369185
25.35  0.00390912
25.38  0.00411342
25.41  0.00430419
25.44  0.0044809
25.47  0.00464307
25.5  0.00479027
25.53  0.00492212
25.56  0.00503827
25.59  0.00513845
25.62  0.00522242
25.65  0.00528999
25.68  0.00534102
25.71  0.00537541
25.74  0.00539302
25.77  0.00539384
25.8  0.00537792
25.83  0.00534541
25.86  0.00529646
25.89  0.00523131
25.92  0.00515024
25.95  0.00505357
25.98  0.00494167
26.01  0.00481495
26.04  0.00467388
26.07  0.00451893
26.1  0.00435064
26.13  0.0041696
26.16  0.00397643
26.19  0.0037718
26.22  0.0035564
26.25  0.00333095
26.28  0.00309619
26.31  0.0028529
26.34  0.00260189
26.37  0.00234395


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_eb_32.dat <==
0  0.0613225
0.03  0.0613008
0.06  0.0612361
0.09  0.0611287
0.12  0.0609789
0.15  0.0607871
0.18  0.0605536
0.21  0.0602791
0.24  0.0599638
0.27  0.0596084
0.3  0.0592132
0.33  0.058779
0.36  0.0583061
0.39  0.0577952
0.42  0.057247
0.45  0.0566619
0.48  0.0560408
0.51  0.0553843
0.54  0.054693
0.57  0.0539676
0.6  0.053209
0.63  0.0524177
0.66  0.0515947
0.69  0.0507407
0.72  0.0498564
0.75  0.0489426
0.78  0.0480003
0.81  0.0470301
0.84  0.046033
0.87  0.0450097
0.9  0.0439612
0.93  0.0428883
0.96  0.0417918
0.99  0.0406727
1.02  0.0395318
1.05  0.03837
1.08  0.0371882
1.11  0.0359873
1.14  0.0347681
1.17  0.0335316
1.2  0.0322787
1.23  0.0310102
1.26  0.0297271
1.29  0.0284302
1.32  0.0271205
1.35  0.0257988
1.38  0.024466
1.41  0.0231231
1.44  0.0217708
1.47  0.0204101
1.5  0.0190418
1.53  0.0176669
1.56  0.0162861
1.59  0.0149004
1.62  0.0135106
1.65  0.0121176
1.68  0.0107222
1.71  0.00932531
1.74  0.00792771
1.77  0.00653028
1.8  0.00513384
1.83  0.00373922
1.86  0.00234725
1.89  0.000958747
1.92  -0.000425468
1.95  -0.00180459
1.98  -0.0031778
2.01  -0.00454432
2.04  -0.00590333
2.07  -0.00725406
2.1  -0.0085957
2.13  -0.00992749
2.16  -0.0112487
2.19  -0.0125584
2.22  -0.013856
2.25  -0.0151407
2.28  -0.0164117
2.31  -0.0176683
2.34  -0.0189098
2.37  -0.0201353
2.4  -0.0213443
2.43  -0.022536
2.46  -0.0237096
2.49  -0.0248645
2.52  -0.026
2.55  -0.0271155
2.58  -0.0282101
2.61  -0.0292834
2.64  -0.0303346
2.67  -0.031363
2.7  -0.0323682
2.73  -0.0333494
2.76  -0.034306
2.79  -0.0352376
2.82  -0.0361434
2.85  -0.0370229
2.88  -0.0378757
2.91  -0.0387011
2.94  -0.0394987
2.97  -0.0402679
3  -0.0410084
3.03  -0.0417196
3.06  -0.042401
3.09  -0.0430524
3.12  -0.0436733
3.15  -0.0442633
3.18  -0.044822
3.21  -0.0453492
3.24  -0.0458446
3.27  -0.0463079
3.3  -0.0467388
3.33  -0.0471371
3.36  -0.0475027
3.39  -0.0478354
3.42  -0.0481349
3.45  -0.0484012
3.48  -0.0486342
3.51  -0.0488338
3.54  -0.0489999
3.57  -0.0491326
3.6  -0.0492322
3.63  -0.0492986
3.66  -0.0493321
3.69  -0.0493327
3.72  -0.0493004
3.75  -0.0492354
3.78  -0.0491379
3.81  -0.0490079
3.84  -0.0488458
3.87  -0.0486516
3.9  -0.0484258
3.93  -0.0481684
3.96  -0.0478798
3.99  -0.0475604
4.02  -0.0472104
4.05  -0.0468301
4.08  -0.04642
4.11  -0.0459804
4.14  -0.0455118
4.17  -0.0450146
4.2  -0.0444891
4.23  -0.043936
4.26  -0.0433556
4.29  -0.0427485
4.32  -0.0421152
4.35  -0.0414562
4.38  -0.0407723
4.41  -0.0400638
4.44  -0.0393315
4.47  -0.0385759
4.5  -0.0377975
4.53  -0.0369971
4.56  -0.0361751
4.59  -0.0353323
4.62  -0.0344692
4.65  -0.0335865
4.68  -0.0326849
4.71  -0.0317651
4.74  -0.0308276
4.77  -0.0298733
4.8  -0.0289027
4.83  -0.0279166
4.86  -0.0269157
4.89  -0.0259006
4.92  -0.0248721
4.95  -0.023831
4.98  -0.0227778
5.01  -0.0217134
5.04  -0.0206385
5.07  -0.0195537
5.1  -0.0184599
5.13  -0.0173577
5.16  -0.0162479
5.19  -0.0151312
5.22  -0.0140084
5.25  -0.0128801
5.28  -0.0117471
5.31  -0.0106102
5.34  -0.00947008
5.37  -0.00832744
5.4  -0.00718302
5.43  -0.00603756
5.46  -0.00489177
5.49  -0.00374637
5.52  -0.00260209
5.55  -0.00145963
5.58  -0.000319713
5.61  0.000816961
5.64  0.00194968
5.67  0.00307776
5.7  0.00420049
5.73  0.00531719
5.76  0.00642716
5.79  0.00752973
5.82  0.00862422
5.85  0.00970997
5.88  0.0107863
5.91  0.0118525
5.94  0.0129081
5.97  0.0139522
6  0.0149844
6.03  0.0160039
6.06  0.0170101
6.09  0.0180024
6.12  0.0189803
6.15  0.0199431
6.18  0.0208901
6.21  0.0218209
6.24  0.0227349
6.27  0.0236314
6.3  0.02451
6.33  0.0253701
6.36  0.0262111
6.39  0.0270326
6.42  0.0278341
6.45  0.028615
6.48  0.0293748
6.51  0.0301132
6.54  0.0308296
6.57  0.0315236
6.6  0.0321948
6.63  0.0328427
6.66  0.033467
6.69  0.0340673
6.72  0.0346432
6.75  0.0351945
6.78  0.0357206
6.81  0.0362214
6.84  0.0366966
6.87  0.0371458
6.9  0.0375689
6.93  0.0379656
6.96  0.0383357
6.99  0.0386789
7.02  0.0389952
7.05  0.0392844
7.08  0.0395462
7.11  0.0397808
7.14  0.0399878
7.17  0.0401673
7.2  0.0403192
7.23  0.0404435
7.26  0.0405402
7.29  0.0406095
7.32  0.0406515
7.35  0.0406663
7.38  0.0406538
7.41  0.0406143
7.44  0.0405477
7.47  0.0404542
7.5  0.040334
7.53  0.0401872
7.56  0.040014
7.59  0.0398147
7.62  0.0395893
7.65  0.0393383
7.68  0.0390618
7.71  0.03876
7.74  0.0384334
7.77  0.0380822
7.8  0.0377066
7.83  0.0373072
7.86  0.0368841
7.89  0.0364379
7.92  0.0359688
7.95  0.0354773
7.98  0.0349637
8.01  0.0344286
8.04  0.0338724
8.07  0.0332956
8.1  0.0326986
8.13  0.032082
8.16  0.0314461
8.19  0.0307915
8.22  0.0301187
8.25  0.0294282
8.28  0.0287205
8.31  0.0279961
8.34  0.0272557
8.37  0.0264997
8.4  0.0257286
8.43  0.0249431
8.46  0.0241438
8.49  0.0233311
8.52  0.0225057
8.55  0.0216682
8.58  0.0208191
8.61  0.019959
8.64  0.0190886
8.67  0.0182085
8.7  0.0173192
8.73  0.0164213
8.76  0.0155156
8.79  0.0146025
8.82  0.0136827
8.85  0.0127569
8.88  0.0118256
8.91  0.0108894
8.94  0.00994903
8.97  0.00900505
9  0.00805808
9.03  0.00710875
9.06  0.00615767
9.09  0.00520546
9.12  0.00425274
9.15  0.00330011
9.18  0.00234819
9.21  0.0013976
9.24  0.000448924
9.27  -0.000497218
9.3  -0.00144023
9.33  -0.00237952
9.36  -0.00331448
9.39  -0.00424453
9.42  -0.00516909
9.45  -0.00608757
9.48  -0.0069994
9.51  -0.007904
9.54  -0.00880082
9.57  -0.00968928
9.6  -0.0105688
9.63  -0.0114389
9.66  -0.0122991
9.69  -0.0131486
9.72  -0.0139872
9.75  -0.0148141
9.78  -0.015629
9.81  -0.0164312
9.84  -0.0172204
9.87  -0.017996
9.9  -0.0187575
9.93  -0.0195045
9.96  -0.0202365
9.99  -0.020953
10.02  -0.0216537
10.05  -0.022338
10.08  -0.0230057
10.11  -0.0236561
10.14  -0.024289
10.17  -0.024904
10.2  -0.0255007
10.23  -0.0260787
10.26  -0.0266377
10.29  -0.0271774
10.32  -0.0276974
10.35  -0.0281974
10.38  -0.0286771
10.41  -0.0291363
10.44  -0.0295746
10.47  -0.0299918
10.5  -0.0303878
10.53  -0.0307622
10.56  -0.0311149
10.59  -0.0314456
10.62  -0.0317543
10.65  -0.0320407
10.68  -0.0323047
10.71  -0.0325462
10.74  -0.0327651
10.77  -0.0329614
10.8  -0.0331348
10.83  -0.0332854
10.86  -0.0334131
10.89  -0.0335179
10.92  -0.0335998
10.95  -0.0336591
10.98  -0.0336956
11.01  -0.0337096
11.04  -0.0337009
11.07  -0.0336697
11.1  -0.0336161
11.13  -0.0335402
11.16  -0.033442
11.19  -0.0333218
11.22  -0.0331797
11.25  -0.0330158
11.28  -0.0328303
11.31  -0.0326235
11.34  -0.0323954
11.37  -0.0321464
11.4  -0.0318767
11.43  -0.0315866
11.46  -0.0312762
11.49  -0.0309459
11.52  -0.0305959
11.55  -0.0302267
11.58  -0.0298384
11.61  -0.0294314
11.64  -0.029006
11.67  -0.0285627
11.7  -0.0281017
11.73  -0.0276236
11.76  -0.0271286
11.79  -0.0266171
11.82  -0.0260896
11.85  -0.0255464
11.88  -0.024988
11.91  -0.0244148
11.94  -0.0238272
11.97  -0.0232257
12  -0.0226106
12.03  -0.0219826
12.06  -0.0213419
12.09  -0.0206891
12.12  -0.0200247
12.15  -0.0193491
12.18  -0.0186628
12.21  -0.0179664
12.24  -0.0172602
12.27  -0.0165448
12.3  -0.0158208
12.33  -0.0150885
12.36  -0.0143485
12.39  -0.0136014
12.42  -0.0128476
12.45  -0.0120876
12.48  -0.011322
12.51  -0.0105513
12.54  -0.00977601
12.57  -0.00899662
12.6  -0.00821368
12.63  -0.00742771
12.66  -0.00663923
12.69  -0.00584877
12.72  -0.00505684
12.75  -0.00426396
12.78  -0.00347066
12.81  -0.00267745
12.84  -0.00188485
12.87  -0.00109338
12.9  -0.000303543
12.93  0.000484145
12.96  0.00126918
12.99  0.00205105
13.02  0.00282926
13.05  0.00360332
13.08  0.00437272
13.11  0.00513697
13.14  0.0058956
13.17  0.00664811
13.2  0.00739404
13.23  0.00813291
13.26  0.00886425
13.29  0.00958761
13.32  0.0103025
13.35  0.0110085
13.38  0.0117052
13.41  0.0123922
13.44  0.0130689
13.47  0.013735
13.5  0.01439
13.53  0.0150337
13.56  0.0156654
13.59  0.016285
13.62  0.0168919
13.65  0.0174858
13.68  0.0180664
13.71  0.0186333
13.74  0.0191861
13.77  0.0197245
13.8  0.0202482
13.83  0.0207568
13.86  0.0212501
13.89  0.0217278
13.92  0.0221895
13.95  0.022635
13.98  0.0230641
14.01  0.0234764
14.04  0.0238718
14.07  0.02425
14.1  0.0246108
14.13  0.024954
14.16  0.0252794
14.19  0.0255869
14.22  0.0258762
14.25  0.0261472
14.28  0.0263998
14.31  0.0266339
14.34  0.0268493
14.37  0.027046
14.4  0.0272239
14.43  0.0273829
14.46  0.0275229
14.49  0.0276439
14.52  0.0277459
14.55  0.0278289
14.58  0.0278928
14.61  0.0279379
14.64  0.0279641
14.67  0.0279714
14.7  0.02796
14.73  0.0279298
14.76  0.027881
14.79  0.0278136
14.82  0.0277278
14.85  0.0276236
14.88  0.0275012
14.91  0.0273607
14.94  0.0272022
14.97  0.027026
15  0.0268322
15.03  0.026621
15.06  0.0263925
15.09  0.0261471
15.12  0.0258848
15.15  0.025606
15.18  0.0253109
15.21  0.0249997
15.24  0.0246727
15.27  0.0243302
15.3  0.0239724
15.33  0.0235996
15.36  0.0232123
15.39  0.0228106
15.42  0.0223949
15.45  0.0219656
15.48  0.0215229
15.51  0.0210672
15.54  0.0205988
15.57  0.0201181
15.6  0.0196255
15.63  0.0191213
15.66  0.0186059
15.69  0.0180796
15.72  0.0175429
15.75  0.0169962
15.78  0.0164398
15.81  0.0158741
15.84  0.0152996
15.87  0.0147166
15.9  0.0141256
15.93  0.013527
15.96  0.0129211
15.99  0.0123085
16.02  0.0116896
16.05  0.0110647
16.08  0.0104344
16.11  0.009799
16.14  0.00915898
16.17  0.00851478
16.2  0.00786683
16.23  0.00721558
16.26  0.00656146
16.29  0.00590491
16.32  0.00524638
16.35  0.00458629
16.38  0.0039251
16.41  0.00326324
16.44  0.00260114
16.47  0.00193925
16.5  0.00127799
16.53  0.000617813
16.56  -4.08635e-05
16.59  -0.000697606
16.62  -0.00135199
16.65  -0.00200358
16.68  -0.00265197
16.71  -0.00329673
16.74  -0.00393745
16.77  -0.00457371
16.8  -0.00520511
16.83  -0.00583125
16.86  -0.00645172
16.89  -0.00706613
16.92  -0.00767409
16.95  -0.00827521
16.98  -0.00886911
17.01  -0.00945542
17.04  -0.0100338
17.07  -0.0106038
17.1  -0.0111651
17.13  -0.0117174
17.16  -0.0122603
17.19  -0.0127935
17.22  -0.0133167
17.25  -0.0138295
17.28  -0.0143316
17.31  -0.0148226
17.34  -0.0153024
17.37  -0.0157706
17.4  -0.0162269
17.43  -0.0166711
17.46  -0.0171028
17.49  -0.0175219
17.52  -0.017928
17.55  -0.0183209
17.58  -0.0187004
17.61  -0.0190663
17.64  -0.0194184
17.67  -0.0197564
17.7  -0.0200802
17.73  -0.0203895
17.76  -0.0206842
17.79  -0.0209642
17.82  -0.0212292
17.85  -0.0214793
17.88  -0.0217141
17.91  -0.0219336
17.94  -0.0221377
17.97  -0.0223263
18  -0.0224994
18.03  -0.0226567
18.06  -0.0227984
18.09  -0.0229242
18.12  -0.0230343
18.15  -0.0231284
18.18  -0.0232067
18.21  -0.0232692
18.24  -0.0233158
18.27  -0.0233467
18.3  -0.0233618
18.33  -0.0233612
18.36  -0.0233449
18.39  -0.0233131
18.42  -0.0232657
18.45  -0.0232028
18.48  -0.0231245
18.51  -0.023031
18.54  -0.0229223
18.57  -0.0227986
18.6  -0.0226599
18.63  -0.0225064
18.66  -0.0223384
18.69  -0.0221558
18.72  -0.0219589
18.75  -0.0217479
18.78  -0.0215229
18.81  -0.0212842
18.84  -0.0210319
18.87  -0.0207663
18.9  -0.0204876
18.93  -0.020196
18.96  -0.0198917
18.99  -0.019575
19.02  -0.0192462
19.05  -0.0189055
19.08  -0.0185533
19.11  -0.0181897
19.14  -0.017815
19.17  -0.0174296
19.2  -0.0170336
19.23  -0.0166275
19.26  -0.0162115
19.29  -0.015786
19.32  -0.0153512
19.35  -0.0149074
19.38  -0.014455
19.41  -0.0139944
19.44  -0.0135257
19.47  -0.0130495
19.5  -0.012566
19.53  -0.0120755
19.56  -0.0115784
19.59  -0.0110751
19.62  -0.010566
19.65  -0.0100512
19.68  -0.00953136
19.71  -0.00900666
19.74  -0.00847752
19.77  -0.00794429
19.8  -0.00740734
19.83  -0.00686704
19.86  -0.00632376
19.89  -0.00577786
19.92  -0.00522972
19.95  -0.0046797
19.98  -0.00412818
20.01  -0.00357552
20.04  -0.0030221
20.07  -0.00246828
20.1  -0.00191443
20.13  -0.00136092
20.16  -0.000808108
20.19  -0.000256369
20.22  0.000293939
20.25  0.000842456
20.28  0.00138882
20.31  0.00193268
20.34  0.00247368
20.37  0.00301147
20.4  0.00354569
20.43  0.00407601
20.46  0.00460209
20.49  0.00512358
20.52  0.00564015
20.55  0.00615147
20.58  0.00665722
20.61  0.00715707
20.64  0.00765071
20.67  0.00813781
20.7  0.00861809
20.73  0.00909122
20.76  0.00955693
20.79  0.0100149
20.82  0.0104649
20.85  0.0109065
20.88  0.0113396
20.91  0.0117639
20.94  0.0121791
20.97  0.0125849
21  0.0129812
21.03  0.0133675
21.06  0.0137439
21.09  0.0141099
21.12  0.0144654
21.15  0.0148101
21.18  0.015144
21.21  0.0154667
21.24  0.015778
21.27  0.0160779
21.3  0.0163661
21.33  0.0166424
21.36  0.0169068
21.39  0.017159
21.42  0.0173989
21.45  0.0176264
21.48  0.0178414
21.51  0.0180437
21.54  0.0182333
21.57  0.01841
21.6  0.0185738
21.63  0.0187246
21.66  0.0188624
21.69  0.018987
21.72  0.0190985
21.75  0.0191967
21.78  0.0192817
21.81  0.0193535
21.84  0.0194119
21.87  0.0194572
21.9  0.0194892
21.93  0.0195081
21.96  0.0195138
21.99  0.0195063
22.02  0.0194858
22.05  0.0194523
22.08  0.0194057
22.11  0.0193463
22.14  0.0192741
22.17  0.0191891
22.2  0.0190915
22.23  0.0189813
22.26  0.0188588
22.29  0.0187239
22.32  0.0185768
22.35  0.0184177
22.38  0.0182466
22.41  0.0180638
22.44  0.0178695
22.47  0.0176637
22.5  0.0174466
22.53  0.0172185
22.56  0.0169794
22.59  0.0167297
22.62  0.0164695
22.65  0.016199
22.68  0.0159185
22.71  0.0156281
22.74  0.0153282
22.77  0.0150188
22.8  0.0147003
22.83  0.0143729
22.86  0.0140368
22.89  0.0136923
22.92  0.0133397
22.95  0.0129792
22.98  0.012611
23.01  0.0122355
23.04  0.0118529
23.07  0.0114635
23.1  0.0110675
23.13  0.0106653
23.16  0.0102572
23.19  0.00984338
23.22  0.00942419
23.25  0.00899991
23.28  0.00857086
23.31  0.00813732
23.34  0.0076996
23.37  0.00725801
23.4  0.00681284
23.43  0.0063644
23.46  0.00591302
23.49  0.00545898
23.52  0.0050026
23.55  0.0045442
23.58  0.00408409
23.61  0.00362256
23.64  0.00315995
23.67  0.00269655
23.7  0.00223268
23.73  0.00176864
23.76  0.00130476
23.79  0.000841327
23.82  0.000378659
23.85  -8.29397e-05
23.88  -0.000543166
23.91  -0.00100172
23.94  -0.00145829
23.97  -0.00191259
24  -0.00236432
24.03  -0.00281318
24.06  -0.00325888
24.09  -0.00370114
24.12  -0.00413967
24.15  -0.00457419
24.18  -0.00500441
24.21  -0.00543006
24.24  -0.00585087
24.27  -0.00626658
24.3  -0.00667691
24.33  -0.00708161
24.36  -0.00748043
24.39  -0.0078731
24.42  -0.00825938
24.45  -0.00863904
24.48  -0.00901184
24.51  -0.00937754
24.54  -0.00973591
24.57  -0.0100867
24.6  -0.0104298
24.63  -0.0107649
24.66  -0.0110918
24.69  -0.0114104
24.72  -0.0117204
24.75  -0.0120216
24.78  -0.012314
24.81  -0.0125972
24.84  -0.0128711
24.87  -0.0131356
24.9  -0.0133905
24.93  -0.0136357
24.96  -0.0138711
24.99  -0.0140964
25.02  -0.0143116
25.05  -0.0145165
25.08  -0.0147111
25.11  -0.0148952
25.14  -0.0150688
25.17  -0.0152317
25.2  -0.0153839
25.23  -0.0155253
25.26  -0.0156558
25.29  -0.0157754
25.32  -0.0158841
25.35  -0.0159817
25.38  -0.0160683
25.41  -0.0161438
25.44  -0.0162082
25.47  -0.0162615
25.5  -0.0163036
25.53  -0.0163348
25.56  -0.0163548
25.59  -0.0163638
25.62  -0.0163618
25.65  -0.0163488
25.68  -0.0163249
25.71  -0.0162901
25.74  -0.0162445
25.77  -0.0161881
25.8  -0.0161209
25.83  -0.0160432
25.86  -0.0159549
25.89  -0.0158561
25.92  -0.015747
25.95  -0.0156277
25.98  -0.0154981
26.01  -0.0153586
26.04  -0.0152092
26.07  -0.0150499
26.1  -0.0148811
26.13  -0.0147027
26.16  -0.014515
26.19  -0.0143181
26.22  -0.0141121
26.25  -0.0138973
26.28  -0.0136738
26.31  -0.0134418
26.34  -0.0132015
26.37  -0.012953


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_eb_64.dat <==
0  0.0630082
0.03  0.062985
0.06  0.0629157
0.09  0.0628007
0.12  0.0626402
0.15  0.0624347
0.18  0.0621846
0.21  0.0618903
0.24  0.0615522
0.27  0.0611709
0.3  0.0607467
0.33  0.0602803
0.36  0.0597721
0.39  0.0592228
0.42  0.0586328
0.45  0.0580027
0.48  0.0573333
0.51  0.0566249
0.54  0.0558784
0.57  0.0550944
0.6  0.0542734
0.63  0.0534163
0.66  0.0525236
0.69  0.0515961
0.72  0.0506345
0.75  0.0496395
0.78  0.048613
0.81  0.0475582
0.84  0.0464755
0.87  0.0453659
0.9  0.0442303
0.93  0.0430697
0.96  0.0418852
0.99  0.0406778
1.02  0.0394485
1.05  0.0381983
1.08  0.0369281
1.11  0.0356391
1.14  0.0343322
1.17  0.0330084
1.2  0.0316687
1.23  0.0303142
1.26  0.0289457
1.29  0.0275643
1.32  0.0261709
1.35  0.0247666
1.38  0.0233523
1.41  0.021929
1.44  0.0204976
1.47  0.0190591
1.5  0.0176144
1.53  0.0161645
1.56  0.0147103
1.59  0.0132527
1.62  0.0117927
1.65  0.0103312
1.68  0.00886914
1.71  0.00740735
1.74  0.00594677
1.77  0.0044883
1.8  0.00303282
1.83  0.00158121
1.86  0.000134367
1.89  -0.00130685
1.92  -0.00274158
1.95  -0.00416895
1.98  -0.00558812
2.01  -0.00699824
2.04  -0.00839847
2.07  -0.00978796
2.1  -0.0111659
2.13  -0.0125315
2.16  -0.0138839
2.19  -0.0152223
2.22  -0.0165459
2.25  -0.0178539
2.28  -0.0191455
2.31  -0.0204201
2.34  -0.0216767
2.37  -0.0229147
2.4  -0.0241333
2.43  -0.0253317
2.46  -0.0265094
2.49  -0.0276654
2.52  -0.0287992
2.55  -0.02991
2.58  -0.0309972
2.61  -0.0320602
2.64  -0.0330982
2.67  -0.0341107
2.7  -0.035097
2.73  -0.0360565
2.76  -0.0369887
2.79  -0.037893
2.82  -0.0387689
2.85  -0.0396158
2.88  -0.0404333
2.91  -0.0412208
2.94  -0.041978
2.97  -0.0427043
3  -0.0433994
3.03  -0.0440628
3.06  -0.0446943
3.09  -0.0452934
3.12  -0.0458599
3.15  -0.0463934
3.18  -0.0468937
3.21  -0.0473606
3.24  -0.0477939
3.27  -0.0481932
3.3  -0.0485586
3.33  -0.0488899
3.36  -0.0491871
3.39  -0.0494501
3.42  -0.0496788
3.45  -0.0498731
3.48  -0.0500332
3.51  -0.0501592
3.54  -0.0502511
3.57  -0.0503091
3.6  -0.0503333
3.63  -0.0503239
3.66  -0.050281
3.69  -0.0502049
3.72  -0.0500958
3.75  -0.0499538
3.78  -0.0497792
3.81  -0.0495722
3.84  -0.0493332
3.87  -0.0490625
3.9  -0.0487615
3.93  -0.0484299
3.96  -0.048068
3.99  -0.0476763
4.02  -0.0472551
4.05  -0.046805
4.08  -0.0463265
4.11  -0.04582
4.14  -0.0452861
4.17  -0.0447254
4.2  -0.0441384
4.23  -0.0435257
4.26  -0.0428878
4.29  -0.0422253
4.32  -0.0415389
4.35  -0.0408292
4.38  -0.0400967
4.41  -0.0393421
4.44  -0.038566
4.47  -0.0377692
4.5  -0.0369522
4.53  -0.0361157
4.56  -0.0352604
4.59  -0.034387
4.62  -0.0334961
4.65  -0.0325886
4.68  -0.0316651
4.71  -0.0307264
4.74  -0.0297732
4.77  -0.0288063
4.8  -0.0278262
4.83  -0.0268337
4.86  -0.0258295
4.89  -0.0248144
4.92  -0.023789
4.95  -0.022754
4.98  -0.0217101
5.01  -0.020658
5.04  -0.0195985
5.07  -0.0185323
5.1  -0.01746
5.13  -0.0163823
5.16  -0.0153
5.19  -0.0142138
5.22  -0.0131243
5.25  -0.0120322
5.28  -0.0109383
5.31  -0.00984313
5.34  -0.00874749
5.37  -0.00765203
5.4  -0.00655742
5.43  -0.00546435
5.46  -0.00437347
5.49  -0.00328546
5.52  -0.00220097
5.55  -0.00112067
5.58  -4.51961e-05
5.61  0.00102479
5.64  0.00208866
5.67  0.00314576
5.7  0.00419548
5.73  0.00523717
5.76  0.00627024
5.79  0.00729406
5.82  0.00830803
5.85  0.00931154
5.88  0.010304
5.91  0.0112849
5.94  0.0122535
5.97  0.0132094
6  0.0141519
6.03  0.0150805
6.06  0.0159947
6.09  0.016894
6.12  0.0177777
6.15  0.0186455
6.18  0.0194967
6.21  0.020331
6.24  0.0211477
6.27  0.0219466
6.3  0.022727
6.33  0.0234886
6.36  0.0242309
6.39  0.0249535
6.42  0.025656
6.45  0.026338
6.48  0.0269991
6.51  0.0276391
6.54  0.0282574
6.57  0.0288538
6.6  0.0294281
6.63  0.0299797
6.66  0.0305086
6.69  0.0310144
6.72  0.0314969
6.75  0.0319559
6.78  0.032391
6.81  0.0328022
6.84  0.0331893
6.87  0.033552
6.9  0.0338903
6.93  0.0342039
6.96  0.0344929
6.99  0.0347572
7.02  0.0349965
7.05  0.035211
7.08  0.0354005
7.11  0.0355652
7.14  0.0357049
7.17  0.0358198
7.2  0.0359099
7.23  0.0359753
7.26  0.036016
7.29  0.0360322
7.32  0.0360241
7.35  0.0359916
7.38  0.0359351
7.41  0.0358546
7.44  0.0357505
7.47  0.0356228
7.5  0.0354717
7.53  0.0352977
7.56  0.0351009
7.59  0.0348815
7.62  0.0346399
7.65  0.0343764
7.68  0.0340913
7.71  0.0337848
7.74  0.0334574
7.77  0.0331094
7.8  0.0327411
7.83  0.032353
7.86  0.0319453
7.89  0.0315185
7.92  0.031073
7.95  0.0306093
7.98  0.0301276
8.01  0.0296285
8.04  0.0291125
8.07  0.0285798
8.1  0.0280311
8.13  0.0274668
8.16  0.0268873
8.19  0.0262932
8.22  0.0256849
8.25  0.0250629
8.28  0.0244278
8.31  0.0237799
8.34  0.0231198
8.37  0.0224481
8.4  0.0217654
8.43  0.021072
8.46  0.0203686
8.49  0.0196556
8.52  0.0189336
8.55  0.0182031
8.58  0.0174646
8.61  0.0167186
8.64  0.0159657
8.67  0.0152064
8.7  0.0144412
8.73  0.0136707
8.76  0.0128953
8.79  0.0121156
8.82  0.0113322
8.85  0.0105454
8.88  0.00975596
8.91  0.00896427
8.94  0.00817088
8.97  0.00737632
9  0.00658109
9.03  0.0057857
9.06  0.00499067
9.09  0.00419651
9.12  0.00340372
9.15  0.0026128
9.18  0.00182425
9.21  0.00103856
9.24  0.000256223
9.27  -0.000522276
9.3  -0.00129646
9.33  -0.00206584
9.36  -0.00282995
9.39  -0.00358833
9.42  -0.00434051
9.45  -0.00508604
9.48  -0.00582446
9.51  -0.00655534
9.54  -0.00727823
9.57  -0.0079927
9.6  -0.00869832
9.63  -0.00939468
9.66  -0.0100814
9.69  -0.010758
9.72  -0.0114241
9.75  -0.0120793
9.78  -0.0127233
9.81  -0.0133557
9.84  -0.0139761
9.87  -0.0145842
9.9  -0.0151796
9.93  -0.0157619
9.96  -0.0163309
9.99  -0.0168862
10.02  -0.0174276
10.05  -0.0179547
10.08  -0.0184672
10.11  -0.0189649
10.14  -0.0194474
10.17  -0.0199147
10.2  -0.0203663
10.23  -0.0208021
10.26  -0.0212218
10.29  -0.0216252
10.32  -0.0220122
10.35  -0.0223826
10.38  -0.0227361
10.41  -0.0230727
10.44  -0.0233921
10.47  -0.0236942
10.5  -0.023979
10.53  -0.0242463
10.56  -0.0244959
10.59  -0.0247279
10.62  -0.0249421
10.65  -0.0251385
10.68  -0.0253171
10.71  -0.0254777
10.74  -0.0256204
10.77  -0.0257452
10.8  -0.0258521
10.83  -0.0259411
10.86  -0.0260123
10.89  -0.0260657
10.92  -0.0261014
10.95  -0.0261194
10.98  -0.0261198
11.01  -0.0261028
11.04  -0.0260684
11.07  -0.0260168
11.1  -0.0259481
11.13  -0.0258624
11.16  -0.0257599
11.19  -0.0256408
11.22  -0.0255053
11.25  -0.0253534
11.28  -0.0251855
11.31  -0.0250018
11.34  -0.0248024
11.37  -0.0245876
11.4  -0.0243576
11.43  -0.0241126
11.46  -0.023853
11.49  -0.023579
11.52  -0.0232908
11.55  -0.0229887
11.58  -0.022673
11.61  -0.0223441
11.64  -0.0220021
11.67  -0.0216474
11.7  -0.0212803
11.73  -0.0209012
11.76  -0.0205103
11.79  -0.020108
11.82  -0.0196946
11.85  -0.0192705
11.88  -0.018836
11.91  -0.0183915
11.94  -0.0179373
11.97  -0.0174737
12  -0.0170012
12.03  -0.0165201
12.06  -0.0160307
12.09  -0.0155336
12.12  -0.0150289
12.15  -0.0145172
12.18  -0.0139989
12.21  -0.0134742
12.24  -0.0129435
12.27  -0.0124073
12.3  -0.0118659
12.33  -0.0113198
12.36  -0.0107692
12.39  -0.0102146
12.42  -0.00965638
12.45  -0.00909489
12.48  -0.00853053
12.51  -0.00796368
12.54  -0.00739473
12.57  -0.00682406
12.6  -0.00625205
12.63  -0.00567907
12.66  -0.00510552
12.69  -0.00453175
12.72  -0.00395815
12.75  -0.00338509
12.78  -0.00281294
12.81  -0.00224207
12.84  -0.00167284
12.87  -0.00110561
12.9  -0.000540752
12.93  2.13902e-05
12.96  0.000580461
12.99  0.00113611
13.02  0.001688
13.05  0.00223577
13.08  0.00277911
13.11  0.00331766
13.14  0.00385112
13.17  0.00437914
13.2  0.00490142
13.23  0.00541764
13.26  0.00592748
13.29  0.00643066
13.32  0.00692686
13.35  0.0074158
13.38  0.00789719
13.41  0.00837075
13.44  0.0088362
13.47  0.00929329
13.5  0.00974174
13.53  0.0101813
13.56  0.0106117
13.59  0.0110328
13.62  0.0114442
13.65  0.0118459
13.68  0.0122374
13.71  0.0126187
13.74  0.0129895
13.77  0.0133497
13.8  0.013699
13.83  0.0140373
13.86  0.0143644
13.89  0.0146801
13.92  0.0149843
13.95  0.0152769
13.98  0.0155576
14.01  0.0158264
14.04  0.0160831
14.07  0.0163277
14.1  0.01656
14.13  0.0167799
14.16  0.0169874
14.19  0.0171824
14.22  0.0173647
14.25  0.0175345
14.28  0.0176915
14.31  0.0178357
14.34  0.0179672
14.37  0.0180859
14.4  0.0181918
14.43  0.0182848
14.46  0.0183651
14.49  0.0184326
14.52  0.0184873
14.55  0.0185292
14.58  0.0185585
14.61  0.0185752
14.64  0.0185793
14.67  0.0185709
14.7  0.01855
14.73  0.0185169
14.76  0.0184715
14.79  0.0184139
14.82  0.0183443
14.85  0.0182628
14.88  0.0181694
14.91  0.0180644
14.94  0.0179479
14.97  0.01782
15  0.0176809
15.03  0.0175307
15.06  0.0173696
15.09  0.0171978
15.12  0.0170154
15.15  0.0168227
15.18  0.0166197
15.21  0.0164068
15.24  0.0161841
15.27  0.0159518
15.3  0.0157102
15.33  0.0154594
15.36  0.0151996
15.39  0.0149312
15.42  0.0146542
15.45  0.014369
15.48  0.0140759
15.51  0.0137749
15.54  0.0134665
15.57  0.0131507
15.6  0.012828
15.63  0.0124985
15.66  0.0121625
15.69  0.0118203
15.72  0.0114721
15.75  0.0111181
15.78  0.0107588
15.81  0.0103943
15.84  0.0100249
15.87  0.00965092
15.9  0.0092726
15.93  0.00889022
15.96  0.00850406
15.99  0.0081144
16.02  0.0077215
16.05  0.00732565
16.08  0.00692713
16.11  0.00652621
16.14  0.00612317
16.17  0.00571829
16.2  0.00531184
16.23  0.0049041
16.26  0.00449536
16.29  0.00408587
16.32  0.00367592
16.35  0.00326577
16.38  0.0028557
16.41  0.00244598
16.44  0.00203688
16.47  0.00162866
16.5  0.00122158
16.53  0.000815912
16.56  0.000411911
16.59  9.83368e-06
16.62  -0.000390065
16.65  -0.000787532
16.68  -0.00118232
16.71  -0.00157418
16.74  -0.00196287
16.77  -0.00234816
16.8  -0.00272979
16.83  -0.00310755
16.86  -0.0034812
16.89  -0.00385052
16.92  -0.00421528
16.95  -0.00457527
16.98  -0.00493028
17.01  -0.00528009
17.04  -0.00562449
17.07  -0.0059633
17.1  -0.00629631
17.13  -0.00662333
17.16  -0.00694418
17.19  -0.00725867
17.22  -0.00756663
17.25  -0.00786789
17.28  -0.00816228
17.31  -0.00844964
17.34  -0.00872982
17.37  -0.00900266
17.4  -0.00926803
17.43  -0.00952578
17.46  -0.00977578
17.49  -0.0100179
17.52  -0.010252
17.55  -0.0104781
17.58  -0.0106959
17.61  -0.0109053
17.64  -0.0111064
17.67  -0.011299
17.7  -0.0114829
17.73  -0.0116582
17.76  -0.0118247
17.79  -0.0119825
17.82  -0.0121313
17.85  -0.0122712
17.88  -0.0124022
17.91  -0.0125241
17.94  -0.012637
17.97  -0.0127409
18  -0.0128356
18.03  -0.0129212
18.06  -0.0129977
18.09  -0.0130651
18.12  -0.0131234
18.15  -0.0131725
18.18  -0.0132126
18.21  -0.0132436
18.24  -0.0132656
18.27  -0.0132786
18.3  -0.0132826
18.33  -0.0132778
18.36  -0.013264
18.39  -0.0132415
18.42  -0.0132103
18.45  -0.0131704
18.48  -0.013122
18.51  -0.0130651
18.54  -0.0129997
18.57  -0.012926
18.6  -0.0128442
18.63  -0.0127542
18.66  -0.0126562
18.69  -0.0125503
18.72  -0.0124366
18.75  -0.0123153
18.78  -0.0121864
18.81  -0.0120501
18.84  -0.0119066
18.87  -0.011756
18.9  -0.0115983
18.93  -0.0114338
18.96  -0.0112627
18.99  -0.0110849
19.02  -0.0109008
19.05  -0.0107105
19.08  -0.0105141
19.11  -0.0103119
19.14  -0.0101039
19.17  -0.00989032
19.2  -0.00967139
19.23  -0.00944726
19.26  -0.00921811
19.29  -0.00898413
19.32  -0.00874549
19.35  -0.00850238
19.38  -0.00825498
19.41  -0.0080035
19.44  -0.00774812
19.47  -0.00748904
19.5  -0.00722646
19.53  -0.00696057
19.56  -0.00669157
19.59  -0.00641965
19.62  -0.00614501
19.65  -0.00586785
19.68  -0.00558836
19.71  -0.00530675
19.74  -0.00502321
19.77  -0.00473794
19.8  -0.00445114
19.83  -0.00416302
19.86  -0.00387376
19.89  -0.00358356
19.92  -0.00329263
19.95  -0.00300116
19.98  -0.00270934
20.01  -0.00241737
20.04  -0.00212545
20.07  -0.00183377
20.1  -0.00154251
20.13  -0.00125187
20.16  -0.000962049
20.19  -0.000673219
20.22  -0.000385571
20.25  -9.9289e-05
20.28  0.000185445
20.31  0.00046845
20.34  0.000749548
20.37  0.00102857
20.4  0.00130533
20.43  0.00157966
20.46  0.0018514
20.49  0.00212037
20.52  0.00238642
20.55  0.00264939
20.58  0.0029091
20.61  0.00316542
20.64  0.00341819
20.67  0.00366726
20.7  0.00391248
20.73  0.00415372
20.76  0.00439082
20.79  0.00462367
20.82  0.00485212
20.85  0.00507605
20.88  0.00529533
20.91  0.00550984
20.94  0.00571946
20.97  0.00592409
21  0.0061236
21.03  0.0063179
21.06  0.00650689
21.09  0.00669046
21.12  0.00686853
21.15  0.007041
21.18  0.00720778
21.21  0.00736881
21.24  0.007524
21.27  0.00767327
21.3  0.00781657
21.33  0.00795383
21.36  0.00808498
21.39  0.00820998
21.42  0.00832878
21.45  0.00844132
21.48  0.00854757
21.51  0.00864748
21.54  0.00874104
21.57  0.00882821
21.6  0.00890896
21.63  0.00898328
21.66  0.00905115
21.69  0.00911256
21.72  0.0091675
21.75  0.00921599
21.78  0.009258
21.81  0.00929357
21.84  0.0093227
21.87  0.0093454
21.9  0.00936171
21.93  0.00937163
21.96  0.00937522
21.99  0.0093725
22.02  0.0093635
22.05  0.00934827
22.08  0.00932686
22.11  0.00929932
22.14  0.0092657
22.17  0.00922605
22.2  0.00918045
22.23  0.00912895
22.26  0.00907162
22.29  0.00900854
22.32  0.00893978
22.35  0.00886542
22.38  0.00878555
22.41  0.00870024
22.44  0.00860959
22.47  0.0085137
22.5  0.00841264
22.53  0.00830653
22.56  0.00819546
22.59  0.00807953
22.62  0.00795885
22.65  0.00783353
22.68  0.00770368
22.71  0.00756941
22.74  0.00743084
22.77  0.00728809
22.8  0.00714126
22.83  0.00699049
22.86  0.00683591
22.89  0.00667763
22.92  0.00651578
22.95  0.0063505
22.98  0.0061819
23.01  0.00601013
23.04  0.00583532
23.07  0.0056576
23.1  0.0054771
23.13  0.00529397
23.16  0.00510834
23.19  0.00492036
23.22  0.00473016
23.25  0.00453788
23.28  0.00434367
23.31  0.00414766
23.34  0.00394999
23.37  0.00375081
23.4  0.00355025
23.43  0.00334847
23.46  0.00314559
23.49  0.00294176
23.52  0.00273713
23.55  0.00253183
23.58  0.002326
23.61  0.00211978
23.64  0.00191331
23.67  0.00170674
23.7  0.00150019
23.73  0.00129381
23.76  0.00108773
23.79  0.000882087
23.82  0.000677017
23.85  0.000472653
23.88  0.000269125
23.91  6.65648e-05
23.94  -0.000134898
23.97  -0.000335136
24  -0.000534023
24.03  -0.000731433
24.06  -0.000927244
24.09  -0.00112133
24.12  -0.00131358
24.15  -0.00150388
24.18  -0.00169209
24.21  -0.00187812
24.24  -0.00206185
24.27  -0.00224317
24.3  -0.00242197
24.33  -0.00259815
24.36  -0.00277161
24.39  -0.00294224
24.42  -0.00310994
24.45  -0.00327463
24.48  -0.0034362
24.51  -0.00359457
24.54  -0.00374964
24.57  -0.00390134
24.6  -0.00404958
24.63  -0.00419428
24.66  -0.00433536
24.69  -0.00447275
24.72  -0.00460638
24.75  -0.00473618
24.78  -0.00486209
24.81  -0.00498403
24.84  -0.00510195
24.87  -0.0052158
24.9  -0.00532552
24.93  -0.00543106
24.96  -0.00553238
24.99  -0.00562942
25.02  -0.00572215
25.05  -0.00581053
25.08  -0.00589452
25.11  -0.00597409
25.14  -0.00604922
25.17  -0.00611988
25.2  -0.00618604
25.23  -0.00624768
25.26  -0.0063048
25.29  -0.00635737
25.32  -0.00640539
25.35  -0.00644885
25.38  -0.00648775
25.41  -0.00652208
25.44  -0.00655184
25.47  -0.00657705
25.5  -0.00659772
25.53  -0.00661385
25.56  -0.00662546
25.59  -0.00663257
25.62  -0.0066352
25.65  -0.00663338
25.68  -0.00662713
25.71  -0.00661648
25.74  -0.00660147
25.77  -0.00658213
25.8  -0.00655849
25.83  -0.0065306
25.86  -0.00649851
25.89  -0.00646225
25.92  -0.00642188
25.95  -0.00637745
25.98  -0.006329
26.01  -0.0062766
26.04  -0.00622031
26.07  -0.00616018
26.1  -0.00609628
26.13  -0.00602867
26.16  -0.00595742
26.19  -0.0058826
26.22  -0.00580428
26.25  -0.00572252
26.28  -0.00563742
26.31  -0.00554903
26.34  -0.00545745
26.37  -0.00536274


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_rcsf_128.dat <==
0  0.0628073
0.03  0.0627836
0.06  0.0627126
0.09  0.0625947
0.12  0.0624304
0.15  0.0622199
0.18  0.0619638
0.21  0.0616626
0.24  0.0613166
0.27  0.0609265
0.3  0.0604928
0.33  0.060016
0.36  0.0594968
0.39  0.0589358
0.42  0.0583336
0.45  0.0576909
0.48  0.0570084
0.51  0.0562867
0.54  0.0555267
0.57  0.0547289
0.6  0.0538942
0.63  0.0530234
0.66  0.0521172
0.69  0.0511764
0.72  0.0502018
0.75  0.0491943
0.78  0.0481546
0.81  0.0470836
0.84  0.0459821
0.87  0.044851
0.9  0.0436911
0.93  0.0425033
0.96  0.0412884
0.99  0.0400473
1.02  0.038781
1.05  0.0374902
1.08  0.0361759
1.11  0.0348389
1.14  0.0334802
1.17  0.0321006
1.2  0.0307011
1.23  0.0292826
1.26  0.0278459
1.29  0.0263919
1.32  0.0249217
1.35  0.0234404
1.38  0.0219487
1.41  0.0204466
1.44  0.0189351
1.47  0.0174153
1.5  0.015888
1.53  0.0143543
1.56  0.0128151
1.59  0.0112714
1.62  0.00972427
1.65  0.00817454
1.68  0.00662324
1.71  0.00507132
1.74  0.00351975
1.77  0.00196948
1.8  0.000421474
1.83  -0.00112332
1.86  -0.00266396
1.89  -0.00419949
1.92  -0.00572896
1.95  -0.00725144
1.98  -0.008766
2.01  -0.0102717
2.04  -0.0117676
2.07  -0.0132528
2.1  -0.0147263
2.13  -0.0161873
2.16  -0.0176349
2.19  -0.0190681
2.22  -0.020486
2.25  -0.0218878
2.28  -0.0232725
2.31  -0.0246389
2.34  -0.0259798
2.37  -0.027299
2.4  -0.0285956
2.43  -0.029869
2.46  -0.0311185
2.49  -0.0323434
2.52  -0.0335431
2.55  -0.0347168
2.58  -0.0358639
2.61  -0.0369837
2.64  -0.0380758
2.67  -0.0391395
2.7  -0.0401741
2.73  -0.0411791
2.76  -0.0421541
2.79  -0.0430984
2.82  -0.0440115
2.85  -0.0448929
2.88  -0.0457422
2.91  -0.0465588
2.94  -0.0473424
2.97  -0.0480925
3  -0.0488087
3.03  -0.0494905
3.06  -0.0501378
3.09  -0.05075
3.12  -0.0513268
3.15  -0.051868
3.18  -0.0523733
3.21  -0.0528424
3.24  -0.053275
3.27  -0.053671
3.3  -0.0540302
3.33  -0.0543524
3.36  -0.0546375
3.39  -0.0548853
3.42  -0.0550957
3.45  -0.0552688
3.48  -0.0554044
3.51  -0.0555021
3.54  -0.055562
3.57  -0.055584
3.6  -0.0555683
3.63  -0.055515
3.66  -0.0554242
3.69  -0.0552962
3.72  -0.0551311
3.75  -0.0549293
3.78  -0.0546908
3.81  -0.0544161
3.84  -0.0541053
3.87  -0.053759
3.9  -0.0533773
3.93  -0.0529608
3.96  -0.0525097
3.99  -0.0520245
4.02  -0.0515057
4.05  -0.0509537
4.08  -0.050369
4.11  -0.0497521
4.14  -0.0491035
4.17  -0.0484238
4.2  -0.0477135
4.23  -0.0469732
4.26  -0.0462035
4.29  -0.045405
4.32  -0.0445783
4.35  -0.043724
4.38  -0.0428428
4.41  -0.0419355
4.44  -0.0410025
4.47  -0.0400447
4.5  -0.0390628
4.53  -0.0380574
4.56  -0.0370293
4.59  -0.0359792
4.62  -0.0349078
4.65  -0.0338159
4.68  -0.0327042
4.71  -0.0315735
4.74  -0.0304245
4.77  -0.029258
4.8  -0.0280748
4.83  -0.0268756
4.86  -0.0256612
4.89  -0.0244327
4.92  -0.0231941
4.95  -0.0219449
4.98  -0.0206859
5.01  -0.0194181
5.04  -0.0181421
5.07  -0.016859
5.1  -0.0155694
5.13  -0.0142742
5.16  -0.0129743
5.19  -0.0116704
5.22  -0.0103634
5.25  -0.00905414
5.28  -0.00774335
5.31  -0.00643188
5.34  -0.00512053
5.37  -0.00381011
5.4  -0.00250142
5.43  -0.00119526
5.46  0.00010758
5.49  0.00140631
5.52  0.00270013
5.55  0.00398828
5.58  0.00526995
5.61  0.00654438
5.64  0.0078108
5.67  0.00906843
5.7  0.0103165
5.73  0.0115543
5.76  0.012781
5.79  0.0139959
5.82  0.0151982
5.85  0.0163872
5.88  0.0175622
5.91  0.0187224
5.94  0.0198672
5.97  0.0209957
6  0.0221074
6.03  0.0232014
6.06  0.0242772
6.09  0.0253305
6.12  0.0263618
6.15  0.0273716
6.18  0.0283593
6.21  0.0293245
6.24  0.0302666
6.27  0.0311851
6.3  0.0320795
6.33  0.0329492
6.36  0.0337939
6.39  0.0346131
6.42  0.0354063
6.45  0.0361732
6.48  0.0369132
6.51  0.0376261
6.54  0.0383115
6.57  0.0389689
6.6  0.0395981
6.63  0.0401988
6.66  0.0407705
6.69  0.0413132
6.72  0.0418264
6.75  0.0423099
6.78  0.0427635
6.81  0.043187
6.84  0.0435801
6.87  0.0439428
6.9  0.0442748
6.93  0.044576
6.96  0.0448463
6.99  0.0450856
7.02  0.0452938
7.05  0.0454708
7.08  0.0456167
7.11  0.0457315
7.14  0.0458148
7.17  0.0458666
7.2  0.0458868
7.23  0.0458756
7.26  0.045833
7.29  0.0457592
7.32  0.0456544
7.35  0.0455188
7.38  0.0453524
7.41  0.0451556
7.44  0.0449286
7.47  0.0446717
7.5  0.044385
7.53  0.044069
7.56  0.0437239
7.59  0.04335
7.62  0.0429478
7.65  0.0425174
7.68  0.0420594
7.71  0.0415742
7.74  0.0410619
7.77  0.0405232
7.8  0.0399584
7.83  0.039368
7.86  0.0387524
7.89  0.0381123
7.92  0.037448
7.95  0.0367601
7.98  0.0360491
8.01  0.0353155
8.04  0.03456
8.07  0.033783
8.1  0.0329852
8.13  0.0321671
8.16  0.0313294
8.19  0.0304725
8.22  0.0295972
8.25  0.028704
8.28  0.0277936
8.31  0.0268666
8.34  0.0259236
8.37  0.0249654
8.4  0.0239929
8.43  0.0230078
8.46  0.0220109
8.49  0.0210027
8.52  0.0199842
8.55  0.0189559
8.58  0.0179186
8.61  0.016873
8.64  0.0158198
8.67  0.0147598
8.7  0.0136937
8.73  0.0126221
8.76  0.0115457
8.79  0.0104654
8.82  0.00938183
8.85  0.00829565
8.88  0.0072076
8.91  0.00611837
8.94  0.00502867
8.97  0.0039392
9  0.00285066
9.03  0.00176373
9.06  0.000679096
9.09  -0.000402546
9.12  -0.00148052
9.15  -0.00255416
9.18  -0.00362277
9.21  -0.00468571
9.24  -0.00574231
9.27  -0.0067919
9.3  -0.00783384
9.33  -0.00886748
9.36  -0.00989219
9.39  -0.0109073
9.42  -0.0119122
9.45  -0.0129063
9.48  -0.013889
9.51  -0.0148596
9.54  -0.0158175
9.57  -0.0167622
9.6  -0.0176931
9.63  -0.0186095
9.66  -0.019511
9.69  -0.0203969
9.72  -0.0212668
9.75  -0.0221199
9.78  -0.022956
9.81  -0.0237743
9.84  -0.0245743
9.87  -0.0253532
9.9  -0.0261122
9.93  -0.0268509
9.96  -0.0275689
9.99  -0.0282659
10.02  -0.0289414
10.05  -0.0295951
10.08  -0.0302266
10.11  -0.0308356
10.14  -0.0314219
10.17  -0.031985
10.2  -0.0325247
10.23  -0.0330407
10.26  -0.0335328
10.29  -0.0340006
10.32  -0.034444
10.35  -0.0348628
10.38  -0.0352566
10.41  -0.0356254
10.44  -0.035969
10.47  -0.0362872
10.5  -0.0365798
10.53  -0.0368468
10.56  -0.037088
10.59  -0.0373033
10.62  -0.0374928
10.65  -0.0376562
10.68  -0.0377936
10.71  -0.037905
10.74  -0.0379902
10.77  -0.0380492
10.8  -0.038082
10.83  -0.0380886
10.86  -0.0380691
10.89  -0.0380236
10.92  -0.0379522
10.95  -0.0378551
10.98  -0.0377324
11.01  -0.0375843
11.04  -0.0374109
11.07  -0.0372125
11.1  -0.0369892
11.13  -0.0367414
11.16  -0.0364692
11.19  -0.0361729
11.22  -0.0358528
11.25  -0.0355092
11.28  -0.0351423
11.31  -0.0347525
11.34  -0.0343402
11.37  -0.0339056
11.4  -0.0334491
11.43  -0.0329711
11.46  -0.032472
11.49  -0.0319521
11.52  -0.0314118
11.55  -0.0308517
11.58  -0.030272
11.61  -0.0296732
11.64  -0.0290559
11.67  -0.0284203
11.7  -0.0277671
11.73  -0.0270967
11.76  -0.0264095
11.79  -0.0257061
11.82  -0.024987
11.85  -0.0242529
11.88  -0.0235049
11.91  -0.0227437
11.94  -0.0219697
11.97  -0.0211835
12  -0.0203857
12.03  -0.0195769
12.06  -0.0187576
12.09  -0.0179285
12.12  -0.0170901
12.15  -0.0162431
12.18  -0.0153879
12.21  -0.0145253
12.24  -0.0136558
12.27  -0.01278
12.3  -0.0118984
12.33  -0.0110118
12.36  -0.0101207
12.39  -0.00922565
12.42  -0.00832732
12.45  -0.00742627
12.48  -0.00652311
12.51  -0.00561844
12.54  -0.00471284
12.57  -0.00380691
12.6  -0.00290124
12.63  -0.00199641
12.66  -0.00109302
12.69  -0.000191636
12.72  0.000707152
12.75  0.00160277
12.78  0.00249465
12.81  0.00338221
12.84  0.0042649
12.87  0.00514215
12.9  0.00601341
12.93  0.00687813
12.96  0.00773576
12.99  0.00858576
13.02  0.0094276
13.05  0.0102607
13.08  0.0110847
13.11  0.0118989
13.14  0.0127028
13.17  0.013496
13.2  0.014278
13.23  0.0150483
13.26  0.0158063
13.29  0.0165517
13.32  0.0172839
13.35  0.0180026
13.38  0.0187072
13.41  0.0193973
13.44  0.0200725
13.47  0.0207325
13.5  0.0213767
13.53  0.0220048
13.56  0.0226164
13.59  0.0232111
13.62  0.0237886
13.65  0.0243486
13.68  0.0248895
13.71  0.0254112
13.74  0.0259142
13.77  0.0263982
13.8  0.0268628
13.83  0.0273078
13.86  0.0277331
13.89  0.0281384
13.92  0.0285235
13.95  0.0288882
13.98  0.0292323
14.01  0.0295557
14.04  0.0298582
14.07  0.0301398
14.1  0.0304001
14.13  0.0306393
14.16  0.030857
14.19  0.0310534
14.22  0.0312282
14.25  0.0313815
14.28  0.0315131
14.31  0.0316231
14.34  0.0317115
14.37  0.0317782
14.4  0.031823
14.43  0.0318459
14.46  0.031847
14.49  0.0318265
14.52  0.0317842
14.55  0.0317204
14.58  0.0316352
14.61  0.0315287
14.64  0.031401
14.67  0.0312522
14.7  0.0310826
14.73  0.0308924
14.76  0.0306816
14.79  0.0304506
14.82  0.0301994
14.85  0.0299285
14.88  0.0296379
14.91  0.029328
14.94  0.028999
14.97  0.0286513
15  0.028285
15.03  0.0279004
15.06  0.0274979
15.09  0.0270777
15.12  0.0266403
15.15  0.0261859
15.18  0.0257149
15.21  0.0252277
15.24  0.0247246
15.27  0.0242059
15.3  0.0236724
15.33  0.0231246
15.36  0.022563
15.39  0.021988
15.42  0.0214001
15.45  0.0207998
15.48  0.0201875
15.51  0.0195636
15.54  0.0189287
15.57  0.0182832
15.6  0.0176276
15.63  0.0169624
15.66  0.016288
15.69  0.015605
15.72  0.0149138
15.75  0.014215
15.78  0.0135089
15.81  0.0127962
15.84  0.0120774
15.87  0.0113528
15.9  0.0106231
15.93  0.00988869
15.96  0.00915013
15.99  0.0084079
16.02  0.00766252
16.05  0.00691447
16.08  0.00616427
16.11  0.00541242
16.14  0.0046594
16.17  0.00390574
16.2  0.00315191
16.23  0.00239843
16.26  0.00164577
16.29  0.000894442
16.32  0.000144926
16.35  -0.000602289
16.38  -0.00134672
16.41  -0.00208788
16.44  -0.0028253
16.47  -0.0035585
16.5  -0.00428702
16.53  -0.00501037
16.56  -0.00572812
16.59  -0.00643979
16.62  -0.00714493
16.65  -0.00784309
16.68  -0.00853385
16.71  -0.00921674
16.74  -0.00989136
16.77  -0.0105573
16.8  -0.011214
16.83  -0.0118613
16.86  -0.0124986
16.89  -0.0131255
16.92  -0.0137417
16.95  -0.0143468
16.98  -0.0149405
17.01  -0.0155222
17.04  -0.0160917
17.07  -0.0166487
17.1  -0.0171927
17.13  -0.0177235
17.16  -0.0182408
17.19  -0.0187441
17.22  -0.0192333
17.25  -0.019708
17.28  -0.0201679
17.31  -0.0206128
17.34  -0.0210424
17.37  -0.0214564
17.4  -0.0218547
17.43  -0.0222369
17.46  -0.0226029
17.49  -0.0229524
17.52  -0.0232853
17.55  -0.0236013
17.58  -0.0239004
17.61  -0.0241822
17.64  -0.0244468
17.67  -0.0246935
17.7  -0.0249225
17.73  -0.0251338
17.76  -0.0253273
17.79  -0.0255028
17.82  -0.0256605
17.85  -0.0258002
17.88  -0.0259218
17.91  -0.0260254
17.94  -0.0261109
17.97  -0.0261783
18  -0.0262276
18.03  -0.0262587
18.06  -0.0262716
18.09  -0.0262664
18.12  -0.0262432
18.15  -0.026202
18.18  -0.0261429
18.21  -0.026066
18.24  -0.0259715
18.27  -0.0258593
18.3  -0.0257298
18.33  -0.0255829
18.36  -0.0254189
18.39  -0.0252379
18.42  -0.02504
18.45  -0.0248256
18.48  -0.0245946
18.51  -0.0243473
18.54  -0.024084
18.57  -0.023805
18.6  -0.0235106
18.63  -0.023201
18.66  -0.0228765
18.69  -0.0225373
18.72  -0.0221837
18.75  -0.0218161
18.78  -0.0214348
18.81  -0.02104
18.84  -0.0206321
18.87  -0.0202114
18.9  -0.0197783
18.93  -0.019333
18.96  -0.0188761
18.99  -0.0184077
19.02  -0.0179283
19.05  -0.0174383
19.08  -0.016938
19.11  -0.0164278
19.14  -0.0159081
19.17  -0.0153792
19.2  -0.0148417
19.23  -0.0142957
19.26  -0.0137419
19.29  -0.0131805
19.32  -0.012612
19.35  -0.0120367
19.38  -0.0114552
19.41  -0.0108677
19.44  -0.0102748
19.47  -0.00967683
19.5  -0.0090742
19.53  -0.00846734
19.56  -0.00785668
19.59  -0.00724262
19.62  -0.00662561
19.65  -0.00600604
19.68  -0.00538435
19.71  -0.00476096
19.74  -0.00413629
19.77  -0.00351074
19.8  -0.00288475
19.83  -0.00225873
19.86  -0.00163309
19.89  -0.00100825
19.92  -0.000384618
19.95  0.000237398
19.98  0.000857391
20.01  0.00147496
20.04  0.00208969
20.07  0.0027012
20.1  0.00330908
20.13  0.00391295
20.16  0.00451242
20.19  0.00510709
20.22  0.0056966
20.25  0.00628057
20.28  0.00685862
20.31  0.00743039
20.34  0.00799551
20.37  0.00855363
20.4  0.00910439
20.43  0.00964746
20.46  0.0101825
20.49  0.0107091
20.52  0.0112271
20.55  0.011736
20.58  0.0122356
20.61  0.0127255
20.64  0.0132055
20.67  0.0136752
20.7  0.0141344
20.73  0.0145828
20.76  0.0150201
20.79  0.015446
20.82  0.0158603
20.85  0.0162628
20.88  0.0166531
20.91  0.0170312
20.94  0.0173967
20.97  0.0177494
21  0.0180891
21.03  0.0184157
21.06  0.0187289
21.09  0.0190286
21.12  0.0193146
21.15  0.0195867
21.18  0.0198449
21.21  0.0200888
21.24  0.0203185
21.27  0.0205338
21.3  0.0207346
21.33  0.0209208
21.36  0.0210923
21.39  0.021249
21.42  0.0213909
21.45  0.0215179
21.48  0.0216299
21.51  0.0217269
21.54  0.021809
21.57  0.021876
21.6  0.021928
21.63  0.0219648
21.66  0.0219865
21.69  0.0219931
21.72  0.0219847
21.75  0.0219613
21.78  0.0219229
21.81  0.0218697
21.84  0.0218017
21.87  0.021719
21.9  0.0216218
21.93  0.0215101
21.96  0.0213841
21.99  0.0212439
22.02  0.0210897
22.05  0.0209216
22.08  0.0207397
22.11  0.0205443
22.14  0.0203356
22.17  0.0201137
22.2  0.0198788
22.23  0.0196311
22.26  0.0193709
22.29  0.0190983


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_rcsf_16.dat <==
0  0.0543819
0.03  0.0543625
0.06  0.0543042
0.09  0.0542072
0.12  0.0540718
0.15  0.0538982
0.18  0.0536868
0.21  0.0534378
0.24  0.0531518
0.27  0.0528289
0.3  0.0524698
0.33  0.0520748
0.36  0.0516445
0.39  0.0511793
0.42  0.0506798
0.45  0.0501464
0.48  0.04958
0.51  0.0489809
0.54  0.0483499
0.57  0.0476877
0.6  0.0469948
0.63  0.046272
0.66  0.0455201
0.69  0.0447397
0.72  0.0439315
0.75  0.0430965
0.78  0.0422353
0.81  0.0413488
0.84  0.0404377
0.87  0.0395029
0.9  0.0385453
0.93  0.0375656
0.96  0.0365648
0.99  0.0355437
1.02  0.0345032
1.05  0.0334441
1.08  0.0323674
1.11  0.0312739
1.14  0.0301646
1.17  0.0290403
1.2  0.027902
1.23  0.0267505
1.26  0.0255867
1.29  0.0244117
1.32  0.0232262
1.35  0.0220312
1.38  0.0208275
1.41  0.0196162
1.44  0.018398
1.47  0.0171739
1.5  0.0159447
1.53  0.0147113
1.56  0.0134747
1.59  0.0122356
1.62  0.010995
1.65  0.0097536
1.68  0.00851238
1.71  0.00727214
1.74  0.0060337
1.77  0.00479788
1.8  0.0035655
1.83  0.00233736
1.86  0.00111425
1.89  -0.000103042
1.92  -0.00131376
1.95  -0.00251712
1.98  -0.0037124
2.01  -0.00489884
2.04  -0.00607572
2.07  -0.00724232
2.1  -0.00839795
2.13  -0.0095419
2.16  -0.0106735
2.19  -0.0117921
2.22  -0.012897
2.25  -0.0139875
2.28  -0.0150632
2.31  -0.0161232
2.34  -0.0171671
2.37  -0.0181942
2.4  -0.019204
2.43  -0.0201958
2.46  -0.0211692
2.49  -0.0221236
2.52  -0.0230584
2.55  -0.0239732
2.58  -0.0248675
2.61  -0.0257407
2.64  -0.0265924
2.67  -0.0274222
2.7  -0.0282296
2.73  -0.0290142
2.76  -0.0297755
2.79  -0.0305132
2.82  -0.0312269
2.85  -0.0319163
2.88  -0.0325809
2.91  -0.0332205
2.94  -0.0338347
2.97  -0.0344232
3  -0.0349857
3.03  -0.0355221
3.06  -0.0360319
3.09  -0.036515
3.12  -0.0369712
3.15  -0.0374003
3.18  -0.037802
3.21  -0.0381763
3.24  -0.0385227
3.27  -0.0388412
3.3  -0.0391316
3.33  -0.0393939
3.36  -0.0396279
3.39  -0.0398335
3.42  -0.0400109
3.45  -0.0401598
3.48  -0.0402804
3.51  -0.040372
3.54  -0.0404343
3.57  -0.0404674
3.6  -0.0404713
3.63  -0.0404462
3.66  -0.0403922
3.69  -0.0403093
3.72  -0.0401979
3.75  -0.040058
3.78  -0.0398899
3.81  -0.0396937
3.84  -0.0394698
3.87  -0.0392184
3.9  -0.0389397
3.93  -0.038634
3.96  -0.0383015
3.99  -0.0379426
4.02  -0.0375576
4.05  -0.0371468
4.08  -0.0367107
4.11  -0.0362498
4.14  -0.0357643
4.17  -0.0352549
4.2  -0.0347219
4.23  -0.0341658
4.26  -0.0335869
4.29  -0.0329858
4.32  -0.032363
4.35  -0.031719
4.38  -0.0310545
4.41  -0.0303699
4.44  -0.029666
4.47  -0.0289433
4.5  -0.0282023
4.53  -0.0274439
4.56  -0.0266685
4.59  -0.0258768
4.62  -0.0250695
4.65  -0.0242472
4.68  -0.0234107
4.71  -0.0225606
4.74  -0.0216976
4.77  -0.0208223
4.8  -0.0199355
4.83  -0.0190378
4.86  -0.01813
4.89  -0.0172128
4.92  -0.0162869
4.95  -0.015353
4.98  -0.0144117
5.01  -0.0134639
5.04  -0.0125102
5.07  -0.0115513
5.1  -0.0105879
5.13  -0.00962077
5.16  -0.00865059
5.19  -0.00767805
5.22  -0.00670384
5.25  -0.00572867
5.28  -0.00475322
5.31  -0.00377816
5.34  -0.00280418
5.37  -0.00183195
5.4  -0.000862128
5.43  0.000104624
5.46  0.00106766
5.49  0.00202633
5.52  0.00298
5.55  0.00392805
5.58  0.00486986
5.61  0.00580482
5.64  0.00673232
5.67  0.00765178
5.7  0.00856263
5.73  0.00946427
5.76  0.0103562
5.79  0.0112377
5.82  0.0121085
5.85  0.0129678
5.88  0.0138153
5.91  0.0146503
5.94  0.0154725
5.97  0.0162812
6  0.0170761
6.03  0.0178567
6.06  0.0186225
6.09  0.019373
6.12  0.020108
6.15  0.0208268
6.18  0.0215292
6.21  0.0222147
6.24  0.022883
6.27  0.0235337
6.3  0.0241664
6.33  0.0247808
6.36  0.0253766
6.39  0.0259534
6.42  0.0265109
6.45  0.0270489
6.48  0.0275671
6.51  0.0280652
6.54  0.0285429
6.57  0.0290001
6.6  0.0294364
6.63  0.0298518
6.66  0.0302459
6.69  0.0306186
6.72  0.0309697
6.75  0.0312991
6.78  0.0316066
6.81  0.0318921
6.84  0.0321555
6.87  0.0323966
6.9  0.0326153
6.93  0.0328113
6.96  0.0329848
6.99  0.0331356
7.02  0.0332636
7.05  0.0333689
7.08  0.0334509
7.11  0.0335093
7.14  0.0335441
7.17  0.0335554
7.2  0.0335432
7.23  0.0335077
7.26  0.0334489
7.29  0.0333669
7.32  0.0332619
7.35  0.033134
7.38  0.0329835
7.41  0.0328105
7.44  0.0326151
7.47  0.0323977
7.5  0.0321585
7.53  0.0318975
7.56  0.0316153
7.59  0.0313119
7.62  0.0309878
7.65  0.0306432
7.68  0.0302785
7.71  0.0298939
7.74  0.0294898
7.77  0.0290662
7.8  0.0286236
7.83  0.0281624
7.86  0.027683
7.89  0.0271859
7.92  0.0266715
7.95  0.0261403
7.98  0.0255927
8.01  0.0250292
8.04  0.0244503
8.07  0.0238565
8.1  0.0232483
8.13  0.0226263
8.16  0.0219909
8.19  0.0213427
8.22  0.0206822
8.25  0.02001
8.28  0.0193266
8.31  0.0186326
8.34  0.0179285
8.37  0.0172149
8.4  0.0164923
8.43  0.0157614
8.46  0.0150228
8.49  0.0142769
8.52  0.0135243
8.55  0.0127657
8.58  0.0120017
8.61  0.0112327
8.64  0.0104593
8.67  0.00968225
8.7  0.00890199
8.73  0.00811911
8.76  0.00733418
8.79  0.00654778
8.82  0.00576047
8.85  0.00497279
8.88  0.00418532
8.91  0.00339859
8.94  0.00261316
8.97  0.00182957
9  0.00104834
9.03  0.000270013
9.06  -0.00050489
9.09  -0.00127585
9.12  -0.00204236
9.15  -0.00280392
9.18  -0.00356002
9.21  -0.00431017
9.24  -0.0050539
9.27  -0.00579073
9.3  -0.00652019
9.33  -0.00724182
9.36  -0.00795517
9.39  -0.0086598
9.42  -0.00935527
9.45  -0.0100412
9.48  -0.010717
9.51  -0.0113825
9.54  -0.0120372
9.57  -0.0126806
9.6  -0.0133125
9.63  -0.0139324
9.66  -0.01454
9.69  -0.0151349
9.72  -0.0157168
9.75  -0.0162854
9.78  -0.0168403
9.81  -0.0173811
9.84  -0.0179077
9.87  -0.0184197
9.9  -0.0189169
9.93  -0.0193989
9.96  -0.0198654
9.99  -0.0203164
10.02  -0.0207514
10.05  -0.0211702
10.08  -0.0215728
10.11  -0.0219587
10.14  -0.0223279
10.17  -0.0226802
10.2  -0.0230153
10.23  -0.0233332
10.26  -0.0236336
10.29  -0.0239164
10.32  -0.0241815
10.35  -0.0244288
10.38  -0.0246582
10.41  -0.0248695
10.44  -0.0250626
10.47  -0.0252375
10.5  -0.025394
10.53  -0.0255321
10.56  -0.0256518
10.59  -0.025753
10.62  -0.0258358
10.65  -0.0258997
10.68  -0.0259447
10.71  -0.0259707
10.74  -0.0259778
10.77  -0.025966
10.8  -0.0259355
10.83  -0.0258863
10.86  -0.0258185
10.89  -0.0257323
10.92  -0.0256277
10.95  -0.0255049
10.98  -0.0253641
11.01  -0.0252054
11.04  -0.025029
11.07  -0.0248351
11.1  -0.0246239
11.13  -0.0243956
11.16  -0.0241505
11.19  -0.0238887
11.22  -0.0236106
11.25  -0.0233164
11.28  -0.0230062
11.31  -0.0226804
11.34  -0.0223391
11.37  -0.0219827
11.4  -0.0216116
11.43  -0.021226
11.46  -0.0208263
11.49  -0.0204129
11.52  -0.0199861
11.55  -0.0195463
11.58  -0.0190939
11.61  -0.0186293
11.64  -0.0181529
11.67  -0.0176651
11.7  -0.0171662
11.73  -0.0166568
11.76  -0.0161372
11.79  -0.0156078
11.82  -0.0150692
11.85  -0.0145216
11.88  -0.0139657
11.91  -0.0134018
11.94  -0.0128303
11.97  -0.0122517
12  -0.0116666
12.03  -0.0110752
12.06  -0.0104781
12.09  -0.00987574
12.12  -0.00926858
12.15  -0.00865708
12.18  -0.00804168
12.21  -0.00742286
12.24  -0.00680106
12.27  -0.00617676
12.3  -0.00555039
12.33  -0.00492243
12.36  -0.00429331
12.39  -0.0036635
12.42  -0.00303343
12.45  -0.00240357
12.48  -0.00177434
12.51  -0.00114618
12.54  -0.000519545
12.57  0.000105148
12.6  0.000727468
12.63  0.00134699
12.66  0.0019633
12.69  0.00257597
12.72  0.0031846
12.75  0.00378879
12.78  0.00438813
12.81  0.00498223
12.84  0.0055707
12.87  0.00615317
12.9  0.00672925
12.93  0.00729857
12.96  0.00786078
12.99  0.00841551
13.02  0.00896242
13.05  0.00950116
13.08  0.0100314
13.11  0.0105528
13.14  0.0110651
13.17  0.0115678
13.2  0.0120609
13.23  0.0125438
13.26  0.0130164
13.29  0.0134783
13.32  0.0139294
13.35  0.0143692
13.38  0.0147976
13.41  0.0152143
13.44  0.0156191
13.47  0.0160118
13.5  0.016392
13.53  0.0167597
13.56  0.0171146
13.59  0.0174564
13.62  0.0177851
13.65  0.0181005
13.68  0.0184023
13.71  0.0186905
13.74  0.0189648
13.77  0.0192252
13.8  0.0194715
13.83  0.0197036
13.86  0.0199213
13.89  0.0201247
13.92  0.0203136
13.95  0.0204878
13.98  0.0206475
14.01  0.0207923
14.04  0.0209223
14.07  0.0210374
14.1  0.0211376
14.13  0.0212228
14.16  0.0212932
14.19  0.0213482
14.22  0.0213879
14.25  0.0214123
14.28  0.0214214
14.31  0.0214153
14.34  0.021394
14.37  0.0213576
14.4  0.0213062
14.43  0.0212398
14.46  0.0211586
14.49  0.0210627
14.52  0.0209522
14.55  0.0208273
14.58  0.020688
14.61  0.0205346
14.64  0.0203672
14.67  0.0201859
14.7  0.019991
14.73  0.0197827
14.76  0.0195611
14.79  0.0193265
14.82  0.019079
14.85  0.0188189
14.88  0.0185463
14.91  0.0182614
14.94  0.0179646
14.97  0.017656
15  0.0173359
15.03  0.0170047
15.06  0.0166626
15.09  0.0163099
15.12  0.0159469
15.15  0.0155739
15.18  0.0151913
15.21  0.0147993
15.24  0.0143983
15.27  0.0139886
15.3  0.0135706
15.33  0.0131446
15.36  0.0127109
15.39  0.0122698
15.42  0.0118219
15.45  0.0113673
15.48  0.0109064
15.51  0.0104397
15.54  0.00996749
15.57  0.00949009
15.6  0.00900791
15.63  0.0085213
15.66  0.00803064
15.69  0.0075363
15.72  0.00703865
15.75  0.00653806
15.78  0.00603491
15.81  0.00552956
15.84  0.0050224
15.87  0.00451377
15.9  0.00400407
15.93  0.00349365
15.96  0.00298288
15.99  0.00247213
16.02  0.00196176
16.05  0.00145212
16.08  0.000943579
16.11  0.00043649
16.14  -6.87957e-05
16.17  -0.00057193
16.2  -0.00107257
16.23  -0.00157036
16.26  -0.00206499
16.29  -0.0025561
16.32  -0.00304337
16.35  -0.00352647
16.38  -0.00400509
16.41  -0.00447891
16.44  -0.00494761
16.47  -0.0054109
16.5  -0.00586846
16.53  -0.00632002
16.56  -0.00676527
16.59  -0.00720393
16.62  -0.00763573
16.65  -0.0080604
16.68  -0.00847766
16.71  -0.00888726
16.74  -0.00928895
16.77  -0.00968248
16.8  -0.0100676
16.83  -0.0104441
16.86  -0.0108118
16.89  -0.0111703
16.92  -0.0115196
16.95  -0.0118594
16.98  -0.0121895
17.01  -0.0125097
17.04  -0.0128199
17.07  -0.0131198
17.1  -0.0134094
17.13  -0.0136884
17.16  -0.0139566
17.19  -0.014214
17.22  -0.0144604
17.25  -0.0146957
17.28  -0.0149197
17.31  -0.0151324
17.34  -0.0153337
17.37  -0.0155233
17.4  -0.0157014
17.43  -0.0158677
17.46  -0.0160222
17.49  -0.0161648
17.52  -0.0162956
17.55  -0.0164143
17.58  -0.016521
17.61  -0.0166155
17.64  -0.016698
17.67  -0.0167683
17.7  -0.0168266
17.73  -0.0168725
17.76  -0.0169061
17.79  -0.0169273
17.82  -0.0169362
17.85  -0.0169327
17.88  -0.016917
17.91  -0.0168892
17.94  -0.0168492
17.97  -0.0167971
18  -0.016733
18.03  -0.0166571
18.06  -0.0165694
18.09  -0.0164699
18.12  -0.0163589
18.15  -0.0162365
18.18  -0.0161027
18.21  -0.0159578
18.24  -0.0158018
18.27  -0.0156349
18.3  -0.0154573
18.33  -0.0152691
18.36  -0.0150706
18.39  -0.0148617
18.42  -0.0146428
18.45  -0.0144139
18.48  -0.0141754
18.51  -0.0139273
18.54  -0.01367
18.57  -0.0134037
18.6  -0.0131285
18.63  -0.0128447
18.66  -0.0125526
18.69  -0.0122525
18.72  -0.0119444
18.75  -0.0116288
18.78  -0.0113059
18.81  -0.0109759
18.84  -0.0106392
18.87  -0.0102959
18.9  -0.00994641
18.93  -0.00959096
18.96  -0.00922984
18.99  -0.00886334
19.02  -0.00849175
19.05  -0.00811535
19.08  -0.00773445
19.11  -0.00734934
19.14  -0.00696031
19.17  -0.00656766
19.2  -0.00617169
19.23  -0.00577271
19.26  -0.00537101
19.29  -0.0049669
19.32  -0.00456067
19.35  -0.00415263
19.38  -0.00374308
19.41  -0.00333231
19.44  -0.00292064
19.47  -0.00250836
19.5  -0.00209576
19.53  -0.00168314
19.56  -0.0012708
19.59  -0.000859034
19.62  -0.000448128
19.65  -3.83717e-05
19.68  0.000369947
19.71  0.000776545
19.74  0.00118114
19.77  0.00158345
19.8  0.00198321
19.83  0.00238014
19.86  0.00277397
19.89  0.00316444
19.92  0.00355129
19.95  0.00393425
19.98  0.00431309
20.01  0.00468753
20.04  0.00505735
20.07  0.0054223
20.1  0.00578214
20.13  0.00613665
20.16  0.00648559
20.19  0.00682875
20.22  0.0071659
20.25  0.00749684
20.28  0.00782136
20.31  0.00813926
20.34  0.00845035
20.37  0.00875443
20.4  0.00905132
20.43  0.00934084
20.46  0.00962282
20.49  0.00989709
20.52  0.0101635
20.55  0.0104219
20.58  0.0106721
20.61  0.0109139
20.64  0.0111474
20.67  0.0113722
20.7  0.0115884
20.73  0.0117957
20.76  0.011994
20.79  0.0121834
20.82  0.0123636
20.85  0.0125345
20.88  0.0126962
20.91  0.0128484
20.94  0.0129912
20.97  0.0131244
21  0.0132481
21.03  0.0133621
21.06  0.0134664
21.09  0.0135609
21.12  0.0136456
21.15  0.0137205
21.18  0.0137856
21.21  0.0138408
21.24  0.0138861
21.27  0.0139214
21.3  0.0139466
21.33  0.0139618
21.36  0.013967
21.39  0.0139622
21.42  0.0139475
21.45  0.0139229
21.48  0.0138885
21.51  0.0138443
21.54  0.0137903
21.57  0.0137268
21.6  0.0136536
21.63  0.013571
21.66  0.0134791
21.69  0.0133778
21.72  0.0132674
21.75  0.0131479
21.78  0.0130194
21.81  0.0128822
21.84  0.0127363
21.87  0.0125818
21.9  0.0124189
21.93  0.0122477
21.96  0.0120684
21.99  0.011881
22.02  0.0116858
22.05  0.011483
22.08  0.0112726
22.11  0.0110549
22.14  0.0108301
22.17  0.0105984
22.2  0.0103599
22.23  0.0101149
22.26  0.00986356
22.29  0.0096061
22.32  0.00934273
22.35  0.00907367
22.38  0.00879913
22.41  0.00851934
22.44  0.00823451
22.47  0.00794489
22.5  0.0076507
22.53  0.00735216
22.56  0.00704952
22.59  0.00674302
22.62  0.00643288
22.65  0.00611935
22.68  0.00580267
22.71  0.00548308
22.74  0.00516083
22.77  0.00483615
22.8  0.00450929
22.83  0.0041805
22.86  0.00385002
22.89  0.0035181
22.92  0.00318497
22.95  0.00285089
22.98  0.00251609
23.01  0.00218082
23.04  0.00184532
23.07  0.00150983
23.1  0.0011746
23.13  0.000839851
23.16  0.00050583
23.19  0.000172769
23.22  -0.000159099
23.25  -0.000489542
23.28  -0.000818332
23.31  -0.00114524
23.34  -0.00147005
23.37  -0.00179253
23.4  -0.00211246
23.43  -0.00242964
23.46  -0.00274384
23.49  -0.00305486
23.52  -0.00336248
23.55  -0.00366652
23.58  -0.00396676
23.61  -0.00426301
23.64  -0.00455507
23.67  -0.00484276
23.7  -0.0051259
23.73  -0.0054043
23.76  -0.00567778
23.79  -0.00594617
23.82  -0.00620931
23.85  -0.00646702
23.88  -0.00671915
23.91  -0.00696555
23.94  -0.00720606
23.97  -0.00744053
24  -0.00766883
24.03  -0.00789082
24.06  -0.00810636
24.09  -0.00831533
24.12  -0.00851761
24.15  -0.00871308
24.18  -0.00890164
24.21  -0.00908316
24.24  -0.00925756
24.27  -0.00942473
24.3  -0.00958459
24.33  -0.00973705
24.36  -0.00988203
24.39  -0.0100195
24.42  -0.0101493
24.45  -0.0102714
24.48  -0.0103857
24.51  -0.0104923
24.54  -0.010591
24.57  -0.0106819
24.6  -0.0107648
24.63  -0.0108397
24.66  -0.0109067
24.69  -0.0109656
24.72  -0.0110165
24.75  -0.0110593
24.78  -0.0110941
24.81  -0.0111207
24.84  -0.0111392
24.87  -0.0111495
24.9  -0.0111517
24.93  -0.0111458
24.96  -0.0111319
24.99  -0.0111099
25.02  -0.01108
25.05  -0.0110421
25.08  -0.0109963
25.11  -0.0109428
25.14  -0.0108815
25.17  -0.0108126
25.2  -0.010736
25.23  -0.0106519
25.26  -0.0105604
25.29  -0.0104616
25.32  -0.0103556
25.35  -0.0102424
25.38  -0.0101222
25.41  -0.00999506
25.44  -0.00986114
25.47  -0.00972051
25.5  -0.00957328
25.53  -0.0094196
25.56  -0.0092596
25.59  -0.00909341
25.62  -0.00892119
25.65  -0.00874308
25.68  -0.00855924
25.71  -0.00836981
25.74  -0.00817497
25.77  -0.00797487
25.8  -0.00776967
25.83  -0.00755956
25.86  -0.00734469
25.89  -0.00712525
25.92  -0.00690141
25.95  -0.00667335
25.98  -0.00644125
26.01  -0.0062053
26.04  -0.00596568
26.07  -0.00572259
26.1  -0.0054762
26.13  -0.00522672
26.16  -0.00497434
26.19  -0.00471924
26.22  -0.00446163
26.25  -0.0042017
26.28  -0.00393964
26.31  -0.00367566
26.34  -0.00340995
26.37  -0.00314272


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_rcsf_32.dat <==
0  0.0613225
0.03  0.0612997
0.06  0.0612314
0.09  0.0611181
0.12  0.0609599
0.15  0.0607574
0.18  0.0605109
0.21  0.0602208
0.24  0.0598877
0.27  0.0595121
0.3  0.0590945
0.33  0.0586354
0.36  0.0581355
0.39  0.0575955
0.42  0.0570158
0.45  0.0563974
0.48  0.0557408
0.51  0.0550468
0.54  0.0543161
0.57  0.0535495
0.6  0.0527478
0.63  0.0519118
0.66  0.0510424
0.69  0.0501404
0.72  0.0492066
0.75  0.0482419
0.78  0.0472472
0.81  0.0462235
0.84  0.0451716
0.87  0.0440924
0.9  0.0429868
0.93  0.0418559
0.96  0.0407005
0.99  0.0395216
1.02  0.0383202
1.05  0.0370971
1.08  0.0358534
1.11  0.03459
1.14  0.0333078
1.17  0.032008
1.2  0.0306913
1.23  0.0293588
1.26  0.0280114
1.29  0.0266502
1.32  0.025276
1.35  0.0238898
1.38  0.0224926
1.41  0.0210854
1.44  0.0196691
1.47  0.0182446
1.5  0.0168129
1.53  0.0153749
1.56  0.0139316
1.59  0.012484
1.62  0.0110329
1.65  0.00957932
1.68  0.00812414
1.71  0.00666831
1.74  0.00521274
1.77  0.00375834
1.8  0.00230604
1.83  0.000856741
1.86  -0.000588659
1.89  -0.00202926
1.92  -0.00346416
1.95  -0.00489249
1.98  -0.00631334
2.01  -0.00772584
2.04  -0.00912912
2.07  -0.0105223
2.1  -0.0119045
2.13  -0.013275
2.16  -0.0146327
2.19  -0.015977
2.22  -0.0173069
2.25  -0.0186216
2.28  -0.0199204
2.31  -0.0212023
2.34  -0.0224666
2.37  -0.0237125
2.4  -0.0249392
2.43  -0.0261459
2.46  -0.0273319
2.49  -0.0284963
2.52  -0.0296386
2.55  -0.0307578
2.58  -0.0318534
2.61  -0.0329245
2.64  -0.0339706
2.67  -0.0349909
2.7  -0.0359848
2.73  -0.0369516
2.76  -0.0378907
2.79  -0.0388016
2.82  -0.0396835
2.85  -0.040536
2.88  -0.0413585
2.91  -0.0421504
2.94  -0.0429113
2.97  -0.0436406
3  -0.0443379
3.03  -0.0450028
3.06  -0.0456349
3.09  -0.0462337
3.12  -0.0467989
3.15  -0.0473301
3.18  -0.0478272
3.21  -0.0482896
3.24  -0.0487173
3.27  -0.04911
3.3  -0.0494674
3.33  -0.0497894
3.36  -0.0500758
3.39  -0.0503266
3.42  -0.0505416
3.45  -0.0507208
3.48  -0.0508641
3.51  -0.0509719
3.54  -0.0510443
3.57  -0.0510813
3.6  -0.0510831
3.63  -0.0510497
3.66  -0.0509812
3.69  -0.0508778
3.72  -0.0507397
3.75  -0.0505671
3.78  -0.0503602
3.81  -0.0501194
3.84  -0.0498449
3.87  -0.0495369
3.9  -0.049196
3.93  -0.0488223
3.96  -0.0484163
3.99  -0.0479784
4.02  -0.047509
4.05  -0.0470085
4.08  -0.0464774
4.11  -0.0459162
4.14  -0.0453253
4.17  -0.0447054
4.2  -0.044057
4.23  -0.0433805
4.26  -0.0426767
4.29  -0.0419462
4.32  -0.0411896
4.35  -0.0404076
4.38  -0.0396009
4.41  -0.03877
4.44  -0.0379157
4.47  -0.0370385
4.5  -0.0361393
4.53  -0.0352188
4.56  -0.0342775
4.59  -0.0333163
4.62  -0.0323359
4.65  -0.0313369
4.68  -0.0303203
4.71  -0.0292867
4.74  -0.0282369
4.77  -0.0271716
4.8  -0.0260917
4.83  -0.0249979
4.86  -0.0238909
4.89  -0.0227717
4.92  -0.0216409
4.95  -0.0204993
4.98  -0.0193478
5.01  -0.0181871
5.04  -0.0170181
5.07  -0.0158414
5.1  -0.014658
5.13  -0.0134685
5.16  -0.0122739
5.19  -0.0110748
5.22  -0.00987212
5.25  -0.00866656
5.28  -0.00745893
5.31  -0.00625002
5.34  -0.00504058
5.37  -0.00383141
5.4  -0.00262327
5.43  -0.00141692
5.46  -0.000213124
5.49  0.000987354
5.52  0.00218376
5.55  0.00337535
5.58  0.00456138
5.61  0.0057411
5.64  0.00691378
5.67  0.0080787
5.7  0.00923511
5.73  0.0103823
5.76  0.0115196
5.79  0.0126462
5.82  0.0137615
5.85  0.0148648
5.88  0.0159553
5.91  0.0170325
5.94  0.0180955
5.97  0.0191438
6  0.0201767
6.03  0.0211936
6.06  0.0221937
6.09  0.0231765
6.12  0.0241414
6.15  0.0250877
6.18  0.0260148
6.21  0.0269221
6.24  0.0278091
6.27  0.0286752
6.3  0.0295197
6.33  0.0303423
6.36  0.0311424
6.39  0.0319193
6.42  0.0326727
6.45  0.0334021
6.48  0.0341069
6.51  0.0347868
6.54  0.0354413
6.57  0.0360699
6.6  0.0366724
6.63  0.0372482
6.66  0.0377971
6.69  0.0383186
6.72  0.0388126
6.75  0.0392786
6.78  0.0397164
6.81  0.0401258
6.84  0.0405065
6.87  0.0408583
6.9  0.041181
6.93  0.0414745
6.96  0.0417385
6.99  0.0419731
7.02  0.0421781
7.05  0.0423535
7.08  0.0424991
7.11  0.042615
7.14  0.0427013
7.17  0.042758
7.2  0.0427852
7.23  0.0427831
7.26  0.0427516
7.29  0.0426909
7.32  0.0426011
7.35  0.0424825
7.38  0.0423352
7.41  0.0421593
7.44  0.0419553
7.47  0.0417231
7.5  0.0414633
7.53  0.0411759
7.56  0.0408614
7.59  0.0405201
7.62  0.0401523
7.65  0.0397584
7.68  0.0393388
7.71  0.0388938
7.74  0.0384239
7.77  0.0379296
7.8  0.0374112
7.83  0.0368693
7.86  0.0363042
7.89  0.0357165
7.92  0.0351067
7.95  0.0344753
7.98  0.0338227
8.01  0.0331495
8.04  0.0324563
8.07  0.0317436
8.1  0.031012
8.13  0.0302619
8.16  0.0294941
8.19  0.0287091
8.22  0.0279074
8.25  0.0270897
8.28  0.0262567
8.31  0.0254088
8.34  0.0245468
8.37  0.0236712
8.4  0.0227827
8.43  0.021882
8.46  0.0209697
8.49  0.0200464
8.52  0.0191127
8.55  0.0181694
8.58  0.0172171
8.61  0.0162565
8.64  0.0152882
8.67  0.0143129
8.7  0.0133312
8.73  0.0123439
8.76  0.0113515
8.79  0.0103549
8.82  0.00935451
8.85  0.00835118
8.88  0.00734552
8.91  0.0063382
8.94  0.0053299
8.97  0.00432127
9  0.00331298
9.03  0.00230569
9.06  0.00130007
9.09  0.000296756
9.12  -0.000703586
9.15  -0.00170031
9.18  -0.00269277
9.21  -0.00368033
9.24  -0.00466235
9.27  -0.00563819
9.3  -0.00660724
9.33  -0.00756886
9.36  -0.00852245
9.39  -0.0094674
9.42  -0.0104031
9.45  -0.0113289
9.48  -0.0122444
9.51  -0.0131488
9.54  -0.0140416
9.57  -0.0149222
9.6  -0.0157902
9.63  -0.0166449
9.66  -0.0174857
9.69  -0.0183123
9.72  -0.019124
9.75  -0.0199203
9.78  -0.0207007
9.81  -0.0214648
9.84  -0.0222121
9.87  -0.022942
9.9  -0.0236542
9.93  -0.0243481
9.96  -0.0250234
9.99  -0.0256797
10.02  -0.0263165
10.05  -0.0269334
10.08  -0.0275301
10.11  -0.0281062
10.14  -0.0286613
10.17  -0.0291951
10.2  -0.0297073
10.23  -0.0301975
10.26  -0.0306655
10.29  -0.0311111
10.32  -0.0315339
10.35  -0.0319336
10.38  -0.0323102
10.41  -0.0326634
10.44  -0.0329929
10.47  -0.0332986
10.5  -0.0335804
10.53  -0.0338381
10.56  -0.0340716
10.59  -0.0342809
10.62  -0.0344657
10.65  -0.0346261
10.68  -0.034762
10.71  -0.0348734
10.74  -0.0349603
10.77  -0.0350228
10.8  -0.0350611
10.83  -0.0350752
10.86  -0.0350651
10.89  -0.0350308
10.92  -0.0349726
10.95  -0.0348904
10.98  -0.0347845
11.01  -0.034655
11.04  -0.034502
11.07  -0.0343258
11.1  -0.0341265
11.13  -0.0339044
11.16  -0.0336596
11.19  -0.0333926
11.22  -0.0331034
11.25  -0.0327924
11.28  -0.0324599
11.31  -0.0321061
11.34  -0.0317315
11.37  -0.0313363
11.4  -0.0309208
11.43  -0.0304855
11.46  -0.0300308
11.49  -0.0295569
11.52  -0.0290645
11.55  -0.0285538
11.58  -0.0280252
11.61  -0.0274793
11.64  -0.0269164
11.67  -0.0263369
11.7  -0.0257414
11.73  -0.0251302
11.76  -0.024504
11.79  -0.023863
11.82  -0.0232079
11.85  -0.0225391
11.88  -0.0218571
11.91  -0.0211625
11.94  -0.0204557
11.97  -0.0197372
12  -0.0190077
12.03  -0.0182675
12.06  -0.0175173
12.09  -0.0167576
12.12  -0.0159888
12.15  -0.0152117
12.18  -0.0144266
12.21  -0.0136343
12.24  -0.0128351
12.27  -0.0120297
12.3  -0.0112186
12.33  -0.0104023
12.36  -0.00958152
12.39  -0.00875671
12.42  -0.00792843
12.45  -0.00709726
12.48  -0.00626374
12.51  -0.00542843
12.54  -0.0045919
12.57  -0.00375469
12.6  -0.00291736
12.63  -0.00208045
12.66  -0.00124453
12.69  -0.00041014
12.72  0.00042218
12.75  0.00125188
12.78  0.00207843
12.81  0.00290128
12.84  0.00371991
12.87  0.00453378
12.9  0.00534237
12.93  0.00614515
12.96  0.00694161
12.99  0.00773124
13.02  0.00851352
13.05  0.00928796
13.08  0.0100541
13.11  0.0108113
13.14  0.0115593
13.17  0.0122975
13.2  0.0130254
13.23  0.0137425
13.26  0.0144485
13.29  0.0151428
13.32  0.0158251
13.35  0.0164949
13.38  0.0171517
13.41  0.0177952
13.44  0.0184249
13.47  0.0190404
13.5  0.0196414
13.53  0.0202275
13.56  0.0207983
13.59  0.0213535
13.62  0.0218927
13.65  0.0224155
13.68  0.0229218
13.71  0.023411
13.74  0.023883
13.77  0.0243375
13.8  0.0247742
13.83  0.0251928
13.86  0.025593
13.89  0.0259748
13.92  0.0263377
13.95  0.0266817
13.98  0.0270065
14.01  0.027312
14.04  0.0275979
14.07  0.0278643
14.1  0.0281108
14.13  0.0283374
14.16  0.028544
14.19  0.0287305
14.22  0.0288968
14.25  0.0290429
14.28  0.0291688
14.31  0.0292743
14.34  0.0293595
14.37  0.0294244
14.4  0.0294691
14.43  0.0294937
14.46  0.029498
14.49  0.0294823
14.52  0.0294466
14.55  0.029391
14.58  0.0293156
14.61  0.0292204
14.64  0.0291057
14.67  0.0289716
14.7  0.0288182
14.73  0.0286457
14.76  0.0284543
14.79  0.0282442
14.82  0.0280156
14.85  0.0277687
14.88  0.0275037
14.91  0.027221
14.94  0.0269206
14.97  0.026603
15  0.0262684
15.03  0.0259171
15.06  0.0255494
15.09  0.0251656
15.12  0.024766
15.15  0.0243509
15.18  0.0239208
15.21  0.0234759
15.24  0.0230165
15.27  0.0225431
15.3  0.0220561
15.33  0.0215557
15.36  0.0210423
15.39  0.0205165
15.42  0.0199785
15.45  0.0194287
15.48  0.0188677
15.51  0.0182957
15.54  0.0177133
15.57  0.0171208
15.6  0.0165187
15.63  0.0159074
15.66  0.0152873
15.69  0.014659
15.72  0.0140228
15.75  0.0133792
15.78  0.0127287
15.81  0.0120717
15.84  0.0114087
15.87  0.0107401
15.9  0.0100665
15.93  0.00938819
15.96  0.00870578
15.99  0.0080197
16.02  0.0073304
16.05  0.00663837
16.08  0.00594408
16.11  0.00524799
16.14  0.00455058
16.17  0.00385232
16.2  0.00315368
16.23  0.00245513
16.26  0.00175713
16.29  0.00106014
16.32  0.000364634
16.35  -0.000328932
16.38  -0.0010201
16.41  -0.00170841
16.44  -0.00239343
16.47  -0.00307468
16.5  -0.00375174
16.53  -0.00442416
16.56  -0.00509151
16.59  -0.00575335
16.62  -0.00640925
16.65  -0.00705879
16.68  -0.00770155
16.71  -0.00833713
16.74  -0.00896511
16.77  -0.00958509
16.8  -0.0101967
16.83  -0.0107995
16.86  -0.0113931
16.89  -0.0119772
16.92  -0.0125514
16.95  -0.0131153
16.98  -0.0136686
17.01  -0.0142109
17.04  -0.0147419
17.07  -0.0152613
17.1  -0.0157686
17.13  -0.0162638
17.16  -0.0167463
17.19  -0.0172159
17.22  -0.0176724
17.25  -0.0181154
17.28  -0.0185447
17.31  -0.01896
17.34  -0.0193611
17.37  -0.0197478
17.4  -0.0201197
17.43  -0.0204767
17.46  -0.0208186
17.49  -0.0211452
17.52  -0.0214563
17.55  -0.0217517
17.58  -0.0220313
17.61  -0.0222949
17.64  -0.0225423
17.67  -0.0227735
17.7  -0.0229883
17.73  -0.0231867
17.76  -0.0233685
17.79  -0.0235336
17.82  -0.023682
17.85  -0.0238136
17.88  -0.0239284
17.91  -0.0240264
17.94  -0.0241075
17.97  -0.0241717
18  -0.0242192
18.03  -0.0242499
18.06  -0.0242638
18.09  -0.0242611
18.12  -0.0242417
18.15  -0.0242058
18.18  -0.0241533
18.21  -0.0240845
18.24  -0.0239993
18.27  -0.023898
18.3  -0.0237805
18.33  -0.0236471
18.36  -0.0234979
18.39  -0.0233331
18.42  -0.0231528
18.45  -0.0229572
18.48  -0.0227465
18.51  -0.0225208
18.54  -0.0222805
18.57  -0.0220256
18.6  -0.0217565
18.63  -0.0214733
18.66  -0.0211763
18.69  -0.0208657
18.72  -0.0205419
18.75  -0.0202051
18.78  -0.0198555
18.81  -0.0194935
18.84  -0.0191193
18.87  -0.0187333
18.9  -0.0183357
18.93  -0.0179268
18.96  -0.017507
18.99  -0.0170765
19.02  -0.0166357
19.05  -0.016185
19.08  -0.0157246
19.11  -0.015255
19.14  -0.0147764
19.17  -0.0142892
19.2  -0.0137938
19.23  -0.0132905
19.26  -0.0127797
19.29  -0.0122618
19.32  -0.0117371
19.35  -0.011206
19.38  -0.0106688
19.41  -0.0101261
19.44  -0.00957805
19.47  -0.00902516
19.5  -0.00846779
19.53  -0.00790631
19.56  -0.00734112
19.59  -0.00677262
19.62  -0.00620118
19.65  -0.00562721
19.68  -0.0050511
19.71  -0.00447323
19.74  -0.00389399
19.77  -0.0033138
19.8  -0.00273302
19.83  -0.00215206
19.86  -0.0015713
19.89  -0.000991132
19.92  -0.000411944
19.95  0.000165879
19.98  0.000741953
20.01  0.0013159
20.04  0.00188733
20.07  0.00245588
20.1  0.00302117
20.13  0.00358283
20.16  0.00414049
20.19  0.00469379
20.22  0.00524237
20.25  0.00578586
20.28  0.00632393
20.31  0.00685621
20.34  0.00738238
20.37  0.00790207
20.4  0.00841498
20.43  0.00892076
20.46  0.00941908
20.49  0.00990965
20.52  0.0103921
20.55  0.0108662
20.58  0.0113317
20.61  0.0117881
20.64  0.0122353
20.67  0.0126729
20.7  0.0131008
20.73  0.0135185
20.76  0.0139259
20.79  0.0143227
20.82  0.0147087
20.85  0.0150837
20.88  0.0154473
20.91  0.0157994
20.94  0.0161398
20.97  0.0164683
21  0.0167846
21.03  0.0170887
21.06  0.0173803
21.09  0.0176592
21.12  0.0179254
21.15  0.0181786
21.18  0.0184187
21.21  0.0186456
21.24  0.0188591
21.27  0.0190592
21.3  0.0192458
21.33  0.0194188
21.36  0.019578
21.39  0.0197234
21.42  0.019855
21.45  0.0199727
21.48  0.0200765
21.51  0.0201663
21.54  0.0202421
21.57  0.0203039
21.6  0.0203517
21.63  0.0203856
21.66  0.0204056
21.69  0.0204116
21.72  0.0204038
21.75  0.0203821
21.78  0.0203467
21.81  0.0202976
21.84  0.0202349
21.87  0.0201587
21.9  0.020069
21.93  0.019966
21.96  0.0198497
21.99  0.0197204
22.02  0.0195781
22.05  0.019423
22.08  0.0192552
22.11  0.0190748
22.14  0.0188822
22.17  0.0186773
22.2  0.0184604
22.23  0.0182317
22.26  0.0179913
22.29  0.0177396
22.32  0.0174766
22.35  0.0172026
22.38  0.0169179
22.41  0.0166226
22.44  0.0163171
22.47  0.0160014
22.5  0.0156759
22.53  0.0153409
22.56  0.0149966
22.59  0.0146432
22.62  0.014281
22.65  0.0139103
22.68  0.0135315
22.71  0.0131446
22.74  0.0127501
22.77  0.0123483
22.8  0.0119394
22.83  0.0115237
22.86  0.0111015
22.89  0.0106732
22.92  0.0102391
22.95  0.00979939
22.98  0.00935447
23.01  0.00890465
23.04  0.00845024
23.07  0.00799156
23.1  0.00752894
23.13  0.0070627
23.16  0.00659317
23.19  0.00612067
23.22  0.00564553
23.25  0.00516808
23.28  0.00468864
23.31  0.00420756
23.34  0.00372515
23.37  0.00324174
23.4  0.00275767
23.43  0.00227326
23.46  0.00178883
23.49  0.00130472
23.52  0.000821252
23.55  0.000338745
23.58  -0.000142477
23.61  -0.000622095
23.64  -0.00109979
23.67  -0.00157524
23.7  -0.00204814
23.73  -0.00251818
23.76  -0.00298505
23.79  -0.00344843
23.82  -0.00390804
23.85  -0.00436356
23.88  -0.00481471
23.91  -0.00526119
23.94  -0.00570272
23.97  -0.006139
24  -0.00656976
24.03  -0.00699473
24.06  -0.00741363
24.09  -0.00782619
24.12  -0.00823216
24.15  -0.00863128
24.18  -0.00902329
24.21  -0.00940795
24.24  -0.00978502
24.27  -0.0101543
24.3  -0.0105154
24.33  -0.0108683
24.36  -0.0112128
24.39  -0.0115485
24.42  -0.0118752
24.45  -0.0121929
24.48  -0.0125013
24.51  -0.0128002
24.54  -0.0130894
24.57  -0.0133687
24.6  -0.0136381
24.63  -0.0138973
24.66  -0.0141462
24.69  -0.0143847
24.72  -0.0146126
24.75  -0.0148297
24.78  -0.0150361
24.81  -0.0152314
24.84  -0.0154158
24.87  -0.015589
24.9  -0.015751
24.93  -0.0159016
24.96  -0.0160409
24.99  -0.0161688
25.02  -0.0162851
25.05  -0.0163899
25.08  -0.0164832
25.11  -0.0165648
25.14  -0.0166348
25.17  -0.0166932
25.2  -0.0167399
25.23  -0.0167749
25.26  -0.0167984
25.29  -0.0168104
25.32  -0.0168107
25.35  -0.0167996
25.38  -0.016777
25.41  -0.016743
25.44  -0.0166976
25.47  -0.0166409
25.5  -0.016573
25.53  -0.016494
25.56  -0.0164039
25.59  -0.0163028
25.62  -0.0161909
25.65  -0.0160683
25.68  -0.0159351
25.71  -0.0157914
25.74  -0.0156373
25.77  -0.015473
25.8  -0.0152986
25.83  -0.0151143
25.86  -0.0149202
25.89  -0.0147165
25.92  -0.0145034
25.95  -0.0142811
25.98  -0.0140496
26.01  -0.0138093
26.04  -0.0135603
26.07  -0.0133029
26.1  -0.0130371
26.13  -0.0127632
26.16  -0.0124815
26.19  -0.0121921
26.22  -0.0118953
26.25  -0.0115912
26.28  -0.0112802
26.31  -0.0109624
26.34  -0.0106381
26.37  -0.0103075


==> data/standing_wave/AMPLITUDES_SB_CONST_EPS/sb_const_eps_rcsf_64.dat <==
0  0.0630082
0.03  0.0629845
0.06  0.0629139
0.09  0.0627966
0.12  0.0626329
0.15  0.0624233
0.18  0.0621681
0.21  0.0618677
0.24  0.0615226
0.27  0.0611332
0.3  0.0606999
0.33  0.0602233
0.36  0.0597038
0.39  0.059142
0.42  0.0585384
0.45  0.0578935
0.48  0.0572079
0.51  0.0564822
0.54  0.055717
0.57  0.0549129
0.6  0.0540705
0.63  0.0531905
0.66  0.0522735
0.69  0.0513201
0.72  0.0503311
0.75  0.0493072
0.78  0.0482516
0.81  0.0471661
0.84  0.0460512
0.87  0.0449079
0.9  0.0437373
0.93  0.0425403
0.96  0.0413179
0.99  0.0400711
1.02  0.0388009
1.05  0.0375083
1.08  0.0361944
1.11  0.0348602
1.14  0.0335065
1.17  0.0321346
1.2  0.0307453
1.23  0.0293396
1.26  0.0279186
1.29  0.0264832
1.32  0.0250345
1.35  0.0235734
1.38  0.022101
1.41  0.0206181
1.44  0.0191259
1.47  0.0176252
1.5  0.0161171
1.53  0.0146025
1.56  0.0130824
1.59  0.0115577
1.62  0.0100295
1.65  0.00849871
1.68  0.00696626
1.71  0.00543311
1.74  0.00390023
1.77  0.00236856
1.8  0.000839058
1.83  -0.000687337
1.86  -0.00220968
1.89  -0.00372704
1.92  -0.00523847
1.95  -0.00674305
1.98  -0.00823984
2.01  -0.00972793
2.04  -0.0112064
2.07  -0.0126743
2.1  -0.0141307
2.13  -0.0155748
2.16  -0.0170057
2.19  -0.0184223
2.22  -0.019824
2.25  -0.0212097
2.28  -0.0225786
2.31  -0.0239298
2.34  -0.0252625
2.37  -0.0265758
2.4  -0.0278689
2.43  -0.029141
2.46  -0.0303912
2.49  -0.0316187
2.52  -0.0328227
2.55  -0.0340025
2.58  -0.0351572
2.61  -0.0362862
2.64  -0.0373886
2.67  -0.0384638
2.7  -0.039511
2.73  -0.0405296
2.76  -0.0415188
2.79  -0.0424781
2.82  -0.0434067
2.85  -0.0443041
2.88  -0.0451696
2.91  -0.0460027
2.94  -0.0468028
2.97  -0.0475694
3  -0.048302
3.03  -0.049
3.06  -0.0496603
3.09  -0.050284
3.12  -0.0508714
3.15  -0.0514221
3.18  -0.051936
3.21  -0.052413
3.24  -0.0528527
3.27  -0.0532551
3.3  -0.05362
3.33  -0.0539474
3.36  -0.0542371
3.39  -0.0544891
3.42  -0.0547033
3.45  -0.0548796
3.48  -0.0550181
3.51  -0.0551186
3.54  -0.0551811
3.57  -0.0552056
3.6  -0.0551924
3.63  -0.0551413
3.66  -0.0550527
3.69  -0.0549267
3.72  -0.0547634
3.75  -0.054563
3.78  -0.0543258
3.81  -0.0540519
3.84  -0.0537416
3.87  -0.0533952
3.9  -0.053013
3.93  -0.0525953
3.96  -0.0521424
3.99  -0.0516546
4.02  -0.0511324
4.05  -0.0505761
4.08  -0.0499861
4.11  -0.0493629
4.14  -0.0487072
4.17  -0.0480206
4.2  -0.0473036
4.23  -0.046557
4.26  -0.0457813
4.29  -0.0449774
4.32  -0.044146
4.35  -0.0432877
4.38  -0.0424033
4.41  -0.0414936
4.44  -0.0405593
4.47  -0.0396013
4.5  -0.0386203
4.53  -0.037617
4.56  -0.0365924
4.59  -0.0355471
4.62  -0.0344821
4.65  -0.0333981
4.68  -0.0322959
4.71  -0.0311764
4.74  -0.0300404
4.77  -0.0288888
4.8  -0.0277223
4.83  -0.0265418
4.86  -0.0253481
4.89  -0.0241421
4.92  -0.0229246
4.95  -0.0216964
4.98  -0.0204583
5.01  -0.0192113
5.04  -0.017956
5.07  -0.0166934
5.1  -0.0154242
5.13  -0.0141493
5.16  -0.0128695
5.19  -0.0115856
5.22  -0.0102984
5.25  -0.00900878
5.28  -0.00771749
5.31  -0.00642535
5.34  -0.00513316
5.37  -0.00384171
5.4  -0.00255181
5.43  -0.00126425
5.46  2.0187e-05
5.49  0.00130071
5.52  0.00257654
5.55  0.0038469
5.58  0.00511101
5.61  0.0063681
5.64  0.00761741
5.67  0.00885816
5.7  0.0100896
5.73  0.011311
5.76  0.0125216
5.79  0.0137206
5.82  0.0149073
5.85  0.016081
5.88  0.0172409
5.91  0.0183864
5.94  0.0195167
5.97  0.020631
6  0.0217288
6.03  0.0228093
6.06  0.0238719
6.09  0.0249157
6.12  0.0259403
6.15  0.026945
6.18  0.0279291
6.21  0.0288919
6.24  0.0298329
6.27  0.0307515
6.3  0.031647
6.33  0.032519
6.36  0.0333668
6.39  0.0341899
6.42  0.0349877
6.45  0.0357598
6.48  0.0365057
6.51  0.0372249
6.54  0.0379169
6.57  0.0385812
6.6  0.0392176
6.63  0.0398255
6.66  0.0404047
6.69  0.0409547
6.72  0.0414752
6.75  0.0419659
6.78  0.0424264
6.81  0.0428566
6.84  0.0432562
6.87  0.043625
6.9  0.0439627
6.93  0.0442692
6.96  0.0445443
6.99  0.0447879
7.02  0.045
7.05  0.0451803
7.08  0.045329
7.11  0.0454459
7.14  0.045531
7.17  0.0455841
7.2  0.0456052
7.23  0.0455945
7.26  0.045552
7.29  0.045478
7.32  0.0453726
7.35  0.0452359
7.38  0.0450683
7.41  0.04487
7.44  0.0446412
7.47  0.0443822
7.5  0.0440933
7.53  0.0437748
7.56  0.0434272
7.59  0.0430507
7.62  0.0426458
7.65  0.0422129
7.68  0.0417523
7.71  0.0412647
7.74  0.0407502
7.77  0.0402096
7.8  0.0396432
7.83  0.0390516
7.86  0.0384353
7.89  0.0377948
7.92  0.0371308
7.95  0.0364438
7.98  0.0357343
8.01  0.035003
8.04  0.0342506
8.07  0.0334775
8.1  0.0326845
8.13  0.0318721
8.16  0.0310411
8.19  0.030192
8.22  0.0293255
8.25  0.0284424
8.28  0.0275432
8.31  0.0266287
8.34  0.0256995
8.37  0.0247563
8.4  0.0237999
8.43  0.0228309
8.46  0.0218499
8.49  0.0208578
8.52  0.0198552
8.55  0.0188428
8.58  0.0178214
8.61  0.0167916
8.64  0.0157541
8.67  0.0147097
8.7  0.0136591
8.73  0.012603
8.76  0.011542
8.79  0.0104769
8.82  0.00940838
8.85  0.00833718
8.88  0.00726398
8.91  0.00618947
8.94  0.00511435
8.97  0.00403933
9  0.00296508
9.03  0.0018923
9.06  0.000821678
9.09  -0.000246117
9.12  -0.0013104
9.15  -0.0023705
9.18  -0.00342576
9.21  -0.00447549
9.24  -0.00551906
9.27  -0.00655579
9.3  -0.00758505
9.33  -0.00860619
9.36  -0.00961857
9.39  -0.0106216
9.42  -0.0116145
9.45  -0.0125969
9.48  -0.013568
9.51  -0.0145272
9.54  -0.015474
9.57  -0.0164078
9.6  -0.017328
9.63  -0.0182339
9.66  -0.0191251
9.69  -0.020001
9.72  -0.020861
9.75  -0.0217046
9.78  -0.0225313
9.81  -0.0233406
9.84  -0.0241319
9.87  -0.0249047
9.9  -0.0256586
9.93  -0.0263932
9.96  -0.0271078
9.99  -0.0278022
10.02  -0.0284758
10.05  -0.0291283
10.08  -0.0297592
10.11  -0.0303681
10.14  -0.0309547
10.17  -0.0315187
10.2  -0.0320595
10.23  -0.0325771
10.26  -0.0330709
10.29  -0.0335407
10.32  -0.0339863
10.35  -0.0344074
10.38  -0.0348037
10.41  -0.035175
10.44  -0.035521
10.47  -0.0358417
10.5  -0.0361368
10.53  -0.0364062
10.56  -0.0366497
10.59  -0.0368673
10.62  -0.0370588
10.65  -0.0372241
10.68  -0.0373633
10.71  -0.0374763
10.74  -0.037563
10.77  -0.0376233
10.8  -0.0376574
10.83  -0.0376653
10.86  -0.037647
10.89  -0.0376027
10.92  -0.0375324
10.95  -0.0374363
10.98  -0.0373147
11.01  -0.0371676
11.04  -0.0369952
11.07  -0.0367978
11.1  -0.0365756
11.13  -0.0363289
11.16  -0.0360579
11.19  -0.0357629
11.22  -0.0354443
11.25  -0.0351022
11.28  -0.0347372
11.31  -0.0343495
11.34  -0.0339394
11.37  -0.0335074
11.4  -0.0330539
11.43  -0.0325792
11.46  -0.0320838
11.49  -0.0315682
11.52  -0.0310327
11.55  -0.0304778
11.58  -0.029904
11.61  -0.0293117
11.64  -0.0287015
11.67  -0.0280739
11.7  -0.0274293
11.73  -0.0267682
11.76  -0.0260912
11.79  -0.0253988
11.82  -0.0246916
11.85  -0.02397
11.88  -0.0232346
11.91  -0.022486
11.94  -0.0217247
11.97  -0.0209513
12  -0.0201664
12.03  -0.0193704
12.06  -0.0185641
12.09  -0.0177479
12.12  -0.0169224
12.15  -0.0160883
12.18  -0.015246
12.21  -0.0143963
12.24  -0.0135396
12.27  -0.0126766
12.3  -0.0118079
12.33  -0.010934
12.36  -0.0100555
12.39  -0.00917305
12.42  -0.00828722
12.45  -0.00739859
12.48  -0.00650776
12.51  -0.00561531
12.54  -0.00472184
12.57  -0.00382792
12.6  -0.00293414
12.63  -0.00204109
12.66  -0.00114934
12.69  -0.000259482
12.72  0.000627923
12.75  0.0015123
12.78  0.00239307
12.81  0.00326968
12.84  0.00414157
12.87  0.00500817
12.9  0.00586894
12.93  0.00672332
12.96  0.00757078
12.99  0.00841077
13.02  0.00924277
13.05  0.0100662
13.08  0.0108807
13.11  0.0116855
13.14  0.0124803
13.17  0.0132646
13.2  0.0140378
13.23  0.0147994
13.26  0.015549
13.29  0.0162861
13.32  0.0170103
13.35  0.0177211
13.38  0.018418
13.41  0.0191006
13.44  0.0197686
13.47  0.0204214
13.5  0.0210587
13.53  0.0216801
13.56  0.0222852
13.59  0.0228736
13.62  0.023445
13.65  0.0239991
13.68  0.0245354
13.71  0.0250537
13.74  0.0255537
13.77  0.026035
13.8  0.0264974
13.83  0.0269406
13.86  0.0273643
13.89  0.0277683
13.92  0.0281524
13.95  0.0285164
13.98  0.02886
14.01  0.029183
14.04  0.0294854
14.07  0.0297668
14.1  0.0300272
14.13  0.0302665
14.16  0.0304844
14.19  0.030681
14.22  0.0308562
14.25  0.0310098
14.28  0.0311418
14.31  0.0312523
14.34  0.031341
14.37  0.0314082
14.4  0.0314535
14.43  0.0314771
14.46  0.031479
14.49  0.0314592
14.52  0.031418
14.55  0.0313553
14.58  0.0312712
14.61  0.031166
14.64  0.0310397
14.67  0.0308926
14.7  0.0307247
14.73  0.0305364
14.76  0.0303277
14.79  0.0300989
14.82  0.0298503
14.85  0.029582
14.88  0.0292944
14.91  0.0289877
14.94  0.0286623
14.97  0.0283183
15  0.0279561
15.03  0.0275761
15.06  0.0271785
15.09  0.0267636
15.12  0.026332
15.15  0.0258838
15.18  0.0254196
15.21  0.0249396
15.24  0.0244443
15.27  0.0239341
15.3  0.0234093
15.33  0.0228705
15.36  0.022318
15.39  0.0217523
15.42  0.0211737
15.45  0.0205828
15.48  0.01998
15.51  0.0193658
15.54  0.0187405
15.57  0.0181048
15.6  0.0174589
15.63  0.0168035
15.66  0.0161391
15.69  0.0154659
15.72  0.0147847
15.75  0.0140958
15.78  0.0133997
15.81  0.012697
15.84  0.0119881
15.87  0.0112735
15.9  0.0105537
15.93  0.00982924
15.96  0.00910057
15.99  0.0083682
16.02  0.00763263
16.05  0.00689435
16.08  0.00615387
16.11  0.00541168
16.14  0.00466826
16.17  0.00392413
16.2  0.00317977
16.23  0.00243567
16.26  0.00169231
16.29  0.000950202
16.32  0.000209814
16.35  -0.000528369
16.38  -0.00126387
16.41  -0.0019962
16.44  -0.0027249
16.47  -0.00344949
16.5  -0.00416951
16.53  -0.0048845
16.56  -0.00559399
16.59  -0.00629753
16.62  -0.00699468
16.65  -0.00768499
16.68  -0.00836802
16.71  -0.00904333
16.74  -0.0097105
16.77  -0.0103691
16.8  -0.0110187
16.83  -0.011659
16.86  -0.0122894
16.89  -0.0129097
16.92  -0.0135194
16.95  -0.0141181
16.98  -0.0147055
17.01  -0.0152812
17.04  -0.0158448
17.07  -0.016396
17.1  -0.0169345
17.13  -0.0174599
17.16  -0.0179719
17.19  -0.0184702
17.22  -0.0189545
17.25  -0.0194245
17.28  -0.0198798
17.31  -0.0203204
17.34  -0.0207457
17.37  -0.0211557
17.4  -0.0215501
17.43  -0.0219287
17.46  -0.0222912
17.49  -0.0226374
17.52  -0.0229671
17.55  -0.0232802
17.58  -0.0235764
17.61  -0.0238557
17.64  -0.0241178
17.67  -0.0243626
17.7  -0.0245901
17.73  -0.0248
17.76  -0.0249923
17.79  -0.025167
17.82  -0.0253239
17.85  -0.0254629
17.88  -0.0255841
17.91  -0.0256873
17.94  -0.0257727
17.97  -0.02584
18  -0.0258894
18.03  -0.0259209
18.06  -0.0259344
18.09  -0.0259299
18.12  -0.0259077
18.15  -0.0258677
18.18  -0.02581
18.21  -0.0257347
18.24  -0.025642
18.27  -0.025532
18.3  -0.0254047
18.33  -0.0252604
18.36  -0.0250991
18.39  -0.0249212
18.42  -0.0247267
18.45  -0.0245158
18.48  -0.0242887
18.51  -0.0240458
18.54  -0.0237871
18.57  -0.0235129
18.6  -0.0232235
18.63  -0.0229191
18.66  -0.0225999
18.69  -0.0222664
18.72  -0.0219186
18.75  -0.021557
18.78  -0.0211818
18.81  -0.0207933
18.84  -0.0203918
18.87  -0.0199777
18.9  -0.0195513
18.93  -0.019113
18.96  -0.018663
18.99  -0.0182018
19.02  -0.0177296
19.05  -0.0172468
19.08  -0.0167539
19.11  -0.0162512
19.14  -0.015739
19.17  -0.0152177
19.2  -0.0146877
19.23  -0.0141495
19.26  -0.0136034
19.29  -0.0130498
19.32  -0.012489
19.35  -0.0119216
19.38  -0.0113479
19.41  -0.0107683
19.44  -0.0101832
19.47  -0.00959302
19.5  -0.00899821
19.53  -0.00839917
19.56  -0.00779629
19.59  -0.00719001
19.62  -0.00658074
19.65  -0.00596889
19.68  -0.00535487
19.71  -0.00473912
19.74  -0.00412204
19.77  -0.00350404
19.8  -0.00288554
19.83  -0.00226696
19.86  -0.0016487
19.89  -0.00103118
19.92  -0.000414807
19.95  0.000200021
19.98  0.000812895
20.01  0.00142341
20.04  0.00203118
20.07  0.0026358
20.1  0.00323688
20.13  0.00383402
20.16  0.00442685
20.19  0.00501498
20.22  0.00559804
20.25  0.00617565
20.28  0.00674744
20.31  0.00731304
20.34  0.00787211
20.37  0.00842428
20.4  0.0089692
20.43  0.00950653
20.46  0.0100359
20.49  0.0105571
20.52  0.0110696
20.55  0.0115733
20.58  0.0120677
20.61  0.0125526
20.64  0.0130277
20.67  0.0134926
20.7  0.0139471
20.73  0.014391
20.76  0.0148239
20.79  0.0152456
20.82  0.0156558
20.85  0.0160542
20.88  0.0164407
20.91  0.016815
20.94  0.017177
20.97  0.0175262
21  0.0178627
21.03  0.0181861
21.06  0.0184963
21.09  0.0187931
21.12  0.0190764
21.15  0.0193459
21.18  0.0196016
21.21  0.0198433
21.24  0.0200709
21.27  0.0202842
21.3  0.0204832
21.33  0.0206677
21.36  0.0208376
21.39  0.020993
21.42  0.0211336
21.45  0.0212595
21.48  0.0213706
21.51  0.0214669
21.54  0.0215484
21.57  0.0216149
21.6  0.0216666
21.63  0.0217034
21.66  0.0217252
21.69  0.0217322
21.72  0.0217243
21.75  0.0217016
21.78  0.0216642
21.81  0.0216122
21.84  0.0215456
21.87  0.0214645
21.9  0.021369
21.93  0.0212593
21.96  0.0211355
21.99  0.0209976
22.02  0.0208459
22.05  0.0206805
22.08  0.0205016
22.11  0.0203092
22.14  0.0201037
22.17  0.0198852
22.2  0.0196538
22.23  0.0194099
22.26  0.0191535
22.29  0.018885
22.32  0.0186044
22.35  0.0183122
22.38  0.0180085
22.41  0.0176935
22.44  0.0173676
22.47  0.0170309
22.5  0.0166838
22.53  0.0163265
22.56  0.0159593
22.59  0.0155825
22.62  0.0151964
22.65  0.0148012
22.68  0.0143974
22.71  0.0139851
22.74  0.0135647
22.77  0.0131365
22.8  0.0127009
22.83  0.012258
22.86  0.0118084
22.89  0.0113522
22.92  0.0108899
22.95  0.0104217
22.98  0.00994806
23.01  0.00946922
23.04  0.00898555
23.07  0.00849739
23.1  0.00800509
23.13  0.007509
23.16  0.00700945
23.19  0.0065068
23.22  0.00600139
23.25  0.00549358
23.28  0.0049837
23.31  0.00447212
23.34  0.00395917
23.37  0.0034452
23.4  0.00293057
23.43  0.00241562
23.46  0.0019007
23.49  0.00138614
23.52  0.0008723
23.55  0.000359514
23.58  -0.000151877
23.61  -0.000661534
23.64  -0.00116912
23.67  -0.00167431
23.7  -0.00217676
23.73  -0.00267615
23.76  -0.00317215
23.79  -0.00366444
23.82  -0.00415271
23.85  -0.00463663
23.88  -0.0051159
23.91  -0.0055902
23.94  -0.00605924
23.97  -0.00652271
24  -0.00698032
24.03  -0.00743179
24.06  -0.00787681
24.09  -0.00831512
24.12  -0.00874644
24.15  -0.0091705
24.18  -0.00958702
24.21  -0.00999577
24.24  -0.0103965
24.27  -0.0107889
24.3  -0.0111728
24.33  -0.0115479
24.36  -0.011914
24.39  -0.012271
24.42  -0.0126185
24.45  -0.0129563
24.48  -0.0132843
24.51  -0.0136023
24.54  -0.0139101
24.57  -0.0142074
24.6  -0.0144942
24.63  -0.0147703
24.66  -0.0150354
24.69  -0.0152895
24.72  -0.0155324
24.75  -0.015764
24.78  -0.0159842
24.81  -0.0161928
24.84  -0.0163897
24.87  -0.0165748
24.9  -0.016748
24.93  -0.0169093
24.96  -0.0170586
24.99  -0.0171957
25.02  -0.0173207
25.05  -0.0174335
25.08  -0.017534
25.11  -0.0176222
25.14  -0.0176981
25.17  -0.0177616
25.2  -0.0178129
25.23  -0.0178517
25.26  -0.0178782
25.29  -0.0178923
25.32  -0.0178942
25.35  -0.0178837
25.38  -0.017861
25.41  -0.0178261
25.44  -0.0177791
25.47  -0.0177201
25.5  -0.0176491
25.53  -0.0175662
25.56  -0.0174715
25.59  -0.0173651
25.62  -0.0172472
25.65  -0.0171178
25.68  -0.0169771
25.71  -0.0168252
25.74  -0.0166623
25.77  -0.0164884
25.8  -0.0163039
25.83  -0.0161087
25.86  -0.0159031
25.89  -0.0156873
25.92  -0.0154614
25.95  -0.0152256
25.98  -0.0149802
26.01  -0.0147253
26.04  -0.0144611
26.07  -0.0141879
26.1  -0.0139058
26.13  -0.0136151
26.16  -0.0133161
26.19  -0.0130089
26.22  -0.0126937
26.25  -0.0123709
26.28  -0.0120407
26.31  -0.0117033
26.34  -0.011359
26.37  -0.011008


==> data/standing_wave/ENERGIES_CDI_CONST_EPS/ke_csf.dat <==
0  -nan
0.03  7.61498e-07
0.06  3.03575e-06
0.09  6.80486e-06
0.12  1.20476e-05
0.15  1.87393e-05
0.18  2.68521e-05
0.21  3.63551e-05
0.24  4.72141e-05
0.27  5.93919e-05
0.3  7.28484e-05
0.33  8.75407e-05
0.36  0.000103423
0.39  0.000120447
0.42  0.000138563
0.45  0.000157717
0.48  0.000177853
0.51  0.000198915
0.54  0.000220843
0.57  0.000243576
0.6  0.000267051
0.63  0.000291204
0.66  0.00031597
0.69  0.000341282
0.72  0.000367073
0.75  0.000393273
0.78  0.000419814
0.81  0.000446626
0.84  0.00047364
0.87  0.000500785
0.9  0.000527992
0.93  0.00055519
0.96  0.00058231
0.99  0.000609284
1.02  0.000636043
1.05  0.00066252
1.08  0.000688649
1.11  0.000714364
1.14  0.000739602
1.17  0.000764302
1.2  0.000788401
1.23  0.000811841
1.26  0.000834566
1.29  0.000856521
1.32  0.000877652
1.35  0.00089791
1.38  0.000917246
1.41  0.000935615
1.44  0.000952975
1.47  0.000969284
1.5  0.000984505
1.53  0.000998605
1.56  0.00101155
1.59  0.00102332
1.62  0.00103387
1.65  0.0010432
1.68  0.00105127
1.71  0.00105808
1.74  0.00106362
1.77  0.00106786
1.8  0.00107081
1.83  0.00107246
1.86  0.00107282
1.89  0.00107188
1.92  0.00106965
1.95  0.00106614
1.98  0.00106137
2.01  0.00105534
2.04  0.00104809
2.07  0.00103962
2.1  0.00102997
2.13  0.00101916
2.16  0.00100723
2.19  0.000994194
2.22  0.000980101
2.25  0.000964986
2.28  0.000948888
2.31  0.000931851
2.34  0.000913917
2.37  0.000895134
2.4  0.000875549
2.43  0.000855213
2.46  0.000834176
2.49  0.000812493
2.52  0.000790217
2.55  0.000767404
2.58  0.00074411
2.61  0.000720392
2.64  0.00069631
2.67  0.000671921
2.7  0.000647285
2.73  0.000622461
2.76  0.000597509
2.79  0.000572489
2.82  0.000547461
2.85  0.000522483
2.88  0.000497614
2.91  0.000472913
2.94  0.000448437
2.97  0.000424243
3  0.000400386
3.03  0.000376922
3.06  0.000353903
3.09  0.000331381
3.12  0.000309408
3.15  0.000288031
3.18  0.000267298
3.21  0.000247254
3.24  0.000227943
3.27  0.000209406
3.3  0.000191681
3.33  0.000174807
3.36  0.000158818
3.39  0.000143746
3.42  0.00012962
3.45  0.00011647
3.48  0.000104319
3.51  9.31893e-05
3.54  8.31013e-05
3.57  7.40717e-05
3.6  6.61148e-05
3.63  5.92421e-05
3.66  5.34625e-05
3.69  4.8782e-05
3.72  4.52041e-05
3.75  4.27292e-05
3.78  4.13552e-05
3.81  4.10773e-05
3.84  4.18878e-05
3.87  4.37766e-05
3.9  4.67308e-05
3.93  5.07351e-05
3.96  5.57714e-05
3.99  6.18194e-05
4.02  6.88562e-05
4.05  7.68568e-05
4.08  8.57937e-05
4.11  9.56373e-05
4.14  0.000106356
4.17  0.000117916
4.2  0.000130281
4.23  0.000143415
4.26  0.000157278
4.29  0.000171829
4.32  0.000187026
4.35  0.000202825
4.38  0.000219182
4.41  0.000236049
4.44  0.000253381
4.47  0.000271128
4.5  0.000289242
4.53  0.000307673
4.56  0.00032637
4.59  0.000345285
4.62  0.000364364
4.65  0.000383559
4.68  0.000402816
4.71  0.000422086
4.74  0.000441317
4.77  0.000460459
4.8  0.000479462
4.83  0.000498276
4.86  0.000516853
4.89  0.000535145
4.92  0.000553105
4.95  0.000570687
4.98  0.000587845
5.01  0.000604538
5.04  0.000620721
5.07  0.000636356
5.1  0.000651401
5.13  0.000665821
5.16  0.000679579
5.19  0.000692641
5.22  0.000704975
5.25  0.000716552
5.28  0.000727342
5.31  0.00073732
5.34  0.000746462
5.37  0.000754746
5.4  0.000762154
5.43  0.000768666
5.46  0.00077427
5.49  0.000778952
5.52  0.000782702
5.55  0.000785513
5.58  0.000787378
5.61  0.000788295
5.64  0.000788262
5.67  0.000787283
5.7  0.00078536
5.73  0.0007825
5.76  0.000778712
5.79  0.000774006
5.82  0.000768396
5.85  0.000761896
5.88  0.000754526
5.91  0.000746303
5.94  0.000737249
5.97  0.000727389
6  0.000716748
6.03  0.000705352
6.06  0.00069323
6.09  0.000680415
6.12  0.000666937
6.15  0.00065283
6.18  0.00063813
6.21  0.000622873
6.24  0.000607097
6.27  0.00059084
6.3  0.000574143
6.33  0.000557046
6.36  0.000539591
6.39  0.000521819
6.42  0.000503774
6.45  0.0004855
6.48  0.000467039
6.51  0.000448435
6.54  0.000429733
6.57  0.000410977
6.6  0.000392212
6.63  0.000373479
6.66  0.000354825
6.69  0.000336291
6.72  0.00031792
6.75  0.000299756
6.78  0.000281838
6.81  0.000264207
6.84  0.000246905
6.87  0.000229968
6.9  0.000213435
6.93  0.000197343
6.96  0.000181726
6.99  0.000166619
7.02  0.000152055
7.05  0.000138063
7.08  0.000124674
7.11  0.000111917
7.14  9.98156e-05
7.17  8.83961e-05
7.2  7.76808e-05
7.23  6.76906e-05
7.26  5.84444e-05
7.29  4.99595e-05
7.32  4.22508e-05
7.35  3.53318e-05
7.38  2.92134e-05
7.41  2.3905e-05
7.44  1.94136e-05
7.47  1.57445e-05
7.5  1.29006e-05
7.53  1.0883e-05
7.56  9.69073e-06
7.59  9.32078e-06
7.62  9.76812e-06
7.65  1.10258e-05
7.68  1.30848e-05
7.71  1.59342e-05
7.74  1.95614e-05
7.77  2.39517e-05
7.8  2.90888e-05
7.83  3.49543e-05
7.86  4.15286e-05
7.89  4.879e-05
7.92  5.67156e-05
7.95  6.52806e-05
7.98  7.4459e-05
8.01  8.42234e-05
8.04  9.4545e-05
8.07  0.000105394
8.1  0.000116739
8.13  0.000128548
8.16  0.000140787
8.19  0.000153424
8.22  0.000166422
8.25  0.000179746
8.28  0.00019336
8.31  0.000207227
8.34  0.00022131
8.37  0.000235571
8.4  0.000249973
8.43  0.000264477
8.46  0.000279046
8.49  0.000293641
8.52  0.000308225
8.55  0.000322759
8.58  0.000337207
8.61  0.000351531
8.64  0.000365695
8.67  0.000379664
8.7  0.000393401
8.73  0.000406872
8.76  0.000420044
8.79  0.000432883
8.82  0.000445358
8.85  0.000457439
8.88  0.000469094
8.91  0.000480297
8.94  0.00049102
8.97  0.000501237
9  0.000510923
9.03  0.000520056
9.06  0.000528614
9.09  0.000536577
9.12  0.000543926
9.15  0.000550645
9.18  0.000556719
9.21  0.000562133
9.24  0.000566876
9.27  0.000570938
9.3  0.00057431
9.33  0.000576987
9.36  0.000578963
9.39  0.000580234
9.42  0.0005808
9.45  0.000580661
9.48  0.000579819
9.51  0.000578278
9.54  0.000576044
9.57  0.000573124
9.6  0.000569526
9.63  0.000565262
9.66  0.000560344
9.69  0.000554785
9.72  0.000548601
9.75  0.000541808
9.78  0.000534424
9.81  0.00052647
9.84  0.000517966
9.87  0.000508934
9.9  0.000499397
9.93  0.00048938
9.96  0.000478909
9.99  0.00046801
10.02  0.00045671
10.05  0.000445038
10.08  0.000433023
10.11  0.000420695
10.14  0.000408084
10.17  0.000395221
10.2  0.000382138
10.23  0.000368867
10.26  0.00035544
10.29  0.000341888
10.32  0.000328246
10.35  0.000314545
10.38  0.000300818
10.41  0.000287097
10.44  0.000273416
10.47  0.000259805
10.5  0.000246297
10.53  0.000232924
10.56  0.000219716
10.59  0.000206703
10.62  0.000193915
10.65  0.000181381
10.68  0.00016913
10.71  0.000157188
10.74  0.000145583
10.77  0.000134339
10.8  0.000123482
10.83  0.000113035
10.86  0.00010302
10.89  9.34582e-05
10.92  8.43697e-05
10.95  7.57732e-05
10.98  6.7686e-05
11.01  6.01242e-05
11.04  5.31025e-05
11.07  4.6634e-05
11.1  4.07308e-05
11.13  3.54031e-05
11.16  3.06598e-05
11.19  2.65084e-05
11.22  2.29548e-05
11.25  2.00035e-05
11.28  1.76574e-05
11.31  1.59179e-05
11.34  1.47849e-05
11.37  1.42568e-05
11.4  1.43306e-05
11.43  1.50017e-05
11.46  1.62641e-05
11.49  1.81104e-05
11.52  2.05318e-05
11.55  2.3518e-05
11.58  2.70575e-05
11.61  3.11375e-05
11.64  3.57437e-05
11.67  4.08609e-05
11.7  4.64725e-05
11.73  5.25607e-05
11.76  5.91067e-05
11.79  6.60909e-05
11.82  7.34922e-05
11.85  8.1289e-05
11.88  8.94587e-05
11.91  9.79777e-05
11.94  0.000106822
11.97  0.000115967
12  0.000125386
12.03  0.000135054
12.06  0.000144945
12.09  0.00015503
12.12  0.000165284
12.15  0.000175677
12.18  0.000186184
12.21  0.000196775
12.24  0.000207422
12.27  0.000218097
12.3  0.000228773
12.33  0.000239422
12.36  0.000250015
12.39  0.000260526
12.42  0.000270928
12.45  0.000281193
12.48  0.000291296
12.51  0.00030121
12.54  0.000310912
12.57  0.000320376
12.6  0.000329579
12.63  0.000338497
12.66  0.000347109
12.69  0.000355393
12.72  0.000363329
12.75  0.000370898
12.78  0.000378081
12.81  0.00038486
12.84  0.00039122
12.87  0.000397146
12.9  0.000402622
12.93  0.000407637
12.96  0.000412179
12.99  0.000416237
13.02  0.000419802
13.05  0.000422867
13.08  0.000425424
13.11  0.000427469
13.14  0.000428997
13.17  0.000430006
13.2  0.000430494
13.23  0.000430461
13.26  0.000429909
13.29  0.000428839
13.32  0.000427255
13.35  0.000425163
13.38  0.000422568
13.41  0.000419479
13.44  0.000415903
13.47  0.000411851
13.5  0.000407333
13.53  0.000402361
13.56  0.000396949
13.59  0.00039111
13.62  0.000384861
13.65  0.000378216
13.68  0.000371193
13.71  0.000363809
13.74  0.000356084
13.77  0.000348036
13.8  0.000339686
13.83  0.000331055
13.86  0.000322163
13.89  0.000313033
13.92  0.000303687
13.95  0.000294149
13.98  0.00028444
14.01  0.000274585
14.04  0.000264608
14.07  0.000254532
14.1  0.000244382
14.13  0.000234181
14.16  0.000223954
14.19  0.000213725
14.22  0.000203518
14.25  0.000193356
14.28  0.000183265
14.31  0.000173265
14.34  0.000163382
14.37  0.000153637
14.4  0.000144053
14.43  0.000134651
14.46  0.000125453
14.49  0.000116478
14.52  0.000107747
14.55  9.92797e-05
14.58  9.10934e-05
14.61  8.32062e-05
14.64  7.5635e-05
14.67  6.83958e-05
14.7  6.15037e-05
14.73  5.49729e-05
14.76  4.88166e-05
14.79  4.3047e-05
14.82  3.76754e-05
14.85  3.2712e-05
14.88  2.8166e-05
14.91  2.40453e-05
14.94  2.03571e-05
14.97  1.71073e-05
15  1.43005e-05
15.03  1.19406e-05
15.06  1.00301e-05
15.09  8.57037e-06
15.12  7.56183e-06
15.15  7.00367e-06
15.18  6.89401e-06
15.21  7.22987e-06
15.24  8.00719e-06
15.27  9.22083e-06
15.3  1.08646e-05
15.33  1.29313e-05
15.36  1.54128e-05
15.39  1.82997e-05
15.42  2.1582e-05
15.45  2.52486e-05
15.48  2.92876e-05
15.51  3.3686e-05
15.54  3.84302e-05
15.57  4.35058e-05
15.6  4.88976e-05
15.63  5.45898e-05
15.66  6.05656e-05
15.69  6.6808e-05
15.72  7.32993e-05
15.75  8.0021e-05
15.78  8.69546e-05
15.81  9.40807e-05
15.84  0.00010138
15.87  0.000108832
15.9  0.000116417
15.93  0.000124115
15.96  0.000131904
15.99  0.000139765
16.02  0.000147676
16.05  0.000155617
16.08  0.000163566
16.11  0.000171504
16.14  0.000179408
16.17  0.000187261
16.2  0.000195039
16.23  0.000202725
16.26  0.000210299
16.29  0.000217741
16.32  0.000225032
16.35  0.000232154
16.38  0.00023909
16.41  0.000245822
16.44  0.000252333
16.47  0.000258608
16.5  0.000264631
16.53  0.000270387
16.56  0.000275863
16.59  0.000281045
16.62  0.000285921
16.65  0.00029048
16.68  0.000294709
16.71  0.000298601
16.74  0.000302146
16.77  0.000305335
16.8  0.000308162
16.83  0.00031062
16.86  0.000312704
16.89  0.00031441
16.92  0.000315734
16.95  0.000316674
16.98  0.000317229
17.01  0.000317398
17.04  0.000317182
17.07  0.000316581
17.1  0.0003156
17.13  0.000314239
17.16  0.000312505
17.19  0.000310402
17.22  0.000307936
17.25  0.000305114
17.28  0.000301944
17.31  0.000298435
17.34  0.000294595
17.37  0.000290436
17.4  0.000285967
17.43  0.000281201
17.46  0.000276149
17.49  0.000270826
17.52  0.000265244
17.55  0.000259417
17.58  0.00025336
17.61  0.000247089
17.64  0.000240619
17.67  0.000233966
17.7  0.000227147
17.73  0.000220178
17.76  0.000213076
17.79  0.000205859
17.82  0.000198544
17.85  0.000191149
17.88  0.000183692
17.91  0.00017619
17.94  0.000168661
17.97  0.000161124
18  0.000153596
18.03  0.000146095
18.06  0.000138638
18.09  0.000131243
18.12  0.000123927
18.15  0.000116707
18.18  0.000109599
18.21  0.000102619
18.24  9.57833e-05
18.27  8.91073e-05
18.3  8.26059e-05
18.33  7.62933e-05
18.36  7.01834e-05
18.39  6.42896e-05
18.42  5.86245e-05
18.45  5.32003e-05
18.48  4.80283e-05
18.51  4.31192e-05
18.54  3.84832e-05
18.57  3.41296e-05
18.6  3.0067e-05
18.63  2.63031e-05
18.66  2.28451e-05
18.69  1.96992e-05
18.72  1.68709e-05
18.75  1.43648e-05
18.78  1.21849e-05
18.81  1.03341e-05
18.84  8.81463e-06
18.87  7.62787e-06
18.9  6.77435e-06
18.93  6.2538e-06
18.96  6.06511e-06
18.99  6.20638e-06
19.02  6.67488e-06
19.05  7.46711e-06
19.08  8.57876e-06
19.11  1.00048e-05
19.14  1.17394e-05
19.17  1.37759e-05
19.2  1.61073e-05
19.23  1.87254e-05
19.26  2.16217e-05
19.29  2.47869e-05
19.32  2.82111e-05
19.35  3.18839e-05
19.38  3.57942e-05
19.41  3.99304e-05
19.44  4.42804e-05
19.47  4.88317e-05
19.5  5.35714e-05
19.53  5.8486e-05
19.56  6.35618e-05
19.59  6.87847e-05
19.62  7.41402e-05
19.65  7.96139e-05
19.68  8.51908e-05
19.71  9.08558e-05
19.74  9.65938e-05
19.77  0.00010239
19.8  0.000108228
19.83  0.000114092
19.86  0.000119969
19.89  0.000125842
19.92  0.000131695
19.95  0.000137515
19.98  0.000143285
20.01  0.000148991
20.04  0.000154619
20.07  0.000160154
20.1  0.000165582
20.13  0.000170889
20.16  0.000176063
20.19  0.00018109
20.22  0.000185958
20.25  0.000190655
20.28  0.000195169
20.31  0.000199489
20.34  0.000203606
20.37  0.000207507
20.4  0.000211186
20.43  0.000214632
20.46  0.000217837
20.49  0.000220795
20.52  0.000223497
20.55  0.000225939
20.58  0.000228114
20.61  0.000230017
20.64  0.000231645
20.67  0.000232994
20.7  0.000234061
20.73  0.000234845
20.76  0.000235343
20.79  0.000235556
20.82  0.000235483
20.85  0.000235125
20.88  0.000234485
20.91  0.000233563
20.94  0.000232363
20.97  0.000230889
21  0.000229144
21.03  0.000227134
21.06  0.000224865
21.09  0.000222341
21.12  0.000219571
21.15  0.000216561
21.18  0.00021332
21.21  0.000209855
21.24  0.000206175
21.27  0.000202291
21.3  0.000198212
21.33  0.000193948
21.36  0.00018951
21.39  0.000184909
21.42  0.000180157
21.45  0.000175265
21.48  0.000170246
21.51  0.000165111
21.54  0.000159874
21.57  0.000154547
21.6  0.000149143
21.63  0.000143674
21.66  0.000138156
21.69  0.000132599
21.72  0.000127018
21.75  0.000121427
21.78  0.000115837
21.81  0.000110263
21.84  0.000104717
21.87  9.92117e-05
21.9  9.37609e-05
21.93  8.83766e-05
21.96  8.30711e-05
21.99  7.78566e-05
22.02  7.27448e-05
22.05  6.77473e-05
22.08  6.28752e-05
22.11  5.81393e-05
22.14  5.355e-05
22.17  4.91173e-05
22.2  4.48508e-05
22.23  4.07595e-05
22.26  3.68522e-05
22.29  3.3137e-05
22.32  2.96214e-05
22.35  2.63127e-05
22.38  2.32173e-05
22.41  2.03413e-05
22.44  1.769e-05
22.47  1.52685e-05
22.5  1.30808e-05
22.53  1.11308e-05
22.56  9.42135e-06
22.59  7.95507e-06
22.62  6.73375e-06
22.65  5.75864e-06
22.68  5.03035e-06
22.71  4.5489e-06
22.74  4.31369e-06
22.77  4.32351e-06
22.8  4.57656e-06
22.83  5.07046e-06
22.86  5.80222e-06
22.89  6.76829e-06
22.92  7.96457e-06
22.95  9.3864e-06
22.98  1.10286e-05
23.01  1.28854e-05
23.04  1.49507e-05
23.07  1.72177e-05
23.1  1.96793e-05
23.13  2.23279e-05
23.16  2.51554e-05
23.19  2.81534e-05
23.22  3.13131e-05
23.25  3.46253e-05
23.28  3.80805e-05
23.31  4.16689e-05
23.34  4.53804e-05
23.37  4.92046e-05
23.4  5.3131e-05
23.43  5.71488e-05
23.46  6.12471e-05
23.49  6.54147e-05
23.52  6.96404e-05
23.55  7.39129e-05
23.58  7.82209e-05
23.61  8.25529e-05
23.64  8.68976e-05
23.67  9.12436e-05
23.7  9.55796e-05
23.73  9.98942e-05
23.76  0.000104176
23.79  0.000108415
23.82  0.0001126
23.85  0.000116719
23.88  0.000120763
23.91  0.000124722
23.94  0.000128585
23.97  0.000132343
24  0.000135986
24.03  0.000139506
24.06  0.000142893
24.09  0.00014614
24.12  0.000149239
24.15  0.000152181
24.18  0.000154961
24.21  0.000157571
24.24  0.000160005
24.27  0.000162257
24.3  0.000164322
24.33  0.000166196
24.36  0.000167874
24.39  0.000169352
24.42  0.000170627
24.45  0.000171697
24.48  0.000172558
24.51  0.000173211
24.54  0.000173652
24.57  0.000173882
24.6  0.000173901
24.63  0.000173709
24.66  0.000173307
24.69  0.000172696
24.72  0.000171879
24.75  0.000170858
24.78  0.000169635
24.81  0.000168215
24.84  0.000166601
24.87  0.000164798
24.9  0.000162811
24.93  0.000160644
24.96  0.000158304
24.99  0.000155796
25.02  0.000153127
25.05  0.000150305
25.08  0.000147335
25.11  0.000144227
25.14  0.000140986
25.17  0.000137623
25.2  0.000134144
25.23  0.000130559
25.26  0.000126877
25.29  0.000123107
25.32  0.000119257
25.35  0.000115338
25.38  0.000111358
25.41  0.000107328
25.44  0.000103257
25.47  9.91553e-05
25.5  9.50322e-05
25.53  9.08976e-05
25.56  8.67614e-05
25.59  8.26333e-05
25.62  7.85231e-05
25.65  7.44402e-05
25.68  7.03942e-05
25.71  6.63944e-05
25.74  6.24501e-05
25.77  5.85701e-05
25.8  5.47635e-05
25.83  5.10386e-05
25.86  4.7404e-05
25.89  4.38676e-05
25.92  4.04373e-05
25.95  3.71206e-05
25.98  3.39246e-05
26.01  3.08564e-05
26.04  2.79222e-05
26.07  2.51284e-05
26.1  2.24807e-05
26.13  1.99845e-05
26.16  1.76448e-05
26.19  1.54661e-05
26.22  1.34527e-05
26.25  1.16082e-05
26.28  9.93602e-06
26.31  8.43899e-06
26.34  7.11953e-06
26.37  5.9796e-06


==> data/standing_wave/ENERGIES_CDI_CONST_EPS/ke_eb.dat <==
0  -nan
0.03  8.45912e-07
0.06  3.36625e-06
0.09  7.53194e-06
0.12  1.331e-05
0.15  2.06637e-05
0.18  2.95525e-05
0.21  3.99324e-05
0.24  5.17558e-05
0.27  6.49722e-05
0.3  7.95274e-05
0.33  9.53649e-05
0.36  0.000112425
0.39  0.000130646
0.42  0.000149962
0.45  0.000170308
0.48  0.000191614
0.51  0.000213811
0.54  0.000236826
0.57  0.000260586
0.6  0.000285016
0.63  0.000310041
0.66  0.000335584
0.69  0.00036157
0.72  0.000387921
0.75  0.00041456
0.78  0.000441409
0.81  0.000468393
0.84  0.000495435
0.87  0.000522459
0.9  0.000549391
0.93  0.000576157
0.96  0.000602684
0.99  0.000628902
1.02  0.000654742
1.05  0.000680135
1.08  0.000705016
1.11  0.000729322
1.14  0.00075299
1.17  0.000775962
1.2  0.000798181
1.23  0.000819593
1.26  0.000840146
1.29  0.000859792
1.32  0.000878484
1.35  0.000896182
1.38  0.000912843
1.41  0.000928433
1.44  0.000942918
1.47  0.000956267
1.5  0.000968454
1.53  0.000979455
1.56  0.000989249
1.59  0.000997822
1.62  0.00100516
1.65  0.00101125
1.68  0.00101608
1.71  0.00101966
1.74  0.00102199
1.77  0.00102306
1.8  0.00102288
1.83  0.00102147
1.86  0.00101883
1.89  0.00101498
1.92  0.00100995
1.95  0.00100374
1.98  0.000996394
2.01  0.000987929
2.04  0.000978377
2.07  0.000967771
2.1  0.000956145
2.13  0.000943536
2.16  0.000929984
2.19  0.000915529
2.22  0.000900216
2.25  0.000884088
2.28  0.000867192
2.31  0.000849576
2.34  0.00083129
2.37  0.000812384
2.4  0.000792909
2.43  0.000772919
2.46  0.000752467
2.49  0.000731606
2.52  0.000710391
2.55  0.000688877
2.58  0.000667119
2.61  0.000645171
2.64  0.000623089
2.67  0.000600927
2.7  0.00057874
2.73  0.00055658
2.76  0.000534502
2.79  0.000512557
2.82  0.000490796
2.85  0.000469271
2.88  0.000448029
2.91  0.000427119
2.94  0.000406586
2.97  0.000386477
3  0.000366833
3.03  0.000347697
3.06  0.000329108
3.09  0.000311105
3.12  0.000293722
3.15  0.000276994
3.18  0.000260953
3.21  0.000245628
3.24  0.000231046
3.27  0.000217233
3.3  0.000204211
3.33  0.000192001
3.36  0.000180621
3.39  0.000170086
3.42  0.00016041
3.45  0.000151604
3.48  0.000143677
3.51  0.000136634
3.54  0.00013048
3.57  0.000125216
3.6  0.000120841
3.63  0.000117351
3.66  0.000114742
3.69  0.000113005
3.72  0.000112131
3.75  0.000112106
3.78  0.000112918
3.81  0.00011455
3.84  0.000116983
3.87  0.000120197
3.9  0.00012417
3.93  0.000128879
3.96  0.000134298
3.99  0.0001404
4.02  0.000147156
4.05  0.000154537
4.08  0.000162511
4.11  0.000171046
4.14  0.000180109
4.17  0.000189664
4.2  0.000199677
4.23  0.000210111
4.26  0.000220928
4.29  0.000232093
4.32  0.000243565
4.35  0.000255308
4.38  0.000267282
4.41  0.000279448
4.44  0.000291767
4.47  0.000304201
4.5  0.00031671
4.53  0.000329256
4.56  0.0003418
4.59  0.000354304
4.62  0.000366732
4.65  0.000379046
4.68  0.00039121
4.71  0.00040319
4.74  0.000414949
4.77  0.000426456
4.8  0.000437678
4.83  0.000448583
4.86  0.000459142
4.89  0.000469326
4.92  0.000479108
4.95  0.00048846
4.98  0.000497359
5.01  0.000505781
5.04  0.000513705
5.07  0.00052111
5.1  0.000527978
5.13  0.00053429
5.16  0.000540033
5.19  0.000545192
5.22  0.000549756
5.25  0.000553713
5.28  0.000557055
5.31  0.000559775
5.34  0.000561868
5.37  0.000563331
5.4  0.00056416
5.43  0.000564357
5.46  0.000563923
5.49  0.000562861
5.52  0.000561175
5.55  0.000558872
5.58  0.00055596
5.61  0.000552448
5.64  0.000548348
5.67  0.000543671
5.7  0.000538431
5.73  0.000532644
5.76  0.000526326
5.79  0.000519494
5.82  0.000512167
5.85  0.000504365
5.88  0.00049611
5.91  0.000487423
5.94  0.000478326
5.97  0.000468844
6  0.000459001
6.03  0.000448822
6.06  0.000438334
6.09  0.000427562
6.12  0.000416533
6.15  0.000405275
6.18  0.000393815
6.21  0.000382181
6.24  0.000370401
6.27  0.000358503
6.3  0.000346516
6.33  0.000334467
6.36  0.000322385
6.39  0.000310296
6.42  0.00029823
6.45  0.000286212
6.48  0.000274271
6.51  0.000262431
6.54  0.000250719
6.57  0.000239161
6.6  0.00022778
6.63  0.0002166
6.66  0.000205645
6.69  0.000194937
6.72  0.000184498
6.75  0.000174347
6.78  0.000164504
6.81  0.000154987
6.84  0.000145815
6.87  0.000137004
6.9  0.000128568
6.93  0.000120523
6.96  0.00011288
6.99  0.000105652
7.02  9.88498e-05
7.05  9.24822e-05
7.08  8.65576e-05
7.11  8.1083e-05
7.14  7.6064e-05
7.17  7.15052e-05
7.2  6.74097e-05
7.23  6.37796e-05
7.26  6.06157e-05
7.29  5.79175e-05
7.32  5.56833e-05
7.35  5.39103e-05
7.38  5.25946e-05
7.41  5.1731e-05
7.44  5.13133e-05
7.47  5.13342e-05
7.5  5.17854e-05
7.53  5.26574e-05
7.56  5.394e-05
7.59  5.56218e-05
7.62  5.76907e-05
7.65  6.01336e-05
7.68  6.29367e-05
7.71  6.60853e-05
7.74  6.95642e-05
7.77  7.33574e-05
7.8  7.74481e-05
7.83  8.18193e-05
7.86  8.64532e-05
7.89  9.13315e-05
7.92  9.64358e-05
7.95  0.000101747
7.98  0.000107246
8.01  0.000112913
8.04  0.000118728
8.07  0.000124672
8.1  0.000130724
8.13  0.000136865
8.16  0.000143074
8.19  0.000149331
8.22  0.000155618
8.25  0.000161913
8.28  0.000168198
8.31  0.000174453
8.34  0.00018066
8.37  0.000186801
8.4  0.000192856
8.43  0.000198808
8.46  0.000204641
8.49  0.000210337
8.52  0.000215881
8.55  0.000221257
8.58  0.00022645
8.61  0.000231447
8.64  0.000236233
8.67  0.000240796
8.7  0.000245124
8.73  0.000249206
8.76  0.000253031
8.79  0.00025659
8.82  0.000259873
8.85  0.000262873
8.88  0.000265583
8.91  0.000267996
8.94  0.000270107
8.97  0.000271911
9  0.000273405
9.03  0.000274586
9.06  0.000275451
9.09  0.000276001
9.12  0.000276233
9.15  0.00027615
9.18  0.000275752
9.21  0.000275042
9.24  0.000274023
9.27  0.000272699
9.3  0.000271074
9.33  0.000269154
9.36  0.000266945
9.39  0.000264453
9.42  0.000261687
9.45  0.000258654
9.48  0.000255364
9.51  0.000251825
9.54  0.000248048
9.57  0.000244042
9.6  0.00023982
9.63  0.000235392
9.66  0.000230771
9.69  0.000225968
9.72  0.000220997
9.75  0.000215869
9.78  0.000210599
9.81  0.0002052
9.84  0.000199685
9.87  0.000194069
9.9  0.000188365
9.93  0.000182587
9.96  0.00017675
9.99  0.000170867
10.02  0.000164953
10.05  0.000159022
10.08  0.000153087
10.11  0.000147163
10.14  0.000141262
10.17  0.000135399
10.2  0.000129587
10.23  0.000123838
10.26  0.000118165
10.29  0.000112581
10.32  0.000107096
10.35  0.000101724
10.38  9.64748e-05
10.41  9.13591e-05
10.44  8.63873e-05
10.47  8.15691e-05
10.5  7.69138e-05
10.53  7.243e-05
10.56  6.81259e-05
10.59  6.40091e-05
10.62  6.00867e-05
10.65  5.63652e-05
10.68  5.28503e-05
10.71  4.95474e-05
10.74  4.6461e-05
10.77  4.35953e-05
10.8  4.09537e-05
10.83  3.85389e-05
10.86  3.63532e-05
10.89  3.4398e-05
10.92  3.26742e-05
10.95  3.11824e-05
10.98  2.9922e-05
11.01  2.88923e-05
11.04  2.80918e-05
11.07  2.75185e-05
11.1  2.71696e-05
11.13  2.70421e-05
11.16  2.71322e-05
11.19  2.74357e-05
11.22  2.79479e-05
11.25  2.86636e-05
11.28  2.9577e-05
11.31  3.0682e-05
11.34  3.1972e-05
11.37  3.34402e-05
11.4  3.5079e-05
11.43  3.6881e-05
11.46  3.88379e-05
11.49  4.09414e-05
11.52  4.3183e-05
11.55  4.55537e-05
11.58  4.80444e-05
11.61  5.06458e-05
11.64  5.33483e-05
11.67  5.61424e-05
11.7  5.90182e-05
11.73  6.19659e-05
11.76  6.49755e-05
11.79  6.8037e-05
11.82  7.11405e-05
11.85  7.42758e-05
11.88  7.74331e-05
11.91  8.06025e-05
11.94  8.37741e-05
11.97  8.69383e-05
12  9.00855e-05
12.03  9.32063e-05
12.06  9.62914e-05
12.09  9.93319e-05
12.12  0.000102319
12.15  0.000105244
12.18  0.000108099
12.21  0.000110876
12.24  0.000113566
12.27  0.000116164
12.3  0.000118661
12.33  0.000121051
12.36  0.000123328
12.39  0.000125485
12.42  0.000127518
12.45  0.000129421
12.48  0.000131189
12.51  0.000132818
12.54  0.000134303
12.57  0.000135643
12.6  0.000136832
12.63  0.00013787
12.66  0.000138753
12.69  0.000139479
12.72  0.000140048
12.75  0.000140459
12.78  0.00014071
12.81  0.000140802
12.84  0.000140736
12.87  0.000140512
12.9  0.00014013
12.93  0.000139594
12.96  0.000138905
12.99  0.000138065
13.02  0.000137077
13.05  0.000135944
13.08  0.00013467
13.11  0.000133258
13.14  0.000131713
13.17  0.000130038
13.2  0.00012824
13.23  0.000126322
13.26  0.00012429
13.29  0.000122149
13.32  0.000119906
13.35  0.000117566
13.38  0.000115135
13.41  0.00011262
13.44  0.000110028
13.47  0.000107364
13.5  0.000104635
13.53  0.000101849
13.56  9.90125e-05
13.59  9.6132e-05
13.62  9.32148e-05
13.65  9.02679e-05
13.68  8.72984e-05
13.71  8.43133e-05
13.74  8.13196e-05
13.77  7.83242e-05
13.8  7.5334e-05
13.83  7.23558e-05
13.86  6.93964e-05
13.89  6.64621e-05
13.92  6.35596e-05
13.95  6.0695e-05
13.98  5.78745e-05
14.01  5.5104e-05
14.04  5.23892e-05
14.07  4.97357e-05
14.1  4.71488e-05
14.13  4.46336e-05
14.16  4.21948e-05
14.19  3.98372e-05
14.22  3.75649e-05
14.25  3.53822e-05
14.28  3.32926e-05
14.31  3.12999e-05
14.34  2.9407e-05
14.37  2.76171e-05
14.4  2.59325e-05
14.43  2.43558e-05
14.46  2.28888e-05
14.49  2.15333e-05
14.52  2.02906e-05
14.55  1.91619e-05
14.58  1.81478e-05
14.61  1.72489e-05
14.64  1.64653e-05
14.67  1.57968e-05
14.7  1.52431e-05
14.73  1.48033e-05
14.76  1.44765e-05
14.79  1.42614e-05
14.82  1.41563e-05
14.85  1.41595e-05
14.88  1.42689e-05
14.91  1.4482e-05
14.94  1.47963e-05
14.97  1.5209e-05
15  1.5717e-05
15.03  1.63171e-05
15.06  1.70059e-05
15.09  1.77795e-05
15.12  1.86344e-05
15.15  1.95663e-05
15.18  2.05714e-05
15.21  2.16451e-05
15.24  2.27832e-05
15.27  2.39812e-05
15.3  2.52343e-05
15.33  2.6538e-05
15.36  2.78873e-05
15.39  2.92776e-05
15.42  3.07038e-05
15.45  3.21611e-05
15.48  3.36445e-05
15.51  3.51491e-05
15.54  3.66699e-05
15.57  3.8202e-05
15.6  3.97405e-05
15.63  4.12806e-05
15.66  4.28174e-05
15.69  4.43463e-05
15.72  4.58626e-05
15.75  4.73617e-05
15.78  4.88392e-05
15.81  5.02907e-05
15.84  5.17121e-05
15.87  5.30992e-05
15.9  5.44481e-05
15.93  5.5755e-05
15.96  5.70164e-05
15.99  5.82286e-05
16.02  5.93885e-05
16.05  6.04929e-05
16.08  6.15389e-05
16.11  6.25237e-05
16.14  6.34449e-05
16.17  6.43e-05
16.2  6.5087e-05
16.23  6.58038e-05
16.26  6.64489e-05
16.29  6.70206e-05
16.32  6.75177e-05
16.35  6.79391e-05
16.38  6.8284e-05
16.41  6.85517e-05
16.44  6.87417e-05
16.47  6.88539e-05
16.5  6.88881e-05
16.53  6.88447e-05
16.56  6.87241e-05
16.59  6.85267e-05
16.62  6.82536e-05
16.65  6.79055e-05
16.68  6.74838e-05
16.71  6.69897e-05
16.74  6.64249e-05
16.77  6.57911e-05
16.8  6.50901e-05
16.83  6.43241e-05
16.86  6.34951e-05
16.89  6.26056e-05
16.92  6.1658e-05
16.95  6.06549e-05
16.98  5.9599e-05
17.01  5.84933e-05
17.04  5.73406e-05
17.07  5.61439e-05
17.1  5.49064e-05
17.13  5.36313e-05
17.16  5.23219e-05
17.19  5.09814e-05
17.22  4.96132e-05
17.25  4.82207e-05
17.28  4.68074e-05
17.31  4.53766e-05
17.34  4.39319e-05
17.37  4.24767e-05
17.4  4.10145e-05
17.43  3.95487e-05
17.46  3.80826e-05
17.49  3.66198e-05
17.52  3.51634e-05
17.55  3.37168e-05
17.58  3.22831e-05
17.61  3.08656e-05
17.64  2.94673e-05
17.67  2.80911e-05
17.7  2.674e-05
17.73  2.54168e-05
17.76  2.41242e-05
17.79  2.28647e-05
17.82  2.16409e-05
17.85  2.0455e-05
17.88  1.93094e-05
17.91  1.82061e-05
17.94  1.7147e-05
17.97  1.61341e-05
18  1.5169e-05
18.03  1.42532e-05
18.06  1.33881e-05
18.09  1.25751e-05
18.12  1.18152e-05
18.15  1.11093e-05
18.18  1.04583e-05
18.21  9.86283e-06
18.24  9.32335e-06
18.27  8.84022e-06
18.3  8.41365e-06
18.33  8.04368e-06
18.36  7.73021e-06
18.39  7.473e-06
18.42  7.27166e-06
18.45  7.12567e-06
18.48  7.03435e-06
18.51  6.99691e-06
18.54  7.01242e-06
18.57  7.07983e-06
18.6  7.19796e-06
18.63  7.36551e-06
18.66  7.58108e-06
18.69  7.84314e-06
18.72  8.15009e-06
18.75  8.50021e-06
18.78  8.89168e-06
18.81  9.32262e-06
18.84  9.79107e-06
18.87  1.0295e-05
18.9  1.08322e-05
18.93  1.14006e-05
18.96  1.19979e-05
18.99  1.26219e-05
19.02  1.32703e-05
19.05  1.39406e-05
19.08  1.46305e-05
19.11  1.53377e-05
19.14  1.60596e-05
19.17  1.67939e-05
19.2  1.75381e-05
19.23  1.82898e-05
19.26  1.90466e-05
19.29  1.98061e-05
19.32  2.05659e-05
19.35  2.13237e-05
19.38  2.20771e-05
19.41  2.28239e-05
19.44  2.35619e-05
19.47  2.42888e-05
19.5  2.50026e-05
19.53  2.57012e-05
19.56  2.63826e-05
19.59  2.70449e-05
19.62  2.76862e-05
19.65  2.83048e-05
19.68  2.8899e-05
19.71  2.94672e-05
19.74  3.00078e-05
19.77  3.05195e-05
19.8  3.1001e-05
19.83  3.14509e-05
19.86  3.18682e-05
19.89  3.22519e-05
19.92  3.26009e-05
19.95  3.29146e-05
19.98  3.31921e-05
20.01  3.34329e-05
20.04  3.36364e-05
20.07  3.38022e-05
20.1  3.39301e-05
20.13  3.40198e-05
20.16  3.40712e-05
20.19  3.40844e-05
20.22  3.40595e-05
20.25  3.39967e-05
20.28  3.38963e-05
20.31  3.37587e-05
20.34  3.35844e-05
20.37  3.3374e-05
20.4  3.31283e-05
20.43  3.28479e-05
20.46  3.25337e-05
20.49  3.21868e-05
20.52  3.1808e-05
20.55  3.13985e-05
20.58  3.09594e-05
20.61  3.0492e-05
20.64  2.99975e-05
20.67  2.94773e-05
20.7  2.89328e-05
20.73  2.83654e-05
20.76  2.77767e-05
20.79  2.71681e-05
20.82  2.65412e-05
20.85  2.58976e-05
20.88  2.5239e-05
20.91  2.4567e-05
20.94  2.38832e-05
20.97  2.31894e-05
21  2.24872e-05
21.03  2.17784e-05
21.06  2.10645e-05
21.09  2.03473e-05
21.12  1.96285e-05
21.15  1.89097e-05
21.18  1.81926e-05
21.21  1.74788e-05
21.24  1.67699e-05
21.27  1.60674e-05
21.3  1.53729e-05
21.33  1.46879e-05
21.36  1.40138e-05
21.39  1.3352e-05
21.42  1.2704e-05
21.45  1.20709e-05
21.48  1.14541e-05
21.51  1.08548e-05
21.54  1.02741e-05
21.57  9.713e-06
21.6  9.17265e-06
21.63  8.65393e-06
21.66  8.15775e-06
21.69  7.68491e-06
21.72  7.23616e-06
21.75  6.81217e-06
21.78  6.41355e-06
21.81  6.04082e-06
21.84  5.69444e-06
21.87  5.37479e-06
21.9  5.08218e-06
21.93  4.81684e-06
21.96  4.57894e-06
21.99  4.36856e-06
22.02  4.18572e-06
22.05  4.03035e-06
22.08  3.90234e-06
22.11  3.80148e-06
22.14  3.72752e-06
22.17  3.68012e-06
22.2  3.65888e-06
22.23  3.66334e-06
22.26  3.69299e-06
22.29  3.74724e-06
22.32  3.82545e-06
22.35  3.92694e-06
22.38  4.05097e-06
22.41  4.19673e-06
22.44  4.36339e-06
22.47  4.55007e-06
22.5  4.75584e-06
22.53  4.97973e-06
22.56  5.22075e-06
22.59  5.47787e-06
22.62  5.75003e-06
22.65  6.03614e-06
22.68  6.33509e-06
22.71  6.64575e-06
22.74  6.96698e-06
22.77  7.29761e-06
22.8  7.63649e-06
22.83  7.98243e-06
22.86  8.33425e-06
22.89  8.69077e-06
22.92  9.05082e-06
22.95  9.41322e-06
22.98  9.7768e-06
23.01  1.01404e-05
23.04  1.0503e-05
23.07  1.08633e-05
23.1  1.12202e-05
23.13  1.15728e-05
23.16  1.192e-05
23.19  1.22606e-05
23.22  1.25938e-05
23.25  1.29186e-05
23.28  1.32339e-05
23.31  1.35391e-05
23.34  1.38331e-05
23.37  1.41153e-05
23.4  1.43847e-05
23.43  1.46407e-05
23.46  1.48827e-05
23.49  1.51099e-05
23.52  1.53218e-05
23.55  1.55178e-05
23.58  1.56975e-05
23.61  1.58604e-05
23.64  1.60061e-05
23.67  1.61343e-05
23.7  1.62447e-05
23.73  1.63371e-05
23.76  1.64112e-05
23.79  1.64669e-05
23.82  1.65041e-05
23.85  1.65229e-05
23.88  1.65232e-05
23.91  1.65051e-05
23.94  1.64687e-05
23.97  1.64141e-05
24  1.63416e-05
24.03  1.62515e-05
24.06  1.6144e-05
24.09  1.60194e-05
24.12  1.58782e-05
24.15  1.57207e-05
24.18  1.55475e-05
24.21  1.5359e-05
24.24  1.51558e-05
24.27  1.49384e-05
24.3  1.47075e-05
24.33  1.44636e-05
24.36  1.42074e-05
24.39  1.39397e-05
24.42  1.3661e-05
24.45  1.33722e-05
24.48  1.3074e-05
24.51  1.27671e-05
24.54  1.24524e-05
24.57  1.21305e-05
24.6  1.18024e-05
24.63  1.14688e-05
24.66  1.11306e-05
24.69  1.07885e-05
24.72  1.04433e-05
24.75  1.0096e-05
24.78  9.74732e-06
24.81  9.39804e-06
24.84  9.04898e-06
24.87  8.70094e-06
24.9  8.35471e-06
24.93  8.01105e-06
24.96  7.67072e-06
24.99  7.33445e-06
25.02  7.00298e-06
25.05  6.67698e-06
25.08  6.35715e-06
25.11  6.04413e-06
25.14  5.73856e-06
25.17  5.44103e-06
25.2  5.15213e-06
25.23  4.87239e-06
25.26  4.60234e-06
25.29  4.34245e-06
25.32  4.09319e-06
25.35  3.85496e-06
25.38  3.62817e-06
25.41  3.41316e-06
25.44  3.21026e-06
25.47  3.01974e-06
25.5  2.84185e-06
25.53  2.67681e-06
25.56  2.52479e-06
25.59  2.38593e-06
25.62  2.26034e-06
25.65  2.14809e-06
25.68  2.04921e-06
25.71  1.96371e-06
25.74  1.89154e-06
25.77  1.83263e-06
25.8  1.78689e-06
25.83  1.75418e-06
25.86  1.73433e-06
25.89  1.72714e-06
25.92  1.73237e-06
25.95  1.74978e-06
25.98  1.77908e-06
26.01  1.81994e-06
26.04  1.87203e-06
26.07  1.93498e-06
26.1  2.00841e-06
26.13  2.0919e-06
26.16  2.18501e-06
26.19  2.28729e-06
26.22  2.39828e-06
26.25  2.51749e-06
26.28  2.6444e-06
26.31  2.77852e-06
26.34  2.91929e-06
26.37  3.06619e-06


==> data/standing_wave/ENERGIES_CDI_CONST_EPS/ke_rcsf.dat <==
0  -nan
0.03  8.74861e-07
0.06  3.48194e-06
0.09  7.79235e-06
0.12  1.37737e-05
0.15  2.13901e-05
0.18  3.0602e-05
0.21  4.13666e-05
0.24  5.36375e-05
0.27  6.73652e-05
0.3  8.24967e-05
0.33  9.89762e-05
0.36  0.000116745
0.39  0.000135741
0.42  0.0001559
0.45  0.000177155
0.48  0.000199437
0.51  0.000222676
0.54  0.000246796
0.57  0.000271724
0.6  0.000297383
0.63  0.000323695
0.66  0.000350581
0.69  0.000377961
0.72  0.000405755
0.75  0.00043388
0.78  0.000462255
0.81  0.000490799
0.84  0.00051943
0.87  0.000548067
0.9  0.00057663
0.93  0.000605038
0.96  0.000633212
0.99  0.000661075
1.02  0.00068855
1.05  0.000715563
1.08  0.00074204
1.11  0.00076791
1.14  0.000793104
1.17  0.000817555
1.2  0.000841199
1.23  0.000863974
1.26  0.000885822
1.29  0.000906685
1.32  0.000926511
1.35  0.000945249
1.38  0.000962853
1.41  0.00097928
1.44  0.00099449
1.47  0.00100845
1.5  0.00102111
1.53  0.00103247
1.56  0.00104248
1.59  0.00105113
1.62  0.0010584
1.65  0.00106427
1.68  0.00106874
1.71  0.0010718
1.74  0.00107344
1.77  0.00107367
1.8  0.0010725
1.83  0.00106992
1.86  0.00106596
1.89  0.00106063
1.92  0.00105395
1.95  0.00104594
1.98  0.00103663
2.01  0.00102605
2.04  0.00101424
2.07  0.00100122
2.1  0.000987041
2.13  0.000971743
2.16  0.00095537
2.19  0.00093797
2.22  0.000919592
2.25  0.000900289
2.28  0.000880115
2.31  0.000859127
2.34  0.000837382
2.37  0.00081494
2.4  0.000791863
2.43  0.000768212
2.46  0.000744052
2.49  0.000719447
2.52  0.000694463
2.55  0.000669165
2.58  0.000643619
2.61  0.000617893
2.64  0.000592053
2.67  0.000566166
2.7  0.000540297
2.73  0.000514512
2.76  0.000488876
2.79  0.000463455
2.82  0.00043831
2.85  0.000413503
2.88  0.000389097
2.91  0.000365149
2.94  0.000341718
2.97  0.000318859
3  0.000296627
3.03  0.000275073
3.06  0.000254248
3.09  0.000234199
3.12  0.000214971
3.15  0.000196607
3.18  0.000179146
3.21  0.000162628
3.24  0.000147085
3.27  0.00013255
3.3  0.000119053
3.33  0.000106618
3.36  9.52684e-05
3.39  8.50248e-05
3.42  7.59037e-05
3.45  6.79187e-05
3.48  6.10804e-05
3.51  5.5396e-05
3.54  5.087e-05
3.57  4.75033e-05
3.6  4.52938e-05
3.63  4.42363e-05
3.66  4.43227e-05
3.69  4.55414e-05
3.72  4.78781e-05
3.75  5.13157e-05
3.78  5.58338e-05
3.81  6.14097e-05
3.84  6.80175e-05
3.87  7.5629e-05
3.9  8.42133e-05
3.93  9.37371e-05
3.96  0.000104165
3.99  0.000115458
4.02  0.000127578
4.05  0.000140482
4.08  0.000154126
4.11  0.000168465
4.14  0.000183452
4.17  0.000199038
4.2  0.000215172
4.23  0.000231805
4.26  0.000248884
4.29  0.000266356
4.32  0.000284167
4.35  0.000302263
4.38  0.000320588
4.41  0.000339089
4.44  0.00035771
4.47  0.000376396
4.5  0.000395091
4.53  0.000413742
4.56  0.000432293
4.59  0.000450692
4.62  0.000468886
4.65  0.000486822
4.68  0.00050445
4.71  0.00052172
4.74  0.000538583
4.77  0.000554993
4.8  0.000570904
4.83  0.000586273
4.86  0.000601056
4.89  0.000615214
4.92  0.000628709
4.95  0.000641504
4.98  0.000653565
5.01  0.00066486
5.04  0.00067536
5.07  0.000685037
5.1  0.000693867
5.13  0.000701827
5.16  0.000708897
5.19  0.000715059
5.22  0.0007203
5.25  0.000724607
5.28  0.000727969
5.31  0.000730381
5.34  0.000731838
5.37  0.000732339
5.4  0.000731883
5.43  0.000730475
5.46  0.000728121
5.49  0.00072483
5.52  0.000720612
5.55  0.000715481
5.58  0.000709452
5.61  0.000702545
5.64  0.00069478
5.67  0.00068618
5.7  0.000676769
5.73  0.000666574
5.76  0.000655624
5.79  0.000643951
5.82  0.000631586
5.85  0.000618564
5.88  0.00060492
5.91  0.000590692
5.94  0.000575919
5.97  0.000560639
6  0.000544895
6.03  0.000528728
6.06  0.000512181
6.09  0.000495298
6.12  0.000478123
6.15  0.0004607
6.18  0.000443076
6.21  0.000425295
6.24  0.000407404
6.27  0.000389447
6.3  0.000371471
6.33  0.000353521
6.36  0.000335642
6.39  0.000317878
6.42  0.000300274
6.45  0.000282872
6.48  0.000265716
6.51  0.000248847
6.54  0.000232306
6.57  0.000216132
6.6  0.000200363
6.63  0.000185036
6.66  0.000170188
6.69  0.000155852
6.72  0.00014206
6.75  0.000128844
6.78  0.000116233
6.81  0.000104254
6.84  9.29321e-05
6.87  8.22918e-05
6.9  7.23545e-05
6.93  6.31398e-05
6.96  5.46653e-05
6.99  4.69468e-05
7.02  3.99975e-05
7.05  3.38288e-05
7.08  2.84499e-05
7.11  2.38679e-05
7.14  2.00874e-05
7.17  1.71113e-05
7.2  1.494e-05
7.23  1.35719e-05
7.26  1.30031e-05
7.29  1.32279e-05
7.32  1.4238e-05
7.35  1.60235e-05
7.38  1.85722e-05
7.41  2.18701e-05
7.44  2.59011e-05
7.47  3.06475e-05
7.5  3.60894e-05
7.53  4.22056e-05
7.56  4.89728e-05
7.59  5.63663e-05
7.62  6.436e-05
7.65  7.29261e-05
7.68  8.20356e-05
7.71  9.16581e-05
7.74  0.000101762
7.77  0.000112315
7.8  0.000123283
7.83  0.000134632
7.86  0.000146326
7.89  0.00015833
7.92  0.000170606
7.95  0.000183118
7.98  0.000195828
8.01  0.000208698
8.04  0.00022169
8.07  0.000234766
8.1  0.000247888
8.13  0.000261018
8.16  0.000274118
8.19  0.000287151
8.22  0.000300079
8.25  0.000312867
8.28  0.000325478
8.31  0.000337878
8.34  0.000350032
8.37  0.000361906
8.4  0.000373468
8.43  0.000384686
8.46  0.000395531
8.49  0.000405974
8.52  0.000415985
8.55  0.00042554
8.58  0.000434612
8.61  0.000443179
8.64  0.000451218
8.67  0.000458708
8.7  0.000465632
8.73  0.000471971
8.76  0.00047771
8.79  0.000482836
8.82  0.000487336
8.85  0.0004912
8.88  0.00049442
8.91  0.000496989
8.94  0.000498901
8.97  0.000500155
9  0.000500748
9.03  0.000500682
9.06  0.000499958
9.09  0.000498581
9.12  0.000496557
9.15  0.000493892
9.18  0.000490597
9.21  0.000486682
9.24  0.00048216
9.27  0.000477045
9.3  0.000471352
9.33  0.000465098
9.36  0.000458302
9.39  0.000450984
9.42  0.000443165
9.45  0.000434867
9.48  0.000426113
9.51  0.000416929
9.54  0.000407339
9.57  0.000397371
9.6  0.000387051
9.63  0.000376407
9.66  0.00036547
9.69  0.000354267
9.72  0.000342829
9.75  0.000331187
9.78  0.000319371
9.81  0.000307413
9.84  0.000295343
9.87  0.000283193
9.9  0.000270994
9.93  0.000258778
9.96  0.000246576
9.99  0.000234419
10.02  0.000222338
10.05  0.000210363
10.08  0.000198523
10.11  0.000186848
10.14  0.000175366
10.17  0.000164106
10.2  0.000153094
10.23  0.000142358
10.26  0.000131921
10.29  0.00012181
10.32  0.000112047
10.35  0.000102654
10.38  9.36531e-05
10.41  8.50642e-05
10.44  7.69061e-05
10.47  6.91962e-05
10.5  6.19508e-05
10.53  5.51848e-05
10.56  4.89117e-05
10.59  4.31437e-05
10.62  3.78913e-05
10.65  3.31639e-05
10.68  2.89691e-05
10.71  2.53133e-05
10.74  2.22013e-05
10.77  1.96363e-05
10.8  1.76201e-05
10.83  1.61531e-05
10.86  1.52341e-05
10.89  1.48604e-05
10.92  1.5028e-05
10.95  1.57312e-05
10.98  1.69633e-05
11.01  1.87157e-05
11.04  2.09788e-05
11.07  2.37416e-05
11.1  2.69918e-05
11.13  3.07159e-05
11.16  3.48991e-05
11.19  3.95255e-05
11.22  4.45782e-05
11.25  5.00391e-05
11.28  5.58892e-05
11.31  6.21086e-05
11.34  6.86765e-05
11.37  7.55711e-05
11.4  8.27701e-05
11.43  9.02505e-05
11.46  9.79886e-05
11.49  0.00010596
11.52  0.00011414
11.55  0.000122504
11.58  0.000131026
11.61  0.00013968
11.64  0.000148441
11.67  0.000157282
11.7  0.000166177
11.73  0.000175101
11.76  0.000184027
11.79  0.000192929
11.82  0.000201782
11.85  0.000210561
11.88  0.000219239
11.91  0.000227794
11.94  0.000236201
11.97  0.000244436
12  0.000252477
12.03  0.000260301
12.06  0.000267887
12.09  0.000275214
12.12  0.000282263
12.15  0.000289014
12.18  0.000295449
12.21  0.000301551
12.24  0.000307305
12.27  0.000312695
12.3  0.000317707
12.33  0.000322328
12.36  0.000326547
12.39  0.000330354
12.42  0.000333738
12.45  0.000336691
12.48  0.000339208
12.51  0.000341281
12.54  0.000342908
12.57  0.000344083
12.6  0.000344806
12.63  0.000345076
12.66  0.000344893
12.69  0.000344259
12.72  0.000343177
12.75  0.000341651
12.78  0.000339686
12.81  0.000337289
12.84  0.000334468
12.87  0.00033123
12.9  0.000327587
12.93  0.000323548
12.96  0.000319125
12.99  0.000314332
13.02  0.000309182
13.05  0.00030369
13.08  0.00029787
13.11  0.00029174
13.14  0.000285316
13.17  0.000278616
13.2  0.000271658
13.23  0.000264462
13.26  0.000257045
13.29  0.00024943
13.32  0.000241634
13.35  0.000233681
13.38  0.000225589
13.41  0.000217381
13.44  0.000209078
13.47  0.000200702
13.5  0.000192274
13.53  0.000183816
13.56  0.000175349
13.59  0.000166894
13.62  0.000158474
13.65  0.000150109
13.68  0.000141821
13.71  0.000133629
13.74  0.000125553
13.77  0.000117614
13.8  0.00010983
13.83  0.000102221
13.86  9.48037e-05
13.89  8.75964e-05
13.92  8.06156e-05
13.95  7.38776e-05
13.98  6.73976e-05
14.01  6.11902e-05
14.04  5.52691e-05
14.07  4.96473e-05
14.1  4.43369e-05
14.13  3.93488e-05
14.16  3.46933e-05
14.19  3.03797e-05
14.22  2.64161e-05
14.25  2.281e-05
14.28  1.95676e-05
14.31  1.66941e-05
14.34  1.41938e-05
14.37  1.20699e-05
14.4  1.03246e-05
14.43  8.95914e-06
14.46  7.97361e-06
14.49  7.36712e-06
14.52  7.13777e-06
14.55  7.28268e-06
14.58  7.79793e-06
14.61  8.67867e-06
14.64  9.91906e-06
14.67  1.15124e-05
14.7  1.34509e-05
14.73  1.57261e-05
14.76  1.83286e-05
14.79  2.12482e-05
14.82  2.44738e-05
14.85  2.79937e-05
14.88  3.17954e-05
14.91  3.58657e-05
14.94  4.01908e-05
14.97  4.47562e-05
15  4.95471e-05
15.03  5.45479e-05
15.06  5.97426e-05
15.09  6.5115e-05
15.12  7.06481e-05
15.15  7.6325e-05
15.18  8.21283e-05
15.21  8.80403e-05
15.24  9.40434e-05
15.27  0.000100119
15.3  0.000106251
15.33  0.000112419
15.36  0.000118606
15.39  0.000124795
15.42  0.000130966
15.45  0.000137104
15.48  0.000143189
15.51  0.000149205
15.54  0.000155136
15.57  0.000160964
15.6  0.000166673
15.63  0.000172247
15.66  0.000177672
15.69  0.000182931
15.72  0.000188013
15.75  0.000192901
15.78  0.000197584
15.81  0.000202049
15.84  0.000206284
15.87  0.000210278
15.9  0.000214021
15.93  0.000217503
15.96  0.000220715
15.99  0.00022365
16.02  0.0002263
16.05  0.000228659
16.08  0.000230721
16.11  0.000232482
16.14  0.000233937
16.17  0.000235083
16.2  0.000235919
16.23  0.000236443
16.26  0.000236655
16.29  0.000236554
16.32  0.000236143
16.35  0.000235423
16.38  0.000234397
16.41  0.000233069
16.44  0.000231443
16.47  0.000229525
16.5  0.000227321
16.53  0.000224837
16.56  0.000222081
16.59  0.000219061
16.62  0.000215786
16.65  0.000212266
16.68  0.00020851
16.71  0.00020453
16.74  0.000200336
16.77  0.00019594
16.8  0.000191355
16.83  0.000186592
16.86  0.000181666
16.89  0.000176589
16.92  0.000171375
16.95  0.000166039
16.98  0.000160594
17.01  0.000155055
17.04  0.000149436
17.07  0.000143753
17.1  0.00013802
17.13  0.000132252
17.16  0.000126464
17.19  0.00012067
17.22  0.000114887
17.25  0.000109127
17.28  0.000103407
17.31  9.77394e-05
17.34  9.21391e-05
17.37  8.66198e-05
17.4  8.11951e-05
17.43  7.58782e-05
17.46  7.06818e-05
17.49  6.56184e-05
17.52  6.07e-05
17.55  5.59381e-05
17.58  5.13437e-05
17.61  4.69274e-05
17.64  4.2699e-05
17.67  3.86681e-05
17.7  3.48435e-05
17.73  3.12333e-05
17.76  2.78452e-05
17.79  2.46861e-05
17.82  2.17622e-05
17.85  1.90792e-05
17.88  1.6642e-05
17.91  1.44549e-05
17.94  1.25214e-05
17.97  1.08443e-05
18  9.42583e-06
18.03  8.2673e-06
18.06  7.36946e-06
18.09  6.73233e-06
18.12  6.35519e-06
18.15  6.23666e-06
18.18  6.37463e-06
18.21  6.76635e-06
18.24  7.40837e-06
18.27  8.29662e-06
18.3  9.42634e-06
18.33  1.07922e-05
18.36  1.23882e-05
18.39  1.42079e-05
18.42  1.62441e-05
18.45  1.84891e-05
18.48  2.09349e-05
18.51  2.35727e-05
18.54  2.63935e-05
18.57  2.93877e-05
18.6  3.25452e-05
18.63  3.58558e-05
18.66  3.93088e-05
18.69  4.28932e-05
18.72  4.65976e-05
18.75  5.04106e-05
18.78  5.43202e-05
18.81  5.83147e-05
18.84  6.23818e-05
18.87  6.65093e-05
18.9  7.06849e-05
18.93  7.48963e-05
18.96  7.91309e-05
18.99  8.33765e-05
19.02  8.76208e-05
19.05  9.18514e-05
19.08  9.60563e-05
19.11  0.000100223
19.14  0.000104341
19.17  0.000108397
19.2  0.000112381
19.23  0.000116281
19.26  0.000120087
19.29  0.000123788
19.32  0.000127374
19.35  0.000130836
19.38  0.000134163
19.41  0.000137347
19.44  0.00014038
19.47  0.000143253
19.5  0.000145959
19.53  0.000148491
19.56  0.000150842
19.59  0.000153007
19.62  0.00015498
19.65  0.000156756
19.68  0.000158331
19.71  0.000159701
19.74  0.000160862
19.77  0.000161813
19.8  0.000162551
19.83  0.000163075
19.86  0.000163384
19.89  0.000163478
19.92  0.000163357
19.95  0.000163022
19.98  0.000162475
20.01  0.000161717
20.04  0.000160752
20.07  0.000159582
20.1  0.000158211
20.13  0.000156643
20.16  0.000154884
20.19  0.000152939
20.22  0.000150812
20.25  0.00014851
20.28  0.000146041
20.31  0.00014341
20.34  0.000140626
20.37  0.000137695
20.4  0.000134627
20.43  0.000131429
20.46  0.000128111
20.49  0.000124681
20.52  0.000121149
20.55  0.000117524
20.58  0.000113816
20.61  0.000110034
20.64  0.000106189
20.67  0.000102291
20.7  9.83498e-05
20.73  9.43758e-05
20.76  9.03793e-05
20.79  8.63706e-05
20.82  8.23598e-05
20.85  7.83572e-05
20.88  7.43729e-05
20.91  7.04169e-05
20.94  6.6499e-05
20.97  6.26289e-05
21  5.88162e-05
21.03  5.50701e-05
21.06  5.13998e-05
21.09  4.7814e-05
21.12  4.43212e-05
21.15  4.09298e-05
21.18  3.76475e-05
21.21  3.4482e-05
21.24  3.14405e-05
21.27  2.85299e-05
21.3  2.57565e-05
21.33  2.31263e-05
21.36  2.06452e-05
21.39  1.83181e-05
21.42  1.61499e-05
21.45  1.41447e-05
21.48  1.23066e-05
21.51  1.06387e-05
21.54  9.14399e-06
21.57  7.82483e-06
21.6  6.68313e-06
21.63  5.72031e-06
21.66  4.93727e-06
21.69  4.33448e-06
21.72  3.91186e-06
21.75  3.66889e-06
21.78  3.60455e-06
21.81  3.71735e-06
21.84  4.00531e-06
21.87  4.46602e-06
21.9  5.09661e-06
21.93  5.89375e-06
21.96  6.85372e-06
21.99  7.97234e-06
22.02  9.24505e-06
22.05  1.06669e-05
22.08  1.22326e-05
22.11  1.39364e-05
22.14  1.57724e-05
22.17  1.77342e-05
22.2  1.98151e-05
22.23  2.20084e-05
22.26  2.43067e-05
22.29  2.67026e-05
22.32  2.91887e-05
22.35  3.17569e-05
22.38  3.43994e-05
22.41  3.7108e-05
22.44  3.98744e-05
22.47  4.26902e-05
22.5  4.5547e-05
22.53  4.84362e-05
22.56  5.13494e-05
22.59  5.42778e-05
22.62  5.72131e-05
22.65  6.01467e-05
22.68  6.30701e-05
22.71  6.59749e-05
22.74  6.8853e-05
22.77  7.16961e-05
22.8  7.44963e-05
22.83  7.72457e-05
22.86  7.99367e-05
22.89  8.25618e-05
22.92  8.51139e-05
22.95  8.7586e-05
22.98  8.99714e-05
23.01  9.22637e-05
23.04  9.44567e-05
23.07  9.65446e-05
23.1  9.85219e-05
23.13  0.000100383
23.16  0.000102124
23.19  0.00010374
23.22  0.000105227
23.25  0.000106581
23.28  0.000107799
23.31  0.000108878
23.34  0.000109815
23.37  0.000110608
23.4  0.000111256
23.43  0.000111757
23.46  0.00011211
23.49  0.000112315
23.52  0.000112371
23.55  0.00011228
23.58  0.00011204
23.61  0.000111655
23.64  0.000111124
23.67  0.000110451
23.7  0.000109637
23.73  0.000108684
23.76  0.000107596
23.79  0.000106377
23.82  0.000105029
23.85  0.000103557
23.88  0.000101965
23.91  0.000100257
23.94  9.84393e-05
23.97  9.65159e-05
24  9.44925e-05
24.03  9.23748e-05
24.06  9.01686e-05
24.09  8.788e-05
24.12  8.55153e-05
24.15  8.30807e-05
24.18  8.0583e-05
24.21  7.80288e-05
24.24  7.54249e-05
24.27  7.27783e-05
24.3  7.00959e-05
24.33  6.73847e-05
24.36  6.46518e-05
24.39  6.19044e-05
24.42  5.91494e-05
24.45  5.6394e-05
24.48  5.36452e-05
24.51  5.09099e-05
24.54  4.81951e-05
24.57  4.55074e-05
24.6  4.28537e-05
24.63  4.02403e-05
24.66  3.76738e-05
24.69  3.51604e-05
24.72  3.27061e-05
24.75  3.03167e-05
24.78  2.79979e-05
24.81  2.57552e-05
24.84  2.35936e-05
24.87  2.15182e-05
24.9  1.95337e-05
24.93  1.76443e-05
24.96  1.58543e-05
24.99  1.41674e-05
25.02  1.25873e-05
25.05  1.1117e-05
25.08  9.75951e-06
25.11  8.51742e-06
25.14  7.39295e-06
25.17  6.38805e-06
25.2  5.50428e-06
25.23  4.74292e-06
25.26  4.10487e-06
25.29  3.59071e-06
25.32  3.20068e-06
25.35  2.93469e-06
25.38  2.79231e-06
25.41  2.77277e-06
25.44  2.87499e-06
25.47  3.09756e-06
25.5  3.43875e-06
25.53  3.89652e-06
25.56  4.46855e-06
25.59  5.15219e-06
25.62  5.94454e-06
25.65  6.84239e-06
25.68  7.84229e-06
25.71  8.94053e-06
25.74  1.01332e-05
25.77  1.1416e-05
25.8  1.27846e-05
25.83  1.42344e-05
25.86  1.57606e-05
25.89  1.73583e-05
25.92  1.90222e-05
25.95  2.07471e-05
25.98  2.25276e-05
26.01  2.43582e-05
26.04  2.62332e-05
26.07  2.8147e-05
26.1  3.00936e-05
26.13  3.20674e-05
26.16  3.40623e-05
26.19  3.60726e-05
26.22  3.80923e-05
26.25  4.01156e-05
26.28  4.21365e-05
26.31  4.41493e-05
26.34  4.61482e-05
26.37  4.81276e-05


==> data/standing_wave/ENERGIES_CDI_CONST_EPS/se_csf.dat <==
0  1.23236
0.03  1.23236
0.06  1.23236
0.09  1.23236
0.12  1.23235
0.15  1.23234
0.18  1.23233
0.21  1.23232
0.24  1.23231
0.27  1.2323
0.3  1.23229
0.33  1.23227
0.36  1.23225
0.39  1.23224
0.42  1.23222
0.45  1.2322
0.48  1.23217
0.51  1.23215
0.54  1.23213
0.57  1.23211
0.6  1.23208
0.63  1.23205
0.66  1.23203
0.69  1.232
0.72  1.23197
0.75  1.23195
0.78  1.23192
0.81  1.23189
0.84  1.23186
0.87  1.23183
0.9  1.2318
0.93  1.23177
0.96  1.23174
0.99  1.23172
1.02  1.23169
1.05  1.23166
1.08  1.23163
1.11  1.2316
1.14  1.23158
1.17  1.23155
1.2  1.23152
1.23  1.2315
1.26  1.23147
1.29  1.23145
1.32  1.23143
1.35  1.23141
1.38  1.23139
1.41  1.23137
1.44  1.23135
1.47  1.23133
1.5  1.23131
1.53  1.2313
1.56  1.23129
1.59  1.23127
1.62  1.23126
1.65  1.23125
1.68  1.23124
1.71  1.23124
1.74  1.23123
1.77  1.23123
1.8  1.23122
1.83  1.23122
1.86  1.23122
1.89  1.23122
1.92  1.23122
1.95  1.23123
1.98  1.23123
2.01  1.23124
2.04  1.23125
2.07  1.23126
2.1  1.23127
2.13  1.23128
2.16  1.23129
2.19  1.2313
2.22  1.23132
2.25  1.23133
2.28  1.23135
2.31  1.23137
2.34  1.23139
2.37  1.23141
2.4  1.23143
2.43  1.23145
2.46  1.23147
2.49  1.2315
2.52  1.23152
2.55  1.23154
2.58  1.23157
2.61  1.23159
2.64  1.23162
2.67  1.23164
2.7  1.23167
2.73  1.2317
2.76  1.23172
2.79  1.23175
2.82  1.23177
2.85  1.2318
2.88  1.23183
2.91  1.23185
2.94  1.23188
2.97  1.2319
3  1.23193
3.03  1.23195
3.06  1.23197
3.09  1.232
3.12  1.23202
3.15  1.23204
3.18  1.23206
3.21  1.23208
3.24  1.2321
3.27  1.23212
3.3  1.23214
3.33  1.23215
3.36  1.23217
3.39  1.23218
3.42  1.2322
3.45  1.23221
3.48  1.23222
3.51  1.23223
3.54  1.23224
3.57  1.23224
3.6  1.23225
3.63  1.23225
3.66  1.23226
3.69  1.23226
3.72  1.23226
3.75  1.23226
3.78  1.23226
3.81  1.23226
3.84  1.23225
3.87  1.23225
3.9  1.23224
3.93  1.23223
3.96  1.23222
3.99  1.23221
4.02  1.2322
4.05  1.23219
4.08  1.23218
4.11  1.23216
4.14  1.23215
4.17  1.23213
4.2  1.23211
4.23  1.23209
4.26  1.23208
4.29  1.23206
4.32  1.23204
4.35  1.23201
4.38  1.23199
4.41  1.23197
4.44  1.23195
4.47  1.23192
4.5  1.2319
4.53  1.23188
4.56  1.23185
4.59  1.23183
4.62  1.2318
4.65  1.23178
4.68  1.23175
4.71  1.23173
4.74  1.2317
4.77  1.23168
4.8  1.23165
4.83  1.23163
4.86  1.23161
4.89  1.23158
4.92  1.23156
4.95  1.23154
4.98  1.23151
5.01  1.23149
5.04  1.23147
5.07  1.23145
5.1  1.23143
5.13  1.23141
5.16  1.23139
5.19  1.23138
5.22  1.23136
5.25  1.23134
5.28  1.23133
5.31  1.23132
5.34  1.2313
5.37  1.23129
5.4  1.23128
5.43  1.23127
5.46  1.23126
5.49  1.23125
5.52  1.23125
5.55  1.23124
5.58  1.23124
5.61  1.23123
5.64  1.23123
5.67  1.23123
5.7  1.23123
5.73  1.23123
5.76  1.23123
5.79  1.23123
5.82  1.23124
5.85  1.23124
5.88  1.23125
5.91  1.23126
5.94  1.23126
5.97  1.23127
6  1.23128
6.03  1.23129
6.06  1.23131
6.09  1.23132
6.12  1.23133
6.15  1.23134
6.18  1.23136
6.21  1.23137
6.24  1.23139
6.27  1.23141
6.3  1.23142
6.33  1.23144
6.36  1.23146
6.39  1.23147
6.42  1.23149
6.45  1.23151
6.48  1.23153
6.51  1.23155
6.54  1.23157
6.57  1.23159
6.6  1.23161
6.63  1.23163
6.66  1.23165
6.69  1.23166
6.72  1.23168
6.75  1.2317
6.78  1.23172
6.81  1.23174
6.84  1.23176
6.87  1.23177
6.9  1.23179
6.93  1.23181
6.96  1.23182
6.99  1.23184
7.02  1.23185
7.05  1.23187
7.08  1.23188
7.11  1.23189
7.14  1.23191
7.17  1.23192
7.2  1.23193
7.23  1.23194
7.26  1.23195
7.29  1.23195
7.32  1.23196
7.35  1.23197
7.38  1.23197
7.41  1.23198
7.44  1.23198
7.47  1.23198
7.5  1.23198
7.53  1.23199
7.56  1.23199
7.59  1.23198
7.62  1.23198
7.65  1.23198
7.68  1.23197
7.71  1.23197
7.74  1.23196
7.77  1.23196
7.8  1.23195
7.83  1.23194
7.86  1.23193
7.89  1.23192
7.92  1.23191
7.95  1.2319
7.98  1.23189
8.01  1.23188
8.04  1.23186
8.07  1.23185
8.1  1.23183
8.13  1.23182
8.16  1.2318
8.19  1.23179
8.22  1.23177
8.25  1.23175
8.28  1.23174
8.31  1.23172
8.34  1.2317
8.37  1.23168
8.4  1.23167
8.43  1.23165
8.46  1.23163
8.49  1.23161
8.52  1.23159
8.55  1.23157
8.58  1.23156
8.61  1.23154
8.64  1.23152
8.67  1.2315
8.7  1.23149
8.73  1.23147
8.76  1.23145
8.79  1.23144
8.82  1.23142
8.85  1.2314
8.88  1.23139
8.91  1.23138
8.94  1.23136
8.97  1.23135
9  1.23134
9.03  1.23132
9.06  1.23131
9.09  1.2313
9.12  1.23129
9.15  1.23128
9.18  1.23127
9.21  1.23127
9.24  1.23126
9.27  1.23125
9.3  1.23125
9.33  1.23124
9.36  1.23124
9.39  1.23124
9.42  1.23123
9.45  1.23123
9.48  1.23123
9.51  1.23123
9.54  1.23123
9.57  1.23123
9.6  1.23124
9.63  1.23124
9.66  1.23124
9.69  1.23125
9.72  1.23125
9.75  1.23126
9.78  1.23127
9.81  1.23127
9.84  1.23128
9.87  1.23129
9.9  1.2313
9.93  1.23131
9.96  1.23132
9.99  1.23133
10.02  1.23134
10.05  1.23135
10.08  1.23137
10.11  1.23138
10.14  1.23139
10.17  1.2314
10.2  1.23142
10.23  1.23143
10.26  1.23144
10.29  1.23146
10.32  1.23147
10.35  1.23149
10.38  1.2315
10.41  1.23151
10.44  1.23153
10.47  1.23154
10.5  1.23156
10.53  1.23157
10.56  1.23158
10.59  1.2316
10.62  1.23161
10.65  1.23162
10.68  1.23164
10.71  1.23165
10.74  1.23166
10.77  1.23167
10.8  1.23168
10.83  1.23169
10.86  1.2317
10.89  1.23171
10.92  1.23172
10.95  1.23173
10.98  1.23174
11.01  1.23174
11.04  1.23175
11.07  1.23176
11.1  1.23176
11.13  1.23177
11.16  1.23177
11.19  1.23178
11.22  1.23178
11.25  1.23178
11.28  1.23178
11.31  1.23178
11.34  1.23178
11.37  1.23178
11.4  1.23178
11.43  1.23178
11.46  1.23178
11.49  1.23177
11.52  1.23177
11.55  1.23177
11.58  1.23176
11.61  1.23175
11.64  1.23175
11.67  1.23174
11.7  1.23173
11.73  1.23173
11.76  1.23172
11.79  1.23171
11.82  1.2317
11.85  1.23169
11.88  1.23168
11.91  1.23167
11.94  1.23166
11.97  1.23165
12  1.23163
12.03  1.23162
12.06  1.23161
12.09  1.2316
12.12  1.23158
12.15  1.23157
12.18  1.23156
12.21  1.23155
12.24  1.23153
12.27  1.23152
12.3  1.23151
12.33  1.23149
12.36  1.23148
12.39  1.23147
12.42  1.23146
12.45  1.23144
12.48  1.23143
12.51  1.23142
12.54  1.23141
12.57  1.2314
12.6  1.23138
12.63  1.23137
12.66  1.23136
12.69  1.23135
12.72  1.23134
12.75  1.23133
12.78  1.23132
12.81  1.23132
12.84  1.23131
12.87  1.2313
12.9  1.23129
12.93  1.23129
12.96  1.23128
12.99  1.23127
13.02  1.23127
13.05  1.23127
13.08  1.23126
13.11  1.23126
13.14  1.23126
13.17  1.23125
13.2  1.23125
13.23  1.23125
13.26  1.23125
13.29  1.23125
13.32  1.23125
13.35  1.23125
13.38  1.23126
13.41  1.23126
13.44  1.23126
13.47  1.23127
13.5  1.23127
13.53  1.23127
13.56  1.23128
13.59  1.23129
13.62  1.23129
13.65  1.2313
13.68  1.23131
13.71  1.23131
13.74  1.23132
13.77  1.23133
13.8  1.23134
13.83  1.23135
13.86  1.23136
13.89  1.23136
13.92  1.23137
13.95  1.23138
13.98  1.23139
14.01  1.2314
14.04  1.23141
14.07  1.23142
14.1  1.23144
14.13  1.23145
14.16  1.23146
14.19  1.23147
14.22  1.23148
14.25  1.23149
14.28  1.2315
14.31  1.23151
14.34  1.23152
14.37  1.23153
14.4  1.23154
14.43  1.23155
14.46  1.23156
14.49  1.23157
14.52  1.23158
14.55  1.23159
14.58  1.23159
14.61  1.2316
14.64  1.23161
14.67  1.23162
14.7  1.23162
14.73  1.23163
14.76  1.23164
14.79  1.23164
14.82  1.23165
14.85  1.23165
14.88  1.23166
14.91  1.23166
14.94  1.23166
14.97  1.23166
15  1.23167
15.03  1.23167
15.06  1.23167
15.09  1.23167
15.12  1.23167
15.15  1.23167
15.18  1.23167
15.21  1.23167
15.24  1.23167
15.27  1.23166
15.3  1.23166
15.33  1.23166
15.36  1.23165
15.39  1.23165
15.42  1.23164
15.45  1.23164
15.48  1.23163
15.51  1.23163
15.54  1.23162
15.57  1.23161
15.6  1.23161
15.63  1.2316
15.66  1.23159
15.69  1.23158
15.72  1.23157
15.75  1.23156
15.78  1.23156
15.81  1.23155
15.84  1.23154
15.87  1.23153
15.9  1.23152
15.93  1.23151
15.96  1.2315
15.99  1.23149
16.02  1.23148
16.05  1.23147
16.08  1.23146
16.11  1.23145
16.14  1.23144
16.17  1.23143
16.2  1.23142
16.23  1.23141
16.26  1.2314
16.29  1.23139
16.32  1.23138
16.35  1.23137
16.38  1.23136
16.41  1.23135
16.44  1.23134
16.47  1.23133
16.5  1.23132
16.53  1.23132
16.56  1.23131
16.59  1.2313
16.62  1.2313
16.65  1.23129
16.68  1.23128
16.71  1.23128
16.74  1.23127
16.77  1.23127
16.8  1.23126
16.83  1.23126
16.86  1.23126
16.89  1.23125
16.92  1.23125
16.95  1.23125
16.98  1.23125
17.01  1.23124
17.04  1.23124
17.07  1.23124
17.1  1.23124
17.13  1.23124
17.16  1.23125
17.19  1.23125
17.22  1.23125
17.25  1.23125
17.28  1.23125
17.31  1.23126
17.34  1.23126
17.37  1.23126
17.4  1.23127
17.43  1.23127
17.46  1.23128
17.49  1.23128
17.52  1.23129
17.55  1.23129
17.58  1.2313
17.61  1.2313
17.64  1.23131
17.67  1.23132
17.7  1.23132
17.73  1.23133
17.76  1.23134
17.79  1.23134
17.82  1.23135
17.85  1.23136
17.88  1.23137
17.91  1.23138
17.94  1.23138
17.97  1.23139
18  1.2314
18.03  1.23141
18.06  1.23141
18.09  1.23142
18.12  1.23143
18.15  1.23144
18.18  1.23144
18.21  1.23145
18.24  1.23146
18.27  1.23146
18.3  1.23147
18.33  1.23148
18.36  1.23148
18.39  1.23149
18.42  1.23149
18.45  1.2315
18.48  1.23151
18.51  1.23151
18.54  1.23151
18.57  1.23152
18.6  1.23152
18.63  1.23153
18.66  1.23153
18.69  1.23153
18.72  1.23154
18.75  1.23154
18.78  1.23154
18.81  1.23154
18.84  1.23154
18.87  1.23154
18.9  1.23154
18.93  1.23154
18.96  1.23154
18.99  1.23154
19.02  1.23154
19.05  1.23154
19.08  1.23154
19.11  1.23154
19.14  1.23153
19.17  1.23153
19.2  1.23153
19.23  1.23152
19.26  1.23152
19.29  1.23152
19.32  1.23151
19.35  1.23151
19.38  1.2315
19.41  1.2315
19.44  1.23149
19.47  1.23148
19.5  1.23148
19.53  1.23147
19.56  1.23147
19.59  1.23146
19.62  1.23145
19.65  1.23145
19.68  1.23144
19.71  1.23143
19.74  1.23143
19.77  1.23142
19.8  1.23141
19.83  1.2314
19.86  1.2314
19.89  1.23139
19.92  1.23138
19.95  1.23138
19.98  1.23137
20.01  1.23136
20.04  1.23136
20.07  1.23135
20.1  1.23134
20.13  1.23134
20.16  1.23133
20.19  1.23132
20.22  1.23132
20.25  1.23131
20.28  1.23131
20.31  1.2313
20.34  1.2313
20.37  1.23129
20.4  1.23129
20.43  1.23128
20.46  1.23128
20.49  1.23127
20.52  1.23127
20.55  1.23127
20.58  1.23126
20.61  1.23126
20.64  1.23126
20.67  1.23126
20.7  1.23126
20.73  1.23125
20.76  1.23125
20.79  1.23125
20.82  1.23125
20.85  1.23125
20.88  1.23125
20.91  1.23125
20.94  1.23125
20.97  1.23126
21  1.23126
21.03  1.23126
21.06  1.23126
21.09  1.23126
21.12  1.23127
21.15  1.23127
21.18  1.23127
21.21  1.23128
21.24  1.23128
21.27  1.23128
21.3  1.23129
21.33  1.23129
21.36  1.2313
21.39  1.2313
21.42  1.23131
21.45  1.23131
21.48  1.23132
21.51  1.23132
21.54  1.23133
21.57  1.23133
21.6  1.23134
21.63  1.23134
21.66  1.23135
21.69  1.23136
21.72  1.23136
21.75  1.23137
21.78  1.23137
21.81  1.23138
21.84  1.23138
21.87  1.23139
21.9  1.2314
21.93  1.2314
21.96  1.23141
21.99  1.23141
22.02  1.23142
22.05  1.23142
22.08  1.23143
22.11  1.23143
22.14  1.23144
22.17  1.23144
22.2  1.23145
22.23  1.23145
22.26  1.23145
22.29  1.23146
22.32  1.23146
22.35  1.23146
22.38  1.23147
22.41  1.23147
22.44  1.23147
22.47  1.23147
22.5  1.23148
22.53  1.23148
22.56  1.23148
22.59  1.23148
22.62  1.23148
22.65  1.23148
22.68  1.23148
22.71  1.23148
22.74  1.23148
22.77  1.23148
22.8  1.23148
22.83  1.23148
22.86  1.23148
22.89  1.23148
22.92  1.23147
22.95  1.23147
22.98  1.23147
23.01  1.23147
23.04  1.23146
23.07  1.23146
23.1  1.23146
23.13  1.23145
23.16  1.23145
23.19  1.23145
23.22  1.23144
23.25  1.23144
23.28  1.23143
23.31  1.23143
23.34  1.23142
23.37  1.23142
23.4  1.23141
23.43  1.23141
23.46  1.2314
23.49  1.2314
23.52  1.23139
23.55  1.23139
23.58  1.23138
23.61  1.23137
23.64  1.23137
23.67  1.23136
23.7  1.23136
23.73  1.23135
23.76  1.23135
23.79  1.23134
23.82  1.23134
23.85  1.23133
23.88  1.23132
23.91  1.23132
23.94  1.23131
23.97  1.23131
24  1.2313
24.03  1.2313
24.06  1.2313
24.09  1.23129
24.12  1.23129
24.15  1.23128
24.18  1.23128
24.21  1.23128
24.24  1.23127
24.27  1.23127
24.3  1.23127
24.33  1.23126
24.36  1.23126
24.39  1.23126
24.42  1.23126
24.45  1.23125
24.48  1.23125
24.51  1.23125
24.54  1.23125
24.57  1.23125
24.6  1.23125
24.63  1.23125
24.66  1.23125
24.69  1.23125
24.72  1.23125
24.75  1.23125
24.78  1.23125
24.81  1.23125
24.84  1.23125
24.87  1.23125
24.9  1.23126
24.93  1.23126
24.96  1.23126
24.99  1.23126
25.02  1.23126
25.05  1.23127
25.08  1.23127
25.11  1.23127
25.14  1.23128
25.17  1.23128
25.2  1.23128
25.23  1.23129
25.26  1.23129
25.29  1.23129
25.32  1.2313
25.35  1.2313
25.38  1.23131
25.41  1.23131
25.44  1.23131
25.47  1.23132
25.5  1.23132
25.53  1.23133
25.56  1.23133
25.59  1.23133
25.62  1.23134
25.65  1.23134
25.68  1.23135
25.71  1.23135
25.74  1.23136
25.77  1.23136
25.8  1.23136
25.83  1.23137
25.86  1.23137
25.89  1.23137
25.92  1.23138
25.95  1.23138
25.98  1.23138
26.01  1.23139
26.04  1.23139
26.07  1.23139
26.1  1.2314
26.13  1.2314
26.16  1.2314
26.19  1.2314
26.22  1.2314
26.25  1.23141
26.28  1.23141
26.31  1.23141
26.34  1.23141
26.37  1.23141


==> data/standing_wave/ENERGIES_CDI_CONST_EPS/se_eb.dat <==
0  1.23236
0.03  1.23236
0.06  1.23236
0.09  1.23235
0.12  1.23235
0.15  1.23234
0.18  1.23233
0.21  1.23232
0.24  1.23231
0.27  1.2323
0.3  1.23228
0.33  1.23227
0.36  1.23225
0.39  1.23223
0.42  1.23221
0.45  1.23219
0.48  1.23217
0.51  1.23214
0.54  1.23212
0.57  1.23209
0.6  1.23207
0.63  1.23204
0.66  1.23202
0.69  1.23199
0.72  1.23196
0.75  1.23193
0.78  1.2319
0.81  1.23187
0.84  1.23184
0.87  1.23182
0.9  1.23179
0.93  1.23176
0.96  1.23173
0.99  1.2317
1.02  1.23167
1.05  1.23164
1.08  1.23162
1.11  1.23159
1.14  1.23156
1.17  1.23154
1.2  1.23151
1.23  1.23149
1.26  1.23146
1.29  1.23144
1.32  1.23142
1.35  1.2314
1.38  1.23138
1.41  1.23136
1.44  1.23134
1.47  1.23133
1.5  1.23131
1.53  1.2313
1.56  1.23128
1.59  1.23127
1.62  1.23126
1.65  1.23125
1.68  1.23125
1.71  1.23124
1.74  1.23123
1.77  1.23123
1.8  1.23123
1.83  1.23122
1.86  1.23122
1.89  1.23123
1.92  1.23123
1.95  1.23123
1.98  1.23123
2.01  1.23124
2.04  1.23125
2.07  1.23125
2.1  1.23126
2.13  1.23127
2.16  1.23128
2.19  1.2313
2.22  1.23131
2.25  1.23132
2.28  1.23134
2.31  1.23135
2.34  1.23137
2.37  1.23138
2.4  1.2314
2.43  1.23142
2.46  1.23144
2.49  1.23146
2.52  1.23147
2.55  1.23149
2.58  1.23151
2.61  1.23153
2.64  1.23155
2.67  1.23157
2.7  1.23159
2.73  1.23161
2.76  1.23163
2.79  1.23165
2.82  1.23167
2.85  1.23169
2.88  1.23171
2.91  1.23173
2.94  1.23175
2.97  1.23177
3  1.23178
3.03  1.2318
3.06  1.23182
3.09  1.23183
3.12  1.23185
3.15  1.23186
3.18  1.23188
3.21  1.23189
3.24  1.2319
3.27  1.23191
3.3  1.23192
3.33  1.23193
3.36  1.23194
3.39  1.23195
3.42  1.23196
3.45  1.23196
3.48  1.23197
3.51  1.23197
3.54  1.23198
3.57  1.23198
3.6  1.23198
3.63  1.23198
3.66  1.23198
3.69  1.23198
3.72  1.23198
3.75  1.23197
3.78  1.23197
3.81  1.23197
3.84  1.23196
3.87  1.23195
3.9  1.23195
3.93  1.23194
3.96  1.23193
3.99  1.23192
4.02  1.23191
4.05  1.2319
4.08  1.23188
4.11  1.23187
4.14  1.23186
4.17  1.23185
4.2  1.23183
4.23  1.23182
4.26  1.2318
4.29  1.23179
4.32  1.23177
4.35  1.23176
4.38  1.23174
4.41  1.23172
4.44  1.23171
4.47  1.23169
4.5  1.23167
4.53  1.23166
4.56  1.23164
4.59  1.23162
4.62  1.2316
4.65  1.23159
4.68  1.23157
4.71  1.23155
4.74  1.23154
4.77  1.23152
4.8  1.23151
4.83  1.23149
4.86  1.23148
4.89  1.23146
4.92  1.23145
4.95  1.23143
4.98  1.23142
5.01  1.23141
5.04  1.23139
5.07  1.23138
5.1  1.23137
5.13  1.23136
5.16  1.23135
5.19  1.23134
5.22  1.23133
5.25  1.23132
5.28  1.23131
5.31  1.23131
5.34  1.2313
5.37  1.2313
5.4  1.23129
5.43  1.23129
5.46  1.23128
5.49  1.23128
5.52  1.23128
5.55  1.23127
5.58  1.23127
5.61  1.23127
5.64  1.23127
5.67  1.23127
5.7  1.23128
5.73  1.23128
5.76  1.23128
5.79  1.23128
5.82  1.23129
5.85  1.23129
5.88  1.2313
5.91  1.2313
5.94  1.23131
5.97  1.23131
6  1.23132
6.03  1.23133
6.06  1.23134
6.09  1.23134
6.12  1.23135
6.15  1.23136
6.18  1.23137
6.21  1.23138
6.24  1.23139
6.27  1.23139
6.3  1.2314
6.33  1.23141
6.36  1.23142
6.39  1.23143
6.42  1.23144
6.45  1.23145
6.48  1.23146
6.51  1.23147
6.54  1.23148
6.57  1.23149
6.6  1.2315
6.63  1.23151
6.66  1.23151
6.69  1.23152
6.72  1.23153
6.75  1.23154
6.78  1.23155
6.81  1.23155
6.84  1.23156
6.87  1.23157
6.9  1.23157
6.93  1.23158
6.96  1.23158
6.99  1.23159
7.02  1.23159
7.05  1.2316
7.08  1.2316
7.11  1.2316
7.14  1.23161
7.17  1.23161
7.2  1.23161
7.23  1.23161
7.26  1.23161
7.29  1.23161
7.32  1.23161
7.35  1.23161
7.38  1.23161
7.41  1.23161
7.44  1.23161
7.47  1.23161
7.5  1.2316
7.53  1.2316
7.56  1.2316
7.59  1.23159
7.62  1.23159
7.65  1.23158
7.68  1.23158
7.71  1.23157
7.74  1.23157
7.77  1.23156
7.8  1.23155
7.83  1.23155
7.86  1.23154
7.89  1.23153
7.92  1.23152
7.95  1.23152
7.98  1.23151
8.01  1.2315
8.04  1.23149
8.07  1.23148
8.1  1.23148
8.13  1.23147
8.16  1.23146
8.19  1.23145
8.22  1.23144
8.25  1.23143
8.28  1.23142
8.31  1.23141
8.34  1.23141
8.37  1.2314
8.4  1.23139
8.43  1.23138
8.46  1.23137
8.49  1.23136
8.52  1.23136
8.55  1.23135
8.58  1.23134
8.61  1.23133
8.64  1.23133
8.67  1.23132
8.7  1.23131
8.73  1.23131
8.76  1.2313
8.79  1.2313
8.82  1.23129
8.85  1.23129
8.88  1.23128
8.91  1.23128
8.94  1.23127
8.97  1.23127
9  1.23127
9.03  1.23126
9.06  1.23126
9.09  1.23126
9.12  1.23125
9.15  1.23125
9.18  1.23125
9.21  1.23125
9.24  1.23125
9.27  1.23125
9.3  1.23125
9.33  1.23125
9.36  1.23125
9.39  1.23125
9.42  1.23125
9.45  1.23125
9.48  1.23126
9.51  1.23126
9.54  1.23126
9.57  1.23126
9.6  1.23127
9.63  1.23127
9.66  1.23127
9.69  1.23128
9.72  1.23128
9.75  1.23128
9.78  1.23129
9.81  1.23129
9.84  1.2313
9.87  1.2313
9.9  1.2313
9.93  1.23131
9.96  1.23131
9.99  1.23132
10.02  1.23132
10.05  1.23133
10.08  1.23133
10.11  1.23134
10.14  1.23134
10.17  1.23135
10.2  1.23135
10.23  1.23136
10.26  1.23136
10.29  1.23137
10.32  1.23137
10.35  1.23138
10.38  1.23138
10.41  1.23138
10.44  1.23139
10.47  1.23139
10.5  1.2314
10.53  1.2314
10.56  1.2314
10.59  1.23141
10.62  1.23141
10.65  1.23141
10.68  1.23141
10.71  1.23142
10.74  1.23142
10.77  1.23142
10.8  1.23142
10.83  1.23142
10.86  1.23142
10.89  1.23143
10.92  1.23143
10.95  1.23143
10.98  1.23143
11.01  1.23143
11.04  1.23143
11.07  1.23143
11.1  1.23143
11.13  1.23143
11.16  1.23142
11.19  1.23142
11.22  1.23142
11.25  1.23142
11.28  1.23142
11.31  1.23142
11.34  1.23141
11.37  1.23141
11.4  1.23141
11.43  1.2314
11.46  1.2314
11.49  1.2314
11.52  1.23139
11.55  1.23139
11.58  1.23139
11.61  1.23138
11.64  1.23138
11.67  1.23138
11.7  1.23137
11.73  1.23137
11.76  1.23136
11.79  1.23136
11.82  1.23136
11.85  1.23135
11.88  1.23135
11.91  1.23134
11.94  1.23134
11.97  1.23133
12  1.23133
12.03  1.23133
12.06  1.23132
12.09  1.23132
12.12  1.23131
12.15  1.23131
12.18  1.2313
12.21  1.2313
12.24  1.2313
12.27  1.23129
12.3  1.23129
12.33  1.23129
12.36  1.23128
12.39  1.23128
12.42  1.23128
12.45  1.23127
12.48  1.23127
12.51  1.23127
12.54  1.23127
12.57  1.23126
12.6  1.23126
12.63  1.23126
12.66  1.23126
12.69  1.23126
12.72  1.23125
12.75  1.23125
12.78  1.23125
12.81  1.23125
12.84  1.23125
12.87  1.23125
12.9  1.23125
12.93  1.23125
12.96  1.23125
12.99  1.23125
13.02  1.23125
13.05  1.23125
13.08  1.23125
13.11  1.23125
13.14  1.23125
13.17  1.23125
13.2  1.23125
13.23  1.23125
13.26  1.23125
13.29  1.23126
13.32  1.23126
13.35  1.23126
13.38  1.23126
13.41  1.23126
13.44  1.23126
13.47  1.23127
13.5  1.23127
13.53  1.23127
13.56  1.23127
13.59  1.23127
13.62  1.23128
13.65  1.23128
13.68  1.23128
13.71  1.23128
13.74  1.23129
13.77  1.23129
13.8  1.23129
13.83  1.23129
13.86  1.2313
13.89  1.2313
13.92  1.2313
13.95  1.2313
13.98  1.2313
14.01  1.23131
14.04  1.23131
14.07  1.23131
14.1  1.23131
14.13  1.23131
14.16  1.23132
14.19  1.23132
14.22  1.23132
14.25  1.23132
14.28  1.23132
14.31  1.23132
14.34  1.23133
14.37  1.23133
14.4  1.23133
14.43  1.23133
14.46  1.23133
14.49  1.23133
14.52  1.23133
14.55  1.23133
14.58  1.23133
14.61  1.23133
14.64  1.23133
14.67  1.23133
14.7  1.23133
14.73  1.23133
14.76  1.23133
14.79  1.23133
14.82  1.23133
14.85  1.23133
14.88  1.23133
14.91  1.23133
14.94  1.23133
14.97  1.23133
15  1.23133
15.03  1.23132
15.06  1.23132
15.09  1.23132
15.12  1.23132
15.15  1.23132
15.18  1.23132
15.21  1.23132
15.24  1.23131
15.27  1.23131
15.3  1.23131
15.33  1.23131
15.36  1.23131
15.39  1.2313
15.42  1.2313
15.45  1.2313
15.48  1.2313
15.51  1.2313
15.54  1.23129
15.57  1.23129
15.6  1.23129
15.63  1.23129
15.66  1.23129
15.69  1.23128
15.72  1.23128
15.75  1.23128
15.78  1.23128
15.81  1.23127
15.84  1.23127
15.87  1.23127
15.9  1.23127
15.93  1.23127
15.96  1.23127
15.99  1.23126
16.02  1.23126
16.05  1.23126
16.08  1.23126
16.11  1.23126
16.14  1.23126
16.17  1.23125
16.2  1.23125
16.23  1.23125
16.26  1.23125
16.29  1.23125
16.32  1.23125
16.35  1.23125
16.38  1.23125
16.41  1.23125
16.44  1.23125
16.47  1.23124
16.5  1.23124
16.53  1.23124
16.56  1.23124
16.59  1.23124
16.62  1.23124
16.65  1.23124
16.68  1.23124
16.71  1.23124
16.74  1.23124
16.77  1.23124
16.8  1.23124
16.83  1.23124
16.86  1.23124
16.89  1.23124
16.92  1.23125
16.95  1.23125
16.98  1.23125
17.01  1.23125
17.04  1.23125
17.07  1.23125
17.1  1.23125
17.13  1.23125
17.16  1.23125
17.19  1.23125
17.22  1.23125
17.25  1.23126
17.28  1.23126
17.31  1.23126
17.34  1.23126
17.37  1.23126
17.4  1.23126
17.43  1.23126
17.46  1.23126
17.49  1.23126
17.52  1.23127
17.55  1.23127
17.58  1.23127
17.61  1.23127
17.64  1.23127
17.67  1.23127
17.7  1.23127
17.73  1.23127
17.76  1.23127
17.79  1.23128
17.82  1.23128
17.85  1.23128
17.88  1.23128
17.91  1.23128
17.94  1.23128
17.97  1.23128
18  1.23128
18.03  1.23128
18.06  1.23128
18.09  1.23128
18.12  1.23128
18.15  1.23128
18.18  1.23128
18.21  1.23128
18.24  1.23128
18.27  1.23129
18.3  1.23129
18.33  1.23129
18.36  1.23129
18.39  1.23129
18.42  1.23129
18.45  1.23129
18.48  1.23128
18.51  1.23128
18.54  1.23128
18.57  1.23128
18.6  1.23128
18.63  1.23128
18.66  1.23128
18.69  1.23128
18.72  1.23128
18.75  1.23128
18.78  1.23128
18.81  1.23128
18.84  1.23128
18.87  1.23128
18.9  1.23128
18.93  1.23128
18.96  1.23128
18.99  1.23127
19.02  1.23127
19.05  1.23127
19.08  1.23127
19.11  1.23127
19.14  1.23127
19.17  1.23127
19.2  1.23127
19.23  1.23127
19.26  1.23127
19.29  1.23126
19.32  1.23126
19.35  1.23126
19.38  1.23126
19.41  1.23126
19.44  1.23126
19.47  1.23126
19.5  1.23126
19.53  1.23126
19.56  1.23126
19.59  1.23125
19.62  1.23125
19.65  1.23125
19.68  1.23125
19.71  1.23125
19.74  1.23125
19.77  1.23125
19.8  1.23125
19.83  1.23125
19.86  1.23125
19.89  1.23125
19.92  1.23125
19.95  1.23125
19.98  1.23124
20.01  1.23124
20.04  1.23124
20.07  1.23124
20.1  1.23124
20.13  1.23124
20.16  1.23124
20.19  1.23124
20.22  1.23124
20.25  1.23124
20.28  1.23124
20.31  1.23124
20.34  1.23124
20.37  1.23124
20.4  1.23124
20.43  1.23124
20.46  1.23124
20.49  1.23124
20.52  1.23124
20.55  1.23124
20.58  1.23124
20.61  1.23124
20.64  1.23124
20.67  1.23124
20.7  1.23124
20.73  1.23124
20.76  1.23125
20.79  1.23125
20.82  1.23125
20.85  1.23125
20.88  1.23125
20.91  1.23125
20.94  1.23125
20.97  1.23125
21  1.23125
21.03  1.23125
21.06  1.23125
21.09  1.23125
21.12  1.23125
21.15  1.23125
21.18  1.23125
21.21  1.23125
21.24  1.23125
21.27  1.23125
21.3  1.23125
21.33  1.23126
21.36  1.23126
21.39  1.23126
21.42  1.23126
21.45  1.23126
21.48  1.23126
21.51  1.23126
21.54  1.23126
21.57  1.23126
21.6  1.23126
21.63  1.23126
21.66  1.23126
21.69  1.23126
21.72  1.23126
21.75  1.23126
21.78  1.23126
21.81  1.23126
21.84  1.23126
21.87  1.23126
21.9  1.23126
21.93  1.23126
21.96  1.23126
21.99  1.23126
22.02  1.23126
22.05  1.23126
22.08  1.23126
22.11  1.23126
22.14  1.23126
22.17  1.23126
22.2  1.23126
22.23  1.23126
22.26  1.23126
22.29  1.23126
22.32  1.23126
22.35  1.23126
22.38  1.23126
22.41  1.23126
22.44  1.23126
22.47  1.23126
22.5  1.23126
22.53  1.23126
22.56  1.23126
22.59  1.23126
22.62  1.23126
22.65  1.23126
22.68  1.23126
22.71  1.23126
22.74  1.23126
22.77  1.23126
22.8  1.23126
22.83  1.23125
22.86  1.23125
22.89  1.23125
22.92  1.23125
22.95  1.23125
22.98  1.23125
23.01  1.23125
23.04  1.23125
23.07  1.23125
23.1  1.23125
23.13  1.23125
23.16  1.23125
23.19  1.23125
23.22  1.23125
23.25  1.23125
23.28  1.23125
23.31  1.23125
23.34  1.23125
23.37  1.23125
23.4  1.23125
23.43  1.23125
23.46  1.23124
23.49  1.23124
23.52  1.23124
23.55  1.23124
23.58  1.23124
23.61  1.23124
23.64  1.23124
23.67  1.23124
23.7  1.23124
23.73  1.23124
23.76  1.23124
23.79  1.23124
23.82  1.23124
23.85  1.23124
23.88  1.23124
23.91  1.23124
23.94  1.23124
23.97  1.23124
24  1.23124
24.03  1.23124
24.06  1.23124
24.09  1.23124
24.12  1.23124
24.15  1.23124
24.18  1.23124
24.21  1.23124
24.24  1.23124
24.27  1.23124
24.3  1.23124
24.33  1.23124
24.36  1.23124
24.39  1.23124
24.42  1.23124
24.45  1.23124
24.48  1.23124
24.51  1.23124
24.54  1.23124
24.57  1.23124
24.6  1.23124
24.63  1.23124
24.66  1.23124
24.69  1.23124
24.72  1.23125
24.75  1.23125
24.78  1.23125
24.81  1.23125
24.84  1.23125
24.87  1.23125
24.9  1.23125
24.93  1.23125
24.96  1.23125
24.99  1.23125
25.02  1.23125
25.05  1.23125
25.08  1.23125
25.11  1.23125
25.14  1.23125
25.17  1.23125
25.2  1.23125
25.23  1.23125
25.26  1.23125
25.29  1.23125
25.32  1.23125
25.35  1.23125
25.38  1.23125
25.41  1.23125
25.44  1.23125
25.47  1.23125
25.5  1.23125
25.53  1.23125
25.56  1.23125
25.59  1.23125
25.62  1.23125
25.65  1.23125
25.68  1.23125
25.71  1.23125
25.74  1.23125
25.77  1.23125
25.8  1.23125
25.83  1.23125
25.86  1.23125
25.89  1.23125
25.92  1.23125
25.95  1.23125
25.98  1.23125
26.01  1.23125
26.04  1.23125
26.07  1.23125
26.1  1.23125
26.13  1.23125
26.16  1.23125
26.19  1.23125
26.22  1.23125
26.25  1.23125
26.28  1.23125
26.31  1.23125
26.34  1.23125
26.37  1.23125


==> data/standing_wave/ENERGIES_CDI_CONST_EPS/se_rcsf.dat <==
0  1.23236
0.03  1.23236
0.06  1.23236
0.09  1.23235
0.12  1.23235
0.15  1.23234
0.18  1.23233
0.21  1.23232
0.24  1.23231
0.27  1.2323
0.3  1.23228
0.33  1.23226
0.36  1.23225
0.39  1.23223
0.42  1.23221
0.45  1.23219
0.48  1.23216
0.51  1.23214
0.54  1.23211
0.57  1.23209
0.6  1.23206
0.63  1.23204
0.66  1.23201
0.69  1.23198
0.72  1.23195
0.75  1.23192
0.78  1.23189
0.81  1.23187
0.84  1.23184
0.87  1.23181
0.9  1.23178
0.93  1.23175
0.96  1.23172
0.99  1.23169
1.02  1.23166
1.05  1.23163
1.08  1.23161
1.11  1.23158
1.14  1.23155
1.17  1.23153
1.2  1.2315
1.23  1.23148
1.26  1.23146
1.29  1.23143
1.32  1.23141
1.35  1.23139
1.38  1.23137
1.41  1.23136
1.44  1.23134
1.47  1.23132
1.5  1.23131
1.53  1.2313
1.56  1.23129
1.59  1.23128
1.62  1.23127
1.65  1.23126
1.68  1.23126
1.71  1.23125
1.74  1.23125
1.77  1.23125
1.8  1.23125
1.83  1.23125
1.86  1.23125
1.89  1.23125
1.92  1.23126
1.95  1.23127
1.98  1.23127
2.01  1.23128
2.04  1.23129
2.07  1.23131
2.1  1.23132
2.13  1.23133
2.16  1.23135
2.19  1.23136
2.22  1.23138
2.25  1.2314
2.28  1.23142
2.31  1.23144
2.34  1.23146
2.37  1.23148
2.4  1.2315
2.43  1.23152
2.46  1.23155
2.49  1.23157
2.52  1.23159
2.55  1.23162
2.58  1.23164
2.61  1.23167
2.64  1.23169
2.67  1.23172
2.7  1.23174
2.73  1.23177
2.76  1.23179
2.79  1.23181
2.82  1.23184
2.85  1.23186
2.88  1.23188
2.91  1.23191
2.94  1.23193
2.97  1.23195
3  1.23197
3.03  1.23199
3.06  1.23201
3.09  1.23203
3.12  1.23204
3.15  1.23206
3.18  1.23207
3.21  1.23209
3.24  1.2321
3.27  1.23211
3.3  1.23213
3.33  1.23214
3.36  1.23214
3.39  1.23215
3.42  1.23216
3.45  1.23216
3.48  1.23217
3.51  1.23217
3.54  1.23217
3.57  1.23217
3.6  1.23217
3.63  1.23217
3.66  1.23216
3.69  1.23216
3.72  1.23215
3.75  1.23215
3.78  1.23214
3.81  1.23213
3.84  1.23212
3.87  1.23211
3.9  1.23209
3.93  1.23208
3.96  1.23206
3.99  1.23205
4.02  1.23203
4.05  1.23201
4.08  1.232
4.11  1.23198
4.14  1.23196
4.17  1.23194
4.2  1.23192
4.23  1.23189
4.26  1.23187
4.29  1.23185
4.32  1.23183
4.35  1.2318
4.38  1.23178
4.41  1.23176
4.44  1.23173
4.47  1.23171
4.5  1.23169
4.53  1.23166
4.56  1.23164
4.59  1.23162
4.62  1.2316
4.65  1.23157
4.68  1.23155
4.71  1.23153
4.74  1.23151
4.77  1.23149
4.8  1.23147
4.83  1.23145
4.86  1.23143
4.89  1.23141
4.92  1.23139
4.95  1.23137
4.98  1.23136
5.01  1.23134
5.04  1.23133
5.07  1.23131
5.1  1.2313
5.13  1.23129
5.16  1.23128
5.19  1.23127
5.22  1.23126
5.25  1.23125
5.28  1.23125
5.31  1.23124
5.34  1.23124
5.37  1.23123
5.4  1.23123
5.43  1.23123
5.46  1.23123
5.49  1.23123
5.52  1.23123
5.55  1.23123
5.58  1.23124
5.61  1.23124
5.64  1.23125
5.67  1.23125
5.7  1.23126
5.73  1.23127
5.76  1.23128
5.79  1.23129
5.82  1.2313
5.85  1.23131
5.88  1.23132
5.91  1.23133
5.94  1.23135
5.97  1.23136
6  1.23137
6.03  1.23139
6.06  1.2314
6.09  1.23142
6.12  1.23144
6.15  1.23145
6.18  1.23147
6.21  1.23148
6.24  1.2315
6.27  1.23152
6.3  1.23153
6.33  1.23155
6.36  1.23157
6.39  1.23158
6.42  1.2316
6.45  1.23162
6.48  1.23163
6.51  1.23165
6.54  1.23167
6.57  1.23168
6.6  1.2317
6.63  1.23171
6.66  1.23172
6.69  1.23174
6.72  1.23175
6.75  1.23176
6.78  1.23177
6.81  1.23178
6.84  1.23179
6.87  1.2318
6.9  1.23181
6.93  1.23182
6.96  1.23183
6.99  1.23183
7.02  1.23184
7.05  1.23185
7.08  1.23185
7.11  1.23185
7.14  1.23186
7.17  1.23186
7.2  1.23186
7.23  1.23186
7.26  1.23186
7.29  1.23185
7.32  1.23185
7.35  1.23185
7.38  1.23184
7.41  1.23184
7.44  1.23183
7.47  1.23182
7.5  1.23182
7.53  1.23181
7.56  1.2318
7.59  1.23179
7.62  1.23178
7.65  1.23177
7.68  1.23176
7.71  1.23175
7.74  1.23173
7.77  1.23172
7.8  1.23171
7.83  1.23169
7.86  1.23168
7.89  1.23166
7.92  1.23165
7.95  1.23163
7.98  1.23162
8.01  1.2316
8.04  1.23159
8.07  1.23157
8.1  1.23156
8.13  1.23154
8.16  1.23152
8.19  1.23151
8.22  1.23149
8.25  1.23148
8.28  1.23146
8.31  1.23145
8.34  1.23143
8.37  1.23142
8.4  1.23141
8.43  1.23139
8.46  1.23138
8.49  1.23137
8.52  1.23135
8.55  1.23134
8.58  1.23133
8.61  1.23132
8.64  1.23131
8.67  1.2313
8.7  1.23129
8.73  1.23128
8.76  1.23127
8.79  1.23127
8.82  1.23126
8.85  1.23126
8.88  1.23125
8.91  1.23125
8.94  1.23124
8.97  1.23124
9  1.23124
9.03  1.23124
9.06  1.23124
9.09  1.23124
9.12  1.23124
9.15  1.23124
9.18  1.23124
9.21  1.23124
9.24  1.23125
9.27  1.23125
9.3  1.23125
9.33  1.23126
9.36  1.23126
9.39  1.23127
9.42  1.23128
9.45  1.23128
9.48  1.23129
9.51  1.2313
9.54  1.23131
9.57  1.23132
9.6  1.23133
9.63  1.23134
9.66  1.23135
9.69  1.23136
9.72  1.23137
9.75  1.23138
9.78  1.23139
9.81  1.2314
9.84  1.23141
9.87  1.23143
9.9  1.23144
9.93  1.23145
9.96  1.23146
9.99  1.23147
10.02  1.23148
10.05  1.2315
10.08  1.23151
10.11  1.23152
10.14  1.23153
10.17  1.23154
10.2  1.23155
10.23  1.23156
10.26  1.23157
10.29  1.23158
10.32  1.23159
10.35  1.2316
10.38  1.23161
10.41  1.23161
10.44  1.23162
10.47  1.23163
10.5  1.23163
10.53  1.23164
10.56  1.23165
10.59  1.23165
10.62  1.23166
10.65  1.23166
10.68  1.23166
10.71  1.23167
10.74  1.23167
10.77  1.23167
10.8  1.23167
10.83  1.23167
10.86  1.23167
10.89  1.23167
10.92  1.23167
10.95  1.23167
10.98  1.23166
11.01  1.23166
11.04  1.23166
11.07  1.23165
11.1  1.23165
11.13  1.23164
11.16  1.23164
11.19  1.23163
11.22  1.23162
11.25  1.23162
11.28  1.23161
11.31  1.2316
11.34  1.23159
11.37  1.23159
11.4  1.23158
11.43  1.23157
11.46  1.23156
11.49  1.23155
11.52  1.23154
11.55  1.23153
11.58  1.23152
11.61  1.23151
11.64  1.2315
11.67  1.23149
11.7  1.23148
11.73  1.23146
11.76  1.23145
11.79  1.23144
11.82  1.23143
11.85  1.23142
11.88  1.23141
11.91  1.2314
11.94  1.23139
11.97  1.23138
12  1.23137
12.03  1.23136
12.06  1.23135
12.09  1.23134
12.12  1.23134
12.15  1.23133
12.18  1.23132
12.21  1.23131
12.24  1.2313
12.27  1.2313
12.3  1.23129
12.33  1.23128
12.36  1.23128
12.39  1.23127
12.42  1.23127
12.45  1.23127
12.48  1.23126
12.51  1.23126
12.54  1.23126
12.57  1.23125
12.6  1.23125
12.63  1.23125
12.66  1.23125
12.69  1.23125
12.72  1.23125
12.75  1.23125
12.78  1.23125
12.81  1.23125
12.84  1.23125
12.87  1.23126
12.9  1.23126
12.93  1.23126
12.96  1.23127
12.99  1.23127
13.02  1.23127
13.05  1.23128
13.08  1.23128
13.11  1.23129
13.14  1.23129
13.17  1.2313
13.2  1.23131
13.23  1.23131
13.26  1.23132
13.29  1.23133
13.32  1.23133
13.35  1.23134
13.38  1.23135
13.41  1.23136
13.44  1.23137
13.47  1.23137
13.5  1.23138
13.53  1.23139
13.56  1.2314
13.59  1.23141
13.62  1.23141
13.65  1.23142
13.68  1.23143
13.71  1.23144
13.74  1.23144
13.77  1.23145
13.8  1.23146
13.83  1.23147
13.86  1.23147
13.89  1.23148
13.92  1.23149
13.95  1.23149
13.98  1.2315
14.01  1.2315
14.04  1.23151
14.07  1.23152
14.1  1.23152
14.13  1.23152
14.16  1.23153
14.19  1.23153
14.22  1.23154
14.25  1.23154
14.28  1.23154
14.31  1.23154
14.34  1.23155
14.37  1.23155
14.4  1.23155
14.43  1.23155
14.46  1.23155
14.49  1.23155
14.52  1.23155
14.55  1.23155
14.58  1.23154
14.61  1.23154
14.64  1.23154
14.67  1.23154
14.7  1.23153
14.73  1.23153
14.76  1.23153
14.79  1.23152
14.82  1.23152
14.85  1.23151
14.88  1.23151
14.91  1.2315
14.94  1.2315
14.97  1.23149
15  1.23149
15.03  1.23148
15.06  1.23147
15.09  1.23147
15.12  1.23146
15.15  1.23145
15.18  1.23144
15.21  1.23144
15.24  1.23143
15.27  1.23142
15.3  1.23141
15.33  1.23141
15.36  1.2314
15.39  1.23139
15.42  1.23138
15.45  1.23138
15.48  1.23137
15.51  1.23136
15.54  1.23135
15.57  1.23135
15.6  1.23134
15.63  1.23133
15.66  1.23133
15.69  1.23132
15.72  1.23131
15.75  1.23131
15.78  1.2313
15.81  1.23129
15.84  1.23129
15.87  1.23128
15.9  1.23128
15.93  1.23127
15.96  1.23127
15.99  1.23127
16.02  1.23126
16.05  1.23126
16.08  1.23126
16.11  1.23125
16.14  1.23125
16.17  1.23125
16.2  1.23125
16.23  1.23124
16.26  1.23124
16.29  1.23124
16.32  1.23124
16.35  1.23124
16.38  1.23124
16.41  1.23124
16.44  1.23124
16.47  1.23125
16.5  1.23125
16.53  1.23125
16.56  1.23125
16.59  1.23125
16.62  1.23126
16.65  1.23126
16.68  1.23126
16.71  1.23127
16.74  1.23127
16.77  1.23127
16.8  1.23128
16.83  1.23128
16.86  1.23129
16.89  1.23129
16.92  1.2313
16.95  1.2313
16.98  1.23131
17.01  1.23131
17.04  1.23132
17.07  1.23132
17.1  1.23133
17.13  1.23133
17.16  1.23134
17.19  1.23134
17.22  1.23135
17.25  1.23135
17.28  1.23136
17.31  1.23137
17.34  1.23137
17.37  1.23138
17.4  1.23138
17.43  1.23139
17.46  1.23139
17.49  1.2314
17.52  1.2314
17.55  1.2314
17.58  1.23141
17.61  1.23141
17.64  1.23142
17.67  1.23142
17.7  1.23142
17.73  1.23143
17.76  1.23143
17.79  1.23143
17.82  1.23144
17.85  1.23144
17.88  1.23144
17.91  1.23144
17.94  1.23144
17.97  1.23145
18  1.23145
18.03  1.23145
18.06  1.23145
18.09  1.23145
18.12  1.23145
18.15  1.23145
18.18  1.23145
18.21  1.23145
18.24  1.23144
18.27  1.23144
18.3  1.23144
18.33  1.23144
18.36  1.23144
18.39  1.23143
18.42  1.23143
18.45  1.23143
18.48  1.23143
18.51  1.23142
18.54  1.23142
18.57  1.23142
18.6  1.23141
18.63  1.23141
18.66  1.2314
18.69  1.2314
18.72  1.23139
18.75  1.23139
18.78  1.23138
18.81  1.23138
18.84  1.23138
18.87  1.23137
18.9  1.23137
18.93  1.23136
18.96  1.23136
18.99  1.23135
19.02  1.23135
19.05  1.23134
19.08  1.23134
19.11  1.23133
19.14  1.23133
19.17  1.23132
19.2  1.23132
19.23  1.23131
19.26  1.23131
19.29  1.2313
19.32  1.2313
19.35  1.23129
19.38  1.23129
19.41  1.23129
19.44  1.23128
19.47  1.23128
19.5  1.23128
19.53  1.23127
19.56  1.23127
19.59  1.23127
19.62  1.23126
19.65  1.23126
19.68  1.23126
19.71  1.23126
19.74  1.23126
19.77  1.23125
19.8  1.23125
19.83  1.23125
19.86  1.23125
19.89  1.23125
19.92  1.23125
19.95  1.23125
19.98  1.23125
20.01  1.23125
20.04  1.23125
20.07  1.23125
20.1  1.23125
20.13  1.23125
20.16  1.23126
20.19  1.23126
20.22  1.23126
20.25  1.23126
20.28  1.23126
20.31  1.23127
20.34  1.23127
20.37  1.23127
20.4  1.23127
20.43  1.23128
20.46  1.23128
20.49  1.23128
20.52  1.23129
20.55  1.23129
20.58  1.23129
20.61  1.2313
20.64  1.2313
20.67  1.2313
20.7  1.23131
20.73  1.23131
20.76  1.23132
20.79  1.23132
20.82  1.23132
20.85  1.23133
20.88  1.23133
20.91  1.23133
20.94  1.23134
20.97  1.23134
21  1.23135
21.03  1.23135
21.06  1.23135
21.09  1.23136
21.12  1.23136
21.15  1.23136
21.18  1.23137
21.21  1.23137
21.24  1.23137
21.27  1.23137
21.3  1.23138
21.33  1.23138
21.36  1.23138
21.39  1.23138
21.42  1.23139
21.45  1.23139
21.48  1.23139
21.51  1.23139
21.54  1.23139
21.57  1.23139
21.6  1.23139
21.63  1.23139
21.66  1.23139
21.69  1.23139
21.72  1.23139
21.75  1.23139
21.78  1.23139
21.81  1.23139
21.84  1.23139
21.87  1.23139
21.9  1.23139
21.93  1.23139
21.96  1.23139
21.99  1.23139
22.02  1.23138
22.05  1.23138
22.08  1.23138
22.11  1.23138
22.14  1.23137
22.17  1.23137
22.2  1.23137
22.23  1.23137
22.26  1.23136
22.29  1.23136
22.32  1.23136
22.35  1.23135
22.38  1.23135
22.41  1.23135
22.44  1.23134
22.47  1.23134
22.5  1.23134
22.53  1.23133
22.56  1.23133
22.59  1.23132
22.62  1.23132
22.65  1.23132
22.68  1.23131
22.71  1.23131
22.74  1.23131
22.77  1.2313
22.8  1.2313
22.83  1.2313
22.86  1.23129
22.89  1.23129
22.92  1.23129
22.95  1.23128
22.98  1.23128
23.01  1.23128
23.04  1.23127
23.07  1.23127
23.1  1.23127
23.13  1.23127
23.16  1.23126
23.19  1.23126
23.22  1.23126
23.25  1.23126
23.28  1.23126
23.31  1.23125
23.34  1.23125
23.37  1.23125
23.4  1.23125
23.43  1.23125
23.46  1.23125
23.49  1.23125
23.52  1.23125
23.55  1.23125
23.58  1.23125
23.61  1.23125
23.64  1.23125
23.67  1.23125
23.7  1.23125
23.73  1.23125
23.76  1.23125
23.79  1.23125
23.82  1.23125
23.85  1.23125
23.88  1.23125
23.91  1.23125
23.94  1.23126
23.97  1.23126
24  1.23126
24.03  1.23126
24.06  1.23126
24.09  1.23126
24.12  1.23127
24.15  1.23127
24.18  1.23127
24.21  1.23127
24.24  1.23128
24.27  1.23128
24.3  1.23128
24.33  1.23128
24.36  1.23129
24.39  1.23129
24.42  1.23129
24.45  1.23129
24.48  1.2313
24.51  1.2313
24.54  1.2313
24.57  1.2313
24.6  1.23131
24.63  1.23131
24.66  1.23131
24.69  1.23131
24.72  1.23132
24.75  1.23132
24.78  1.23132
24.81  1.23132
24.84  1.23133
24.87  1.23133
24.9  1.23133
24.93  1.23133
24.96  1.23133
24.99  1.23133
25.02  1.23134
25.05  1.23134
25.08  1.23134
25.11  1.23134
25.14  1.23134
25.17  1.23134
25.2  1.23134
25.23  1.23134
25.26  1.23134
25.29  1.23134
25.32  1.23134
25.35  1.23134
25.38  1.23134
25.41  1.23134
25.44  1.23134
25.47  1.23134
25.5  1.23134
25.53  1.23134
25.56  1.23134
25.59  1.23134
25.62  1.23134
25.65  1.23134
25.68  1.23134
25.71  1.23133
25.74  1.23133
25.77  1.23133
25.8  1.23133
25.83  1.23133
25.86  1.23133
25.89  1.23132
25.92  1.23132
25.95  1.23132
25.98  1.23132
26.01  1.23132
26.04  1.23131
26.07  1.23131
26.1  1.23131
26.13  1.23131
26.16  1.2313
26.19  1.2313
26.22  1.2313
26.25  1.2313
26.28  1.23129
26.31  1.23129
26.34  1.23129
26.37  1.23129


==> data/standing_wave/cdi_const_eps/cdi_const_eps_csf_128.dat <==
0,0.0628073,0.01,0.01,0.01
0.03,0.0627855,0.009996529065889,0.009996,5.29065888838637E-07
0.06,0.0627203,0.009986148106988,0.009983,3.14810698756433E-06
0.09,0.062612,0.009968904888445,0.009961,7.90488844449808E-06
0.12,0.0624607,0.009944815331976,0.009932,1.28153319757414E-05
0.15,0.0622667,0.00991392720273,0.009894,1.9927202729619E-05
0.18,0.0620305,0.009876320109287,0.009849,2.73201092866587E-05
0.21,0.0617523,0.009832025895079,0.009796,3.60258950790754E-05
0.24,0.0614324,0.009781092325255,0.009735,4.60923252551867E-05
0.27,0.0610714,0.009723614930112,0.009666,5.76149301116276E-05
0.3,0.0606696,0.009659641474797,0.009591,6.86414747967205E-05
0.33,0.0602274,0.009589235646175,0.009508,8.12356461748903E-05
0.36,0.0597454,0.009512492974543,0.009417,9.54929745427685E-05
0.39,0.059224,0.009429477146765,0.00932,0.000109477146765
0.42,0.0586637,0.009340267771421,0.009216,0.000124267771421
0.45,0.058065,0.009244944457093,0.009105,0.000139944457093
0.48,0.0574286,0.009143618655793,0.008988,0.000155618655793
0.51,0.0567549,0.009036354054385,0.008865,0.000171354054385
0.54,0.0560446,0.008923262104883,0.008735,0.000188262104883
0.57,0.0552983,0.008804438337582,0.008598,0.000206438337582
0.6,0.0545166,0.008679978282779,0.008456,0.000223978282779
0.63,0.0537002,0.008549993392488,0.008309,0.000240993392488
0.66,0.0528496,0.008414563275288,0.008155,0.000259563275288
0.69,0.0519656,0.008273815304909,0.007996,0.000277815304909
0.72,0.0510488,0.008127845011647,0.007832,0.000295845011647
0.75,0.0501,0.007976779769231,0.007663,0.000313779769231
0.78,0.0491198,0.007820715107957,0.007488,0.000332715107957
0.81,0.0481089,0.007659762479839,0.007309,0.000350762479839
0.84,0.0470681,0.007494049258605,0.007125,0.000369049258605
0.87,0.0459981,0.007323686896268,0.006937,0.000386686896268
0.9,0.0448997,0.007148802766557,0.006744,0.000404802766557
0.93,0.0437735,0.006969492399769,0.006548,0.000421492399769
0.96,0.0426204,0.006785899091348,0.006347,0.000438899091348
0.99,0.041441,0.006598118371591,0.006143,0.000455118371591
1.02,0.0402363,0.006406309457659,0.005935,0.000471309457659
1.05,0.0390068,0.006210551958132,0.005724,0.000486551958132
1.08,0.0377535,0.006011005090173,0.005509,0.000502005090173
1.11,0.0364771,0.005807780305792,0.005292,0.000515780305792
1.14,0.0351784,0.005601004978721,0.005072,0.000529004978721
1.17,0.0338581,0.00539079056097,0.004849,0.00054179056097
1.2,0.0325172,0.005177296269701,0.004623,0.000554296269701
1.23,0.0311563,0.004960617635211,0.004396,0.000564617635211
1.26,0.0297763,0.004740897952945,0.004166,0.000574897952945
1.29,0.0283779,0.004518248674915,0.003935,0.000583248674915
1.32,0.0269621,0.004292829018283,0.003702,0.000590829018283
1.35,0.0255296,0.004064750435061,0.003467,0.000597750435061
1.38,0.0240825,0.003834347281287,0.003232,0.000602347281287
1.41,0.022625,0.003602288269039,0.002995,0.000607288269039
1.44,0.0211563,0.003368446024586,0.002757,0.000611446024586
1.47,0.0196772,0.003132947921659,0.002518,0.000614947921659
1.5,0.0181887,0.002895953177417,0.002279,0.000616953177417
1.53,0.0166916,0.002657589165591,0.002039,0.000618589165591
1.56,0.0151867,0.002417983259908,0.0018,0.000617983259908
1.59,0.0136751,0.002177310599246,0.00156,0.000617310599246
1.62,0.0121575,0.001935682635617,0.001321,0.000614682635617
1.65,0.0106349,0.001693258586183,0.001082,0.000611258586183
1.68,0.00910805,0.001450157863815,0.000843,0.000607157863815
1.71,0.00757792,0.001206534909159,0.000606,0.000600534909159
1.74,0.00604534,0.000962521872458,0.000369,0.000593521872458
1.77,0.00451119,0.000718258864813,0.000133,0.000585258864813
1.8,0.00297633,0.000473882812985,-0.000101,0.000574882812985
1.83,0.00144163,0.000229532235903,-0.000334,0.000563532235903
1.86,-9.20508E-05,-1.46560670495309E-05,-0.000566,0.00055134393295
1.89,-0.00162385,-0.000258544786991,-0.000795,0.000536455213009
1.92,-0.00315292,-0.000501998971457,-0.001023,0.000521001028543
1.95,-0.00467839,-0.000744879974143,-0.001249,0.000504120025857
1.98,-0.00619941,-0.000987052460462,-0.001472,0.000484947539538
2.01,-0.00771513,-0.001228381095828,-0.001693,0.000464618904172
2.04,-0.00922469,-0.001468728953482,-0.001911,0.000442271046518
2.07,-0.0107273,-0.001707970251866,-0.002127,0.000419029748134
2.1,-0.012222,-0.001945952142506,-0.00234,0.000394047857494
2.13,-0.013708,-0.002182548843845,-0.002549,0.000366451156155
2.16,-0.0151845,-0.002417632982153,-0.002756,0.000338367017847
2.19,-0.0166506,-0.002651061261987,-0.002959,0.000307938738013
2.22,-0.0181055,-0.002882706309617,-0.003159,0.000276293690383
2.25,-0.0195483,-0.003112424829598,-0.003356,0.000243575170402
2.28,-0.0209783,-0.003340105369917,-0.003548,0.000207894630083
2.31,-0.0223946,-0.00356560463513,-0.003737,0.00017139536487
2.34,-0.0237963,-0.003788779329791,-0.003922,0.000133220670209
2.37,-0.0251798,-0.004009056272121,-0.004103,9.39437278787659E-05
2.4,-0.0265421,-0.004225957810637,-0.00428,5.40421893633382E-05
2.43,-0.0278852,-0.00443980237966,-0.004453,1.31976203403099E-05
2.46,-0.0292084,-0.004650478527178,-0.004621,-2.94785271775736E-05
2.49,-0.030511,-0.004857874801178,-0.004785,-7.28748011775701E-05
2.52,-0.0317924,-0.005061895671363,-0.004944,-0.000117895671363
2.55,-0.0330519,-0.005262429685721,-0.005098,-0.000164429685721
2.58,-0.0342887,-0.005459349470523,-0.005248,-0.000211349470523
2.61,-0.0355024,-0.005652591338905,-0.005393,-0.000259591338905
2.64,-0.0366923,-0.005842043838853,-0.005533,-0.000309043838853
2.67,-0.0378576,-0.006027579596639,-0.005668,-0.000359579596639
2.7,-0.038998,-0.006209150847115,-0.005799,-0.000410150847115
2.73,-0.0401127,-0.006386630216551,-0.005924,-0.000462630216551
2.76,-0.0412011,-0.006559922174652,-0.006043,-0.000516922174652
2.79,-0.0422628,-0.006728963034552,-0.006158,-0.000570963034552
2.82,-0.0432971,-0.006893641344239,-0.006267,-0.000626641344239
2.85,-0.0443035,-0.007053877495132,-0.006371,-0.000682877495132
2.88,-0.0452815,-0.007209591878651,-0.00647,-0.000739591878651
2.91,-0.0462306,-0.007360704886215,-0.006563,-0.000797704886215
2.94,-0.0471503,-0.007507136909245,-0.006651,-0.000856136909245
2.97,-0.04804,-0.007648792417442,-0.006733,-0.000915792417442
3,-0.0488994,-0.007785623645659,-0.006809,-0.000976623645659
3.03,-0.049728,-0.007917550985315,-0.006881,-0.001036550985315
3.06,-0.0505253,-0.008044494827831,-0.006946,-0.001098494827831
3.09,-0.0512909,-0.00816639148634,-0.007006,-0.00116039148634
3.12,-0.0520245,-0.008283193195695,-0.007061,-0.001222193195695
3.15,-0.0527255,-0.0083948044256,-0.007109,-0.0012858044256
3.18,-0.0533938,-0.008501209254338,-0.007153,-0.001348209254338
3.21,-0.0540288,-0.008602312151613,-0.00719,-0.001412312151613
3.24,-0.0546302,-0.008698065352276,-0.007222,-0.001476065352276
3.27,-0.0551978,-0.008788437012895,-0.007249,-0.001539437012895
3.3,-0.0557313,-0.008873379368322,-0.00727,-0.001603379368322
3.33,-0.0562303,-0.008952828731692,-0.007285,-0.001667828731692
3.36,-0.0566946,-0.009026753259573,-0.007295,-0.001731753259573
3.39,-0.057124,-0.009095121108534,-0.007299,-0.001796121108534
3.42,-0.0575183,-0.009157900435141,-0.007298,-0.001859900435141
3.45,-0.0578772,-0.009215043474246,-0.007292,-0.001923043474246
3.48,-0.0582006,-0.009266534304133,-0.00728,-0.001986534304133
3.51,-0.0584884,-0.009312357003087,-0.007263,-0.002049357003087
3.54,-0.0587404,-0.009352479727675,-0.00724,-0.002112479727675
3.57,-0.0589565,-0.009386886556181,-0.007212,-0.002174886556181
3.6,-0.0591366,-0.009415561566888,-0.007179,-0.002236561566888
3.63,-0.0592807,-0.009438504759797,-0.007141,-0.002297504759797
3.66,-0.0593888,-0.009455716134908,-0.007098,-0.002357716134908
3.69,-0.0594604,-0.00946711608364,-0.00705,-0.00241711608364
3.72,-0.0594955,-0.009472704605993,-0.006996,-0.002476704605993
3.75,-0.059494,-0.009472465780252,-0.006938,-0.002534465780252
3.78,-0.0594561,-0.009466431449847,-0.006875,-0.002591431449847
3.81,-0.0593819,-0.009454617536497,-0.006808,-0.002646617536497
3.84,-0.0592715,-0.009437039961915,-0.006736,-0.002701039961915
3.87,-0.0591251,-0.009413730569536,-0.006659,-0.002754730569536
3.9,-0.0589428,-0.009384705281074,-0.006578,-0.002806705281074
3.93,-0.0587249,-0.009350011861679,-0.006492,-0.002858011861679
3.96,-0.0584715,-0.009309666233065,-0.006402,-0.002907666233065
3.99,-0.058183,-0.009263732082099,-0.006308,-0.002955732082099
4.02,-0.0578595,-0.009212225330495,-0.006209,-0.003003225330495
4.05,-0.0575015,-0.009155225586835,-0.006107,-0.003048225586835
4.08,-0.0571091,-0.009092748772834,-0.006001,-0.003091748772834
4.11,-0.0566827,-0.009024858575357,-0.005891,-0.003133858575357
4.14,-0.0562227,-0.008951618681268,-0.005777,-0.003174618681268
4.17,-0.0557294,-0.008873076855716,-0.00566,-0.003213076855716
4.2,-0.0552033,-0.008789312707281,-0.005539,-0.003250312707281
4.23,-0.0546447,-0.008700374001111,-0.005415,-0.003285374001111
4.26,-0.0540541,-0.008606340345788,-0.005288,-0.003318340345788
4.29,-0.0534319,-0.008507275428175,-0.005158,-0.003349275428175
4.32,-0.0527785,-0.008403242935137,-0.005024,-0.003379242935137
4.35,-0.0520945,-0.00829433839697,-0.004888,-0.00340633839697
4.38,-0.0513803,-0.008180625500539,-0.004749,-0.003431625500539
4.41,-0.0506363,-0.008062167932708,-0.004607,-0.003455167932708
4.44,-0.0498632,-0.007939077145491,-0.004462,-0.003477077145491
4.47,-0.0490614,-0.007811416825751,-0.004316,-0.003495416825751
4.5,-0.0482315,-0.007679282503785,-0.004167,-0.003512282503785
4.53,-0.0473742,-0.007542785631607,-0.004016,-0.003526785631607
4.56,-0.0464899,-0.007401989896079,-0.003862,-0.003539989896079
4.59,-0.0455794,-0.007257022670932,-0.003707,-0.003550022670932
4.62,-0.0446431,-0.007107947643029,-0.00355,-0.003557947643029
4.65,-0.0436818,-0.006954892186099,-0.003392,-0.003562892186099
4.68,-0.0426961,-0.00679795183044,-0.003232,-0.00356595183044
4.71,-0.0416866,-0.006637222106348,-0.003071,-0.003566222106348
4.74,-0.040654,-0.006472814465834,-0.002908,-0.003564814465834
4.77,-0.0395989,-0.006304824439197,-0.002744,-0.003560824439197
4.8,-0.038522,-0.006133363478449,-0.002579,-0.003554363478449
4.83,-0.0374239,-0.005958527113886,-0.002414,-0.003544527113886
4.86,-0.0363055,-0.005780458640954,-0.002247,-0.003533458640954
4.89,-0.0351673,-0.005599237668233,-0.00208,-0.003519237668233
4.92,-0.03401,-0.005414975647735,-0.001913,-0.003501975647735
4.95,-0.0328344,-0.00522779995319,-0.001745,-0.00348279995319
4.98,-0.0316412,-0.00503782203661,-0.001577,-0.00346082203661
5.01,-0.030431,-0.004845137428293,-0.001409,-0.003436137428293
5.04,-0.0292046,-0.004649873501966,-0.001241,-0.003408873501966
5.07,-0.0279628,-0.004452157631358,-0.001073,-0.003379157631358
5.1,-0.0267062,-0.004252085346767,-0.000906,-0.003346085346767
5.13,-0.0254355,-0.004049768100205,-0.000738,-0.003311768100205
5.16,-0.0241521,-0.003845428795697,-0.000572,-0.003273428795697
5.19,-0.0228588,-0.003639513241295,-0.000406,-0.003233513241295
5.22,-0.0215561,-0.003432101045579,-0.000241,-0.003191101045579
5.25,-0.0202447,-0.003223303660562,-7.6E-05,-0.003147303660562
5.28,-0.0189254,-0.003013248459972,8.7E-05,-0.003100248459972
5.31,-0.0175991,-0.002802078739255,0.000249,-0.003051078739255
5.34,-0.0162664,-0.002589890028707,0.00041,-0.002999890028707
5.37,-0.0149283,-0.002376841545489,0.00057,-0.002946841545489
5.4,-0.0135854,-0.002163028819898,0.000728,-0.002891028819898
5.43,-0.0122386,-0.001948595147379,0.000885,-0.002833595147379
5.46,-0.0108886,-0.001733651979945,0.001039,-0.002772651979945
5.49,-0.00953612,-0.001518313953951,0.001193,-0.002711313953951
5.52,-0.008182,-0.001302714811813,0.001344,-0.002646714811813
5.55,-0.00682699,-0.001086973966402,0.001493,-0.002579973966402
5.58,-0.00547183,-0.000871209238417,0.00164,-0.002511209238417
5.61,-0.00411729,-0.000655543225071,0.001785,-0.002440543225071
5.64,-0.00276411,-0.000440093747064,0.001928,-0.002368093747064
5.67,-0.00141303,-0.000224978625096,0.002068,-0.002292978625096
5.7,-6.48148E-05,-1.03196284508329E-05,0.002206,-0.002216319628451
5.73,0.00127981,0.000203767714899,0.002341,-0.002137232285101
5.76,0.0026201,0.0004171648837,0.002473,-0.0020558351163
5.79,0.00395532,0.000629754821494,0.002603,-0.001973245178506
5.82,0.00528475,0.000841422891925,0.00273,-0.001888577108075
5.85,0.00660766,0.001052052866466,0.002854,-0.001801947133534
5.88,0.00792331,0.001261526924418,0.002976,-0.001714473075582
5.91,0.009231,0.001469733613768,0.003094,-0.001624266386232
5.94,0.01053,0.001676556705988,0.003209,-0.001532443294012
5.97,0.0118196,0.001881883156894,0.003321,-0.001439116843106
6,0.0130991,0.002085601514474,0.00343,-0.001344398485526
6.03,0.0143678,0.002287600326714,0.003535,-0.001247399673286
6.06,0.015625,0.002487768141601,0.003637,-0.001149231858399
6.09,0.0168699,0.002685977585408,0.003736,-0.001050022414592
6.12,0.018102,0.002882149049553,0.003831,-0.000948850950447
6.15,0.0193205,0.003076155160308,0.003923,-0.000846844839692
6.18,0.0205247,0.003267884465659,0.004011,-0.000743115534341
6.21,0.0217139,0.003457225513595,0.004095,-0.000637774486405
6.24,0.0228876,0.003644098695534,0.004176,-0.000531901304466
6.27,0.0240449,0.003828360716031,0.004253,-0.000424639283969
6.3,0.0251829,0.004009549845321,0.004327,-0.000317450154679
6.33,0.0263001,0.00418742725766,0.004397,-0.00020957274234
6.36,0.0273976,0.004362168091926,0.004463,-0.000100831908074
6.39,0.0284748,0.004533676817822,0.004525,8.67681782213293E-06
6.42,0.0295312,0.004701873826769,0.004583,0.000118873826769
6.45,0.0305662,0.004866663588468,0.004638,0.000228663588468
6.48,0.0315794,0.005027982416057,0.004689,0.000338982416057
6.51,0.0325702,0.005185734779237,0.004736,0.000449734779237
6.54,0.0335381,0.00533984106943,0.004779,0.00056084106943
6.57,0.0344827,0.005490237599769,0.004818,0.000672237599769
6.6,0.0354035,0.005636844761676,0.004853,0.000783844761676
6.63,0.0362999,0.005779567024852,0.004884,0.000895567024852
6.66,0.0371717,0.005918372545866,0.004912,0.001006372545866
6.69,0.0380183,0.006053165794422,0.004935,0.001118165794422
6.72,0.0388393,0.006183883083654,0.004955,0.001228883083654
6.75,0.0396342,0.006310444804983,0.004971,0.001339444804983
6.78,0.0404028,0.006432819114975,0.004982,0.001450819114975
6.81,0.0411446,0.006550926405052,0.004991,0.001559926405052
6.84,0.0418592,0.006664702988347,0.004995,0.001669702988347
6.87,0.0425463,0.006774101099713,0.004995,0.001779101099713
6.9,0.0432056,0.006879072974001,0.004992,0.001887072974001
6.93,0.0438367,0.006979554924348,0.004985,0.001994554924348
6.96,0.0444393,0.007075499185604,0.004974,0.002101499185604
6.99,0.0450131,0.007166857992622,0.00496,0.002206857992622
7.02,0.0455578,0.007253583580253,0.004942,0.002311583580253
7.05,0.0460733,0.00733566002678,0.00492,0.00241566002678
7.08,0.0465592,0.007413023645341,0.004895,0.002518023645341
7.11,0.0470153,0.007485642592501,0.004866,0.002619642592501
7.14,0.0474414,0.00755348502483,0.004833,0.00272048502483
7.17,0.0478373,0.007616519098895,0.004798,0.002818519098895
7.2,0.0482028,0.007674712971263,0.004758,0.002916712971263
7.23,0.0485378,0.007728050720219,0.004716,0.003012050720219
7.26,0.048842,0.007776484580614,0.00467,0.003106484580614
7.29,0.0491155,0.007820030474165,0.004621,0.003199030474165
7.32,0.0493581,0.007858656557438,0.004569,0.003289656557438
7.35,0.0495696,0.007892330987003,0.004513,0.003379330987003
7.38,0.0497501,0.007921069684575,0.004455,0.003466069684575
7.41,0.0498995,0.007944856728438,0.004393,0.003551856728438
7.44,0.0500177,0.007963676196875,0.004329,0.003634676196875
7.47,0.0501047,0.007977528089888,0.004262,0.003715528089888
7.5,0.0501604,0.007986396485759,0.004192,0.003794396485759
7.53,0.0501845,0.00799023361934,0.004119,0.00387123361934
7.56,0.050177,0.007989039490632,0.004044,0.003945039490632
7.59,0.0501381,0.007982845943067,0.003966,0.004016845943067
7.62,0.050068,0.007971684820077,0.003885,0.004086684820077
7.65,0.0499666,0.007955540199945,0.003803,0.004152540199945
7.68,0.0498341,0.007934443926104,0.003717,0.004217443926104
7.71,0.0496708,0.007908443763703,0.00363,0.004278443763703
7.74,0.0494769,0.007877571556173,0.00354,0.004337571556173
7.77,0.0492524,0.007841827303514,0.003448,0.004393827303514
7.8,0.0489977,0.007801274692591,0.003355,0.004446274692591
7.83,0.0487131,0.007755961488553,0.003259,0.004496961488553
7.86,0.0483986,0.007705887691399,0.003161,0.004544887691399
7.89,0.0480547,0.00765113290971,0.003062,0.00458913290971
7.92,0.0476816,0.007591728986917,0.002961,0.004630728986917
7.95,0.0472796,0.00752772368817,0.002858,0.00466972368817
7.98,0.0468488,0.007459132935184,0.002754,0.004705132935184
8.01,0.0463898,0.007386052258257,0.002648,0.004738052258257
8.04,0.0459028,0.007308513500819,0.002541,0.004767513500819
8.07,0.0453884,0.007226612193169,0.002433,0.004793612193169
8.1,0.0448467,0.007140364257021,0.002324,0.004816364257021
8.13,0.0442784,0.007049881144389,0.002213,0.004836881144389
8.16,0.0436838,0.006955210620422,0.002102,0.004853210620422
8.19,0.0430633,0.006856416371982,0.00199,0.004866416371982
8.22,0.0424174,0.006753578007652,0.001877,0.004876578007652
8.25,0.0417466,0.006646775136011,0.001763,0.004883775136011
8.28,0.0410513,0.006536071443925,0.001648,0.004888071443925
8.31,0.040332,0.006421546539972,0.001533,0.004888546539972
8.34,0.0395893,0.006303295954451,0.001418,0.004885295954451
8.37,0.0388236,0.006181383374226,0.001302,0.004879383374226
8.4,0.0380355,0.006055904329592,0.001186,0.004869904329592
8.43,0.0372254,0.005926922507416,0.00107,0.004856922507416
8.46,0.036394,0.005794549359708,0.000954,0.004840549359708
8.49,0.0355417,0.005658848573335,0.000838,0.004820848573335
8.52,0.0346692,0.005519931600308,0.000722,0.004797931600308
8.55,0.0337769,0.005377862127492,0.000606,0.004771862127492
8.58,0.0328655,0.005232751606899,0.00049,0.004742751606899
8.61,0.0319356,0.005084695568827,0.000375,0.004709695568827
8.64,0.0309876,0.00493375770014,0.00026,0.00467375770014
8.67,0.0300223,0.004780065374566,0.000146,0.004634065374566
8.7,0.0290402,0.004623698200687,3.2E-05,0.004591698200687
8.73,0.0280419,0.004464751708798,-8.1E-05,0.004545751708798
8.76,0.027028,0.004303321429197,-0.000193,0.004496321429197
8.79,0.0259992,0.004139518813896,-0.000305,0.004444518813896
8.82,0.024956,0.003973423471475,-0.000415,0.004388423471475
8.85,0.0238993,0.003805178697381,-0.000525,0.004330178697381
8.88,0.0228308,0.003635055160785,-0.000633,0.004268055160785
8.91,0.0217515,0.003463212078851,-0.000741,0.004204212078851
8.94,0.0206622,0.003289776825305,-0.000847,0.004136776825305
8.97,0.0195634,0.00311482900873,-0.000952,0.00406682900873
9,0.0184558,0.002938480081137,-0.001055,0.003993480081137
9.03,0.0173403,0.002760873337972,-0.001157,0.003917873337972
9.06,0.0162174,0.002582088387815,-0.001257,0.003839088387815
9.09,0.0150878,0.002402236682679,-0.001356,0.003758236682679
9.12,0.0139522,0.002221429674576,-0.001453,0.003674429674576
9.15,0.0128114,0.002039794737236,-0.001549,0.003588794737236
9.18,0.011666,0.001857427400955,-0.001643,0.003500427400955
9.21,0.0105167,0.001674439117746,-0.001735,0.003409439117746
9.24,0.00936413,0.00149093019442,-0.001825,0.00331593019442
9.27,0.00820905,0.00130702163602,-0.001913,0.00322002163602
9.3,0.00705213,0.001122820118044,-0.001999,0.003121820118044
9.33,0.00589403,0.000938430723817,-0.002083,0.003021430723817
9.36,0.00473545,0.000753964905353,-0.002165,0.002918964905353
9.39,0.00357705,0.000569527745979,-0.002245,0.002814527745979
9.42,0.00241951,0.000385227513362,-0.002323,0.002708227513362
9.45,0.00126351,0.000201172475174,-0.002398,0.002599172475174
9.48,0.000109717,1.7468829260293E-05,-0.002472,0.00248946882926
9.51,-0.00104121,-0.00016577850027,-0.002542,0.00237622149973
9.54,-0.00218859,-0.00034846108653,-0.002611,0.00226253891347
9.57,-0.00333178,-0.000530476552885,-0.002677,0.002146523447115
9.6,-0.00447012,-0.000711719816009,-0.002741,0.002029280183991
9.63,-0.00560295,-0.000892085792575,-0.002802,0.001909914207425
9.66,-0.00672963,-0.001071472583601,-0.002861,0.001789527416399
9.69,-0.0078495,-0.00124977510576,-0.002917,0.00166722489424
9.72,-0.00896192,-0.001426891460069,-0.002971,0.001544108539931
9.75,-0.0100663,-0.001602727708403,-0.003022,0.001419272291597
9.78,-0.0111619,-0.001777166030063,-0.003071,0.001293833969937
9.81,-0.0122482,-0.001950123632126,-0.003117,0.001166876367874
9.84,-0.0133245,-0.002121489062577,-0.00316,0.001038510937423
9.87,-0.0143903,-0.002291182712838,-0.003201,0.000909817287162
9.9,-0.0154449,-0.002459093130894,-0.003239,0.000779906869106
9.93,-0.0164876,-0.002625108864734,-0.003274,0.000648891135266
9.96,-0.017518,-0.002789166227493,-0.003307,0.000517833772507
9.99,-0.0185354,-0.002951153767158,-0.003337,0.000385846232842
10.02,-0.0195392,-0.003110975953432,-0.003364,0.000253024046568
10.05,-0.0205289,-0.003268553177736,-0.003389,0.000120446822264
10.08,-0.0215039,-0.003423789909772,-0.003411,-1.27899097716352E-05
10.11,-0.0224636,-0.003576590619243,-0.00343,-0.000146590619243
10.14,-0.0234074,-0.003726859775854,-0.003446,-0.000280859775854
10.17,-0.0243349,-0.00387453369274,-0.00346,-0.00041453369274
10.2,-0.0252435,-0.004019198405281,-0.003471,-0.000548198405281
10.23,-0.0261333,-0.004160869835194,-0.00348,-0.000680869835194
10.26,-0.0270042,-0.004299532060764,-0.003486,-0.000813532060764
10.29,-0.0278558,-0.004435121395124,-0.003489,-0.000946121395124
10.32,-0.0286876,-0.004567558229696,-0.00349,-0.001077558229696
10.35,-0.0294993,-0.004696794799331,-0.003487,-0.001209794799331
10.38,-0.0302903,-0.004822735573731,-0.003483,-0.001339735573731
10.41,-0.0310604,-0.004945348709465,-0.003476,-0.001469348709465
10.44,-0.0318091,-0.005064554597953,-0.003466,-0.001598554597953
10.47,-0.032536,-0.005180289552329,-0.003453,-0.001727289552329
10.5,-0.0332409,-0.005292521729162,-0.003439,-0.001853521729162
10.53,-0.0339233,-0.005401171519871,-0.003421,-0.001980171519871
10.56,-0.0345829,-0.005506191159308,-0.003401,-0.002105191159308
10.59,-0.0352194,-0.005607532882324,-0.003379,-0.002228532882324
10.62,-0.0358325,-0.005705148923772,-0.003355,-0.002350148923772
10.65,-0.0364218,-0.005798975596786,-0.003328,-0.002470975596786
10.68,-0.0369872,-0.00588899697965,-0.003298,-0.00259099697965
10.71,-0.0375282,-0.005975133463785,-0.003267,-0.002708133463785
10.74,-0.0380447,-0.006057369127474,-0.003233,-0.002824369127474
10.77,-0.0385364,-0.006135656205568,-0.003197,-0.002938656205568
10.8,-0.0390031,-0.006209962854636,-0.003159,-0.003050962854636
10.83,-0.0394445,-0.006280241309529,-0.003118,-0.003162241309529
10.86,-0.0398604,-0.006346459726815,-0.003076,-0.003270459726815
10.89,-0.0402507,-0.006408602184778,-0.003031,-0.003377602184778
10.92,-0.0406151,-0.006466620918269,-0.002985,-0.003481620918269
10.95,-0.0409535,-0.006520500005573,-0.002936,-0.003584500005573
10.98,-0.0412657,-0.006570207603256,-0.002886,-0.003684207603256
11.01,-0.0415517,-0.00661574371132,-0.002834,-0.00378174371132
11.04,-0.0418112,-0.006657060564616,-0.00278,-0.003877060564616
11.07,-0.0420442,-0.006694158163143,-0.002724,-0.003970158163143
11.1,-0.0422506,-0.006727020585187,-0.002667,-0.004060020585187
11.13,-0.0424302,-0.006755615987314,-0.002608,-0.004147615987314
11.16,-0.0425831,-0.00677996029124,-0.002548,-0.00423196029124
11.19,-0.0427093,-0.006800053496966,-0.002485,-0.004315053496966
11.22,-0.0428085,-0.006815847839344,-0.002422,-0.004393847839344
11.25,-0.042881,-0.006827391083521,-0.002357,-0.004470391083521
11.28,-0.0429264,-0.006834619542633,-0.002291,-0.004543619542633
11.31,-0.0429448,-0.006837549138396,-0.002223,-0.004614549138396
11.34,-0.0429362,-0.006836179870811,-0.002154,-0.004682179870811
11.37,-0.0429007,-0.006830527661593,-0.002084,-0.004746527661593
11.4,-0.0428384,-0.006820608432459,-0.002013,-0.004807608432459
11.43,-0.0427493,-0.006806422183409,-0.001941,-0.004865422183409
11.46,-0.0426337,-0.00678801667959,-0.001867,-0.00492101667959
11.49,-0.0424916,-0.006765391921003,-0.001793,-0.004972391921003
11.52,-0.0423231,-0.006738563829364,-0.001718,-0.005020563829364
11.55,-0.0421285,-0.006707580169821,-0.001642,-0.005065580169821
11.58,-0.0419079,-0.006672456864091,-0.001566,-0.005106456864091
11.61,-0.0416616,-0.006633241677321,-0.001489,-0.005144241677321
11.64,-0.0413897,-0.006589950531228,-0.001411,-0.005178950531228
11.67,-0.0410925,-0.00654263119096,-0.001332,-0.00521063119096
11.7,-0.0407701,-0.006491299578234,-0.001253,-0.005238299578234
11.73,-0.040423,-0.006436035301629,-0.001174,-0.005262035301629
11.76,-0.0400513,-0.006376854282862,-0.001094,-0.005282854282862
11.79,-0.0396553,-0.006313804287081,-0.001014,-0.005299804287081
11.82,-0.0392353,-0.006246933079435,-0.000934,-0.005312933079435
11.85,-0.0387917,-0.006176304346788,-0.000853,-0.005323304346788
11.88,-0.0383246,-0.006101934010855,-0.000773,-0.005328934010855
11.91,-0.0378345,-0.006023901680219,-0.000692,-0.005331901680219
11.94,-0.0373218,-0.005942271041742,-0.000611,-0.005331271041742
11.97,-0.0367868,-0.005857089860574,-0.000531,-0.005326089860574
12,-0.0362298,-0.005768405901862,-0.00045,-0.005318405901862
12.03,-0.0356513,-0.005676298774187,-0.00037,-0.005306298774187
12.06,-0.0350517,-0.005580832164414,-0.00029,-0.005290832164414
12.09,-0.0344314,-0.005482069759407,-0.00021,-0.005272069759407
12.12,-0.0337908,-0.00538007524603,-0.00013,-0.00525007524603
12.15,-0.0331303,-0.005274912311149,-5.1E-05,-0.005223912311149
12.18,-0.0324505,-0.005166676485058,2.7E-05,-0.005193676485058
12.21,-0.0317517,-0.005055415532908,0.000105,-0.005160415532908
12.24,-0.0310344,-0.004941209063278,0.000183,-0.005124209063278
12.27,-0.0302991,-0.004824136684748,0.00026,-0.005084136684748
12.3,-0.0295462,-0.004704262084184,0.000336,-0.005040262084184
12.33,-0.0287763,-0.004581680791882,0.000411,-0.004992680791882
12.36,-0.0279898,-0.004456456494707,0.000486,-0.004942456494707
12.39,-0.0271873,-0.004328684722954,0.00056,-0.004888684722954
12.42,-0.0263692,-0.004198429163489,0.000632,-0.004830429163489
12.45,-0.025536,-0.004065769424892,0.000704,-0.004769769424892
12.48,-0.0246884,-0.003930816959175,0.000775,-0.004705816959175
12.51,-0.0238274,-0.0037937309835,0.000845,-0.0046387309835
12.54,-0.0229541,-0.003654686636744,0.000914,-0.004568686636744
12.57,-0.022069,-0.003513763527488,0.000982,-0.004495763527488
12.6,-0.0211727,-0.003371057186028,0.001048,-0.004419057186028
12.63,-0.0202658,-0.00322666314266,0.001114,-0.00434066314266
12.66,-0.0193487,-0.00308064508425,0.001178,-0.00425864508425
12.69,-0.0184223,-0.002933146306241,0.00124,-0.004173146306241
12.72,-0.0174869,-0.002784214573784,0.001302,-0.004086214573784
12.75,-0.0165433,-0.002633977260605,0.001362,-0.003995977260605
12.78,-0.0155919,-0.00248249805357,0.001421,-0.00390349805357
12.81,-0.0146335,-0.002329904326408,0.001478,-0.003807904326408
12.84,-0.0136685,-0.002176259765983,0.001533,-0.003709259765983
12.87,-0.0126977,-0.002021691746023,0.001588,-0.003609691746023
12.9,-0.0117215,-0.001866263953394,0.00164,-0.003506263953394
12.93,-0.0107406,-0.001710087840108,0.001691,-0.003401087840108
12.96,-0.0097556,-0.001553258936461,0.001741,-0.003294258936461
12.99,-0.00876703,-0.00139586162755,0.001789,-0.00318486162755
13.02,-0.00777551,-0.001237994628013,0.001835,-0.003072994628013
13.05,-0.00678164,-0.001079753468148,0.001879,-0.002958753468148
13.08,-0.005786,-0.000921230493908,0.001922,-0.002843230493908
13.11,-0.00478919,-0.000762521235589,0.001963,-0.002725521235589
13.14,-0.00379178,-0.000603716446974,0.002003,-0.002606716446974
13.17,-0.00279436,-0.000444910066187,0.00204,-0.002484910066187
13.2,-0.00179753,-0.000286197623525,0.002076,-0.002362197623525
13.23,-0.000801847,-0.000127667802946,0.00211,-0.002237667802946
13.26,0.000192094,3.05846613371376E-05,0.002143,-0.002112415338663
13.29,0.00118372,0.000188468537893,0.002173,-0.001984531462107
13.32,0.00217246,0.000345892913722,0.002201,-0.001855107086278
13.35,0.00315773,0.000502764806002,0.002228,-0.001725235193998
13.38,0.00413897,0.000658995053123,0.002253,-0.001594004946877
13.41,0.00511562,0.000814494493474,0.002276,-0.001461505506526
13.44,0.00608711,0.000969172373275,0.002297,-0.001327827626725
13.47,0.00705288,0.001122939530914,0.002317,-0.001194060469086
13.5,0.00801237,0.001275706804782,0.002334,-0.001058293195218
13.53,0.00896504,0.001427388217612,0.00235,-0.000922611782388
13.56,0.00991033,0.001577894607792,0.002363,-0.000785105392208
13.59,0.0108477,0.001727139998058,0.002375,-0.000647860001942
13.62,0.0117766,0.001875036818969,0.002385,-0.000509963181032
13.65,0.0126965,0.00202150068543,0.002393,-0.00037149931457
13.68,0.0136069,0.002166451988861,0.002399,-0.000232548011139
13.71,0.0145073,0.002309811120682,0.002404,-9.41888793181684E-05
13.74,0.015397,0.002451466628879,0.002406,4.54666288791272E-05
13.77,0.0162757,0.002591370748305,0.002407,0.000184370748305
13.8,0.0171428,0.002729427948662,0.002406,0.000323427948662
13.83,0.0179979,0.002865574543087,0.002403,0.000462574543087
13.86,0.0188403,0.002999699079566,0.002398,0.000601699079566
13.89,0.0196697,0.003131753792951,0.002392,0.000739753792951
13.92,0.0204855,0.003261643152946,0.002384,0.000877643152946
13.95,0.0212872,0.003389287550969,0.002374,0.001015287550969
13.98,0.0220745,0.003514639221874,0.002362,0.001152639221874
14.01,0.0228469,0.003637618557079,0.002349,0.001288618557079
14.04,0.0236038,0.003758130026287,0.002334,0.001424130026287
14.07,0.0243449,0.00387612586435,0.002317,0.00155912586435
14.1,0.025068,0.003991255793514,0.002298,0.001693255793514
14.13,0.0257733,0.004103551657212,0.002278,0.001825551657212
14.16,0.0264609,0.004213029377158,0.002257,0.001956029377158
14.19,0.0271305,0.004319641188206,0.002234,0.002085641188206
14.22,0.0277818,0.004423339325206,0.002209,0.002214339325206
14.25,0.0284144,0.004524060101294,0.002183,0.002341060101294
14.28,0.029028,0.004621755751322,0.002155,0.002466755751322
14.31,0.0296223,0.004716378510141,0.002126,0.002590378510141
14.34,0.0301971,0.00480789653432,0.002095,0.00271289653432
14.37,0.030752,0.004896246136994,0.002063,0.002833246136994
14.4,0.0312867,0.004981379553014,0.00203,0.002951379553014
14.43,0.031801,0.005063264938948,0.001996,0.003067264938948
14.46,0.0322947,0.005141870451365,0.00196,0.003181870451365
14.49,0.0327675,0.005217148325115,0.001922,0.003295148325115
14.52,0.0332191,0.005289050795051,0.001884,0.003405050795051
14.55,0.0336494,0.005357561939456,0.001845,0.003512561939456
14.58,0.0340582,0.005422649914898,0.001804,0.003618649914898
14.61,0.0344452,0.00548426695623,0.001762,0.00372226695623
14.64,0.0348103,0.005542397141734,0.001719,0.003823397141734
14.67,0.0351534,0.005597024549694,0.001675,0.003922024549694
14.7,0.0354742,0.005648101414963,0.001631,0.004017101414963
14.73,0.0357726,0.005695611815824,0.001585,0.004110611815824
14.76,0.0360485,0.005739539830561,0.001538,0.004201539830561
14.79,0.0363018,0.005779869537458,0.00149,0.004289869537458
14.82,0.0365324,0.005816585014799,0.001442,0.004374585014799
14.85,0.0367401,0.005849654419152,0.001393,0.004456654419152
14.88,0.036925,0.005879093672232,0.001343,0.004536093672232
14.91,0.0370869,0.005904870930608,0.001292,0.004612870930608
14.94,0.0372258,0.00592698619428,0.001241,0.00468598619428
14.97,0.0373416,0.005945423541531,0.001189,0.004756423541531
15,0.0374344,0.005960198894078,0.001137,0.004823198894078
15.03,0.0375041,0.005971296330204,0.001084,0.004887296330204
15.06,0.0375507,0.005978715849909,0.00103,0.004948715849909
15.09,0.0375739,0.005982409688046,0.000976,0.005006409688046
15.12,0.0375738,0.00598239376633,0.000922,0.00506039376633
15.15,0.0375505,0.005978684006477,0.000868,0.005110684006477
15.18,0.037504,0.005971280408488,0.000813,0.005158280408488
15.21,0.0374345,0.005960214815794,0.000757,0.005203214815794
15.24,0.037342,0.005945487228395,0.000702,0.005243487228395
15.27,0.0372267,0.005927129489725,0.000646,0.005281129489725
15.3,0.0370886,0.005905141599782,0.000591,0.005314141599782
15.33,0.036928,0.005879571323716,0.000535,0.005344571323716
15.36,0.0367449,0.005850418661525,0.000479,0.005371418661525
15.39,0.0365396,0.005817731378359,0.000423,0.005394731378359
15.42,0.0363122,0.005781525395933,0.000367,0.005414525395933
15.45,0.0360629,0.00574183255768,0.000311,0.00543083255768
15.48,0.035792,0.005698700628749,0.000256,0.005442700628749
15.51,0.0354996,0.005652145530854,0.0002,0.005452145530854
15.54,0.0351859,0.005602199107429,0.000145,0.005457199107429
15.57,0.0348512,0.005548909123621,9E-05,0.005458909123621
15.6,0.0344956,0.005492291501147,3.5E-05,0.005457291501147
15.63,0.0341195,0.005432409926872,-2E-05,0.005452409926872
15.66,0.0337231,0.005369296244226,-7.4E-05,0.005443296244226
15.69,0.0333068,0.005303014140076,-0.000128,0.005431014140076
15.72,0.0328708,0.005233595457853,-0.000181,0.005414595457853
15.75,0.0324154,0.005161087962705,-0.000234,0.005395087962705
15.78,0.031941,0.005085555341497,-0.000286,0.005371555341497
15.81,0.0314479,0.005007045359377,-0.000338,0.005345045359377
15.84,0.0309365,0.00492562170321,-0.000389,0.00531462170321
15.87,0.030407,0.004841316216427,-0.00044,0.005281316216427
15.9,0.0298599,0.00475420850761,-0.00049,0.00524420850761
15.93,0.0292955,0.004664346341906,-0.000539,0.005203346341906
15.96,0.0287143,0.004571809327897,-0.000587,0.005158809327897
15.99,0.0281165,0.004476629309013,-0.000635,0.005111629309013
16.02,0.0275026,0.004378885893837,-0.000682,0.005060885893837
16.05,0.026873,0.004278642769232,-0.000728,0.005006642769232
16.08,0.0262281,0.004175963622063,-0.000774,0.004949963622063
16.11,0.0255683,0.004070912139194,-0.000818,0.004888912139194
16.14,0.0248941,0.003963567929206,-0.000862,0.004825567929206
16.17,0.0242056,0.003853946913814,-0.000905,0.004758946913814
16.2,0.0235039,0.003742224231897,-0.000946,0.004688224231897
16.23,0.0227897,0.003628511335466,-0.000987,0.004615511335466
16.26,0.0220637,0.003512919676534,-0.001027,0.004539919676534
16.29,0.0213262,0.003395497020251,-0.001066,0.004461497020251
16.32,0.0205777,0.003276322975196,-0.001103,0.004379322975196
16.35,0.0198188,0.003155493071665,-0.00114,0.004295493071665
16.38,0.01905,0.00303308691824,-0.001176,0.00420908691824
16.41,0.0182718,0.002909184123502,-0.00121,0.004119184123502
16.44,0.0174846,0.002783848374313,-0.001243,0.004026848374313
16.47,0.016689,0.002657175200972,-0.001275,0.003932175200972
16.5,0.0158855,0.002529244212058,-0.001306,0.003835244212058
16.53,0.0150746,0.002400135016153,-0.001336,0.003736135016153
16.56,0.0142569,0.002269943143552,-0.001365,0.003634943143552
16.59,0.0134328,0.00213873228112,-0.001392,0.00353073228112
16.62,0.0126029,0.002006597959154,-0.001419,0.003425597959154
16.65,0.0117677,0.001873619786235,-0.001444,0.003317619786235
16.68,0.0109277,0.001739877370943,-0.001467,0.003206877370943
16.71,0.0100835,0.001605466243574,-0.00149,0.003095466243574
16.74,0.00923549,0.001470448498821,-0.001511,0.002981448498821
16.77,0.00838429,0.001334922851325,-0.001531,0.002865922851325
16.8,0.00753039,0.001198967317493,-0.00155,0.002748967317493
16.83,0.00667432,0.001062666282423,-0.001567,0.002629666282423
16.86,0.00581659,0.000926100946864,-0.001583,0.002509100946864
16.89,0.00495773,0.000789355695914,-0.001598,0.002387355695914
16.92,0.00409826,0.000652513322496,-0.001612,0.002264513322496
16.95,0.00323868,0.00051565343519,-0.001624,0.00213965343519
16.98,0.00237951,0.00037885882692,-0.001635,0.00201385882692
17.01,0.00152127,0.00024221229061,-0.001645,0.00188721229061
17.04,0.000664473,0.000105795504663,-0.001653,0.001758795504663
17.07,-0.000190385,-3.03125592088818E-05,-0.00166,0.001629687440791
17.1,-0.00104279,-0.000166030063384,-0.001666,0.001499969936616
17.13,-0.00189225,-0.00030127867302,-0.00167,0.00136872132698
17.16,-0.00273825,-0.000435976391279,-0.001674,0.001238023608721
17.19,-0.00358031,-0.000570046793924,-0.001675,0.001104953206076
17.22,-0.00441792,-0.000703408680201,-0.001676,0.000972591319799
17.25,-0.0052506,-0.000835985625875,-0.001676,0.000840014374125
17.28,-0.00607786,-0.000967699614535,-0.001674,0.000706300385465
17.31,-0.00689922,-0.001098474221946,-0.001671,0.000572525778054
17.34,-0.00771421,-0.00122823461604,-0.001666,0.00043776538396
17.37,-0.00852234,-0.001356902780409,-0.001661,0.000304097219591
17.4,-0.00932315,-0.00148440547516,-0.001654,0.00016959452484
17.43,-0.0101162,-0.00161067264474,-0.001646,3.53273552596593E-05
17.46,-0.010901,-0.001735626272742,-0.001637,-9.86262727421812E-05
17.49,-0.0116771,-0.001859194711443,-0.001626,-0.000233194711443
17.52,-0.012444,-0.001981298352262,-0.001615,-0.000366298352262
17.55,-0.0132014,-0.00210188943005,-0.001602,-0.00049988943005
17.58,-0.0139487,-0.002220872414512,-0.001589,-0.000631872414512
17.61,-0.0146856,-0.002338199540499,-0.001574,-0.000764199540499
17.64,-0.0154116,-0.002453791199431,-0.001558,-0.000895791199431
17.67,-0.0161263,-0.002567583704442,-0.001541,-0.001026583704442
17.7,-0.0168292,-0.002679497446953,-0.001523,-0.001156497446953
17.73,-0.0175201,-0.002789500583531,-0.001504,-0.001285500583531
17.76,-0.0181985,-0.002897513505596,-0.001484,-0.001413513505596
17.79,-0.0188639,-0.003003456604567,-0.001463,-0.001540456604567
17.82,-0.0195161,-0.003107298037012,-0.001441,-0.001666298037012
17.85,-0.0201546,-0.00320895819435,-0.001418,-0.00179095819435
17.88,-0.0207791,-0.003308389311434,-0.001394,-0.001914389311434
17.91,-0.0213892,-0.003405527701398,-0.001369,-0.002036527701398
17.94,-0.0219846,-0.003500325599094,-0.001343,-0.002157325599094
17.97,-0.0225649,-0.003592719317659,-0.001317,-0.002275719317659
18,-0.0231299,-0.003682677013659,-0.001289,-0.002393677013659
18.03,-0.0236791,-0.003770119078515,-0.001261,-0.002509119078515
18.06,-0.0242122,-0.003854997747077,-0.001232,-0.002622997747077
18.09,-0.0247287,-0.003937233410766,-0.001203,-0.002734233410766
18.12,-0.0252277,-0.004016682774136,-0.001172,-0.002844682774136
18.15,-0.0257095,-0.004093393602336,-0.001141,-0.002952393602336
18.18,-0.0261739,-0.004167334051933,-0.00111,-0.003057334051933
18.21,-0.0266207,-0.004238472279496,-0.001077,-0.003161472279496
18.24,-0.0270497,-0.004306776441592,-0.001045,-0.003261776441592
18.27,-0.0274605,-0.004372182851356,-0.001011,-0.003361182851356
18.3,-0.0278532,-0.004434707430506,-0.000977,-0.003457707430506
18.33,-0.0282274,-0.004494286492175,-0.000942,-0.003552286492175
18.36,-0.0285829,-0.004550888192933,-0.000907,-0.003643888192933
18.39,-0.0289197,-0.004604512532779,-0.000872,-0.003732512532779
18.42,-0.0292376,-0.004655127668281,-0.000836,-0.003819127668281
18.45,-0.0295363,-0.00470268583429,-0.0008,-0.00390268583429
18.48,-0.0298159,-0.004747202952523,-0.000763,-0.003984202952523
18.51,-0.0300761,-0.004788631257832,-0.000726,-0.004062631257832
18.54,-0.0303168,-0.004826954828499,-0.000688,-0.004138954828499
18.57,-0.030538,-0.004862173664526,-0.000651,-0.004211173664526
18.6,-0.0307395,-0.00489425592248,-0.000613,-0.00428125592248
18.63,-0.0309213,-0.004923201602362,-0.000575,-0.004348201602362
18.66,-0.0310833,-0.004948994782454,-0.000537,-0.004411994782454
18.69,-0.0312255,-0.004971635462757,-0.000498,-0.004473635462757
18.72,-0.0313477,-0.004991091799839,-0.00046,-0.004531091799839
18.75,-0.0314501,-0.005007395637131,-0.000421,-0.004586395637131
18.78,-0.0315324,-0.005020499209487,-0.000382,-0.004638499209487
18.81,-0.0315949,-0.005030450282053,-0.000343,-0.004687450282053
18.84,-0.0316373,-0.005037201089682,-0.000305,-0.004732201089682
18.87,-0.0316597,-0.00504076755409,-0.000266,-0.00477476755409
18.9,-0.031662,-0.005041133753561,-0.000227,-0.004814133753561
18.93,-0.0316443,-0.00503831560981,-0.000188,-0.00485031560981
18.96,-0.0316067,-0.005032329044554,-0.00015,-0.004882329044554
18.99,-0.0315492,-0.005023174057793,-0.000111,-0.004912174057793
19.02,-0.0314719,-0.005010866571243,-7.3E-05,-0.004937866571243
19.05,-0.031375,-0.004995438428336,-3.5E-05,-0.004960438428336
19.08,-0.0312585,-0.004976889629072,3E-06,-0.004979889629072
19.11,-0.0311225,-0.004955236095167,4E-05,-0.004995236095167
19.14,-0.0309672,-0.004930509670054,7.8E-05,-0.005008509670054
19.17,-0.0307927,-0.004902726275449,0.000115,-0.005017726275449
19.2,-0.0305991,-0.004871901833067,0.000151,-0.005022901833067
19.23,-0.0303867,-0.004838084108058,0.000188,-0.005026084108058
19.26,-0.0301556,-0.004801289022136,0.000224,-0.005025289022136
19.29,-0.029906,-0.004761548418735,0.000259,-0.005020548418735
19.32,-0.0296381,-0.004718894141286,0.000294,-0.005012894141286
19.35,-0.029352,-0.004673342111506,0.000329,-0.005002342111506
19.38,-0.029048,-0.004624940094543,0.000363,-0.004987940094543
19.41,-0.0287263,-0.004573719933829,0.000397,-0.004970719933829
19.44,-0.0283872,-0.004519729394513,0.00043,-0.004949729394513
19.47,-0.0280308,-0.00446298439831,0.000463,-0.00492598439831
19.5,-0.0276575,-0.004403548632086,0.000495,-0.004898548632086
19.53,-0.0272675,-0.004341453939271,0.000527,-0.004868453939271
19.56,-0.026861,-0.004276732163299,0.000558,-0.004834732163299
19.59,-0.0264385,-0.004209462912751,0.000588,-0.004797462912751
19.62,-0.0260001,-0.004139662109341,0.000618,-0.004757662109341
19.65,-0.0255462,-0.004067393439935,0.000647,-0.004714393439935
19.68,-0.0250771,-0.00399270466968,0.000675,-0.00466770466968
19.71,-0.024593,-0.00391562764201,0.000703,-0.00461862764201
19.74,-0.0240944,-0.003836241965504,0.00073,-0.004566241965504
19.77,-0.0235818,-0.003754627248743,0.000756,-0.004510627248743
19.8,-0.0230558,-0.003670879022025,0.000782,-0.004452879022025
19.83,-0.0225166,-0.00358502912878,0.000807,-0.00439202912878
19.86,-0.0219647,-0.003497157177589,0.000831,-0.004328157177589
19.89,-0.0214004,-0.003407310933602,0.000854,-0.004261310933602
19.92,-0.0208241,-0.003315554083681,0.000876,-0.004191554083681
19.95,-0.0202363,-0.003221966236409,0.000898,-0.004119966236409
19.98,-0.0196373,-0.003126595156932,0.000919,-0.004045595156932
20.01,-0.0190275,-0.003029504532116,0.000939,-0.003968504532116
20.04,-0.0184074,-0.002930773970542,0.000958,-0.003888773970542
20.07,-0.0177774,-0.002830467159072,0.000976,-0.003806467159072
20.1,-0.0171379,-0.002728647784573,0.000994,-0.003722647784573
20.13,-0.0164893,-0.002625379533908,0.001011,-0.003636379533908
20.16,-0.015832,-0.002520726093941,0.001026,-0.003546726093941
20.19,-0.0151665,-0.002414767073254,0.001041,-0.003455767073254
20.22,-0.0144932,-0.002307566158711,0.001055,-0.003362566158711
20.25,-0.0138126,-0.002199202958892,0.001068,-0.003267202958892
20.28,-0.013125,-0.002089725238945,0.001081,-0.003170725238945
20.31,-0.012431,-0.001979228529168,0.001092,-0.003071228529168
20.34,-0.0117309,-0.001867760594708,0.001102,-0.002969760594708
20.37,-0.0110253,-0.001755416965862,0.001112,-0.002867416965862
20.4,-0.0103144,-0.001642229486063,0.001121,-0.002763229486063
20.43,-0.00959894,-0.001528315976009,0.001128,-0.002656315976009
20.46,-0.00887917,-0.001413716239991,0.001135,-0.002548716239991
20.49,-0.0081556,-0.001298511478761,0.001141,-0.002439511478761
20.52,-0.00742868,-0.001182773340042,0.001146,-0.002328773340042
20.55,-0.00669885,-0.001066571879383,0.00115,-0.002216571879383
20.58,-0.00596655,-0.000949977152337,0.001154,-0.002103977152337
20.61,-0.00523225,-0.000833063990969,0.001156,-0.001989063990969
20.64,-0.00449639,-0.00071590245083,0.001157,-0.00187290245083
20.67,-0.00375941,-0.00059856258747,0.001158,-0.00175656258747
20.7,-0.00302176,-0.000481116048612,0.001158,-0.001639116048612
20.73,-0.00228389,-0.000363634481979,0.001157,-0.001520634481979
20.76,-0.00154624,-0.000246187943121,0.001155,-0.001401187943121
20.79,-0.000809263,-0.000128848557413,0.001152,-0.001280848557413
20.82,-7.33927E-05,-1.16853773367109E-05,0.001148,-0.001159685377337
20.85,0.000660929,0.000105231239044,0.001144,-0.001038768760956
20.88,0.00139326,0.000221830901822,0.001138,-0.000916169098178
20.91,0.00212317,0.000338045099853,0.001132,-0.000793954900147
20.94,0.00285023,0.000453805528975,0.001125,-0.000671194471025
20.97,0.00357399,0.000569040541466,0.001117,-0.000547959458534
21,0.00429403,0.000683683266117,0.001109,-0.000425316733883
21.03,0.00500994,0.000797668423893,0.001099,-0.000301331576107
21.06,0.00572128,0.000910925959244,0.001089,-0.000178074040756
21.09,0.00642763,0.00102338900096,0.001078,-5.46109990399203E-05
21.12,0.00712858,0.001134992270007,0.001066,6.89922700068306E-05
21.15,0.00782372,0.001245670487348,0.001054,0.000191670487348
21.18,0.00851264,0.001355358373947,0.001041,0.000314358373947
21.21,0.00919493,0.001463990650768,0.001027,0.000436990650768
21.24,0.00987021,0.001571506815291,0.001013,0.000558506815291
21.27,0.0105381,0.001677846364993,0.000997,0.000680846364993
21.3,0.0111981,0.001782929691294,0.000982,0.000800929691294
21.33,0.01185,0.00188672335859,0.000965,0.00092172335859
21.36,0.0124932,0.001989131836586,0.000948,0.001041131836586
21.39,0.0131276,0.002090139203564,0.00093,0.001160139203564
21.42,0.0137526,0.002189649929228,0.000912,0.001277649929228
21.45,0.0143679,0.00228761624843,0.000893,0.00139461624843
21.48,0.0149733,0.002384006317737,0.000874,0.001510006317737
21.51,0.0155682,0.002478724606853,0.000854,0.001624724606853
21.54,0.0161524,0.002571739272346,0.000834,0.001737739272346
21.57,0.0167255,0.002662986627351,0.000813,0.001849986627351
21.6,0.0172873,0.002752434828436,0.000791,0.001961434828436
21.63,0.0178373,0.00284000426702,0.000769,0.00207100426702
21.66,0.0183753,0.002925663099672,0.000747,0.002178663099672
21.69,0.0189009,0.003009347639526,0.000724,0.002285347639526
21.72,0.0194139,0.003091026043151,0.000701,0.002390026043151
21.75,0.019914,0.003170650545398,0.000677,0.002493650545398
21.78,0.0204009,0.00324817338112,0.000654,0.00259417338112
21.81,0.0208742,0.003323530863451,0.000629,0.002694530863451
21.84,0.0213338,0.003396707070675,0.000605,0.002791707070675
21.87,0.0217794,0.003467654237644,0.00058,0.002887654237644
21.9,0.0222107,0.003536324599211,0.000555,0.002981324599211
21.93,0.0226275,0.003602686311941,0.000529,0.003073686311941
21.96,0.0230296,0.003666707532405,0.000504,0.003162707532405
21.99,0.0234167,0.003728340495452,0.000478,0.003250340495452
22.02,0.0237887,0.003787569279367,0.000452,0.003335569279367
22.05,0.0241453,0.003844346119002,0.000426,0.003418346119002
22.08,0.0244863,0.003898639170924,0.000399,0.003499639170924
22.11,0.0248109,0.003950321061405,0.000373,0.003577321061405
22.14,0.0251194,0.003999439555593,0.000346,0.003653439555593
22.17,0.0254117,0.004045978731772,0.000319,0.003726978731772
22.2,0.0256878,0.004089938589941,0.000293,0.003796938589941
,0.000266,4.23517648426218E-05,-0.000266,
,0.000239,3.80529014939346E-05,-0.000239,
,0.000212,3.37540381452474E-05,-0.000212,
,0.000185,2.94551747965603E-05,-0.000185,
,0.000158,2.51563114478731E-05,-0.000158,
,0.000131,2.08574480991859E-05,-0.000131,
,0.000105,1.67178019115612E-05,-0.000105,
,7.8E-05,1.24189385628741E-05,-7.8E-05,
,5.2E-05,8.27929237524938E-06,-5.2E-05,
,2.5E-05,3.9804290265622E-06,-2.5E-05,
,-1E-06,-1.59217161062488E-07,1E-06,
,-2.7E-05,-4.29886334868718E-06,2.7E-05,
,-5.3E-05,-8.43850953631186E-06,5.3E-05,
,-7.9E-05,-1.25781557239366E-05,7.9E-05,
,-0.000104,-1.65585847504987E-05,0.000104,
,-0.000129,-2.05390137770609E-05,0.000129,
,-0.000154,-2.45194428036231E-05,0.000154,
,-0.000179,-2.84998718301853E-05,0.000179,
,-0.000204,-3.24803008567475E-05,0.000204,
,-0.000228,-3.63015127222472E-05,0.000228,
,-0.000252,-4.0122724587747E-05,0.000252,
,-0.000275,-4.37847192921842E-05,0.000275,
,-0.000298,-4.74467139966214E-05,0.000298,
,-0.000321,-5.11087087010586E-05,0.000321,
,-0.000343,-5.46114862444334E-05,0.000343,
,-0.000365,-5.81142637878081E-05,0.000365,
,-0.000387,-6.16170413311828E-05,0.000387,
,-0.000408,-6.49606017134951E-05,0.000408,
,-0.000428,-6.81449449347448E-05,0.000428,
,-0.000449,-7.14885053170571E-05,0.000449,
,-0.000468,-7.45136313772444E-05,0.000468,
,-0.000488,-7.76979745984941E-05,0.000488,
,-0.000506,-8.05638834976189E-05,0.000506,
,-0.000525,-8.35890095578062E-05,0.000525,
,-0.000542,-8.62957012958685E-05,0.000542,
,-0.00056,-8.91616101949933E-05,0.00056,
,-0.000576,-9.17090847719931E-05,0.000576,
,-0.000593,-9.44157765100554E-05,0.000593,
,-0.000608,-9.68040339259927E-05,0.000608,
,-0.000623,-9.919229134193E-05,0.000623,
,-0.000638,-0.000101580548758,0.000638,
,-0.000652,-0.000103809589013,0.000652,
,-0.000665,-0.000105879412107,0.000665,
,-0.000678,-0.0001079492352,0.000678,
,-0.00069,-0.000109859841133,0.00069,
,-0.000702,-0.000111770447066,0.000702,
,-0.000713,-0.000113521835838,0.000713,
,-0.000723,-0.000115114007448,0.000723,
,-0.000733,-0.000116706179059,0.000733,
,-0.000742,-0.000118139133508,0.000742,
,-0.000751,-0.000119572087958,0.000751,
,-0.000759,-0.000120845825246,0.000759,
,-0.000766,-0.000121960345374,0.000766,
,-0.000773,-0.000123074865501,0.000773,
,-0.000779,-0.000124030168468,0.000779,
,-0.000784,-0.000124826254273,0.000784,
,-0.000789,-0.000125622340078,0.000789,
,-0.000793,-0.000126259208723,0.000793,
,-0.000797,-0.000126896077367,0.000797,
,-0.0008,-0.00012737372885,0.0008,
,-0.000802,-0.000127692163172,0.000802,
,-0.000804,-0.000128010597494,0.000804,
,-0.000805,-0.000128169814655,0.000805,
,-0.000806,-0.000128329031816,0.000806,
,-0.000805,-0.000128169814655,0.000805,
,-0.000805,-0.000128169814655,0.000805,
,-0.000803,-0.000127851380333,0.000803,
,-0.000802,-0.000127692163172,0.000802,
,-0.000799,-0.000127214511689,0.000799,
,-0.000796,-0.000126736860206,0.000796,
,-0.000792,-0.000126099991561,0.000792,
,-0.000788,-0.000125463122917,0.000788,
,-0.000783,-0.000124667037112,0.000783,
,-0.000778,-0.000123870951307,0.000778,
,-0.000772,-0.00012291564834,0.000772,
,-0.000766,-0.000121960345374,0.000766,
,-0.000759,-0.000120845825246,0.000759,
,-0.000751,-0.000119572087958,0.000751,
,-0.000743,-0.000118298350669,0.000743,
,-0.000735,-0.000117024613381,0.000735,
,-0.000726,-0.000115591658931,0.000726,
,-0.000716,-0.000113999487321,0.000716,
,-0.000706,-0.00011240731571,0.000706,
,-0.000696,-0.000110815144099,0.000696,
,-0.000685,-0.000109063755328,0.000685,
,-0.000673,-0.000107153149395,0.000673,
,-0.000662,-0.000105401760623,0.000662,
,-0.000649,-0.00010333193753,0.000649,
,-0.000637,-0.000101421331597,0.000637,
,-0.000624,-9.93515085029925E-05,0.000624,
,-0.00061,-9.71224682481177E-05,0.00061,
,-0.000597,-9.50526451543053E-05,0.000597,
,-0.000582,-9.2664387738368E-05,0.000582,
,-0.000568,-9.04353474834932E-05,0.000568,
,-0.000553,-8.80470900675558E-05,0.000553,
,-0.000538,-8.56588326516185E-05,0.000538,
,-0.000523,-8.32705752356812E-05,0.000523,
,-0.000507,-8.07231006586814E-05,0.000507,
,-0.000491,-7.81756260816816E-05,0.000491,
,-0.000475,-7.56281515046818E-05,0.000475,
,-0.000458,-7.29214597666195E-05,0.000458,
,-0.000441,-7.02147680285572E-05,0.000441,
,-0.000424,-6.75080762904949E-05,0.000424,
,-0.000407,-6.48013845524326E-05,0.000407,
,-0.00039,-6.20946928143703E-05,0.00039,
,-0.000372,-5.92287839152455E-05,0.000372,
,-0.000354,-5.63628750161207E-05,0.000354,
,-0.000336,-5.3496966116996E-05,0.000336,
,-0.000318,-5.06310572178712E-05,0.000318,
,-0.0003,-4.77651483187464E-05,0.0003,
,-0.000282,-4.48992394196216E-05,0.000282,
,-0.000263,-4.18741133594343E-05,0.000263,
,-0.000245,-3.90082044603095E-05,0.000245,
,-0.000226,-3.59830784001223E-05,0.000226,
,-0.000208,-3.31171695009975E-05,0.000208,
,-0.000189,-3.00920434408102E-05,0.000189,
,-0.000171,-2.72261345416854E-05,0.000171,
,-0.000152,-2.42010084814982E-05,0.000152,
,-0.000133,-2.11758824213109E-05,0.000133,
,-0.000115,-1.83099735221861E-05,0.000115,
,-9.6E-05,-1.52848474619988E-05,9.6E-05,
,-7.8E-05,-1.24189385628741E-05,7.8E-05,
,-5.9E-05,-9.39381250268679E-06,5.9E-05,
,-4.1E-05,-6.52790360356201E-06,4.1E-05,
,-2.2E-05,-3.50277754337474E-06,2.2E-05,
,-4E-06,-6.36868644249952E-07,4E-06,
,1.4E-05,2.22904025487483E-06,-1.4E-05,
,3.2E-05,5.09494915399962E-06,-3.2E-05,
,5E-05,7.9608580531244E-06,-5E-05,
,6.8E-05,1.08267669522492E-05,-6.8E-05,
,8.5E-05,1.35334586903115E-05,-8.5E-05,
,0.000102,1.62401504283738E-05,-0.000102,
,0.00012,1.91060593274986E-05,-0.00012,
,0.000137,2.18127510655608E-05,-0.000137,
,0.000153,2.43602256425607E-05,-0.000153,
,0.00017,2.7066917380623E-05,-0.00017,
,0.000186,2.96143919576228E-05,-0.000186,
,0.000202,3.21618665346226E-05,-0.000202,
,0.000218,3.47093411116224E-05,-0.000218,


==> data/standing_wave/cdi_const_eps/cdi_const_eps_csf_16.dat <==
0,0.0543819,0.01,0.01,0.01
0.03,0.0543667,0.009997204952383,0.009996,1.20495238305554E-06
0.06,0.054321,0.009988801421061,0.009983,5.80142106105207E-06
0.09,0.0542452,0.009974862959919,0.009961,1.38629599186514E-05
0.12,0.0541392,0.009955371180485,0.009932,2.33711804846839E-05
0.15,0.0540034,0.009930399636644,0.009894,3.63996366438118E-05
0.18,0.0538378,0.009899948328396,0.009849,5.09483283960294E-05
0.21,0.0536426,0.009864054032684,0.009796,6.80540326836697E-05
0.24,0.0534182,0.009822790303391,0.009735,8.77903033913874E-05
0.27,0.0531645,0.009776138752048,0.009666,0.000110138752048
0.3,0.0528821,0.009724209709481,0.009591,0.000133209709481
0.33,0.052571,0.009667003175689,0.009508,0.000159003175689
0.36,0.0522315,0.009604574316087,0.009417,0.000187574316087
0.39,0.051864,0.009536996684559,0.00932,0.000216996684559
0.42,0.0514687,0.009464307058047,0.009216,0.000248307058047
0.45,0.0510459,0.009386560601965,0.009105,0.000281560601965
0.48,0.050596,0.009303830870198,0.008988,0.000315830870198
0.51,0.0501194,0.009216191416629,0.008865,0.000351191416629
0.54,0.0496162,0.009123660629732,0.008735,0.000388660629732
0.57,0.049087,0.009026348840331,0.008598,0.000428348840331
0.6,0.0485321,0.008924311213841,0.008456,0.000468311213841
0.63,0.0479518,0.008817602915676,0.008309,0.000508602915676
0.66,0.0473467,0.008706334276662,0.008155,0.000551334276662
0.69,0.046717,0.008590542073741,0.007996,0.000594542073741
0.72,0.0460633,0.008470336637742,0.007832,0.000638336637742
0.75,0.0453859,0.008345773134076,0.007663,0.000682773134076
0.78,0.0446854,0.008216961893571,0.007488,0.000728961893571
0.81,0.0439621,0.008083958081641,0.007309,0.000774958081641
0.84,0.0432166,0.007946872029113,0.007125,0.000821872029113
0.87,0.0424493,0.00780577728987,0.006937,0.00086877728987
0.9,0.0416607,0.00766076580627,0.006744,0.00091676580627
0.93,0.0408513,0.007511929520668,0.006548,0.000963929520668
0.96,0.0400217,0.00735937876389,0.006347,0.00101237876389
0.99,0.0391723,0.007203187089822,0.006143,0.001060187089822
1.02,0.0383037,0.007043464829291,0.005935,0.001108464829291
1.05,0.0374164,0.006880303924651,0.005724,0.001156303924651
1.08,0.036511,0.006713814706731,0.005509,0.001204814706731
1.11,0.035588,0.006544089117887,0.005292,0.001252089117887
1.14,0.0346479,0.006371219100473,0.005072,0.001299219100473
1.17,0.0336914,0.006195333373788,0.004849,0.001346333373788
1.2,0.0327191,0.006016542268659,0.004623,0.001393542268659
1.23,0.0317314,0.005834919338971,0.004396,0.001438919338971
1.26,0.0307291,0.005650611692493,0.004166,0.001484611692493
1.29,0.0297126,0.00546369288311,0.003935,0.00152869288311
1.32,0.0286827,0.005274310018591,0.003702,0.001572310018591
1.35,0.0276398,0.00508253665282,0.003467,0.00161553665282
1.38,0.0265847,0.004888519893568,0.003232,0.001656519893568
1.41,0.025518,0.00469237007166,0.002995,0.00169737007166
1.44,0.0244402,0.004494179129453,0.002757,0.001737179129453
1.47,0.023352,0.004294075786245,0.002518,0.001776075786245
1.5,0.022254,0.004092170372863,0.002279,0.001813170372863
1.53,0.0211469,0.003888591608605,0.002039,0.001849591608605
1.56,0.0200314,0.003683468212769,0.0018,0.001883468212769
1.59,0.018908,0.003476892127712,0.00156,0.001916892127712
1.62,0.0177774,0.00326899207273,0.001321,0.00194799207273
1.65,0.0166403,0.003059896767123,0.001082,0.001977896767123
1.68,0.0154973,0.002849716541717,0.000843,0.002006716541717
1.71,0.0143491,0.002638580115811,0.000606,0.002032580115811
1.74,0.0131963,0.002426597820231,0.000369,0.002057597820231
1.77,0.0120397,0.002213916762746,0.000133,0.002080916762746
1.8,0.0108798,0.002000628885714,-0.000101,0.002101628885714
1.83,0.00971743,0.001786886813443,-0.000334,0.002120886813443
1.86,0.00855313,0.00157278984368,-0.000566,0.00213878984368
1.89,0.00738762,0.001358470373415,-0.000795,0.002153470373415
1.92,0.00622156,0.001144049766558,-0.001023,0.002167049766558
1.95,0.00505563,0.000929653064715,-0.001249,0.002178653064715
1.98,0.00389049,0.000715401631793,-0.001472,0.002187401631793
2.01,0.00272682,0.000501420509397,-0.001693,0.002194420509397
2.04,0.0015653,0.000287834739132,-0.001911,0.002198834739132
2.07,0.000406578,7.47634782896515E-05,-0.002127,0.00220176347829
2.1,-0.000748661,-0.000137667312102,-0.00234,0.002202332687898
2.13,-0.00189975,-0.00034933498094,-0.002549,0.00219966501906
2.16,-0.00304603,-0.0005601183482,-0.002756,0.0021958816518
2.19,-0.00418683,-0.000769894027241,-0.002959,0.002189105972759
2.22,-0.00532149,-0.000978540654151,-0.003159,0.002180459345849
2.25,-0.00644935,-0.001185936865023,-0.003356,0.002170063134977
2.28,-0.00756975,-0.001391961295946,-0.003548,0.002156038704054
2.31,-0.00868205,-0.001596496260704,-0.003737,0.002140503739296
2.34,-0.00978558,-0.001799418556542,-0.003922,0.002122581443458
2.37,-0.0108797,-0.002000610497243,-0.004103,0.002102389502757
2.4,-0.0119638,-0.002199959913133,-0.00428,0.002080040086867
2.43,-0.0130372,-0.002397341762609,-0.004453,0.002055658237391
2.46,-0.0140993,-0.002592645714843,-0.004621,0.002028354285157
2.49,-0.0151494,-0.002785743050537,-0.004785,0.001999256949463
2.52,-0.016187,-0.002976541827336,-0.004944,0.001967458172664
2.55,-0.0172114,-0.003164913325941,-0.005098,0.001933086674059
2.58,-0.0182221,-0.003350765603997,-0.005248,0.001897234396003
2.61,-0.0192183,-0.003533951553734,-0.005393,0.001859048446266
2.64,-0.0201996,-0.003714397621267,-0.005533,0.001818602378733
2.67,-0.0211653,-0.003891975087299,-0.005668,0.001776024912701
2.7,-0.0221149,-0.004066592009474,-0.005799,0.001732407990526
2.73,-0.0230478,-0.004238138056964,-0.005924,0.001685861943036
2.76,-0.0239635,-0.004406521287414,-0.006043,0.001636478712586
2.79,-0.0248613,-0.004571612981525,-0.006158,0.001586387018475
2.82,-0.0257408,-0.004733339585414,-0.006267,0.001533660414586
2.85,-0.0266015,-0.004891609156723,-0.006371,0.001479390843277
2.88,-0.0274428,-0.005046311364627,-0.00647,0.001423688635373
2.91,-0.0282642,-0.005197354266769,-0.006563,0.001365645733231
2.94,-0.0290652,-0.005344645920794,-0.006651,0.001306354079207
2.97,-0.0298454,-0.005488112772816,-0.006733,0.001244887227184
3,-0.0306043,-0.00562766288048,-0.006809,0.00118133711952
3.03,-0.0313414,-0.005763204301431,-0.006881,0.001117795698569
3.06,-0.0320563,-0.005894663481783,-0.006946,0.001051336518217
3.09,-0.0327485,-0.006021948479182,-0.007006,0.000984051520819
3.12,-0.0334178,-0.006145022516683,-0.007061,0.000915977483317
3.15,-0.0340635,-0.00626375687499,-0.007109,0.00084524312501
3.18,-0.0346855,-0.00637813316563,-0.007153,0.00077486683437
3.21,-0.0352833,-0.00648805944625,-0.00719,0.00070194055375
3.24,-0.0358565,-0.006593462162962,-0.007222,0.000628537837038
3.27,-0.0364049,-0.006694304538826,-0.007249,0.000554695461174
3.3,-0.036928,-0.006790494631486,-0.00727,0.000479505368514
3.33,-0.0374257,-0.00688201405247,-0.007285,0.00040298594753
3.36,-0.0378977,-0.006968807636364,-0.007295,0.000326192363636
3.39,-0.0383436,-0.007050801829285,-0.007299,0.000248198170715
3.42,-0.0387632,-0.00712795985429,-0.007298,0.00017004014571
3.45,-0.0391563,-0.007200244934436,-0.007292,9.1755065564093E-05
3.48,-0.0395226,-0.00726760190431,-0.00728,1.23980956899259E-05
3.51,-0.0398621,-0.007330030763912,-0.007263,-6.70307639122581E-05
3.54,-0.0401745,-0.007387476347829,-0.00724,-0.000147476347829
3.57,-0.0404598,-0.00743993865606,-0.007212,-0.00022793865606
3.6,-0.0407179,-0.007487399300135,-0.007179,-0.000308399300135
3.63,-0.0409488,-0.007529858280053,-0.007141,-0.000388858280053
3.66,-0.0411523,-0.007567278818872,-0.007098,-0.000469278818872
3.69,-0.0413283,-0.007599642528121,-0.00705,-0.000549642528121
3.72,-0.041477,-0.007626986184742,-0.006996,-0.000630986184742
3.75,-0.0415984,-0.007649309788735,-0.006938,-0.000711309788735
3.78,-0.0416925,-0.0076666133401,-0.006875,-0.0007916133401
3.81,-0.0417592,-0.007678878450367,-0.006808,-0.000870878450367
3.84,-0.0417992,-0.007686233838832,-0.006736,-0.000950233838832
3.87,-0.0418133,-0.007688826613267,-0.006659,-0.001029826613267
3.9,-0.0418013,-0.007686619996727,-0.006578,-0.001108619996727
3.93,-0.0417635,-0.007679669154627,-0.006492,-0.001187669154627
3.96,-0.0416998,-0.007667955698495,-0.006402,-0.001265955698495
3.99,-0.0416104,-0.007651516405275,-0.006308,-0.001343516405275
4.02,-0.0414954,-0.007630369663436,-0.006209,-0.001421369663436
4.05,-0.0413549,-0.00760453386145,-0.006107,-0.00149753386145
4.08,-0.041189,-0.007574027387789,-0.006001,-0.001573027387789
4.11,-0.040998,-0.007538905407865,-0.005891,-0.001647905407865
4.14,-0.0407819,-0.00749916792168,-0.005777,-0.00172216792168
4.17,-0.0405409,-0.007454851706174,-0.00566,-0.001794851706174
4.2,-0.0402753,-0.007406011926762,-0.005539,-0.001867011926762
4.23,-0.0399853,-0.007352685360386,-0.005415,-0.001937685360386
4.26,-0.039671,-0.007294890395518,-0.005288,-0.002006890395518
4.29,-0.0393327,-0.007232682197569,-0.005158,-0.002074682197569
4.32,-0.0389707,-0.007166115931955,-0.005024,-0.002142115931955
4.35,-0.0385852,-0.007095228375618,-0.004888,-0.002207228375618
4.38,-0.0381768,-0.007020129859383,-0.004749,-0.002271129859383
4.41,-0.0377459,-0.006940893937137,-0.004607,-0.002333893937137
4.44,-0.0372927,-0.006857557385821,-0.004462,-0.002395557385821
4.47,-0.0368175,-0.00677017537085,-0.004316,-0.00245417537085
4.5,-0.0363208,-0.006678839834577,-0.004167,-0.002511839834577
4.53,-0.0358027,-0.006583569165476,-0.004016,-0.002567569165476
4.56,-0.0352636,-0.00648443691743,-0.003862,-0.00262243691743
4.59,-0.0347039,-0.006381516644325,-0.003707,-0.002674516644325
4.62,-0.0341239,-0.006274863511573,-0.00355,-0.002724863511573
4.65,-0.033524,-0.006164551073059,-0.003392,-0.002772551073059
4.68,-0.0329045,-0.006050634494198,-0.003232,-0.002818634494198
4.71,-0.0322658,-0.005933187328872,-0.003071,-0.002862187328872
4.74,-0.0316084,-0.005812301519439,-0.002908,-0.002904301519439
4.77,-0.0309326,-0.005688032231312,-0.002744,-0.002944032231312
4.8,-0.0302388,-0.005560453018376,-0.002579,-0.002981453018376
4.83,-0.0295274,-0.005429637434514,-0.002414,-0.003015637434514
4.86,-0.0287989,-0.005295677422083,-0.002247,-0.003048677422083
4.89,-0.0280538,-0.00515866492344,-0.00208,-0.00307866492344
4.92,-0.0272924,-0.005018655103996,-0.001913,-0.003105655103996
4.95,-0.0265151,-0.004875721517637,-0.001745,-0.003130721517637
4.98,-0.0257226,-0.004729992883662,-0.001577,-0.003152992883662
5.01,-0.0249151,-0.004581505979011,-0.001409,-0.003172505979011
5.04,-0.0240933,-0.004430389522985,-0.001241,-0.003189389522985
5.07,-0.0232575,-0.004276698680995,-0.001073,-0.003203698680995
5.1,-0.0224083,-0.004120543783869,-0.000906,-0.003214543783869
5.13,-0.0215461,-0.003961998385492,-0.000738,-0.003223998385492
5.16,-0.0206715,-0.003801172816691,-0.000572,-0.003229172816691
5.19,-0.0197849,-0.00363814063135,-0.000406,-0.00323214063135
5.22,-0.0188869,-0.003473012160296,-0.000241,-0.003232012160296
5.25,-0.017978,-0.003305879345885,-7.6E-05,-0.003229879345885
5.28,-0.0170587,-0.003136834130474,8.7E-05,-0.003223834130474
5.31,-0.0161294,-0.002965950067945,0.000249,-0.003214950067945
5.34,-0.0151909,-0.00279337426607,0.00041,-0.00320337426607
5.37,-0.0142435,-0.002619161890261,0.00057,-0.003189161890261
5.4,-0.0132879,-0.002443441659817,0.000728,-0.003171441659817
5.43,-0.0123245,-0.002266287128622,0.000885,-0.003151287128622
5.46,-0.011354,-0.002087827015974,0.001039,-0.003126827015974
5.49,-0.0103769,-0.001908153264229,0.001193,-0.003101153264229
5.52,-0.00939365,-0.001727348621508,0.001344,-0.003071348621508
5.55,-0.00840493,-0.001545538129414,0.001493,-0.003038538129414
5.58,-0.00741127,-0.001362819246845,0.00164,-0.003002819246845
5.61,-0.00641323,-0.001179294949239,0.001785,-0.002964294949239
5.64,-0.00541138,-0.000995070050881,0.001928,-0.002923070050881
5.67,-0.0044063,-0.000810251204905,0.002068,-0.002878251204905
5.7,-0.00339854,-0.000624939547901,0.002206,-0.002830939547901
5.73,-0.0023887,-0.000439245410697,0.002341,-0.002780245410697
5.76,-0.00137734,-0.000253271768732,0.002473,-0.002726271768732
5.79,-0.000365042,-6.71256429069231E-05,0.002603,-0.002670125642907
5.82,0.000647618,0.000119087049184,0.00273,-0.002610912950816
5.85,0.00166006,0.000305259654407,0.002854,-0.002548740345593
5.88,0.00267171,0.000491286622939,0.002976,-0.002484713377061
5.91,0.00368198,0.000677059830569,0.003094,-0.002416940169431
5.94,0.00469029,0.000862472624164,0.003209,-0.002346527375836
5.97,0.00569607,0.001047420189438,0.003321,-0.002273579810562
6,0.00669875,0.001231797712106,0.00343,-0.002198202287894
6.03,0.00769773,0.001415494861342,0.003535,-0.002119505138658
6.06,0.00869245,0.001598408661705,0.003637,-0.002038591338295
6.09,0.00968233,0.001780432460065,0.003736,-0.001955567539935
6.12,0.0106668,0.001961461442134,0.003831,-0.001869538557866
6.15,0.0116453,0.002141392632475,0.003923,-0.001781607367525
6.18,0.0126173,0.00232012857219,0.004011,-0.00169087142781
6.21,0.0135821,0.002497540541982,0.004095,-0.001597459458018
6.24,0.0145393,0.002673554987965,0.004176,-0.001502445012035
6.27,0.0154883,0.002848061579312,0.004253,-0.001404938420688
6.3,0.0164284,0.003020931596726,0.004327,-0.001306068403274
6.33,0.0173593,0.003192109874793,0.004397,-0.001204890125207
6.36,0.0182803,0.003361467694214,0.004463,-0.001101532305786
6.39,0.0191909,0.003528913112635,0.004525,-0.000996086887365
6.42,0.0200905,0.003694335799227,0.004583,-0.000888664200773
6.45,0.0209787,0.003857662200107,0.004638,-0.000780337799893
6.48,0.021855,0.004018800372918,0.004689,-0.000670199627082
6.51,0.0227187,0.004177621598363,0.004736,-0.000558378401637
6.54,0.0235694,0.004334052322556,0.004779,-0.000444947677444
6.57,0.0244066,0.004488000603142,0.004818,-0.000329999396858
6.6,0.0252299,0.004639392886236,0.004853,-0.000213607113764
6.63,0.0260386,0.00478810045254,0.004884,-9.58995474597242E-05
6.66,0.0268324,0.004934068136641,0.004912,2.20681366410519E-05
6.69,0.0276108,0.005077203996183,0.004935,0.000142203996183
6.72,0.0283733,0.005217416088809,0.004955,0.000262416088809
6.75,0.0291195,0.005354630860636,0.004971,0.000383630860636
6.78,0.029849,0.005488774757778,0.004982,0.000506774757778
6.81,0.0305613,0.00561975583788,0.004991,0.00062875583788
6.84,0.0312559,0.005747482158586,0.004995,0.000752482158586
6.87,0.0319326,0.005871916942953,0.004995,0.000876916942953
6.9,0.0325909,0.005992968248627,0.004992,0.001000968248627
6.93,0.0332303,0.00611054413325,0.004985,0.00112554413325
6.96,0.0338507,0.006224626208352,0.004974,0.001250626208352
6.99,0.0344515,0.006335104143106,0.00496,0.001375104143106
7.02,0.0350324,0.006441922772099,0.004942,0.001499922772099
7.05,0.0355932,0.006545045318387,0.00492,0.001625045318387
7.08,0.0361335,0.006644398228087,0.004895,0.001749398228087
7.11,0.0366529,0.006739907947313,0.004866,0.001873907947313
7.14,0.0371513,0.006831556087595,0.004833,0.001998556087595
7.17,0.0376282,0.006919250706577,0.004798,0.002121250706577
7.2,0.0380835,0.007002973415787,0.004758,0.002244973415787
7.23,0.0385169,0.007082669049813,0.004716,0.002366669049813
7.26,0.0389281,0.007158282443239,0.00467,0.002488282443239
7.29,0.039317,0.007229795207597,0.004621,0.002608795207597
7.32,0.0396833,0.007297152177471,0.004569,0.002728152177471
7.35,0.0400269,0.007360334964391,0.004513,0.002847334964391
7.38,0.0403475,0.007419288402943,0.004455,0.002964288402943
7.41,0.0406451,0.007474012493127,0.004393,0.003081012493127
7.44,0.0409194,0.00752445206953,0.004329,0.00319545206953
7.47,0.0411705,0.007570625520624,0.004262,0.003308625520624
7.5,0.0413981,0.007612477680993,0.004192,0.003420477680993
7.53,0.0416021,0.007649990162168,0.004119,0.003530990162168
7.56,0.0417826,0.007683181352619,0.004044,0.003639181352619
7.59,0.0419393,0.007711996086933,0.003966,0.003745996086933
7.62,0.0420724,0.007736471142053,0.003885,0.003851471142053
7.65,0.0421816,0.007756551352564,0.003803,0.003953551352564
7.68,0.0422671,0.007772273495409,0.003717,0.004055273495409
7.71,0.0423288,0.007783619182118,0.00363,0.004153619182118
7.74,0.042367,0.007790643578102,0.00354,0.004250643578102
7.77,0.0423816,0.007793328294892,0.003448,0.004345328294892
7.8,0.0423728,0.00779171010943,0.003355,0.00443671010943
7.83,0.0423408,0.007785825798657,0.003259,0.004526825798657
7.86,0.0422855,0.007775656974104,0.003161,0.004614656974104
7.89,0.0422071,0.007761240412711,0.003062,0.004699240412711
7.92,0.0421057,0.00774259450295,0.002961,0.00478159450295
7.95,0.0419813,0.007719719244822,0.002858,0.004861719244822
7.98,0.0418342,0.00769266980374,0.002754,0.00493866980374
8.01,0.0416644,0.007661446179703,0.002648,0.005013446179703
8.04,0.0414721,0.007626085149655,0.002541,0.005085085149655
8.07,0.0412575,0.007586623490536,0.002433,0.005153623490536
8.1,0.0410207,0.00754307959082,0.002324,0.00521907959082
8.13,0.040762,0.007495508615918,0.002213,0.005282508615918
8.16,0.0404814,0.007443910565832,0.002102,0.005341910565832
8.19,0.0401794,0.007388377382916,0.00199,0.005398377382916
8.22,0.0398559,0.0073288906787,0.001877,0.0054518906787
8.25,0.0395114,0.00726554239554,0.001763,0.00550254239554
8.28,0.0391461,0.007198369310377,0.001648,0.005550369310377
8.31,0.0387603,0.007127426588626,0.001533,0.005594426588626
8.34,0.0383543,0.0070527693957,0.001418,0.0056347693957
8.37,0.0379282,0.006974416120069,0.001302,0.005672416120069
8.4,0.0374825,0.006892458704091,0.001186,0.005706458704091
8.43,0.0370175,0.006806952313178,0.00107,0.005736952313178
8.46,0.0365333,0.006717915335801,0.000954,0.005763915335801
8.49,0.0360305,0.006625458102788,0.000838,0.005787458102788
8.52,0.0355091,0.006529580614138,0.000722,0.005807580614138
8.55,0.0349697,0.006430393200679,0.000606,0.005824393200679
8.58,0.0344126,0.006327951027824,0.00049,0.005837951027824
8.61,0.033838,0.006222290872515,0.000375,0.005847290872515
8.64,0.0332464,0.006113504677108,0.00026,0.005853504677108
8.67,0.0326382,0.006001665995487,0.000146,0.005855665995487
8.7,0.0320137,0.005886829993068,3.2E-05,0.005854829993068
8.73,0.0313733,0.005769070223733,-8.1E-05,0.005850070223733
8.76,0.0307174,0.005648460241367,-0.000193,0.005841460241367
8.79,0.0300463,0.005525055211385,-0.000305,0.005830055211385
8.82,0.0293606,0.005398965464612,-0.000415,0.005813965464612
8.85,0.0286607,0.005270264554935,-0.000525,0.005795264554935
8.88,0.0279468,0.005138989259294,-0.000633,0.005771989259294
8.91,0.0272196,0.005005268296989,-0.000741,0.005746268296989
8.94,0.0264794,0.004869156833432,-0.000847,0.005716156833432
8.97,0.0257266,0.004730728422508,-0.000952,0.005682728422508
9,0.0249617,0.004590075006574,-0.001055,0.005645075006574
9.03,0.0241853,0.004447306916456,-0.001157,0.005604306916456
9.06,0.0233976,0.004302460929096,-0.001257,0.005559460929096
9.09,0.0225992,0.004155647375322,-0.001356,0.005511647375322
9.12,0.0217906,0.004006958197489,-0.001453,0.005459958197489
9.15,0.0209722,0.003856466949481,-0.001549,0.005405466949481
9.18,0.0201446,0.003704283962127,-0.001643,0.005347283962127
9.21,0.0193081,0.003550464400839,-0.001735,0.005285464400839
9.24,0.0184633,0.003395118596445,-0.001825,0.005220118596445
9.27,0.0176108,0.003238356879771,-0.001913,0.005151356879771
9.3,0.0167509,0.00308023441623,-0.001999,0.00507923441623
9.33,0.0158841,0.00292084314818,-0.002083,0.00500384314818
9.36,0.0150111,0.002760311794917,-0.002165,0.004925311794917
9.39,0.0141322,0.002598695521856,-0.002245,0.004843695521856
9.42,0.0132481,0.002436123048294,-0.002323,0.004759123048294
9.45,0.0123591,0.002272649539645,-0.002398,0.004670649539645
9.48,0.0114659,0.002108403715207,-0.002472,0.004580403715207
9.51,0.0105689,0.001943459128865,-0.002542,0.004485459128865
9.54,0.00966865,0.00177791691721,-0.002611,0.00438891691721
9.57,0.00876568,0.001611874539139,-0.002677,0.004288874539139
9.6,0.0078605,0.001445425775856,-0.002741,0.004186425775856
9.63,0.00695362,0.001278664408562,-0.002802,0.004080664408562
9.66,0.00604558,0.001111689735004,-0.002861,0.003972689735004
9.69,0.00513689,0.000944595536383,-0.002917,0.003861595536383
9.72,0.00422807,0.000777477432749,-0.002971,0.003748477432749
9.75,0.00331964,0.000610431044153,-0.003022,0.003632431044153
9.78,0.00241213,0.000443553829491,-0.003071,0.003514553829491
9.81,0.00150606,0.000276941408814,-0.003117,0.003393941408814
9.84,0.000601935,0.000110686643902,-0.00316,0.003270686643902
9.87,-0.000299718,-5.5113558003674E-05,-0.003201,0.003145886441996
9.9,-0.00119839,-0.000220365599584,-0.003239,0.003018634400416
9.93,-0.00209355,-0.000384971838056,-0.003274,0.002889028161944
9.96,-0.00298471,-0.000548842537683,-0.003307,0.002758157462317
9.99,-0.00387135,-0.000711882078412,-0.003337,0.002625117921588
10.02,-0.00475296,-0.000873996679042,-0.003364,0.002490003320958
10.05,-0.00562904,-0.001035094397217,-0.003389,0.002353905602783
10.08,-0.0064991,-0.001195085129427,-0.003411,0.002215914870573
10.11,-0.00736263,-0.001353875094471,-0.00343,0.002076124905529
10.14,-0.00821914,-0.001511374188839,-0.003446,0.001934625811161
10.17,-0.00906814,-0.001667492309022,-0.00346,0.001792507690978
10.2,-0.00990915,-0.001822141190359,-0.003471,0.001648858809641
10.23,-0.0107417,-0.001975234407036,-0.00348,0.001504765592964
10.26,-0.0115653,-0.002126681855544,-0.003486,0.001359318144456
10.29,-0.0123795,-0.002276400787762,-0.003489,0.001212599212238
10.32,-0.0131838,-0.002424299261335,-0.00349,0.001065700738665
10.35,-0.0139777,-0.002570285333907,-0.003487,0.000916714666093
10.38,-0.0147609,-0.002714303840064,-0.003483,0.000768696159936
10.41,-0.0155328,-0.00285624444898,-0.003476,0.00061975555102
10.44,-0.0162931,-0.002996051995241,-0.003466,0.000469948004759
10.47,-0.0170413,-0.003133634536491,-0.003453,0.000319365463509
10.5,-0.0177769,-0.003268900130374,-0.003439,0.000170099869626
10.53,-0.0184996,-0.003401793611477,-0.003421,1.92063885226519E-05
10.56,-0.019209,-0.003532241425916,-0.003401,-0.000131241425916
10.59,-0.0199046,-0.003660151631333,-0.003379,-0.000281151631333
10.62,-0.0205861,-0.003785469062317,-0.003355,-0.000430469062317
10.65,-0.021253,-0.00390810177651,-0.003328,-0.00058010177651
10.68,-0.0219051,-0.004028012996971,-0.003298,-0.000730012996971
10.71,-0.0225418,-0.004145092392873,-0.003267,-0.000878092392873
10.74,-0.023163,-0.004259321575745,-0.003233,-0.001026321575745
10.77,-0.0237682,-0.00437060860323,-0.003197,-0.00117360860323
10.8,-0.0243571,-0.004478898309916,-0.003159,-0.001319898309916
10.83,-0.0249294,-0.004584135530388,-0.003118,-0.001466135530388
10.86,-0.0254847,-0.004686246710762,-0.003076,-0.001610246710762
10.89,-0.0260229,-0.004785213462568,-0.003031,-0.001754213462568
10.92,-0.0265434,-0.004880925454977,-0.002985,-0.001895925454977
10.95,-0.0270462,-0.00497338268799,-0.002936,-0.00203738268799
10.98,-0.0275308,-0.005062493219251,-0.002886,-0.002176493219251
11.01,-0.0279971,-0.00514823866029,-0.002834,-0.00231423866029
11.04,-0.0284448,-0.005230563845691,-0.00278,-0.002450563845691
11.07,-0.0288737,-0.005309431998514,-0.002724,-0.002585431998514
11.1,-0.0292835,-0.005384787953345,-0.002667,-0.002717787953345
11.13,-0.0296741,-0.005456613321712,-0.002608,-0.002848613321712
11.16,-0.0300452,-0.005524852938202,-0.002548,-0.002976852938202
11.19,-0.0303966,-0.005589470025873,-0.002485,-0.003104470025873
11.22,-0.0307282,-0.005650446196253,-0.002422,-0.003228446196253
11.25,-0.0310398,-0.0057077446724,-0.002357,-0.0033507446724
11.28,-0.0313313,-0.005761347065844,-0.002291,-0.003470347065844
11.31,-0.0316025,-0.005811216599641,-0.002223,-0.003588216599641
11.34,-0.0318532,-0.005857316496849,-0.002154,-0.003703316496849
11.37,-0.0320835,-0.00589966514594,-0.002084,-0.00381566514594
11.4,-0.0322932,-0.005938225769971,-0.002013,-0.003925225769971
11.43,-0.0324821,-0.005972961592,-0.001941,-0.004031961592
11.46,-0.0326504,-0.00600390938897,-0.001867,-0.00413690938897
11.49,-0.032798,-0.006031050772408,-0.001793,-0.004238050772408
11.52,-0.0329247,-0.006054348965373,-0.001718,-0.004336348965373
11.55,-0.0330306,-0.006073822356335,-0.001642,-0.004431822356335
11.58,-0.0331157,-0.006089470945296,-0.001566,-0.004523470945296
11.61,-0.03318,-0.006101294732255,-0.001489,-0.004612294732255
11.64,-0.0332236,-0.006109312105682,-0.001411,-0.004698312105682
11.67,-0.0332467,-0.006113559842521,-0.001332,-0.004781559842521
11.7,-0.0332495,-0.006114074719714,-0.001253,-0.004861074719714
11.73,-0.0332323,-0.006110911902674,-0.001174,-0.004936911902674
11.76,-0.0331949,-0.006104034614458,-0.001094,-0.005010034614458
11.79,-0.0331376,-0.006093498020481,-0.001014,-0.005079498020481
11.82,-0.0330603,-0.006079283732271,-0.000934,-0.005145283732271
11.85,-0.0329632,-0.006061428526771,-0.000853,-0.005208428526771
11.88,-0.0328463,-0.00603993240398,-0.000773,-0.00526693240398
11.91,-0.0327099,-0.006014850529312,-0.000692,-0.005322850529312
11.94,-0.0325539,-0.005986164514296,-0.000611,-0.005375164514296
11.97,-0.0323785,-0.005953911135874,-0.000531,-0.005422911135874
12,-0.0321839,-0.005918127170989,-0.00045,-0.005468127170989
12.03,-0.0319703,-0.005878849396582,-0.00037,-0.005508849396582
12.06,-0.0317378,-0.005836096201126,-0.00029,-0.005546096201126
12.09,-0.0314865,-0.00578988597309,-0.00021,-0.00557988597309
12.12,-0.0312169,-0.005740310654832,-0.00013,-0.005610310654832
12.15,-0.0309291,-0.005687388634822,-5.1E-05,-0.005636388634822
12.18,-0.0306233,-0.005631156690002,2.7E-05,-0.005658156690002
12.21,-0.0302997,-0.005571651597315,0.000105,-0.005676651597315
12.24,-0.0299586,-0.005508928522174,0.000183,-0.005691928522174
12.27,-0.0296002,-0.005443024241522,0.00026,-0.005703024241522
12.3,-0.0292246,-0.005373957143829,0.000336,-0.005709957143829
12.33,-0.0288322,-0.005301800782981,0.000411,-0.005712800782981
12.36,-0.0284233,-0.005226610324391,0.000486,-0.005712610324391
12.39,-0.027998,-0.00514840415653,0.00056,-0.00570840415653
12.42,-0.0275568,-0.005067274221754,0.000632,-0.005699274221754
12.45,-0.0270997,-0.004983220520063,0.000704,-0.005687220520063
12.48,-0.0266272,-0.004896334993812,0.000775,-0.005671334993812
12.51,-0.0261395,-0.004806654419945,0.000845,-0.005651654419945
12.54,-0.025637,-0.004714252352345,0.000914,-0.005628252352345
12.57,-0.02512,-0.004619183956427,0.000982,-0.005601183956427
12.6,-0.0245887,-0.004521486009132,0.001048,-0.005569486009132
12.63,-0.0240436,-0.004421250452816,0.001114,-0.005535250452816
12.66,-0.0234849,-0.004318514064422,0.001178,-0.005496514064422
12.69,-0.022913,-0.004213350397835,0.00124,-0.005453350397835
12.72,-0.0223282,-0.004105814618467,0.001302,-0.005407814618467
12.75,-0.021731,-0.003995998668675,0.001362,-0.005357998668675
12.78,-0.0211216,-0.003883939325401,0.001421,-0.005304939325401
12.81,-0.0205004,-0.003769710142529,0.001478,-0.005247710142529
12.84,-0.0198679,-0.003653403062416,0.001533,-0.005186403062416
12.87,-0.0192244,-0.003535073250475,0.001588,-0.005123073250475
12.9,-0.0185702,-0.003414775872119,0.00164,-0.005054775872119
12.93,-0.0179058,-0.003292602869705,0.001691,-0.004983602869705
12.96,-0.0172316,-0.003168627797116,0.001741,-0.004909627797116
12.99,-0.016548,-0.003042924208238,0.001789,-0.004831924208238
13.02,-0.0158553,-0.002915547268485,0.001835,-0.004750547268485
13.05,-0.0151541,-0.002786607308682,0.001879,-0.004665607308682
13.08,-0.0144446,-0.002656141105772,0.001922,-0.004578141105772
13.11,-0.0137274,-0.002524258990583,0.001963,-0.004487258990583
13.14,-0.0130028,-0.002391016128528,0.002003,-0.004394016128528
13.17,-0.0122713,-0.002256504461963,0.00204,-0.004296504461963
13.2,-0.0115333,-0.002120797544771,0.002076,-0.004196797544771
13.23,-0.0107893,-0.00198398731931,0.00211,-0.00409398731931
13.26,-0.0100396,-0.001846128950993,0.002143,-0.003989128950993
13.29,-0.00928478,-0.001707329092952,0.002173,-0.003880329092952
13.32,-0.00852519,-0.001567652104836,0.002201,-0.003768652104836
13.35,-0.00776131,-0.001427186251308,0.002228,-0.003655186251308
13.38,-0.00699358,-0.00128601244164,0.002253,-0.00353901244164
13.41,-0.00622245,-0.001144213423952,0.002276,-0.003420213423952
13.44,-0.00544836,-0.001001870107517,0.002297,-0.003298870107517
13.47,-0.00467177,-0.000859067079304,0.002317,-0.003176067079304
13.5,-0.00389313,-0.000715887087432,0.002334,-0.003049887087432
13.53,-0.0031129,-0.000572414718868,0.00235,-0.002922414718868
13.56,-0.00233151,-0.000428729044039,0.002363,-0.002791729044039
13.59,-0.00154944,-0.000284918327605,0.002375,-0.002659918327605
13.62,-0.000767126,-0.000141062743302,0.002385,-0.002526062743302
13.65,1.49734E-05,2.75337934128819E-06,0.002393,-0.002390246620659
13.68,0.000796407,0.000146447071544,0.002399,-0.002252552928456
13.71,0.00157672,0.000289934702539,0.002404,-0.002114065297461
13.74,0.00235547,0.000433134921729,0.002406,-0.001972865078271
13.77,0.0031322,0.000575963693803,0.002407,-0.001831036306197
13.8,0.00390646,0.000718338270638,0.002406,-0.001687661729362
13.83,0.00467781,0.000860177742962,0.002403,-0.001542822257038
13.86,0.00544581,0.001001401201503,0.002398,-0.001396598798497
13.89,0.00621001,0.001141925898139,0.002392,-0.001250074101861
13.92,0.00696996,0.001281669084751,0.002384,-0.001102330915249
13.95,0.00772525,0.001420555368606,0.002374,-0.000953444631394
13.98,0.00847543,0.001558502001585,0.002362,-0.000803497998415
14.01,0.00922006,0.001695428074414,0.002349,-0.000653571925586
14.04,0.00995874,0.00183126003321,0.002334,-0.00050273996679
14.07,0.010691,0.001965911452156,0.002317,-0.000351088547844
14.1,0.0114165,0.002099319810452,0.002298,-0.000198680189548
14.13,0.0121347,0.002231385810352,0.002278,-4.66141896476586E-05
14.16,0.0128454,0.002362072674916,0.002257,0.000105072674916
14.19,0.013548,0.002491270073315,0.002234,0.000257270073315
14.22,0.0142421,0.002618904451665,0.002209,0.000409904451665
14.25,0.0149274,0.002744920644553,0.002183,0.000561920644553
14.28,0.0156035,0.002869245098093,0.002155,0.000714245098093
14.31,0.01627,0.002991804258402,0.002126,0.000865804258402
14.34,0.0169265,0.003112524571595,0.002095,0.001017524571595
14.37,0.0175726,0.003231332483786,0.002063,0.001168332483786
14.4,0.018208,0.003348172829563,0.00203,0.001318172829563
14.43,0.0188323,0.00346297205504,0.001996,0.00146697205504
14.46,0.0194452,0.003575674994805,0.00196,0.001615674994805
14.49,0.0200463,0.003686208094973,0.001922,0.001764208094973
14.52,0.0206353,0.003794516190129,0.001884,0.001910516190129
14.55,0.0212119,0.003900544114862,0.001845,0.002055544114862
14.58,0.0217757,0.004004218315285,0.001804,0.002200218315285
14.61,0.0223263,0.004105465237515,0.001762,0.002343465237515
14.64,0.0228637,0.004204284881551,0.001719,0.002485284881551
14.67,0.0233873,0.004300566916566,0.001675,0.002625566916566
14.7,0.0238969,0.004394274565618,0.001631,0.002763274565618
14.73,0.0243923,0.004485371051765,0.001585,0.002900371051765
14.76,0.0248731,0.004573782821122,0.001538,0.003035782821122
14.79,0.0253392,0.004659491485218,0.00149,0.003169491485218
14.82,0.0257902,0.004742423490169,0.001442,0.003300423490169
14.85,0.0262259,0.004822542059031,0.001393,0.003429542059031
14.88,0.0266461,0.004899810414862,0.001343,0.003556810414862
14.91,0.0270506,0.004974191780721,0.001292,0.003682191780721
14.94,0.027439,0.005045612602723,0.001241,0.003804612602723
14.97,0.0278113,0.005114072880867,0.001189,0.003925072880867
15,0.0281673,0.005179535838211,0.001137,0.004042535838211
15.03,0.0285067,0.005241946309342,0.001084,0.004157946309342
15.06,0.0288293,0.005301267517317,0.00103,0.004271267517317
15.09,0.0291351,0.005357499462137,0.000976,0.004381499462137
15.12,0.0294238,0.005410586978388,0.000922,0.004488586978388
15.15,0.0296954,0.00546053006607,0.000868,0.00459253006607
15.18,0.0299496,0.005507273559769,0.000813,0.004694273559769
15.21,0.0301864,0.005550817459486,0.000757,0.004793817459486
15.24,0.0304057,0.005591143376749,0.000702,0.004889143376749
15.27,0.0306073,0.005628214534615,0.000646,0.004982214534615
15.3,0.0307912,0.005662030933086,0.000591,0.005071030933086
15.33,0.0309574,0.005692592572161,0.000535,0.005157592572161
15.36,0.0311057,0.005719862674897,0.000479,0.005240862674897
15.39,0.031236,0.005743822852824,0.000423,0.005320822852824
15.42,0.0313485,0.005764509882884,0.000367,0.005397509882884
15.45,0.0314429,0.005781868599663,0.000311,0.005470868599663
15.48,0.0315193,0.005795917391632,0.000256,0.005539917391632
15.51,0.0315778,0.005806674647263,0.0002,0.005606674647263
15.54,0.0316183,0.005814121978085,0.000145,0.005669121978085
15.57,0.0316409,0.005818277772568,9E-05,0.005728277772568
15.6,0.0316457,0.005819160419184,3.5E-05,0.005784160419184
15.63,0.0316328,0.005816788306403,-2E-05,0.005836788306403
15.66,0.0316022,0.005811161434227,-7.4E-05,0.005885161434227
15.69,0.0315539,0.005802279802655,-0.000128,0.005930279802655
15.72,0.031488,0.005790161800158,-0.000181,0.005971161800158
15.75,0.0314047,0.005774844203678,-0.000234,0.006008844203678
15.78,0.0313039,0.005756308624745,-0.000286,0.006042308624745
15.81,0.0311858,0.0057345918403,-0.000338,0.0060725918403
15.84,0.0310505,0.005709712238815,-0.000389,0.006098712238815
15.87,0.0308981,0.005681688208761,-0.00044,0.006121688208761
15.9,0.0307287,0.005650538138609,-0.00049,0.006140538138609
15.93,0.0305424,0.00561628041683,-0.000539,0.00615528041683
15.96,0.0303395,0.005578970208838,-0.000587,0.006165970208838
15.99,0.0301199,0.005538589126161,-0.000635,0.006173589126161
16.02,0.029884,0.005495210722685,-0.000682,0.006177210722685
16.05,0.0296319,0.005448853386881,-0.000728,0.006176853386881
16.08,0.0293637,0.005399535507218,-0.000774,0.006173535507218
16.11,0.0290797,0.005347312249112,-0.000818,0.006165312249112
16.14,0.02878,0.005292202001033,-0.000862,0.006154202001033
16.17,0.028465,0.005234278316866,-0.000905,0.006139278316866
16.2,0.0281347,0.005173541196611,-0.000946,0.006119541196611
16.23,0.0277895,0.005110064194153,-0.000987,0.006097064194153
16.26,0.0274296,0.005043884086433,-0.001027,0.006070884086433
16.29,0.0270551,0.004975019261924,-0.001066,0.006041019261924
16.32,0.0266664,0.004903543274509,-0.001103,0.006006543274509
16.35,0.0262636,0.00482947451266,-0.00114,0.00596947451266
16.38,0.0258471,0.004752886530261,-0.001176,0.005928886530261
16.41,0.0254172,0.004673834492726,-0.00121,0.005883834492726
16.44,0.024974,0.004592336788527,-0.001243,0.005835336788527
16.47,0.0245179,0.004508466971548,-0.001275,0.005783466971548
16.5,0.0240491,0.00442226181873,-0.001306,0.00572826181873
16.53,0.023568,0.00433379488396,-0.001336,0.00566979488396
16.56,0.0230748,0.004243102944178,-0.001365,0.005608102944178
16.59,0.0225699,0.00415025955327,-0.001392,0.00554225955327
16.62,0.0220535,0.004055301488179,-0.001419,0.005474301488179
16.65,0.0215261,0.003958320691259,-0.001444,0.005402320691259
16.68,0.0209878,0.003859335550983,-0.001467,0.005326335550983
16.71,0.0204391,0.003758438009705,-0.00149,0.005248438009705
16.74,0.0198803,0.00365568323284,-0.001511,0.00516668323284
16.77,0.0193117,0.003551126385801,-0.001531,0.005082126385801
16.8,0.0187336,0.003444822634001,-0.00155,0.004994822634001
16.83,0.0181464,0.003336845531326,-0.001567,0.004903845531326
16.86,0.0175506,0.00322728702013,-0.001583,0.00481028702013
16.89,0.0169463,0.003116165488885,-0.001598,0.004714165488885
16.92,0.016334,0.003003572879947,-0.001612,0.004615572879947
16.95,0.0157141,0.002889582747201,-0.001624,0.004513582747201
16.98,0.0150869,0.002774250256059,-0.001635,0.004409250256059
17.01,0.0144528,0.002657648960408,-0.001645,0.004302648960408
17.04,0.0138121,0.002539834025659,-0.001653,0.004192834025659
17.07,0.0131653,0.00242089739417,-0.00166,0.00408089739417
17.1,0.0125128,0.002300912619824,-0.001666,0.003966912619824
17.13,0.0118549,0.002179934868035,-0.00167,0.003849934868035
17.16,0.011192,0.002058037692688,-0.001674,0.003732037692688
17.19,0.0105244,0.001935276259197,-0.001675,0.003610276259197
17.22,0.00985272,0.001811764576081,-0.001676,0.003487764576081
17.25,0.00917718,0.001687543097979,-0.001676,0.003363543097979
17.28,0.00849822,0.001562692734163,-0.001674,0.003236692734163
17.31,0.00781624,0.001437287038518,-0.001671,0.003108287038518
17.34,0.00713164,0.001311399564929,-0.001666,0.002977399564929
17.37,0.00644481,0.001185102028432,-0.001661,0.002846102028432
17.4,0.00575615,0.001058467982913,-0.001654,0.002712467982913
17.43,0.00506606,0.000931570982257,-0.001646,0.002577570982257
17.46,0.00437495,0.000804486419195,-0.001637,0.002441486419195
17.49,0.00368321,0.000677286008764,-0.001626,0.002303286008764
17.52,0.00299125,0.000550045143697,-0.001615,0.002165045143697
17.55,0.00229945,0.000422833700183,-0.001602,0.002024833700183
17.58,0.00160822,0.000295727070956,-0.001589,0.001884727070956
17.61,0.000917966,0.000168799913206,-0.001574,0.001742799913206
17.64,0.00022907,4.21224708956473E-05,-0.001558,0.001600122470896
17.67,-0.000458066,-8.42313343226331E-05,-0.001541,0.001456768665677
17.7,-0.00114305,-0.000210189419641,-0.001523,0.001312810580359
17.73,-0.00182549,-0.000335679702254,-0.001504,0.001168320297746
17.76,-0.002505,-0.000460631202661,-0.001484,0.001023368797339
17.79,-0.00318118,-0.000584970366979,-0.001463,0.000878029633021
17.82,-0.00385367,-0.00070863099671,-0.001441,0.00073236900329
17.85,-0.00452206,-0.000831537699124,-0.001418,0.000586462300876
17.88,-0.00518598,-0.000953622436877,-0.001394,0.000440377563123
17.91,-0.00584507,-0.001074819011473,-0.001369,0.000294180988527
17.94,-0.00649893,-0.001195053869026,-0.001343,0.000147946130974
17.97,-0.00714721,-0.001314262649889,-0.001317,2.73735011097434E-06
18,-0.00778954,-0.001432377316718,-0.001289,-0.000143377316718
18.03,-0.00842555,-0.001549329832168,-0.001261,-0.000288329832168
18.06,-0.00905489,-0.001665055836593,-0.001232,-0.000433055836593
18.09,-0.0096772,-0.001779489131494,-0.001203,-0.000576489131494
18.12,-0.0102921,-0.001892559840682,-0.001172,-0.000720559840682
18.15,-0.0108994,-0.002004233026062,-0.001141,-0.000863233026062
18.18,-0.0114985,-0.002114398356806,-0.00111,-0.001004398356806
18.21,-0.0120893,-0.002223037444444,-0.001077,-0.001146037444444
18.24,-0.0126713,-0.002330058346619,-0.001045,-0.001285058346619
18.27,-0.0132443,-0.002435424286389,-0.001011,-0.001424424286389
18.3,-0.013808,-0.002539080098342,-0.000977,-0.001562080098342
18.33,-0.0143619,-0.00264093384012,-0.000942,-0.00169893384012
18.36,-0.0149059,-0.002740967123252,-0.000907,-0.001833967123252
18.39,-0.0154396,-0.002839106393855,-0.000872,-0.001967106393855
18.42,-0.0159627,-0.002935296486515,-0.000836,-0.002099296486515
18.45,-0.016475,-0.003029500624289,-0.0008,-0.002229500624289
18.48,-0.0169761,-0.003121645253292,-0.000763,-0.002358645253292
18.51,-0.0174657,-0.003211675208112,-0.000726,-0.002485675208112
18.54,-0.0179437,-0.003299572100276,-0.000688,-0.002611572100276
18.57,-0.0184098,-0.003385280764372,-0.000651,-0.002734280764372
18.6,-0.0188637,-0.003468746034986,-0.000613,-0.002855746034986
18.63,-0.0193051,-0.003549912746704,-0.000575,-0.002974912746704
18.66,-0.0197338,-0.003628744122585,-0.000537,-0.003091744122585
18.69,-0.0201497,-0.003705221774156,-0.000498,-0.003207221774156
18.72,-0.0205524,-0.003779272147534,-0.00046,-0.003319272147534
18.75,-0.0209417,-0.003850858465776,-0.000421,-0.003429858465776
18.78,-0.0213175,-0.003919962340411,-0.000382,-0.003537962340411
18.81,-0.0216796,-0.003986546994496,-0.000343,-0.003643546994496
18.84,-0.0220277,-0.004050557262619,-0.000305,-0.003745557262619
18.87,-0.0223618,-0.004111993144778,-0.000266,-0.003845993144778
18.9,-0.0226815,-0.00417078108709,-0.000227,-0.00394378108709
18.93,-0.0229868,-0.004226921089554,-0.000188,-0.004038921089554
18.96,-0.0232775,-0.004280376375228,-0.00015,-0.004130376375228
18.99,-0.0235535,-0.004331128555641,-0.000111,-0.004220128555641
19.02,-0.0238145,-0.004379122465379,-7.3E-05,-0.004306122465379
19.05,-0.0240606,-0.004424376492914,-3.5E-05,-0.004389376492914
19.08,-0.0242916,-0.004466853861303,3E-06,-0.004469853861303
19.11,-0.0245073,-0.004506517793604,4E-05,-0.004546517793604
19.14,-0.0247077,-0.004543368289817,7.8E-05,-0.004621368289817
19.17,-0.0248926,-0.004577368572999,0.000115,-0.004692368572999
19.2,-0.0250621,-0.004608537031623,0.000151,-0.004759537031623
19.23,-0.025216,-0.004636836888744,0.000188,-0.004824836888744
19.26,-0.0253543,-0.004662268144364,0.000224,-0.004886268144364
19.29,-0.0254769,-0.004684812410011,0.000259,-0.004943812410011
19.32,-0.0255838,-0.004704469685686,0.000294,-0.004998469685686
19.35,-0.0256751,-0.004721258359859,0.000329,-0.005050258359859
19.38,-0.0257506,-0.004735141655588,0.000363,-0.005098141655588
19.41,-0.0258103,-0.004746119572873,0.000397,-0.005143119572873
19.44,-0.0258543,-0.004754210500185,0.00043,-0.005184210500185
19.47,-0.0258826,-0.004759414437524,0.000463,-0.005222414437524
19.5,-0.0258954,-0.004761768161833,0.000495,-0.005256768161833
19.53,-0.0258928,-0.004761290061583,0.000527,-0.005288290061583
19.56,-0.0258748,-0.004757980136773,0.000558,-0.005315980136773
19.59,-0.0258414,-0.004751838387405,0.000588,-0.005339838387405
19.62,-0.0257927,-0.004742883201948,0.000618,-0.005360883201948
19.65,-0.0257288,-0.004731132968874,0.000647,-0.005378132968874
19.68,-0.0256497,-0.004716587688183,0.000675,-0.005391587688183
19.71,-0.0255555,-0.004699265748346,0.000703,-0.005402265748346
19.74,-0.0254463,-0.004679185537835,0.00073,-0.005409185537835
19.77,-0.0253222,-0.004656365445121,0.000756,-0.005412365445121
19.8,-0.0251833,-0.004630823858674,0.000782,-0.005412823858674
19.83,-0.0250297,-0.004602579166965,0.000807,-0.005409579166965
19.86,-0.0248615,-0.004571649758467,0.000831,-0.005402649758467
19.89,-0.0246788,-0.004538054021651,0.000854,-0.005392054021651
19.92,-0.0244819,-0.004501847121928,0.000876,-0.005377847121928
19.95,-0.0242708,-0.004463029059301,0.000898,-0.005361029059301
19.98,-0.0240458,-0.004421654999182,0.000919,-0.005340654999182
20.01,-0.0238071,-0.004377761718513,0.000939,-0.005316761718513
20.04,-0.0235547,-0.004331349217295,0.000958,-0.005289349217295
20.07,-0.0232888,-0.004282454272469,0.000976,-0.005258454272469
20.1,-0.0230097,-0.00423113204945,0.000994,-0.00522513204945
20.13,-0.0227175,-0.004177400936709,0.001011,-0.005188400936709
20.16,-0.0224124,-0.004121297711187,0.001026,-0.005147297711187
20.19,-0.0220947,-0.004062877538299,0.001041,-0.005103877538299
20.22,-0.0217644,-0.004002140418044,0.001055,-0.005057140418044
20.25,-0.021422,-0.003939178292778,0.001068,-0.005007178292778
20.28,-0.0210675,-0.003873991162501,0.001081,-0.004954991162501
20.31,-0.0207011,-0.003806615804155,0.001092,-0.004898615804155
20.34,-0.0203233,-0.003737144160097,0.001102,-0.004839144160097
20.37,-0.0199341,-0.003665576230327,0.001112,-0.004777576230327
20.4,-0.0195338,-0.003591967180257,0.001121,-0.004712967180257
20.43,-0.0191227,-0.003516372175301,0.001128,-0.004644372175301
20.46,-0.018701,-0.003438827992402,0.001135,-0.004573827992402
20.49,-0.0182691,-0.003359408185444,0.001141,-0.004500408185444
20.52,-0.0178271,-0.003278131142899,0.001146,-0.004424131142899
20.55,-0.0173754,-0.00319507041865,0.00115,-0.00434507041865
20.58,-0.0169141,-0.00311024440117,0.001154,-0.00426424440117
20.61,-0.0164437,-0.003023745032814,0.001156,-0.004179745032814
20.64,-0.0159644,-0.002935609090525,0.001157,-0.004092609090525
20.67,-0.0154765,-0.002845891739715,0.001158,-0.004003891739715
20.7,-0.0149803,-0.002754648145799,0.001158,-0.003912648145799
20.73,-0.0144761,-0.002661933474189,0.001157,-0.003818933474189
20.76,-0.0139642,-0.0025678028903,0.001155,-0.0037228028903
20.79,-0.0134449,-0.002472311559545,0.001152,-0.003624311559545
20.82,-0.0129185,-0.002375514647337,0.001148,-0.003523514647337
20.85,-0.0123854,-0.002277485707561,0.001144,-0.003421485707561
20.88,-0.0118459,-0.00217827990563,0.001138,-0.00331627990563
20.91,-0.0113002,-0.002077934018488,0.001132,-0.003209934018488
20.94,-0.0107488,-0.001976539988489,0.001125,-0.003101539988489
20.97,-0.0101919,-0.001874134592576,0.001117,-0.002991134592576
21,-0.00962986,-0.001770784029245,0.001109,-0.002879784029245
21.03,-0.00906306,-0.001666558174687,0.001099,-0.002765558174687
21.06,-0.00849181,-0.001561514033162,0.001089,-0.002650514033162
21.09,-0.00791645,-0.001455714125472,0.001078,-0.002533714125472
21.12,-0.00733732,-0.001349220972419,0.001066,-0.002415220972419
21.15,-0.00675475,-0.001242095255958,0.001054,-0.002296095255958
21.18,-0.00616911,-0.001134405013433,0.001041,-0.002175405013433
21.21,-0.00558072,-0.00102620908795,0.001027,-0.00205320908795
21.24,-0.00498993,-0.00091757183916,0.001013,-0.00193057183916
21.27,-0.00439709,-0.00080855762671,0.000997,-0.00180555762671
21.3,-0.00380254,-0.000699228971404,0.000982,-0.001681228971404
21.33,-0.00320664,-0.000589652071737,0.000965,-0.001554652071737
21.36,-0.00260972,-0.000479887609664,0.000948,-0.001427887609664
21.39,-0.00201214,-0.000370001783682,0.00093,-0.001300001783682
21.42,-0.00141424,-0.000260057114591,0.000912,-0.001172057114591
21.45,-0.000816371,-0.000150118145927,0.000893,-0.001043118145927
21.48,-0.000218874,-4.02475823757537E-05,0.000874,-0.000914247582376
21.51,0.000377904,6.94907680680521E-05,0.000854,-0.000784509231932
21.54,0.00097362,0.000179033832948,0.000834,-0.000654966167052
21.57,0.00156793,0.000288318355924,0.000813,-0.000524681644076
21.6,0.00216049,0.000397281080654,0.000791,-0.000393718919346
21.63,0.00275097,0.000505861325184,0.000769,-0.000263138674816
21.66,0.00333902,0.000613994729864,0.000747,-0.000133005270136
21.69,0.00392431,0.000721620612741,0.000724,-2.37938725936374E-06
21.72,0.0045065,0.000828676453011,0.000701,0.000127676453011
21.75,0.00508526,0.00093510156872,0.000677,0.00025810156872
21.78,0.00566027,0.001040837116761,0.000654,0.000386837116761
21.81,0.00623119,0.001145820576331,0.000629,0.000516820576331
21.84,0.0067977,0.001249993104323,0.000605,0.000644993104323
21.87,0.00735948,0.001353295857629,0.00058,0.000773295857629
21.9,0.00791622,0.001455671831988,0.000555,0.000900671831988
21.93,0.00846759,0.001557060345446,0.000529,0.001028060345446
21.96,0.00901328,0.001657404393741,0.000504,0.001153404393741
21.99,0.009553,0.001756650650308,0.000478,0.001278650650308
22.02,0.0100864,0.001854734755498,0.000452,0.001402734755498
22.05,0.0106133,0.001951623610061,0.000426,0.001525623610061
22.08,0.0111332,0.002047225271644,0.000399,0.001648225271644
22.11,0.011646,0.002141521351773,0.000373,0.001768521351773
22.14,0.0121513,0.002234438296566,0.000346,0.001888438296566
22.17,0.0126489,0.002325939329078,0.000319,0.002006939329078
22.2,0.0131385,0.002415969283898,0.000293,0.002122969283898
22.23,0.0136198,0.002504472995611,0.000266,0.002238472995611
22.26,0.0140925,0.002591395298803,0.000239,0.002352395298803
22.29,0.0145564,0.002676699416534,0.000212,0.002464699416534
22.32,0.0150112,0.002760330183388,0.000185,0.002575330183388
22.35,0.0154567,0.002842250822424,0.000158,0.002684250822424
22.38,0.0158927,0.0029224245567,0.000131,0.0027914245567
22.41,0.0163188,0.00300077783233,0.000105,0.00289577783233
22.44,0.0167348,0.003077273872373,7.8E-05,0.002999273872373
22.47,0.0171406,0.003151894288357,5.2E-05,0.003099894288357
22.5,0.017536,0.00322460230334,2.5E-05,0.00319960230334
22.53,0.0179206,0.003295324363437,-1E-06,0.003296324363437
22.56,0.0182943,0.003364042080177,-2.7E-05,0.003391042080177
22.59,0.0186568,0.003430700288147,-5.3E-05,0.003483700288147
22.62,0.0190081,0.003495298987347,-7.9E-05,0.003574298987347
22.65,0.0193479,0.003557783012363,-0.000104,0.003661783012363
22.68,0.0196759,0.003618097197781,-0.000129,0.003747097197781
22.71,0.0199922,0.003676259932073,-0.000154,0.003830259932073
22.74,0.0202964,0.003732197661354,-0.000179,0.003911197661354
22.77,0.0205885,0.003785910385625,-0.000204,0.003989910385625
22.8,0.0208682,0.003837342939471,-0.000228,0.004065342939471
22.83,0.0211354,0.003886476934421,-0.000252,0.004138476934421
22.86,0.0213901,0.003933312370476,-0.000275,0.004208312370476
22.89,0.021632,0.003977794082222,-0.000298,0.004275794082222
22.92,0.0218611,0.004019922069659,-0.000321,0.004340922069659
22.95,0.0220772,0.004059659555845,-0.000343,0.004402659555845
22.98,0.0222802,0.004096988152308,-0.000365,0.004461988152308
23.01,0.02247,0.004131889470578,-0.000387,0.004518889470578
23.04,0.0226466,0.004164363510653,-0.000408,0.004572363510653
23.07,0.0228099,0.004194391884064,-0.000428,0.004622391884064
23.1,0.0229597,0.004221937813868,-0.000449,0.004670937813868
23.13,0.0230961,0.004247019688536,-0.000468,0.004715019688536
23.16,0.023219,0.004269619119597,-0.000488,0.004757619119597
23.19,0.0233284,0.00428973610705,-0.000506,0.00479573610705
23.22,0.0234241,0.004307333873954,-0.000525,0.004832333873954
23.25,0.0235062,0.00432243080878,-0.000542,0.00486443080878
23.28,0.0235746,0.004335008523056,-0.00056,0.004895008523056
23.31,0.0236294,0.004345085405254,-0.000576,0.004921085405254
23.34,0.0236706,0.004352661455374,-0.000593,0.004945661455374
23.37,0.0236981,0.004357718284944,-0.000608,0.004965718284944
23.4,0.023712,0.004360274282436,-0.000623,0.004983274282436
23.43,0.0237124,0.004360347836321,-0.000638,0.004998347836321
23.46,0.0236993,0.004357938946598,-0.000652,0.005009938946598
23.49,0.0236728,0.00435306600174,-0.000665,0.00501806600174
23.52,0.0236328,0.004345710613274,-0.000678,0.005023710613274
23.55,0.0235795,0.004335909558143,-0.00069,0.005025909558143
23.58,0.0235129,0.004323662836348,-0.000702,0.005025662836348
23.61,0.023433,0.004308970447888,-0.000713,0.005021970447888
23.64,0.02334,0.004291869169705,-0.000723,0.005014869169705
23.67,0.0232339,0.0042723590018,-0.000733,0.0050053590018
23.7,0.0231148,0.004250458332644,-0.000742,0.004992458332644
23.73,0.0229828,0.004226185550707,-0.000751,0.004977185550707
23.76,0.022838,0.004199559044461,-0.000759,0.004958559044461
23.79,0.0226805,0.004170597202378,-0.000766,0.004936597202378
23.82,0.0225105,0.004139336801399,-0.000773,0.004912336801399
23.85,0.022328,0.004105777841524,-0.000779,0.004884777841524
23.88,0.0221332,0.004069957099697,-0.000784,0.004853957099697
23.91,0.0219262,0.004031892964387,-0.000789,0.004820892964387
23.94,0.0217072,0.003991622212538,-0.000793,0.004784622212538
23.97,0.0214764,0.003949181621091,-0.000797,0.004746181621091
24,0.0212339,0.003904589578518,-0.0008,0.004704589578518
24.03,0.0209799,0.003857882861761,-0.000802,0.004659882861761
24.06,0.0207145,0.003809079859291,-0.000804,0.004613079859291
24.09,0.020438,0.003758235736523,-0.000805,0.004563235736523
24.12,0.0201504,0.003705350493455,-0.000806,0.004511350493455
24.15,0.0198521,0.003650497683972,-0.000805,0.004455497683972
24.18,0.0195432,0.003593695696546,-0.000805,0.004398695696546
24.21,0.0192238,0.003534962919648,-0.000803,0.004337962919648
24.24,0.0188943,0.003474372907162,-0.000802,0.004276372907162
24.27,0.0185548,0.00341194404756,-0.000799,0.00421094404756
24.3,0.0182055,0.003347713117784,-0.000796,0.004143713117784
24.33,0.0178466,0.003281716894776,-0.000792,0.004073716894776
24.36,0.0174785,0.003214028932421,-0.000788,0.004002028932421
24.39,0.0171012,0.003144649230718,-0.000783,0.003927649230718
24.42,0.0167151,0.003073651343554,-0.000778,0.003851651343554
24.45,0.0163204,0.003001072047869,-0.000772,0.003773072047869
24.48,0.0159173,0.002926948120606,-0.000766,0.003692948120606
24.51,0.0155061,0.002851334727179,-0.000759,0.003610334727179
24.54,0.015087,0.002774268644531,-0.000751,0.003525268644531
24.57,0.0146603,0.002695805038073,-0.000743,0.003438805038073
24.6,0.0142263,0.002615999073221,-0.000735,0.003350999073221
24.63,0.0137852,0.002534887526916,-0.000726,0.003260887526916
24.66,0.0133373,0.002452525564572,-0.000716,0.003168525564572
24.69,0.0128828,0.002368949963131,-0.000706,0.003074949963131
24.72,0.0124221,0.002284234276478,-0.000696,0.002980234276478
24.75,0.0119554,0.002198415281555,-0.000685,0.002883415281555
24.78,0.011483,0.002111548143776,-0.000673,0.002784548143776
24.81,0.0110052,0.002023688028554,-0.000662,0.002685688028554
24.84,0.0105222,0.001934871712831,-0.000649,0.002583871712831
24.87,0.0100344,0.001845172750492,-0.000637,0.002482172750492
24.9,0.00954208,0.001754642629257,-0.000624,0.002378642629257
24.93,0.00904545,0.001663319964915,-0.00061,0.002273319964915
24.96,0.00854486,0.001571269117114,-0.000597,0.002168269117114
24.99,0.00804059,0.001478541573575,-0.000582,0.002060541573575
25.02,0.00753295,0.001385194338558,-0.000568,0.001953194338558
25.05,0.00702223,0.001291280738628,-0.000553,0.001844280738628
25.08,0.00650874,0.001196857778047,-0.000538,0.001734857778047
25.11,0.00599277,0.001101978783382,-0.000523,0.001624978783382
25.14,0.00547463,0.001006700758892,-0.000507,0.001513700758892
25.17,0.00495461,0.000911077031145,-0.000491,0.001402077031145
25.2,0.00443303,0.000815166443247,-0.000475,0.001290166443247
25.23,0.00391018,0.000719022321765,-0.000458,0.001177022321765
25.26,0.00338637,0.00062270167096,-0.000441,0.00106370167096
25.29,0.0028619,0.000526259656246,-0.000424,0.000950259656246
25.32,0.00233708,0.000429753281882,-0.000407,0.000836753281882
25.35,0.00181221,0.000333237713283,-0.00039,0.000723237713283
25.38,0.00128759,0.000236768115862,-0.000372,0.000608768115862
25.41,0.000763515,0.000140398735609,-0.000354,0.000494398735609
25.44,0.000240298,4.41871284379545E-05,-0.000336,0.000380187128438
25.47,-0.000281766,-5.18124596602914E-05,-0.000318,0.00026618754034
25.5,-0.000802379,-0.000147545231042,-0.0003,0.000152454768958
25.53,-0.00132124,-0.000242955836409,-0.000282,3.90441635911948E-05
25.56,-0.00183806,-0.000337991133079,-0.000263,-7.49911330792047E-05
25.59,-0.00235254,-0.000432596139524,-0.000245,-0.000187596139524
25.62,-0.00286438,-0.000526715690331,-0.000226,-0.000300715690331
25.65,-0.0033733,-0.000620298297779,-0.000208,-0.000412298297779
25.68,-0.00387902,-0.00071329247415,-0.000189,-0.00052429247415
25.71,-0.00438123,-0.000805641215184,-0.000171,-0.000634641215184
25.74,-0.00487966,-0.000897294872007,-0.000152,-0.000745294872007
25.77,-0.00537403,-0.000988201956901,-0.000133,-0.000855201956901
25.8,-0.00586406,-0.001078310982147,-0.000115,-0.000963310982147
25.83,-0.00634948,-0.001167572298872,-9.6E-05,-0.001071572298872
25.86,-0.00683,-0.001255932580509,-7.8E-05,-0.001177932580509
25.89,-0.00730537,-0.001343345855882,-5.9E-05,-0.001284345855882
25.92,-0.00777531,-0.001429760637271,-4.1E-05,-0.001388760637271
25.95,-0.00823956,-0.00151512911465,-2.2E-05,-0.00149312911465
25.98,-0.00869787,-0.001599405316843,-4E-06,-0.001595405316843
26.01,-0.00914998,-0.001682541433823,1.4E-05,-0.001696541433823
26.04,-0.00959563,-0.001764489655566,3.2E-05,-0.001796489655566
26.07,-0.0100346,-0.001845209527435,5E-05,-0.001895209527435
26.1,-0.0104666,-0.001924647722864,6.8E-05,-0.001992647722864
26.13,-0.0108914,-0.002002761948369,8.5E-05,-0.002087761948369
26.16,-0.0113088,-0.002079515427008,0.000102,-0.002181515427008
26.19,-0.0117186,-0.002154871381838,0.00012,-0.002274871381838
26.22,-0.0121205,-0.002228774647447,0.000137,-0.002365774647447
26.25,-0.0125143,-0.002301188446891,0.000153,-0.002454188446891
26.28,-0.0128998,-0.002372076003229,0.00017,-0.002542076003229
26.31,-0.0132768,-0.002441400539518,0.000186,-0.002627400539518
26.34,-0.0136451,-0.002509125278815,0.000202,-0.002711125278815
26.37,-0.0140044,-0.002575195055708,0.000218,-0.002793195055708


==> data/standing_wave/cdi_const_eps/cdi_const_eps_csf_32.dat <==
0,0.0613225,0.01,0.01,0.01
0.03,0.0613023,0.009996705939908,0.009996,7.0593990786523E-07
0.06,0.0612418,0.00998684006686,0.009983,3.84006685963736E-06
0.09,0.0611413,0.00997045130254,0.009961,9.45130253985141E-06
0.12,0.061001,0.009947572261405,0.009932,1.55722614048701E-05
0.15,0.0608211,0.009918235557911,0.009894,2.42355579110447E-05
0.18,0.060602,0.009882506420971,0.009849,3.35064209710956E-05
0.21,0.0603439,0.009840417465041,0.009796,4.44174650413819E-05
0.24,0.0600473,0.009792050226263,0.009735,5.70502262627927E-05
0.27,0.0597125,0.00973745362632,0.009666,7.14536263198666E-05
0.3,0.0593398,0.009676676586897,0.009591,8.56765868971435E-05
0.33,0.0589297,0.009609800644136,0.009508,0.000101800644136
0.36,0.0584827,0.009536907334176,0.009417,0.000119907334176
0.39,0.0579993,0.009458078193159,0.00932,0.000138078193159
0.42,0.0574798,0.00937336214277,0.009216,0.00015736214277
0.45,0.0569248,0.009282857026377,0.009105,0.000177857026377
0.48,0.056335,0.009186676994578,0.008988,0.000198676994578
0.51,0.0557107,0.009084870969057,0.008865,0.000219870969057
0.54,0.0550526,0.008977553100412,0.008735,0.000242553100412
0.57,0.0543613,0.008864821232011,0.008598,0.000266821232011
0.6,0.0536374,0.008746773207224,0.008456,0.000290773207224
0.63,0.0528815,0.00862350686942,0.008309,0.00031450686942
0.66,0.0520943,0.008495136369196,0.008155,0.000340136369196
0.69,0.0512764,0.008361759549921,0.007996,0.000365759549921
0.72,0.0504285,0.008223490562192,0.007832,0.000391490562192
0.75,0.0495513,0.008080443556606,0.007663,0.000417443556606
0.78,0.0486454,0.007932716376534,0.007488,0.000444716376534
0.81,0.0477116,0.007780439479799,0.007309,0.000471439479799
0.84,0.0467507,0.007623743324228,0.007125,0.000498743324228
0.87,0.0457633,0.00746272575319,0.006937,0.00052572575319
0.9,0.0447502,0.00729751722451,0.006744,0.00055351722451
0.93,0.0437121,0.007128231888785,0.006548,0.000580231888785
0.96,0.0426499,0.006955016511069,0.006347,0.000608016511069
0.99,0.0415642,0.00677796893473,0.006143,0.00063496893473
1.02,0.0404558,0.006597219617596,0.005935,0.000662219617596
1.05,0.0393256,0.006412915324718,0.005724,0.000688915324718
1.08,0.0381743,0.006225170206694,0.005509,0.000716170206694
1.11,0.0370027,0.00603411472135,0.005292,0.00074211472135
1.14,0.0358116,0.005839879326511,0.005072,0.000767879326511
1.17,0.0346018,0.005642594480003,0.004849,0.000793594480003
1.2,0.0333741,0.005442390639651,0.004623,0.000819390639651
1.23,0.0321293,0.00523939826328,0.004396,0.00084339826328
1.26,0.0308682,0.005033747808716,0.004166,0.000867747808716
1.29,0.0295917,0.004825586041013,0.003935,0.000890586041013
1.32,0.0283006,0.004615043417995,0.003702,0.000913043417995
1.35,0.0269956,0.004402234090261,0.003467,0.000935234090261
1.38,0.0256777,0.004187321130091,0.003232,0.000955321130091
1.41,0.0243475,0.003970402380855,0.002995,0.000975402380855
1.44,0.023006,0.003751640914836,0.002757,0.000994640914836
1.47,0.021654,0.003531167189857,0.002518,0.001013167189857
1.5,0.0202922,0.003309095356517,0.002279,0.001030095356517
1.53,0.0189216,0.003085588487097,0.002039,0.001046588487097
1.56,0.0175429,0.002860760732195,0.0018,0.001060760732195
1.59,0.0161569,0.002634742549635,0.00156,0.001074742549635
1.62,0.0147646,0.0024076970117,0.001321,0.0010866970117
1.65,0.0133666,0.00217972196176,0.001082,0.00109772196176
1.68,0.0119639,0.001950980472094,0.000843,0.001107980472094
1.71,0.0105573,0.00172160300053,0.000606,0.00111560300053
1.74,0.00914746,0.001491697174773,0.000369,0.001122697174773
1.77,0.00773536,0.001261422805659,0.000133,0.001128422805659
1.8,0.00632179,0.00103090872029,-0.000101,0.00113190872029
1.83,0.00490754,0.00080028374577,-0.000334,0.00113428374577
1.86,0.00349345,0.000569684862815,-0.000566,0.001135684862815
1.89,0.00208032,0.000339242529251,-0.000795,0.001134242529251
1.92,0.000668972,0.000109090790493,-0.001023,0.001132090790493
1.95,-0.00073978,-0.000120637612622,-0.001249,0.001128362387378
1.98,-0.00214513,-0.000349811243834,-0.001472,0.001122188756166
2.01,-0.00354626,-0.000578296710017,-0.001693,0.001114703289983
2.04,-0.00494238,-0.000805965184068,-0.001911,0.001105034815932
2.07,-0.00633267,-0.001032682946716,-0.002127,0.001094317053284
2.1,-0.00771635,-0.001258322801582,-0.00234,0.001081677198418
2.13,-0.0090926,-0.001482751029394,-0.002549,0.001066248970606
2.16,-0.0104606,-0.001705833910881,-0.002756,0.001050166089119
2.19,-0.0118197,-0.00192746544906,-0.002959,0.00103153455094
2.22,-0.0131689,-0.00214748257165,-0.003159,0.00101151742835
2.25,-0.0145076,-0.002365787435281,-0.003356,0.000990212564719
2.28,-0.0158349,-0.002582233274899,-0.003548,0.000965766725101
2.31,-0.01715,-0.00279668963268,-0.003737,0.00094031036732
2.34,-0.0184523,-0.003009058665253,-0.003922,0.000912941334747
2.37,-0.0197409,-0.003219193607567,-0.004103,0.000883806392433
2.4,-0.0210151,-0.003426980309022,-0.00428,0.000853019690978
2.43,-0.0222742,-0.003632304619022,-0.004453,0.000820695380978
2.46,-0.0235173,-0.003835019772514,-0.004621,0.000785980227486
2.49,-0.0247438,-0.004035027926128,-0.004785,0.000749972073872
2.52,-0.0259529,-0.004232198622039,-0.004944,0.000711801377961
2.55,-0.0271438,-0.004426401402422,-0.005098,0.000671598597578
2.58,-0.028316,-0.004617554731135,-0.005248,0.000630445268865
2.61,-0.0294687,-0.004805528150353,-0.005393,0.000587471849647
2.64,-0.0306012,-0.004990207509479,-0.005533,0.000542792490521
2.67,-0.0317127,-0.005171462350687,-0.005668,0.000496537649313
2.7,-0.0328027,-0.005349211137837,-0.005799,0.000449788862163
2.73,-0.0338705,-0.005523339720331,-0.005924,0.000400660279669
2.76,-0.0349154,-0.005693733947572,-0.006043,0.000349266052428
2.79,-0.0359369,-0.00586031228342,-0.006158,0.00029768771658
2.82,-0.0369341,-0.00602292796282,-0.006267,0.00024407203718
2.85,-0.0379067,-0.006181532064087,-0.006371,0.000189467935913
2.88,-0.0388539,-0.006335994129398,-0.00647,0.000134005870602
2.91,-0.0397752,-0.00648623262261,-0.006563,7.67673773900274E-05
2.94,-0.0406701,-0.006632166007583,-0.006651,1.88339924171383E-05
2.97,-0.0415379,-0.006773680133719,-0.006733,-4.06801337192713E-05
3,-0.0423782,-0.006910709772106,-0.006809,-0.000101709772106
3.03,-0.0431904,-0.007043157079375,-0.006881,-0.000162157079375
3.06,-0.0439741,-0.007170956826613,-0.006946,-0.000224956826613
3.09,-0.0447287,-0.007294011170451,-0.007006,-0.000288011170451
3.12,-0.0454539,-0.007412271189205,-0.007061,-0.000351271189205
3.15,-0.0461491,-0.007525639039504,-0.007109,-0.000416639039504
3.18,-0.0468139,-0.007634049492438,-0.007153,-0.000481049492438
3.21,-0.047448,-0.00773745362632,-0.00719,-0.00054745362632
3.24,-0.048051,-0.007835786212239,-0.007222,-0.000613786212239
3.27,-0.0486226,-0.007928998328509,-0.007249,-0.000679998328509
3.3,-0.0491624,-0.008017024746219,-0.00727,-0.000747024746219
3.33,-0.04967,-0.008099800236455,-0.007285,-0.000814800236455
3.36,-0.0501454,-0.008177324799217,-0.007295,-0.000882324799217
3.39,-0.0505881,-0.008249516898365,-0.007299,-0.000950516898365
3.42,-0.0509979,-0.008316343919442,-0.007298,-0.001018343919442
3.45,-0.0513747,-0.00837778955522,-0.007292,-0.00108578955522
3.48,-0.0517182,-0.008433804884015,-0.00728,-0.001153804884015
3.51,-0.0520284,-0.008484389905826,-0.007263,-0.001221389905826
3.54,-0.0523049,-0.00852947939174,-0.00724,-0.00128947939174
3.57,-0.0525478,-0.008569089648987,-0.007212,-0.001357089648987
3.6,-0.052757,-0.008603204370337,-0.007179,-0.001424204370337
3.63,-0.0529323,-0.008631790941335,-0.007141,-0.001490790941335
3.66,-0.0530738,-0.008654865669208,-0.007098,-0.001556865669208
3.69,-0.0531814,-0.008672412246728,-0.00705,-0.001622412246728
3.72,-0.0532553,-0.008684463288353,-0.006996,-0.001688463288353
3.75,-0.0532959,-0.008691084022993,-0.006938,-0.001753084022993
3.78,-0.0533032,-0.00869227445065,-0.006875,-0.00181727445065
3.81,-0.0532772,-0.008688034571324,-0.006808,-0.001880034571324
3.84,-0.0532182,-0.008678413306698,-0.006736,-0.001942413306698
3.87,-0.0531261,-0.008663394349545,-0.006659,-0.002004394349545
3.9,-0.0530012,-0.00864302662155,-0.006578,-0.00206502662155
3.93,-0.0528436,-0.00861732642994,-0.006492,-0.00212532642994
3.96,-0.0526534,-0.008586310081944,-0.006402,-0.002184310081944
3.99,-0.052431,-0.008550042806474,-0.006308,-0.002242042806474
4.02,-0.0521765,-0.008508540910759,-0.006209,-0.002299540910759
4.05,-0.0518901,-0.008461837009254,-0.006107,-0.002354837009254
4.08,-0.0515722,-0.008409996330874,-0.006001,-0.002408996330874
4.11,-0.051223,-0.008353051490073,-0.005891,-0.002462051490073
4.14,-0.0508428,-0.008291051408537,-0.005777,-0.002514051408537
4.17,-0.050432,-0.008224061315178,-0.00566,-0.002564061315178
4.2,-0.0499909,-0.008152130131681,-0.005539,-0.002613130131681
4.23,-0.0495198,-0.00807530677973,-0.005415,-0.00266030677973
4.26,-0.0490192,-0.007993672795467,-0.005288,-0.002705672795467
4.29,-0.0484895,-0.007907293407803,-0.005158,-0.002749293407803
4.32,-0.047931,-0.007816217538424,-0.005024,-0.002792217538424
4.35,-0.0473443,-0.007720543030698,-0.004888,-0.002832543030698
4.38,-0.04673,-0.007620367727995,-0.004749,-0.002871367727995
4.41,-0.0460885,-0.007515756859228,-0.004607,-0.002908756859228
4.44,-0.0454204,-0.007406808267765,-0.004462,-0.002944808267765
4.47,-0.044726,-0.00729357087529,-0.004316,-0.00297757087529
4.5,-0.0440059,-0.007176142525174,-0.004167,-0.003009142525174
4.53,-0.0432607,-0.007054621060785,-0.004016,-0.003038621060785
4.56,-0.0424908,-0.006929071711036,-0.003862,-0.003067071711036
4.59,-0.0416969,-0.006799608626524,-0.003707,-0.003092608626524
4.62,-0.0408794,-0.006666297036161,-0.00355,-0.003116297036161
4.65,-0.0400389,-0.006529234783318,-0.003392,-0.003137234783318
4.68,-0.0391761,-0.00638853601859,-0.003232,-0.00315653601859
4.71,-0.0382914,-0.006244265970892,-0.003071,-0.003173265970892
4.74,-0.0373856,-0.006096555098047,-0.002908,-0.003188555098047
4.77,-0.0364592,-0.005945484936198,-0.002744,-0.003201484936198
4.8,-0.0355129,-0.005791169635941,-0.002579,-0.003212169635941
4.83,-0.0345472,-0.005633690733418,-0.002414,-0.003219690733418
4.86,-0.0335629,-0.005473178686453,-0.002247,-0.003226178686453
4.89,-0.0325606,-0.005309731338416,-0.00208,-0.003229731338416
4.92,-0.0315408,-0.005143430225447,-0.001913,-0.003230430225447
4.95,-0.0305044,-0.004974422112601,-0.001745,-0.003229422112601
4.98,-0.0294519,-0.004802788536019,-0.001577,-0.003225788536019
5.01,-0.0283841,-0.004628659953524,-0.001409,-0.003219659953524
5.04,-0.0273016,-0.004452134208488,-0.001241,-0.003211134208488
5.07,-0.0262051,-0.004273325451506,-0.001073,-0.003200325451506
5.1,-0.0250953,-0.004092347833177,-0.000906,-0.003186347833177
5.13,-0.0239728,-0.003909299196869,-0.000738,-0.003171299196869
5.16,-0.0228385,-0.003724326307636,-0.000572,-0.003152326307636
5.19,-0.021693,-0.003537527008847,-0.000406,-0.003131527008847
5.22,-0.0205369,-0.003348999143871,-0.000241,-0.003107999143871
5.25,-0.0193711,-0.003158889477761,-7.6E-05,-0.003082889477761
5.28,-0.0181962,-0.002967295853887,8.7E-05,-0.003054295853887
5.31,-0.0170129,-0.002774332422846,0.000249,-0.003023332422846
5.34,-0.015822,-0.002580129642464,0.00041,-0.002990129642464
5.37,-0.0146241,-0.002384785356109,0.00057,-0.002954785356109
5.4,-0.01342,-0.002188430021607,0.000728,-0.002916430021607
5.43,-0.0122104,-0.001991177789555,0.000885,-0.002876177789555
5.46,-0.0109961,-0.001793159117779,0.001039,-0.002832159117779
5.49,-0.00977764,-0.00159446206531,0.001193,-0.00278746206531
5.52,-0.00855587,-0.001395225243589,0.001344,-0.002739225243589
5.55,-0.00733147,-0.001195559541767,0.001493,-0.002688559541767
5.58,-0.00610516,-0.000995582371886,0.00164,-0.002635582371886
5.61,-0.00487765,-0.000795409515268,0.001785,-0.002580409515268
5.64,-0.00364966,-0.000595158383954,0.001928,-0.002523158383954
5.67,-0.0024219,-0.000394944759265,0.002068,-0.002462944759265
5.7,-0.00119509,-0.000194886053243,0.002206,-0.002400886053243
5.73,3.00845E-05,4.90594806147825E-06,0.002341,-0.002336094051939
5.76,0.0012529,0.000204313261853,0.002473,-0.002268686738147
5.79,0.00247266,0.000403222308288,0.002603,-0.002199777691712
5.82,0.00368866,0.000601518202943,0.00273,-0.002128481797057
5.85,0.00490022,0.000799090056668,0.002854,-0.002054909943332
5.88,0.00610662,0.000995820457418,0.002976,-0.001980179542582
5.91,0.00730719,0.001191600146765,0.003094,-0.001902399853235
5.94,0.00850123,0.001386314974112,0.003209,-0.001822685025888
5.97,0.00968807,0.001579855681031,0.003321,-0.001741144318969
6,0.010867,0.0017721064862,0.00343,-0.0016578935138
6.03,0.0120374,0.001962966284806,0.003535,-0.001572033715194
6.06,0.0131986,0.002152325818419,0.003637,-0.001484674181581
6.09,0.0143499,0.002340070936443,0.003736,-0.001395929063557
6.12,0.0154907,0.002526103795507,0.003831,-0.001304896204493
6.15,0.0166202,0.002710293937788,0.003923,-0.001212706062212
6.18,0.0177379,0.002892559827143,0.004011,-0.001118440172857
6.21,0.0188432,0.003072803620205,0.004095,-0.001022196379795
6.24,0.0199353,0.003250894859146,0.004176,-0.000925105140854
6.27,0.0210136,0.003426735700599,0.004253,-0.000826264299401
6.3,0.0220776,0.003600244608423,0.004327,-0.000726755391577
6.33,0.0231267,0.003771323739247,0.004397,-0.000625676260753
6.36,0.0241601,0.003939842635248,0.004463,-0.000523157364752
6.39,0.0251774,0.004105736067512,0.004525,-0.000419263932488
6.42,0.0261779,0.004268889885442,0.004583,-0.000314110114558
6.45,0.027161,0.004429206245668,0.004638,-0.000208793754332
6.48,0.0281262,0.004586603612051,0.004689,-0.000102396387949
6.51,0.029073,0.004741000448449,0.004736,5.00044844877531E-06
6.54,0.0300007,0.004892282604264,0.004779,0.000113282604264
6.57,0.0309088,0.005040368543357,0.004818,0.000222368543357
6.6,0.0317968,0.005185176729585,0.004853,0.000332176729585
6.63,0.0326642,0.005326625626809,0.004884,0.000442625626809
6.66,0.0335105,0.005464633698887,0.004912,0.000552633698887
6.69,0.0343351,0.00559910310245,0.004935,0.00066410310245
6.72,0.0351376,0.005729968608586,0.004955,0.000774968608586
6.75,0.0359175,0.005857148681153,0.004971,0.000886148681153
6.78,0.0366743,0.005980561784011,0.004982,0.000998561784011
6.81,0.0374076,0.006100142688247,0.004991,0.001109142688247
6.84,0.038117,0.006215826164948,0.004995,0.001220826164948
6.87,0.0388021,0.006327546985201,0.004995,0.001332546985201
6.9,0.0394624,0.006435223612866,0.004992,0.001443223612866
6.93,0.0400975,0.006538790819031,0.004985,0.001553790819031
6.96,0.0407071,0.006638199682009,0.004974,0.001664199682009
6.99,0.0412909,0.006733401280117,0.00496,0.001773401280117
7.02,0.0418484,0.006824314077215,0.004942,0.001882314077215
7.05,0.0423794,0.006910905458845,0.00492,0.001990905458845
7.08,0.0428835,0.006993110196094,0.004895,0.002098110196094
7.11,0.0433606,0.007070911981736,0.004866,0.002204911981736
7.14,0.0438102,0.007144229279628,0.004833,0.002311229279628
7.17,0.0442321,0.007213029475315,0.004798,0.002415029475315
7.2,0.0446262,0.007277296261568,0.004758,0.002519296261568
7.23,0.0449922,0.007336980716703,0.004716,0.002620980716703
7.26,0.0453298,0.007392033919035,0.00467,0.002722033919035
7.29,0.045639,0.007442455868564,0.004621,0.002821455868564
7.32,0.0459196,0.007488213950834,0.004569,0.002919213950834
7.35,0.0461713,0.00752925924416,0.004513,0.00301625924416
7.38,0.0463943,0.007565624362999,0.004455,0.003110624362999
7.41,0.0465882,0.007597244078438,0.004393,0.003204244078438
7.44,0.0467531,0.007624134697705,0.004329,0.003295134697705
7.47,0.0468889,0.007646279913572,0.004262,0.003384279913572
7.5,0.0469955,0.00766366341881,0.004192,0.00347166341881
7.53,0.047073,0.007676301520649,0.004119,0.003557301520649
7.56,0.0471214,0.007684194219088,0.004044,0.003640194219088
7.59,0.0471407,0.007687341514126,0.003966,0.003721341514126
7.62,0.0471309,0.007685743405765,0.003885,0.003800743405765
7.65,0.0470922,0.007679432508459,0.003803,0.003876432508459
7.68,0.0470246,0.00766840882221,0.003717,0.00395140882221
7.71,0.0469283,0.007652704961474,0.00363,0.004022704961474
7.74,0.0468034,0.007632337233479,0.00354,0.004092337233479
7.77,0.0466501,0.007607338252681,0.003448,0.004159338252681
7.8,0.0464685,0.007577724326308,0.003355,0.004222724326308
7.83,0.0462589,0.007543544376045,0.003259,0.004284544376045
7.86,0.0460214,0.00750481470912,0.003161,0.00434381470912
7.89,0.0457562,0.007461567939989,0.003062,0.004399567939989
7.92,0.0454638,0.007413885604794,0.002961,0.004452885604794
7.95,0.0451442,0.007361767703535,0.002858,0.004503767703535
7.98,0.0447978,0.007305279465123,0.002754,0.004551279465123
8.01,0.044425,0.007244486118472,0.002648,0.004596486118472
8.04,0.044026,0.007179420278038,0.002541,0.004638420278038
8.07,0.0436011,0.007110130865506,0.002433,0.004677130865506
8.1,0.0431508,0.007036699417017,0.002324,0.004712699417017
8.13,0.0426755,0.006959191161482,0.002213,0.004746191161482
8.16,0.0421754,0.00687763871336,0.002102,0.00477563871336
8.19,0.041651,0.00679212360879,0.00199,0.00480212360879
8.22,0.0411027,0.006702711076685,0.001877,0.004825711076685
8.25,0.0405309,0.006609466345958,0.001763,0.004846466345958
8.28,0.0399361,0.00651247095275,0.001648,0.00486447095275
8.31,0.0393187,0.006411790125973,0.001533,0.004878790125973
8.34,0.0386792,0.006307505401769,0.001418,0.004889505401769
8.37,0.038018,0.006199682009051,0.001302,0.004897682009051
8.4,0.0373357,0.006088417791186,0.001186,0.004902417791186
8.43,0.0366327,0.005973777977088,0.00107,0.004903777977088
8.46,0.0359096,0.005855860410127,0.000954,0.004901860410127
8.49,0.0351668,0.005734730319214,0.000838,0.004896730319214
8.52,0.0344049,0.005610485547719,0.000722,0.004888485547719
8.55,0.0336244,0.005483207631783,0.000606,0.004877207631783
8.58,0.0328259,0.005352994414774,0.00049,0.004862994414774
8.61,0.0320098,0.005219911125606,0.000375,0.004844911125606
8.64,0.0311769,0.005084088222104,0.00026,0.004824088222104
8.67,0.0303275,0.004945574625953,0.000146,0.004799574625953
8.7,0.0294624,0.004804500794977,3.2E-05,0.004772500794977
8.73,0.028582,0.00466093195809,-8.1E-05,0.00474193195809
8.76,0.027687,0.004514982265889,-0.000193,0.004707982265889
8.79,0.0267779,0.004366733254515,-0.000305,0.004671733254515
8.82,0.0258553,0.004216282767337,-0.000415,0.004631282767337
8.85,0.0249199,0.004063744954951,-0.000525,0.004588744954951
8.88,0.0239721,0.003909185046272,-0.000633,0.004542185046272
8.91,0.0230127,0.003752733499123,-0.000741,0.004493733499123
8.94,0.0220423,0.003594488156876,-0.000847,0.004441488156876
8.97,0.0210614,0.003434530555669,-0.000952,0.004386530555669
9,0.0200706,0.003272958538872,-0.001055,0.004327958538872
9.03,0.0190706,0.003109886257083,-0.001157,0.004266886257083
9.06,0.018062,0.002945411553671,-0.001257,0.004202411553671
9.09,0.0170454,0.002779632272005,-0.001356,0.004135632272005
9.12,0.0160215,0.002612662562681,-0.001453,0.004065662562681
9.15,0.0149908,0.002444583961841,-0.001549,0.003993583961841
9.18,0.0139539,0.002275494312854,-0.001643,0.003918494312854
9.21,0.0129116,0.002105524073546,-0.001735,0.003840524073546
9.24,0.0118644,0.001934754780056,-0.001825,0.003759754780056
9.27,0.010813,0.001763300582983,-0.001913,0.003676300582983
9.3,0.00975795,0.001591251172082,-0.001999,0.003590251172082
9.33,0.00869991,0.001418714175058,-0.002083,0.003501714175058
9.36,0.00763951,0.001245792327449,-0.002165,0.003410792327449
9.39,0.00657738,0.001072588364793,-0.002245,0.003317588364793
9.42,0.00551413,0.000899201761181,-0.002323,0.003222201761181
9.45,0.00445041,0.000725738513596,-0.002398,0.003123738513596
9.48,0.00338682,0.000552296465408,-0.002472,0.003024296465408
9.51,0.00232399,0.000378978352155,-0.002542,0.002920978352155
9.54,0.00126254,0.00020588527865,-0.002611,0.00281688527865
9.57,0.000203091,3.31185127807901E-05,-0.002677,0.002710118512781
9.6,-0.000853738,-0.00013922100371,-0.002741,0.00260177899629
9.63,-0.00190733,-0.000311032655224,-0.002802,0.002490967344776
9.66,-0.00295708,-0.000482217783032,-0.002861,0.002378782216968
9.69,-0.00400238,-0.000652677239186,-0.002917,0.002264322760814
9.72,-0.00504261,-0.000822309918872,-0.002971,0.002148690081128
9.75,-0.00607717,-0.000991017978719,-0.003022,0.002030982021281
9.78,-0.00710547,-0.001158705206083,-0.003071,0.001912294793917
9.81,-0.00812691,-0.001325273757593,-0.003117,0.001791726242407
9.84,-0.00914089,-0.001490625789881,-0.00316,0.001669374210119
9.87,-0.0101468,-0.001654661828856,-0.003201,0.001546338171144
9.9,-0.0111441,-0.001817293815484,-0.003239,0.001421706184516
9.93,-0.0121322,-0.001978425537119,-0.003274,0.001295574462881
9.96,-0.0131105,-0.002137959150393,-0.003307,0.001169040849607
9.99,-0.0140785,-0.002295813119165,-0.003337,0.001041186880835
10.02,-0.0150356,-0.002451889600065,-0.003364,0.000912110399935
10.05,-0.0159812,-0.002606090749725,-0.003389,0.000782909250275
10.08,-0.0169147,-0.002758318724775,-0.003411,0.000652681275225
10.11,-0.0178357,-0.002908508296302,-0.00343,0.000521491703698
10.14,-0.0187436,-0.003056561620938,-0.003446,0.000389438379062
10.17,-0.0196379,-0.003202397162542,-0.00346,0.000257602837458
10.2,-0.020518,-0.003345917077745,-0.003471,0.000125082922255
10.23,-0.0213835,-0.003487056137633,-0.00348,-7.0561376330062E-06
10.26,-0.0222338,-0.003625716498838,-0.003486,-0.000139716498838
10.29,-0.0230684,-0.003761816625219,-0.003489,-0.000272816625219
10.32,-0.0238869,-0.003895291287863,-0.00349,-0.000405291287863
10.35,-0.0246887,-0.004026042643402,-0.003487,-0.000539042643402
10.38,-0.0254735,-0.00415402177015,-0.003483,-0.00067102177015
10.41,-0.0262407,-0.004279130824738,-0.003476,-0.000803130824738
10.44,-0.0269899,-0.004401304578254,-0.003466,-0.000935304578254
10.47,-0.0277206,-0.004520461494557,-0.003453,-0.001067461494557
10.5,-0.0284325,-0.004636552651963,-0.003439,-0.001197552651963
10.53,-0.0291252,-0.004749512821558,-0.003421,-0.001328512821558
10.56,-0.0297981,-0.004859244159974,-0.003401,-0.001458244159974
10.59,-0.030451,-0.004965714052754,-0.003379,-0.001586714052754
10.62,-0.0310834,-0.005068840963757,-0.003355,-0.001713840963757
10.65,-0.031695,-0.005168575971299,-0.003328,-0.001840575971299
10.68,-0.0322855,-0.005264870153696,-0.003298,-0.001966870153696
10.71,-0.0328545,-0.005357658282034,-0.003267,-0.002090658282034
10.74,-0.0334017,-0.005446891434628,-0.003233,-0.002213891434628
10.77,-0.0339267,-0.005532504382568,-0.003197,-0.002335504382568
10.8,-0.0344293,-0.005614464511395,-0.003159,-0.002455464511395
10.83,-0.0349093,-0.005692739206653,-0.003118,-0.002574739206653
10.86,-0.0353662,-0.005767246932203,-0.003076,-0.002691246932203
10.89,-0.0358,-0.005837987688043,-0.003031,-0.002806987688043
10.92,-0.0362103,-0.005904896245261,-0.002985,-0.002919896245261
10.95,-0.0365969,-0.0059679399894,-0.002936,-0.0030319399894
10.98,-0.0369597,-0.006027102613233,-0.002886,-0.003141102613233
11.01,-0.0372984,-0.006082335195075,-0.002834,-0.003248335195075
11.04,-0.037613,-0.006133637734926,-0.00278,-0.003353637734926
11.07,-0.0379031,-0.006180945003873,-0.002724,-0.003456945003873
11.1,-0.0381688,-0.006224273309144,-0.002667,-0.003557273309144
11.13,-0.0384099,-0.006263590036284,-0.002608,-0.003655590036284
11.16,-0.0386262,-0.006298862570835,-0.002548,-0.003750862570835
11.19,-0.0388177,-0.006330090912797,-0.002485,-0.003845090912797
11.22,-0.0389844,-0.006357275062171,-0.002422,-0.003935275062171
11.25,-0.0391262,-0.006380398711729,-0.002357,-0.004023398711729
11.28,-0.039243,-0.006399445554242,-0.002291,-0.004108445554242
11.31,-0.0393348,-0.00641441558971,-0.002223,-0.00419141558971
11.34,-0.0394017,-0.006425325125362,-0.002154,-0.004271325125362
11.37,-0.0394438,-0.006432190468425,-0.002084,-0.004348190468425
11.4,-0.0394611,-0.0064350116189,-0.002013,-0.0044220116189
11.43,-0.0394537,-0.006433804884015,-0.001941,-0.004492804884015
11.46,-0.0394218,-0.006428602878226,-0.001867,-0.004561602878226
11.49,-0.0393652,-0.006419372987077,-0.001793,-0.004626372987077
11.52,-0.0392843,-0.00640618043948,-0.001718,-0.00468818043948
11.55,-0.039179,-0.006389008928207,-0.001642,-0.004747008928207
11.58,-0.0390496,-0.006367907374944,-0.001566,-0.004801907374944
11.61,-0.0388961,-0.006342875779689,-0.001489,-0.004853875779689
11.64,-0.0387187,-0.0063139467569,-0.001411,-0.0049029467569
11.67,-0.0385175,-0.006281136613804,-0.001332,-0.004949136613804
11.7,-0.0382929,-0.006244510579314,-0.001253,-0.004991510579314
11.73,-0.0380449,-0.006204068653431,-0.001174,-0.005030068653431
11.76,-0.0377739,-0.006159876065066,-0.001094,-0.005065876065066
11.79,-0.0374799,-0.00611193281422,-0.001014,-0.00509793281422
11.82,-0.0371634,-0.006060320437034,-0.000934,-0.005126320437034
11.85,-0.0368245,-0.006005055240735,-0.000853,-0.005152055240735
11.88,-0.0364635,-0.00594618614701,-0.000773,-0.00517318614701
11.91,-0.0360807,-0.005883762077541,-0.000692,-0.005191762077541
11.94,-0.0356766,-0.00581786456847,-0.000611,-0.00520686456847
11.97,-0.0352513,-0.005748509927025,-0.000531,-0.005217509927025
12,-0.0348052,-0.005675763382119,-0.00045,-0.005225763382119
12.03,-0.0343387,-0.005599690162665,-0.00037,-0.005229690162665
12.06,-0.033852,-0.005520322883118,-0.00029,-0.005230322883118
12.09,-0.0333456,-0.00543774307962,-0.00021,-0.00522774307962
12.12,-0.0328198,-0.005351999673855,-0.00013,-0.005221999673855
12.15,-0.032275,-0.005263157894737,-5.1E-05,-0.005212157894737
12.18,-0.0317115,-0.005171266663949,2.7E-05,-0.005198266663949
12.21,-0.0311299,-0.00507642382486,0.000105,-0.00518142382486
12.24,-0.0305304,-0.004978661991928,0.000183,-0.005161661991928
12.27,-0.0299135,-0.004878062701292,0.00026,-0.005138062701292
12.3,-0.0292796,-0.004774691181866,0.000336,-0.005110691181866
12.33,-0.0286292,-0.004668628969791,0.000411,-0.005079628969791
12.36,-0.0279628,-0.004559957601207,0.000486,-0.005045957601207
12.39,-0.0272806,-0.00444870969057,0.00056,-0.00500870969057
12.42,-0.0265833,-0.004334999388479,0.000632,-0.004966999388479
12.45,-0.0258713,-0.004218891923845,0.000704,-0.004922891923845
12.48,-0.025145,-0.004100452525582,0.000775,-0.004875452525582
12.51,-0.024405,-0.003979779037058,0.000845,-0.004824779037058
12.54,-0.0236517,-0.003856936687187,0.000914,-0.004770936687187
12.57,-0.0228856,-0.003732007012108,0.000982,-0.004714007012108
12.6,-0.0221072,-0.003605071547964,0.001048,-0.004653071547964
12.63,-0.021317,-0.003476211830894,0.001114,-0.004590211830894
12.66,-0.0205155,-0.00334550939704,0.001178,-0.00452350939704
12.69,-0.0197033,-0.003213062089771,0.00124,-0.004453062089771
12.72,-0.0188809,-0.003078951445228,0.001302,-0.004380951445228
12.75,-0.0180487,-0.002943242692323,0.001362,-0.004305242692323
12.78,-0.0172073,-0.002806033674426,0.001421,-0.004227033674426
12.81,-0.0163573,-0.002667422234906,0.001478,-0.004145422234906
12.84,-0.0154991,-0.002527473602674,0.001533,-0.004060473602674
12.87,-0.0146333,-0.002386285621102,0.001588,-0.003974285621102
12.9,-0.0137605,-0.002243956133556,0.00164,-0.003883956133556
12.93,-0.0128811,-0.002100550368951,0.001691,-0.003791550368951
12.96,-0.0119958,-0.001956182477883,0.001741,-0.003697182477883
12.99,-0.011105,-0.001810917689266,0.001789,-0.003599917689266
13.02,-0.0102094,-0.001664870153696,0.001835,-0.003499870153696
13.05,-0.00930934,-0.001518095315749,0.001879,-0.003397095315749
13.08,-0.00840552,-0.001370707326022,0.001922,-0.003292707326022
13.11,-0.00749845,-0.00122278935138,0.001963,-0.00318578935138
13.14,-0.00658868,-0.001074431081577,0.002003,-0.003077431081577
13.17,-0.00567675,-0.000925720575645,0.00204,-0.002965720575645
13.2,-0.0047632,-0.000776745892617,0.002076,-0.002852745892617
13.23,-0.0038486,-0.000627599983693,0.00211,-0.002737599983693
13.26,-0.00293348,-0.000478369277182,0.002143,-0.002621369277182
13.29,-0.00201838,-0.000329141832117,0.002173,-0.002502141832117
13.32,-0.00110386,-0.000180008968975,0.002201,-0.002381008968976
13.35,-0.000190447,-3.10566268498512E-05,0.002228,-0.00225905662685
13.38,0.000721312,0.000117625993722,0.002253,-0.002135374006278
13.41,0.00163088,0.000265951322924,0.002276,-0.002010048677076
13.44,0.00253772,0.000413831790941,0.002297,-0.001883168209059
13.47,0.0034413,0.00056118064332,0.002317,-0.00175581935668
13.5,0.0043411,0.000707913082474,0.002334,-0.001626086917526
13.53,0.00523657,0.000853939418647,0.00235,-0.001496060581353
13.56,0.00612721,0.0009991781157,0.002363,-0.0013638218843
13.59,0.00701249,0.001143542745322,0.002375,-0.001231457254678
13.62,0.00789189,0.001286948509927,0.002385,-0.001098051490073
13.65,0.0087649,0.001429312242652,0.002393,-0.000963687757348
13.68,0.00963102,0.001570552407355,0.002399,-0.000828447592645
13.71,0.0104897,0.001710579314281,0.002404,-0.000693420685719
13.74,0.0113406,0.001849337518855,0.002406,-0.000556662481145
13.77,0.012183,0.001986709609034,0.002407,-0.000420290390966
13.8,0.0130165,0.002122630355905,0.002406,-0.000283369644095
13.83,0.0138407,0.002257034530556,0.002403,-0.000145965469444
13.86,0.0146551,0.002389840596845,0.002398,-8.15940315544847E-06
13.89,0.0154591,0.002520950711403,0.002392,0.000128950711403
13.92,0.0162524,0.002650315952546,0.002384,0.000266315952546
13.95,0.0170344,0.002777838476905,0.002374,0.000403838476905
13.98,0.0178047,0.002903453055567,0.002362,0.000541453055567
14.01,0.0185629,0.003027094459619,0.002349,0.000678094459619
14.04,0.0193086,0.003148697460149,0.002334,0.000814697460149
14.07,0.0200412,0.003268164213788,0.002317,0.000951164213788
14.1,0.0207605,0.003385462106079,0.002298,0.001087462106079
14.13,0.0214658,0.003500476986424,0.002278,0.001222476986424
14.16,0.022157,0.003613192547597,0.002257,0.001356192547597
14.19,0.0228335,0.003723510946227,0.002234,0.001489510946227
14.22,0.023495,0.00383138326063,0.002209,0.00162238326063
14.25,0.0241411,0.003936744261894,0.002183,0.001753744261894
14.28,0.0247714,0.004039528721106,0.002155,0.001884528721106
14.31,0.0253856,0.00413968771658,0.002126,0.00201368771658
14.34,0.0259833,0.004237156019406,0.002095,0.002142156019406
14.37,0.0265642,0.004331884707897,0.002063,0.002268884707897
14.4,0.0271279,0.004423808553141,0.00203,0.002393808553141
14.43,0.0276741,0.004512878633454,0.001996,0.002516878633454
14.46,0.0282026,0.00459906233438,0.00196,0.00263906233438
14.49,0.0287129,0.004682278119777,0.001922,0.002760278119777
14.52,0.0292049,0.004762509682417,0.001884,0.002878509682417
14.55,0.0296783,0.004839708100616,0.001845,0.002994708100616
14.58,0.0301327,0.00491380814546,0.001804,0.00310980814546
14.61,0.030568,0.004984793509723,0.001762,0.003222793509723
14.64,0.0309838,0.005052598964491,0.001719,0.003333598964491
14.67,0.0313801,0.005117224509764,0.001675,0.003442224509764
14.7,0.0317564,0.005178588609401,0.001631,0.003547588609401
14.73,0.0321128,0.005236707570631,0.001585,0.003651707570631
14.76,0.0324489,0.00529151616454,0.001538,0.00375351616454
14.79,0.0327645,0.005342981776673,0.00149,0.003852981776673
14.82,0.0330596,0.005391104407028,0.001442,0.003949104407028
14.85,0.033334,0.005435851441151,0.001393,0.004042851441151
14.88,0.0335875,0.005477190264585,0.001343,0.004134190264585
14.91,0.0338201,0.005515120877329,0.001292,0.004223120877329
14.94,0.0340315,0.005549594357699,0.001241,0.004308594357699
14.97,0.0342217,0.005580610705695,0.001189,0.004391610705695
15,0.0343907,0.005608169921318,0.001137,0.004471169921318
15.03,0.0345383,0.00563223939011,0.001084,0.00454823939011
15.06,0.0346646,0.0056528354193,0.00103,0.0046228354193
15.09,0.0347694,0.005669925394431,0.000976,0.004693925394431
15.12,0.0348528,0.005683525622732,0.000922,0.004761525622732
15.15,0.0349148,0.005693636104203,0.000868,0.004825636104203
15.18,0.0349553,0.005700240531616,0.000813,0.004887240531616
15.21,0.0349744,0.005703355212198,0.000757,0.004946355212198
15.24,0.0349721,0.00570298014595,0.000702,0.00500098014595
15.27,0.0349485,0.005699131640099,0.000646,0.005053131640099
15.3,0.0349037,0.005691826001875,0.000591,0.005100826001875
15.33,0.0348377,0.005681063231277,0.000535,0.005146063231277
15.36,0.0347506,0.005666859635533,0.000479,0.005187859635533
15.39,0.0346425,0.005649231521872,0.000423,0.005226231521872
15.42,0.0345136,0.005628211504749,0.000367,0.005261211504749
15.45,0.034364,0.005603815891394,0.000311,0.005292815891394
15.48,0.0341938,0.005576060989033,0.000256,0.005320060989033
15.51,0.0340032,0.005544979412124,0.0002,0.005344979412124
15.54,0.0337924,0.005510603775123,0.000145,0.005365603775123
15.57,0.0335616,0.005472966692486,9E-05,0.005382966692486
15.6,0.0333109,0.005432084471442,3.5E-05,0.005397084471442
15.63,0.0330405,0.005387989726446,-2E-05,0.005407989726446
15.66,0.0327508,0.005340747686412,-7.4E-05,0.005414747686412
15.69,0.0324418,0.005290358351339,-0.000128,0.005418358351339
15.72,0.032114,0.005236903257369,-0.000181,0.005417903257369
15.75,0.0317675,0.005180398711729,-0.000234,0.005414398711729
15.78,0.0314026,0.005120893636104,-0.000286,0.005406893636104
15.81,0.0310196,0.005058436952179,-0.000338,0.005396436952179
15.84,0.0306188,0.004993077581638,-0.000389,0.005382077581638
15.87,0.0302005,0.004924864446166,-0.00044,0.005364864446166
15.9,0.0297649,0.004853830160219,-0.00049,0.005343830160219
15.93,0.0293125,0.004780056259937,-0.000539,0.005319056259937
15.96,0.0288435,0.004703575359778,-0.000587,0.005290575359778
15.99,0.0283583,0.004624452688654,-0.000635,0.005259452688654
16.02,0.0278572,0.00454273716825,-0.000682,0.00522473716825
16.05,0.0273406,0.004458494027478,-0.000728,0.005186494027478
16.08,0.0268089,0.004371788495251,-0.000774,0.005145788495251
16.11,0.0262624,0.004282669493253,-0.000818,0.005100669493253
16.14,0.0257014,0.004191185943169,-0.000862,0.005053185943169
16.17,0.0251264,0.004097419381141,-0.000905,0.005002419381141
16.2,0.0245378,0.00400143503608,-0.000946,0.00494743503608
16.23,0.023936,0.003903298136899,-0.000987,0.004890298136899
16.26,0.0233214,0.003803073912512,-0.001027,0.004830073912512
16.29,0.0226943,0.003700811284602,-0.001066,0.004766811284602
16.32,0.0220552,0.003596591789311,-0.001103,0.004699591789311
16.35,0.0214046,0.003490496962779,-0.00114,0.004630496962779
16.38,0.0207428,0.003382575726691,-0.001176,0.004558575726691
16.41,0.0200703,0.003272909617188,-0.00121,0.004482909617188
16.44,0.0193876,0.003161580170411,-0.001243,0.004404580170411
16.47,0.0186949,0.003048620000815,-0.001275,0.004323620000815
16.5,0.0179929,0.002934143259,-0.001306,0.004240143259
16.53,0.017282,0.002818215173876,-0.001336,0.004154215173876
16.56,0.0165626,0.002700900974357,-0.001365,0.004065900974357
16.59,0.0158351,0.002582265889355,-0.001392,0.003974265889355
16.62,0.0151001,0.002462407762241,-0.001419,0.003881407762241
16.65,0.0143579,0.002341375514697,-0.001444,0.003785375514697
16.68,0.0136091,0.002219266990093,-0.001467,0.003686266990093
16.71,0.0128541,0.002096147417343,-0.00149,0.003586147417343
16.74,0.0120934,0.001972098332586,-0.001511,0.003483098332586
16.77,0.0113274,0.001847184964736,-0.001531,0.003378184964736
16.8,0.0105567,0.001721505157161,-0.00155,0.003271505157161
16.83,0.00978163,0.001595112723715,-0.001567,0.003162112723715
16.86,0.00900275,0.001468098984875,-0.001583,0.003051098984875
16.89,0.00822051,0.001340537323169,-0.001598,0.002938537323169
16.92,0.00743539,0.00121250601329,-0.001612,0.00282450601329
16.95,0.00664786,0.001084081699213,-0.001624,0.002708081699213
16.98,0.00585839,0.000955341024909,-0.001635,0.002590341024909
17.01,0.00506746,0.000826362265074,-0.001645,0.002471362265074
17.04,0.00427554,0.00069722206368,-0.001653,0.00235022206368
17.07,0.00348311,0.000567998695422,-0.00166,0.002227998695422
17.1,0.00269064,0.000438768804272,-0.001666,0.002104768804273
17.13,0.0018986,0.000309609034204,-0.00167,0.001979609034204
17.16,0.00110747,0.000180597659913,-0.001674,0.001854597659913
17.19,0.000317706,5.18090423580252E-05,-0.001675,0.001726809042358
17.22,-0.000470218,-7.66795221982144E-05,-0.001676,0.001599320477802
17.25,-0.00125584,-0.000204792694362,-0.001676,0.001471207305638
17.28,-0.00203869,-0.00033245383016,-0.001674,0.00134154616984
17.31,-0.0028183,-0.000459586611766,-0.001671,0.001211413388234
17.34,-0.00359423,-0.000586119287374,-0.001666,0.001079880712626
17.37,-0.00436602,-0.000711976843736,-0.001661,0.000949023156264
17.4,-0.00513321,-0.000837084267602,-0.001654,0.000816915732398
17.43,-0.00589534,-0.000961366545721,-0.001646,0.000684633454279
17.46,-0.00665199,-0.001084755187737,-0.001637,0.000552244812263
17.49,-0.0074027,-0.001207175180399,-0.001626,0.000418824819601
17.52,-0.00814703,-0.001328554771903,-0.001615,0.000286445228097
17.55,-0.00888454,-0.001448822210445,-0.001602,0.000153177789555
17.58,-0.00961482,-0.00156791063639,-0.001589,2.10893636104202E-05
17.61,-0.0103374,-0.001685743405765,-0.001574,-0.000111743405765
17.64,-0.011052,-0.001802274858331,-0.001558,-0.000244274858331
17.67,-0.011758,-0.001917403889274,-0.001541,-0.000376403889274
17.7,-0.0124551,-0.002031081576909,-0.001523,-0.000508081576909
17.73,-0.0131429,-0.002143242692323,-0.001504,-0.000639242692323
17.76,-0.0138209,-0.002253805699376,-0.001484,-0.000769805699376
17.79,-0.0144889,-0.002362737983611,-0.001463,-0.000899737983611
17.82,-0.0151463,-0.002469941701659,-0.001441,-0.001028941701659
17.85,-0.0157929,-0.002575384239064,-0.001418,-0.001157384239064
17.88,-0.0164282,-0.002678984059684,-0.001394,-0.001284984059684
17.91,-0.0170519,-0.002780692241836,-0.001369,-0.001411692241836
17.94,-0.0176636,-0.002880443556606,-0.001343,-0.001537443556606
17.97,-0.018263,-0.002978189082311,-0.001317,-0.001661189082311
18,-0.0188497,-0.003073863590036,-0.001289,-0.001784863590036
18.03,-0.0194233,-0.00316740185087,-0.001261,-0.00190640185087
18.06,-0.0199837,-0.003258787557585,-0.001232,-0.002026787557585
18.09,-0.0205303,-0.003347922866811,-0.001203,-0.002144922866811
18.12,-0.021063,-0.00343479147132,-0.001172,-0.00226279147132
18.15,-0.0215815,-0.003519344449427,-0.001141,-0.002378344449427
18.18,-0.0220853,-0.003601500264992,-0.00111,-0.002491500264992
18.21,-0.0225743,-0.003681242610787,-0.001077,-0.002604242610787
18.24,-0.0230482,-0.003758522565127,-0.001045,-0.002713522565127
18.27,-0.0235067,-0.003833291206327,-0.001011,-0.002822291206327
18.3,-0.0239495,-0.003905499612703,-0.000977,-0.002928499612703
18.33,-0.0243764,-0.003975115169799,-0.000942,-0.003033115169799
18.36,-0.0247872,-0.004042105263158,-0.000907,-0.003135105263158
18.39,-0.0251816,-0.004106420971095,-0.000872,-0.003234420971095
18.42,-0.0255595,-0.004168045986383,-0.000836,-0.003332045986383
18.45,-0.0259206,-0.004226931387337,-0.0008,-0.003426931387337
18.48,-0.0262648,-0.004283060866729,-0.000763,-0.003520060866729
18.51,-0.0265917,-0.004336369195646,-0.000726,-0.003610369195646
18.54,-0.0269014,-0.004386872681316,-0.000688,-0.003698872681316
18.57,-0.0271936,-0.004434522402055,-0.000651,-0.003783522402055
18.6,-0.0274682,-0.004479302050634,-0.000613,-0.003866302050634
18.63,-0.027725,-0.004521179012597,-0.000575,-0.003946179012597
18.66,-0.0279639,-0.004560136980717,-0.000537,-0.004023136980717
18.69,-0.0281849,-0.004596175954992,-0.000498,-0.004098175954992
18.72,-0.0283877,-0.004629247013739,-0.00046,-0.004169247013739
18.75,-0.0285724,-0.004659366464185,-0.000421,-0.004238366464185
18.78,-0.0287388,-0.004686501691875,-0.000382,-0.004304501691875
18.81,-0.0288869,-0.004710652696808,-0.000343,-0.004367652696808
18.84,-0.0290167,-0.004731819478984,-0.000305,-0.004426819478984
18.87,-0.029128,-0.004749969423947,-0.000266,-0.004483969423947
18.9,-0.0292209,-0.004765118838925,-0.000227,-0.004538118838925
18.93,-0.0292953,-0.00477725141669,-0.000188,-0.00458925141669
18.96,-0.0293513,-0.004786383464471,-0.00015,-0.004636383464471
18.99,-0.0293889,-0.004792514982266,-0.000111,-0.004681514982266
19.02,-0.0294081,-0.004795645970076,-7.3E-05,-0.004722645970076
19.05,-0.029409,-0.00479579273513,-3.5E-05,-0.00476079273513
19.08,-0.0293916,-0.004792955277427,3E-06,-0.004795955277427
19.11,-0.029356,-0.004787149904195,4E-05,-0.004827149904195
19.14,-0.0293023,-0.004778392922663,7.8E-05,-0.004856392922663
19.17,-0.0292304,-0.004766668025602,0.000115,-0.004881668025602
19.2,-0.0291406,-0.004752024134698,0.000151,-0.004903024134698
19.23,-0.029033,-0.004734477557177,0.000188,-0.004922477557177
19.26,-0.0289075,-0.004714011985813,0.000224,-0.004938011985813
19.29,-0.0287644,-0.004690676342289,0.000259,-0.004949676342289
19.32,-0.0286038,-0.004664486933833,0.000294,-0.004958486933833
19.35,-0.0284259,-0.004635476374903,0.000329,-0.004964476374903
19.38,-0.0282307,-0.004603644665498,0.000363,-0.004966644665498
19.41,-0.0280185,-0.004569040727302,0.000397,-0.004966040727302
19.44,-0.0277895,-0.004531697174773,0.00043,-0.004961697174773
19.47,-0.0275437,-0.004491614007909,0.000463,-0.004954614007909
19.5,-0.0272815,-0.004448856455624,0.000495,-0.004943856455624
19.53,-0.027003,-0.004403440825146,0.000527,-0.004930440825146
19.56,-0.0267085,-0.004355416038159,0.000558,-0.004913416038159
19.59,-0.0263982,-0.00430481470912,0.000588,-0.00489281470912
19.62,-0.0260723,-0.004251669452485,0.000618,-0.004869669452485
19.65,-0.0257311,-0.004196029189938,0.000647,-0.004843029189938
19.68,-0.0253748,-0.004137926535937,0.000675,-0.004812926535937
19.71,-0.0250037,-0.004077410412165,0.000703,-0.004780410412165
19.74,-0.0246181,-0.004014529740307,0.00073,-0.004744529740307
19.77,-0.0242181,-0.003949300827592,0.000756,-0.004705300827592
19.8,-0.0238042,-0.003881805210159,0.000782,-0.004663805210159
19.83,-0.0233765,-0.003812059195238,0.000807,-0.004619059195238
19.86,-0.0229355,-0.003740144318969,0.000831,-0.004571144318969
19.89,-0.0224813,-0.003666076888581,0.000854,-0.004520076888581
19.92,-0.0220143,-0.003589922132985,0.000876,-0.004465922132985
19.95,-0.0215349,-0.003511745281096,0.000898,-0.004409745281096
19.98,-0.0210433,-0.003431578947368,0.000919,-0.004350578947368
20.01,-0.02054,-0.003349504667944,0.000939,-0.004288504667944
20.04,-0.0200251,-0.003265538750051,0.000958,-0.004223538750051
20.07,-0.0194991,-0.00317976272983,0.000976,-0.00415576272983
20.1,-0.0189623,-0.003092225528966,0.000994,-0.004086225528966
20.13,-0.0184151,-0.003002992376371,0.001011,-0.004013992376371
20.16,-0.0178578,-0.00291211219373,0.001026,-0.00393811219373
20.19,-0.0172908,-0.002819650209956,0.001041,-0.003860650209956
20.22,-0.0167145,-0.002725671653961,0.001055,-0.003780671653961
20.25,-0.0161292,-0.00263022544743,0.001068,-0.00369822544743
20.28,-0.0155354,-0.002533393126503,0.001081,-0.003614393126503
20.31,-0.0149333,-0.002435207305638,0.001092,-0.003527207305638
20.34,-0.0143234,-0.002335749520975,0.001102,-0.003437749520975
20.37,-0.0137061,-0.002235085001427,0.001112,-0.003347085001427
20.4,-0.0130817,-0.002133262668678,0.001121,-0.003254262668678
20.43,-0.0124507,-0.002030364058869,0.001128,-0.003158364058869
20.46,-0.0118135,-0.001926454400913,0.001135,-0.003061454400913
20.49,-0.0111704,-0.001821582616495,0.001141,-0.002962582616495
20.52,-0.0105219,-0.001715830241755,0.001146,-0.002861830241755
20.55,-0.00986831,-0.0016092478291,0.00115,-0.0027592478291
20.58,-0.00921012,-0.00150191528395,0.001154,-0.00265591528395
20.61,-0.0085477,-0.001393892943047,0.001156,-0.002549892943047
20.64,-0.00788148,-0.001285250927474,0.001157,-0.002442250927474
20.67,-0.00721185,-0.001176052835419,0.001158,-0.002334052835419
20.7,-0.00653924,-0.001066368787965,0.001158,-0.002224368787965
20.73,-0.00586405,-0.000956264014024,0.001157,-0.002113264014024
20.76,-0.00518669,-0.000845805373232,0.001155,-0.002000805373232
20.79,-0.00450758,-0.000735061355946,0.001152,-0.001887061355946
20.82,-0.00382714,-0.000624100452526,0.001148,-0.001772100452526
20.85,-0.00314577,-0.000512987891883,0.001144,-0.001656987891883
20.88,-0.00246388,-0.000401790533654,0.001138,-0.001539790533654
20.91,-0.0017819,-0.00029057849892,0.001132,-0.00142257849892
20.94,-0.00110022,-0.00017941538587,0.001125,-0.00130441538587
20.97,-0.000419263,-6.83701740796608E-05,0.001117,-0.00118537017408
21,0.000260567,4.24912552488891E-05,0.001109,-0.001066508744751
21.03,0.000938864,0.000153102694769,0.001099,-0.000945897305231
21.06,0.00161522,0.000263397610991,0.001089,-0.000825602389009
21.09,0.00228924,0.000373311590362,0.001078,-0.000704688409638
21.12,0.00296051,0.000482777120959,0.001066,-0.000583222879041
21.15,0.00362864,0.00059173060459,0.001054,-0.00046226939541
21.18,0.00429324,0.000700108443067,0.001041,-0.000340891556933
21.21,0.00495391,0.000807845407477,0.001027,-0.000219154592523
21.24,0.00561025,0.000914876268906,0.001013,-9.81237310938072E-05
21.27,0.00626189,0.001021140690611,0.000997,2.41406906111134E-05
21.3,0.00690844,0.001126575074402,0.000982,0.000144575074402
21.33,0.00754952,0.001231117452811,0.000965,0.000266117452811
21.36,0.00818476,0.001334707489095,0.000948,0.000386707489095
21.39,0.00881378,0.001437283215785,0.00093,0.000507283215785
21.42,0.00943621,0.001538784296139,0.000912,0.000626784296139
21.45,0.0100517,0.001639153654858,0.000893,0.000746153654858
21.48,0.0106599,0.001738334216642,0.000874,0.000864334216642
21.51,0.0112604,0.001836259121856,0.000854,0.000982259121856
21.54,0.0118529,0.001932879448816,0.000834,0.001098879448816
21.57,0.0124371,0.002028146275837,0.000813,0.001215146275837
21.6,0.0130126,0.002121994374006,0.000791,0.001330994374006
21.63,0.013579,0.002214358514412,0.000769,0.001445358514412
21.66,0.0141361,0.002305206082596,0.000747,0.001558206082596
21.69,0.0146836,0.002394488156876,0.000724,0.001670488156876
21.72,0.015221,0.002482123201109,0.000701,0.001781123201109
21.75,0.0157482,0.002568094908068,0.000677,0.001891094908068
21.78,0.0162647,0.002652321741612,0.000654,0.001998321741612
21.81,0.0167704,0.002734787394513,0.000629,0.002105787394513
21.84,0.0172649,0.002815426637857,0.000605,0.002210426637857
21.87,0.017748,0.002894206857189,0.00058,0.002314206857189
21.9,0.0182193,0.002971062823597,0.000555,0.002416062823597
21.93,0.0186787,0.00304597822985,0.000529,0.00251697822985
21.96,0.0191258,0.003118887847038,0.000504,0.002614887847038
21.99,0.0195603,0.003189742753475,0.000478,0.002711742753475
22.02,0.0199822,0.003258542949162,0.000452,0.002806542949162
22.05,0.020391,0.003325206897958,0.000426,0.002899206897958
22.08,0.0207867,0.003389734599861,0.000399,0.002990734599861
22.11,0.0211689,0.003452060825961,0.000373,0.003079060825961
22.14,0.0215375,0.003512169269029,0.000346,0.003166169269029
22.17,0.0218922,0.003570011007379,0.000319,0.003251011007379
22.2,0.0222329,0.003625569733785,0.000293,0.003332569733785
22.23,0.0225594,0.003678812833789,0.000266,0.003412812833789
22.26,0.0228715,0.003729707692935,0.000239,0.003490707692935
22.29,0.0231691,0.003778238003995,0.000212,0.003566238003995
22.32,0.0234519,0.003824354845285,0.000185,0.003639354845285
22.35,0.0237199,0.003868058216805,0.000158,0.003710058216805
22.38,0.0239729,0.003909315504097,0.000131,0.003778315504097
22.41,0.0242108,0.003948110399935,0.000105,0.003843110399935
22.44,0.0244334,0.003984410289861,7.8E-05,0.003906410289861
22.47,0.0246407,0.004018215173876,5.2E-05,0.003966215173876
22.5,0.0248326,0.004049508744751,2.5E-05,0.004024508744751
22.53,0.0250089,0.004078258388031,-1E-06,0.004079258388031
22.56,0.0251696,0.004104464103714,-2.7E-05,0.004131464103714
22.59,0.0253146,0.004128109584573,-5.3E-05,0.004181109584573
22.62,0.0254439,0.004149194830609,-7.9E-05,0.004228194830609
22.65,0.0255574,0.004167703534592,-0.000104,0.004271703534592
22.68,0.025655,0.004183619389294,-0.000129,0.004312619389294
22.71,0.0257369,0.004196975009173,-0.000154,0.004350975009173
22.74,0.0258028,0.004207721472543,-0.000179,0.004386721472543
22.77,0.0258529,0.00421589139386,-0.000204,0.00441989139386
22.8,0.0258871,0.004221468465898,-0.000228,0.004449468465898
22.83,0.0259055,0.004224468995882,-0.000252,0.004476468995882
22.86,0.025908,0.004224876676587,-0.000275,0.004499876676587
22.89,0.0258948,0.004222724122467,-0.000298,0.004520724122467
22.92,0.0258658,0.004217995026295,-0.000321,0.004538995026295
22.95,0.0258212,0.004210722002528,-0.000343,0.004553722002528
22.98,0.0257609,0.004200888743936,-0.000365,0.004565888743936
23.01,0.0256851,0.004188527864976,-0.000387,0.004575527864976
23.04,0.0255938,0.004173639365649,-0.000408,0.004581639365649
23.07,0.0254872,0.00415625586041,-0.000428,0.00458425586041
23.1,0.0253654,0.004136393656488,-0.000449,0.004585393656488
23.13,0.0252283,0.004114036446655,-0.000468,0.004582036446655
23.16,0.0250763,0.004089249459823,-0.000488,0.004577249459823
23.19,0.0249094,0.004062032695993,-0.000506,0.004568032695993
23.22,0.0247277,0.004032402462391,-0.000525,0.004557402462391
23.25,0.0245314,0.004000391373476,-0.000542,0.004542391373476
23.28,0.0243207,0.003966032043703,-0.00056,0.004526032043703
23.31,0.0240957,0.003929340780301,-0.000576,0.004505340780301
23.34,0.0238566,0.003890350197725,-0.000593,0.004483350197725
23.37,0.0236036,0.003849092910433,-0.000608,0.004457092910433
23.4,0.0233369,0.003805601532879,-0.000623,0.004428601532879
23.43,0.0230567,0.003759908679522,-0.000638,0.004397908679522
23.46,0.0227632,0.003712046964817,-0.000652,0.004364046964817
23.49,0.0224566,0.003662049003221,-0.000665,0.004327049003221
23.52,0.0221372,0.003609963716417,-0.000678,0.004287963716417
23.55,0.0218051,0.003555807411635,-0.00069,0.004245807411635
23.58,0.0214606,0.003499629010559,-0.000702,0.004201629010559
23.61,0.021104,0.003441477434873,-0.000713,0.004154477434873
23.64,0.0207354,0.003381368991806,-0.000723,0.004104368991806
23.67,0.0203553,0.003319385217498,-0.000733,0.004052385217498
23.7,0.0199637,0.003255526111949,-0.000742,0.003997526111949
23.73,0.0195611,0.003189873211301,-0.000751,0.003940873211301
23.76,0.0191476,0.003122442822781,-0.000759,0.003881442822781
23.79,0.0187235,0.003053283868075,-0.000766,0.003819283868075
23.82,0.0182892,0.002982461576094,-0.000773,0.003755461576094
23.85,0.0178449,0.002910008561295,-0.000779,0.003689008561295
23.88,0.017391,0.002835990052591,-0.000784,0.003619990052591
23.91,0.0169277,0.002760438664438,-0.000789,0.003549438664438
23.94,0.0164553,0.002683403318521,-0.000793,0.003476403318521
23.97,0.0159741,0.002604932936524,-0.000797,0.003401932936524
24,0.0154846,0.002525109054588,-0.0008,0.003325109054588
24.03,0.0149869,0.002443947979942,-0.000802,0.003245947979942
24.06,0.0144814,0.002361514941498,-0.000804,0.003165514941498
24.09,0.0139684,0.00227785886094,-0.000805,0.00308285886094
24.12,0.0134483,0.002193044967182,-0.000806,0.002999044967182
24.15,0.0129214,0.002107122181907,-0.000805,0.002912122181907
24.18,0.012388,0.002020139426801,-0.000805,0.002825139426801
24.21,0.0118485,0.001932161930776,-0.000803,0.002735161930776
24.24,0.0113033,0.001843254922745,-0.000802,0.002645254922745
24.27,0.0107525,0.001753434709935,-0.000799,0.002552434709935
24.3,0.0101967,0.001662799135717,-0.000796,0.002458799135717
24.33,0.00963614,0.001571387337437,-0.000792,0.002363387337437
24.36,0.00907117,0.001479256390395,-0.000788,0.002267256390395
24.39,0.00850215,0.001386465000612,-0.000783,0.002169465000612
24.42,0.00792944,0.001293071874108,-0.000778,0.002071071874108
24.45,0.00735339,0.001199134086184,-0.000772,0.001971134086184
24.48,0.00677435,0.001104708712137,-0.000766,0.001870708712137
24.51,0.00619269,0.001009856088711,-0.000759,0.001768856088711
24.54,0.00560876,0.000914633291206,-0.000751,0.001665633291206
24.57,0.00502291,0.00081909739492,-0.000743,0.00156209739492
24.6,0.0044355,0.000723307105875,-0.000735,0.001458307105875
24.63,0.00384689,0.000627321130091,-0.000726,0.001353321130091
24.66,0.00325744,0.00053119817359,-0.000716,0.00124719817359
24.69,0.0026675,0.000434995311672,-0.000706,0.001140995311672
24.72,0.00207742,0.000338769619634,-0.000696,0.001034769619634
24.75,0.00148758,0.000242583064944,-0.000685,0.000927583064944
24.78,0.000898305,0.000146488646092,-0.000673,0.000819488646092
24.81,0.000309967,5.05470259692609E-05,-0.000662,0.000712547025969
24.84,-0.000277088,-4.51853724163235E-05,-0.000649,0.000603814627584
24.87,-0.000862509,-0.000140651310693,-0.000637,0.000496348689307
24.9,-0.00144595,-0.000235794365853,-0.000624,0.000388205634147
24.93,-0.00202706,-0.000330557299523,-0.00061,0.000279442700477
24.96,-0.00260549,-0.000424883199478,-0.000597,0.000172116800522
24.99,-0.0031809,-0.000518716621142,-0.000582,6.32833788576785E-05
25.02,-0.00375296,-0.000612003750662,-0.000568,-4.40037506624813E-05
25.05,-0.00432132,-0.00070468751274,-0.000553,-0.00015168751274
25.08,-0.00488565,-0.000796714093522,-0.000538,-0.000258714093522
25.11,-0.00544562,-0.000888029679155,-0.000523,-0.000365029679155
25.14,-0.00600089,-0.000978578825064,-0.000507,-0.000471578825064
25.17,-0.00655115,-0.001068310978841,-0.000491,-0.000577310978841
25.2,-0.00709606,-0.001157170695911,-0.000475,-0.000682170695911
25.23,-0.00763531,-0.001245107423866,-0.000458,-0.000787107423866
25.26,-0.00816859,-0.001332070610298,-0.000441,-0.000891070610298
25.29,-0.00869559,-0.001418009702801,-0.000424,-0.000994009702801
25.32,-0.00921599,-0.001502872518244,-0.000407,-0.001095872518244
25.35,-0.00972949,-0.001586610134942,-0.00039,-0.001196610134942
25.38,-0.0102358,-0.001669175261935,-0.000372,-0.001297175261935
25.41,-0.0107346,-0.001750515716091,-0.000354,-0.001396515716091
25.44,-0.0112257,-0.001830600513678,-0.000336,-0.001494600513678
25.47,-0.0117087,-0.001909364425782,-0.000318,-0.001591364425782
25.5,-0.0121833,-0.001986758530719,-0.0003,-0.001686758530719
25.53,-0.0126494,-0.002062766521261,-0.000282,-0.001780766521261
25.56,-0.0131066,-0.002137323168494,-0.000263,-0.001874323168494
25.59,-0.0135546,-0.002210379550736,-0.000245,-0.001965379550736
25.62,-0.0139933,-0.002281919360757,-0.000226,-0.002055919360757
25.65,-0.0144223,-0.002351877369644,-0.000208,-0.002143877369644
25.68,-0.0148414,-0.002420220962942,-0.000189,-0.002231220962942
25.71,-0.0152504,-0.002486917526193,-0.000171,-0.002315917526193
25.74,-0.015649,-0.002551918137715,-0.000152,-0.002399918137715
25.77,-0.0160371,-0.002615206490277,-0.000133,-0.002482206490277
25.8,-0.0164144,-0.002676733662196,-0.000115,-0.002561733662196
25.83,-0.0167806,-0.002736450731787,-9.6E-05,-0.002640450731787
25.86,-0.0171357,-0.00279435769905,-7.8E-05,-0.00271635769905
25.89,-0.0174794,-0.002850405642301,-5.9E-05,-0.002791405642301
25.92,-0.0178114,-0.002904545639855,-4.1E-05,-0.002863545639855
25.95,-0.0181317,-0.002956777691712,-2.2E-05,-0.002934777691712
25.98,-0.0184401,-0.003007069183416,-4E-06,-0.003003069183416
26.01,-0.0187364,-0.00305538750051,1.4E-05,-0.00306938750051
26.04,-0.0190203,-0.003101683721309,3.2E-05,-0.003133683721309
26.07,-0.0192919,-0.003145974153043,5E-05,-0.003195974153043
26.1,-0.0195509,-0.003188209874027,6.8E-05,-0.003256209874027
26.13,-0.0197972,-0.003228374577031,8.5E-05,-0.003313374577031
26.16,-0.0200307,-0.003266451954829,0.000102,-0.003368451954829
26.19,-0.0202512,-0.003302409392963,0.00012,-0.003422409392963
26.22,-0.0204587,-0.003336246891435,0.000137,-0.003473246891435
26.25,-0.0206531,-0.003367948143014,0.000153,-0.003520948143014
26.28,-0.0208342,-0.003397480533246,0.00017,-0.003567480533246
26.31,-0.021002,-0.003424844062131,0.000186,-0.003610844062131
26.34,-0.0211564,-0.003450022422439,0.000202,-0.003652022422439
26.37,-0.0212973,-0.003472999306943,0.000218,-0.003690999306943


==> data/standing_wave/cdi_const_eps/cdi_const_eps_csf_64.dat <==
0,0.0630082,0.01,0.01,0.01
0.03,0.0629866,0.009996571874772,0.009996,5.7187477185694E-07
0.06,0.0629222,0.009986350982888,0.009983,3.3509828879421E-06
0.09,0.062815,0.009969337324348,0.009961,8.33732434825894E-06
0.12,0.0626654,0.009945594382953,0.009932,1.35943829533292E-05
0.15,0.0624735,0.009915138029653,0.009894,2.1138029653282E-05
0.18,0.0622397,0.009878031748249,0.009849,2.90317482486407E-05
0.21,0.0619643,0.00983432315159,0.009796,3.83231515897944E-05
0.24,0.0616475,0.009784043981577,0.009735,4.90439815770006E-05
0.27,0.0612897,0.009727257722011,0.009666,6.12577220107865E-05
0.3,0.0608913,0.009664027856692,0.009591,7.30278566916688E-05
0.33,0.0604526,0.00959440199847,0.009508,8.64019984700409E-05
0.36,0.059974,0.009518443631146,0.009417,0.000101443631146
0.39,0.0594559,0.009436216238521,0.00932,0.000116216238521
0.42,0.0588987,0.009347783304395,0.009216,0.000131783304395
0.45,0.0583028,0.009253208312569,0.009105,0.000148208312569
0.48,0.0576688,0.009152586488743,0.008988,0.000164586488743
0.51,0.056997,0.009045965445767,0.008865,0.000180965445767
0.54,0.056288,0.008933440409344,0.008735,0.000198440409344
0.57,0.0555423,0.008815090734222,0.008598,0.000217090734222
0.6,0.0547603,0.008690979904203,0.008456,0.000234979904203
0.63,0.0539426,0.008561203144987,0.008309,0.000252203144987
0.66,0.0530897,0.008425839811326,0.008155,0.000270839811326
0.69,0.0522022,0.00828498512892,0.007996,0.00028898512892
0.72,0.0512806,0.008138718452519,0.007832,0.000306718452519
0.75,0.0503256,0.007987150878775,0.007663,0.000324150878775
0.78,0.0493376,0.007830345891487,0.007488,0.000342345891487
0.81,0.0483191,0.00766870026441,0.007309,0.00035970026441
0.84,0.047272,0.007502515545596,0.007125,0.000377515545596
0.87,0.0461969,0.007331886960745,0.006937,0.000394886960745
0.9,0.0450947,0.007156957348409,0.006744,0.000412957348409
0.93,0.0439662,0.006977853676188,0.006548,0.000429853676188
0.96,0.0428123,0.006794718782635,0.006347,0.000447718782635
0.99,0.0416339,0.006607695506299,0.006143,0.000464695506299
1.02,0.0404319,0.006416926685733,0.005935,0.000481926685733
1.05,0.039207,0.006222523417587,0.005724,0.000498523417587
1.08,0.0379603,0.006024660282312,0.005509,0.000515660282312
1.11,0.0366925,0.005823448376561,0.005292,0.000531448376561
1.14,0.0354047,0.005619062280783,0.005072,0.000547062280783
1.17,0.0340976,0.005411613091629,0.004849,0.000562613091629
1.2,0.0327721,0.005201243647652,0.004623,0.000578243647652
1.23,0.0314292,0.004988112658352,0.004396,0.000592112658352
1.26,0.0300698,0.004772362962281,0.004166,0.000606362962281
1.29,0.0286947,0.004554121527039,0.003935,0.000619121527039
1.32,0.0273047,0.004333515320228,0.003702,0.000631515320228
1.35,0.0259009,0.004110718922299,0.003467,0.000643718922299
1.38,0.024484,0.003885843429903,0.003232,0.000653843429903
1.41,0.023055,0.003659047552541,0.002995,0.000664047552541
1.44,0.0216147,0.003430458257814,0.002757,0.000673458257814
1.47,0.0201641,0.003200234255224,0.002518,0.000682234255224
1.5,0.0187039,0.002968486641421,0.002279,0.000689486641421
1.53,0.0172351,0.002735374125907,0.002039,0.000696374125907
1.56,0.0157586,0.002501039547234,0.0018,0.000701039547234
1.59,0.0142751,0.002265594002051,0.00156,0.000705594002051
1.62,0.0127857,0.00202921207081,0.001321,0.00070821207081
1.65,0.011291,0.001791988979212,0.001082,0.000709988979212
1.68,0.00979212,0.001554102481899,0.000843,0.000711102481899
1.71,0.00828977,0.001315665262617,0.000606,0.000709665262617
1.74,0.00678485,0.001076820159916,0.000369,0.000707820159916
1.77,0.00527822,0.000837703663968,0.000133,0.000704703663968
1.8,0.00377074,0.000598452264943,-0.000101,0.000699452264943
1.83,0.00226326,0.000359200865919,-0.000334,0.000693200865919
1.86,0.000756629,0.000120084211261,-0.000566,0.000686084211261
1.89,-0.000748296,-0.000118761684987,-0.000795,0.000676238315013
1.92,-0.00225067,-0.000357202713298,-0.001023,0.000665797286702
1.95,-0.00374964,-0.000595103494466,-0.001249,0.000653896505534
1.98,-0.00524437,-0.000832331347348,-0.001472,0.000639668652652
2.01,-0.006734,-0.001068749781774,-0.001693,0.000624250218226
2.04,-0.00821771,-0.001304228655953,-0.001911,0.000606771344047
2.07,-0.00969465,-0.001538633066807,-0.002127,0.000588366933193
2.1,-0.011164,-0.001771832872547,-0.00234,0.000568167127453
2.13,-0.0126249,-0.002003691583,-0.002549,0.000545308417
2.16,-0.0140765,-0.002234074295092,-0.002756,0.000521925704908
2.19,-0.015518,-0.00246285404122,-0.002959,0.00049614595878
2.22,-0.0169486,-0.002689903853784,-0.003159,0.000469096146216
2.25,-0.0183675,-0.002915096765183,-0.003356,0.000440903234817
2.28,-0.0197738,-0.003138289936865,-0.003548,0.000409710063135
2.31,-0.0211667,-0.00335935640123,-0.003737,0.00037764359877
2.34,-0.0225455,-0.003578185061627,-0.003922,0.000343814938373
2.37,-0.0239092,-0.003794617208554,-0.004103,0.000308382791446
2.4,-0.0252572,-0.00400855761631,-0.00428,0.00027144238369
2.43,-0.0265885,-0.004219847575395,-0.004453,0.000233152424605
2.46,-0.0279025,-0.004428391860107,-0.004621,0.000192608139893
2.49,-0.0291984,-0.004634063502846,-0.004785,0.000150936497154
2.52,-0.0304753,-0.004836719665059,-0.004944,0.000107280334941
2.55,-0.0317325,-0.005036249250098,-0.005098,6.17507499023947E-05
2.58,-0.0329693,-0.005232541161309,-0.005248,1.54588386908367E-05
2.61,-0.0341849,-0.005425468431093,-0.005393,-3.2468431093096E-05
2.64,-0.0353786,-0.005614919962799,-0.005533,-8.19199627984926E-05
2.67,-0.0365496,-0.005800768788824,-0.005668,-0.000132768788824
2.7,-0.0376972,-0.00598290381252,-0.005799,-0.00018390381252
2.73,-0.0388207,-0.006161213937234,-0.005924,-0.000237213937234
2.76,-0.0399194,-0.006335588066315,-0.006043,-0.000292588066315
2.79,-0.0409927,-0.006505930974064,-0.006158,-0.000347930974064
2.82,-0.0420399,-0.006672131563828,-0.006267,-0.000405131563828
2.85,-0.0430602,-0.006834062868008,-0.006371,-0.000463062868008
2.88,-0.0440531,-0.006991645531851,-0.00647,-0.000521645531851
2.91,-0.045018,-0.007144784329659,-0.006563,-0.000581784329659
2.94,-0.0459542,-0.007293368164779,-0.006651,-0.000642368164779
2.97,-0.0468612,-0.00743731768246,-0.006733,-0.00070431768246
3,-0.0477384,-0.007576537657003,-0.006809,-0.000767537657003
3.03,-0.0485851,-0.007710916991757,-0.006881,-0.000829916991757
3.06,-0.0493994,-0.007840154138668,-0.006946,-0.000894154138668
3.09,-0.0501788,-0.007963852323983,-0.007006,-0.000957852323983
3.12,-0.0509253,-0.008082328966706,-0.007061,-0.001021328966706
3.15,-0.0516384,-0.008195504712085,-0.007109,-0.001086504712085
3.18,-0.0523179,-0.00830334781822,-0.007153,-0.00115034781822
3.21,-0.0529635,-0.008405810672262,-0.00719,-0.001215810672262
3.24,-0.053575,-0.008502861532309,-0.007222,-0.001280861532309
3.27,-0.0541521,-0.00859445278551,-0.007249,-0.00134545278551
3.3,-0.0546947,-0.008680568560917,-0.00727,-0.001410568560917
3.33,-0.0552024,-0.008761145374729,-0.007285,-0.001476145374729
3.36,-0.0556751,-0.008836167355995,-0.007295,-0.001541167355995
3.39,-0.0561127,-0.008905618633765,-0.007299,-0.001606618633765
3.42,-0.056515,-0.008969467466139,-0.007298,-0.001671467466139
3.45,-0.0568818,-0.009027682111217,-0.007292,-0.001735682111217
3.48,-0.057213,-0.009080246698049,-0.00728,-0.001800246698049
3.51,-0.0575086,-0.009127161226634,-0.007263,-0.001864161226634
3.54,-0.0577684,-0.009168393955073,-0.00724,-0.001928393955073
3.57,-0.0579923,-0.009203929012414,-0.007212,-0.001991929012414
3.6,-0.0581803,-0.009233766398659,-0.007179,-0.002054766398659
3.63,-0.0583324,-0.009257906113807,-0.007141,-0.002116906113807
3.66,-0.0584486,-0.009276348157859,-0.007098,-0.002178348157859
3.69,-0.0585287,-0.009289060788913,-0.00705,-0.002239060788913
3.72,-0.0585726,-0.00929602813602,-0.006996,-0.00230002813602
3.75,-0.0585804,-0.009297266070131,-0.006938,-0.002359266070131
3.78,-0.0585522,-0.009292790462194,-0.006875,-0.002417790462194
3.81,-0.0584879,-0.00928258544126,-0.006808,-0.00247458544126
3.84,-0.0583879,-0.00926671449113,-0.006736,-0.00253071449113
3.87,-0.0582521,-0.009245161740853,-0.006659,-0.002586161740853
3.9,-0.0580807,-0.009217958932329,-0.006578,-0.002639958932329
3.93,-0.0578739,-0.00918513780746,-0.006492,-0.00269313780746
3.96,-0.0576319,-0.009146730108145,-0.006402,-0.002744730108145
3.99,-0.0573548,-0.009102751705334,-0.006308,-0.002794751705334
4.02,-0.0570429,-0.009053250211877,-0.006209,-0.002844250211877
4.05,-0.0566964,-0.008998257369676,-0.006107,-0.002891257369676
4.08,-0.0563155,-0.008937804920629,-0.006001,-0.002936804920629
4.11,-0.0559005,-0.008871940477589,-0.005891,-0.002980940477589
4.14,-0.0554518,-0.008800727524354,-0.005777,-0.003023727524354
4.17,-0.0549694,-0.008724166060925,-0.00566,-0.003064166060925
4.2,-0.0544539,-0.008642351313004,-0.005539,-0.003103351313004
4.23,-0.0539055,-0.008555315022489,-0.005415,-0.003140315022489
4.26,-0.0533246,-0.008463120673182,-0.005288,-0.003175120673182
4.29,-0.0527114,-0.008365800006983,-0.005158,-0.003207800006983
4.32,-0.0520665,-0.008263448249593,-0.005024,-0.003239448249593
4.35,-0.0513901,-0.008156097142912,-0.004888,-0.003268097142912
4.38,-0.0506827,-0.00804382604169,-0.004749,-0.00329482604169
4.41,-0.0499447,-0.007926698429728,-0.004607,-0.003319698429728
4.44,-0.0491765,-0.007804777790827,-0.004462,-0.003342777790827
4.47,-0.0483791,-0.007678222834488,-0.004316,-0.003362222834488
4.5,-0.0475541,-0.007547287495913,-0.004167,-0.003380287495913
4.53,-0.0467023,-0.007412098742703,-0.004016,-0.003396098742703
4.56,-0.0458245,-0.00727278354246,-0.003862,-0.00341078354246
4.59,-0.0449211,-0.007129405378982,-0.003707,-0.003422405378982
4.62,-0.043993,-0.006982107090823,-0.00355,-0.003432107090823
4.65,-0.0430408,-0.006830983903682,-0.003392,-0.003438983903682
4.68,-0.0420652,-0.006676146914211,-0.003232,-0.003444146914211
4.71,-0.041067,-0.006517723090011,-0.003071,-0.003446723090011
4.74,-0.0400468,-0.006355807656781,-0.002908,-0.003447807656781
4.77,-0.0390054,-0.006190527582124,-0.002744,-0.003446527582124
4.8,-0.0379436,-0.006022009833641,-0.002579,-0.003443009833641
4.83,-0.0368621,-0.005850365507982,-0.002414,-0.003436365507982
4.86,-0.0357616,-0.005675705701798,-0.002247,-0.003428705701798
4.89,-0.0346429,-0.00549815738269,-0.00208,-0.00341815738269
4.92,-0.0335068,-0.00531784751826,-0.001913,-0.00340484751826
4.95,-0.032354,-0.005134887205157,-0.001745,-0.003389887205157
4.98,-0.0311853,-0.004949403410985,-0.001577,-0.003372403410985
5.01,-0.0300014,-0.004761507232392,-0.001409,-0.003352507232392
5.04,-0.0288032,-0.004571341507931,-0.001241,-0.003330341507931
5.07,-0.0275914,-0.004379017334252,-0.001073,-0.003306017334252
5.1,-0.0263667,-0.004184645808006,-0.000906,-0.003278645808006
5.13,-0.02513,-0.003988369767745,-0.000738,-0.003250369767745
5.16,-0.0238821,-0.003790316181069,-0.000572,-0.003218316181069
5.19,-0.0226236,-0.003590580273679,-0.000406,-0.003184580273679
5.22,-0.0213554,-0.003389304884126,-0.000241,-0.003148304884126
5.25,-0.0200783,-0.003186616980012,-7.6E-05,-0.003110616980012
5.28,-0.018793,-0.002982627657987,8.7E-05,-0.003069627657987
5.31,-0.0175003,-0.002777463885653,0.000249,-0.003026463885653
5.34,-0.016201,-0.00257125263061,0.00041,-0.00298125263061
5.37,-0.0148958,-0.002364104989509,0.00057,-0.002934104989509
5.4,-0.0135855,-0.002156147929952,0.000728,-0.002884147929952
5.43,-0.0122709,-0.001947508419539,0.000885,-0.002832508419539
5.46,-0.0109526,-0.001738281683971,0.001039,-0.002777281683971
5.49,-0.00963162,-0.00152862960694,0.001193,-0.00272162960694
5.52,-0.00830854,-0.001318644239956,0.001344,-0.002662644239956
5.55,-0.00698415,-0.001108450963525,0.001493,-0.002601450963525
5.58,-0.0056592,-0.000898168809774,0.00164,-0.002538168809774
5.61,-0.00433445,-0.000687918397923,0.001785,-0.002472918397923
5.64,-0.00301063,-0.000477815585908,0.001928,-0.002405815585908
5.67,-0.00168849,-0.000267979405855,0.002068,-0.002335979405855
5.7,-0.000368768,-5.85269853765065E-05,0.002206,-0.002264526985377
5.73,0.000947806,0.000150425817592,0.002341,-0.002190574182408
5.76,0.0022605,0.000358762827695,0.002473,-0.002114237172305
5.79,0.00356858,0.00056636755216,0.002603,-0.00203663244784
5.82,0.00487132,0.000773124767887,0.00273,-0.001956875232113
5.85,0.00616801,0.000978921791132,0.002854,-0.001875078208868
5.88,0.00745792,0.001183642763958,0.002976,-0.001792357236042
5.91,0.00874035,0.001387176589714,0.003094,-0.001706823410286
5.94,0.0100146,0.001589412171749,0.003209,-0.001619587828251
5.97,0.0112799,0.001790227303748,0.003321,-0.001530772696252
6,0.0125356,0.001989518824534,0.00343,-0.001440481175466
6.03,0.013781,0.002187175637457,0.003535,-0.001347824362543
6.06,0.0150154,0.002383086645865,0.003637,-0.001253913354135
6.09,0.0162382,0.002577156624058,0.003736,-0.001158843375942
6.12,0.0174485,0.002769242733485,0.003831,-0.001061757266515
6.15,0.0186458,0.002959265619396,0.003923,-0.000963734380604
6.18,0.0198294,0.003147114185138,0.004011,-0.000863885814862
6.21,0.0209986,0.003332677334061,0.004095,-0.000762322665939
6.24,0.0221528,0.003515859840465,0.004176,-0.000660140159535
6.27,0.0232912,0.003696534736749,0.004253,-0.000556465263251
6.3,0.0244133,0.003874622668161,0.004327,-0.000452377331839
6.33,0.0255183,0.0040499966671,0.004397,-0.0003470033329
6.36,0.0266058,0.004222593249767,0.004463,-0.000240406750233
6.39,0.0276749,0.004392269577611,0.004525,-0.000132730422389
6.42,0.0287252,0.004558962166829,0.004583,-2.40378331709205E-05
6.45,0.029756,0.004722559920772,0.004638,8.45599207722168E-05
6.48,0.0307667,0.004882967613739,0.004689,0.000193967613739
6.51,0.0317567,0.005040090020029,0.004736,0.000304090020029
6.54,0.0327254,0.005193831913941,0.004779,0.000414831913941
6.57,0.0336723,0.005344113940725,0.004818,0.000526113940725
6.6,0.0345967,0.00549082500373,0.004853,0.00063782500373
6.63,0.0354982,0.005633901619154,0.004884,0.000749901619154
6.66,0.0363763,0.005773264432249,0.004912,0.000861264432249
6.69,0.0372302,0.005908786475411,0.004935,0.000973786475411
6.72,0.0380597,0.006040436006742,0.004955,0.001085436006742
6.75,0.0388641,0.00616810192959,0.004971,0.00119710192959
6.78,0.039643,0.006291720760155,0.004982,0.001309720760155
6.81,0.040396,0.006411229014636,0.004991,0.001420229014636
6.84,0.0411225,0.006526531467333,0.004995,0.001531531467333
6.87,0.0418221,0.006637564634444,0.004995,0.001642564634444
6.9,0.0424944,0.00674426503217,0.004992,0.00175226503217
6.93,0.043139,0.00684656917671,0.004985,0.00186156917671
6.96,0.0437556,0.006944429455214,0.004974,0.001970429455214
6.99,0.0443437,0.00703776651293,0.00496,0.00207776651293
7.02,0.044903,0.007126532737009,0.004942,0.002184532737009
7.05,0.0454332,0.0072106805146,0.00492,0.0022906805146
7.08,0.0459339,0.007290146361902,0.004895,0.002395146361902
7.11,0.0464049,0.007364898537016,0.004866,0.002498898537016
7.14,0.0468459,0.00743488942709,0.004833,0.00260188942709
7.17,0.0472567,0.007500087290226,0.004798,0.002702087290226
7.2,0.047637,0.007560444513571,0.004758,0.002802444513571
7.23,0.0479866,0.007615929355227,0.004716,0.002899929355227
7.26,0.0483053,0.007666510073292,0.00467,0.002996510073292
7.29,0.048593,0.007712170796817,0.004621,0.003091170796817
7.32,0.0488495,0.007752879783901,0.004569,0.003183879783901
7.35,0.0490746,0.007788605292644,0.004513,0.003275605292644
7.38,0.0492675,0.007819220355446,0.004455,0.003364220355446
7.41,0.0494289,0.007844836068956,0.004393,0.003451836068956
7.44,0.0495589,0.007865468304126,0.004329,0.003536468304126
7.47,0.0496576,0.007881132931904,0.004262,0.003619132931904
7.5,0.0497248,0.007891798210392,0.004192,0.003699798210392
7.53,0.0497603,0.007897432397688,0.004119,0.003778432397688
7.56,0.0497643,0.007898067235693,0.004044,0.003854067235693
7.59,0.0497367,0.007893686853457,0.003966,0.003927686853457
7.62,0.0496777,0.00788432299288,0.003885,0.00399932299288
7.65,0.0495873,0.007869975653963,0.003803,0.004066975653963
7.68,0.0494657,0.007850676578604,0.003717,0.004133676578604
7.71,0.0493131,0.007826457508705,0.00363,0.004196457508705
7.74,0.0491296,0.007797334315216,0.00354,0.004257334315216
7.77,0.0489147,0.007763227643386,0.003448,0.004315227643386
7.8,0.0486692,0.007724264460816,0.003355,0.004369264460816
7.83,0.0483935,0.007680508251307,0.003259,0.004421508251307
7.86,0.0480879,0.007632006627709,0.003161,0.004471006627709
7.89,0.0477526,0.007578791331922,0.003062,0.004516791331922
7.92,0.0473881,0.007520941718697,0.002961,0.004559941718697
7.95,0.0469946,0.007458489529934,0.002858,0.004600489529934
7.98,0.0465725,0.007391498249434,0.002754,0.004637498249434
8.01,0.0461221,0.007320015490047,0.002648,0.004672015490047
8.04,0.0456438,0.007244104735574,0.002541,0.004703104735574
8.07,0.0451381,0.007163845340765,0.002433,0.004730845340765
8.1,0.0446055,0.007079316660371,0.002324,0.004755316660371
8.13,0.0440463,0.006990566307243,0.002213,0.004777566307243
8.16,0.0434611,0.00689768950708,0.002102,0.00479568950708
8.19,0.0428503,0.006800749743684,0.00199,0.004810749743684
8.22,0.0422145,0.006699842242756,0.001877,0.004822842242756
8.25,0.0415542,0.006595046359045,0.001763,0.004832046359045
8.28,0.0408698,0.006486425576354,0.001648,0.004838425576354
8.31,0.040162,0.006374090991331,0.001533,0.004841090991331
8.34,0.0394312,0.006258106087779,0.001418,0.004840106087779
8.37,0.0386781,0.006138581962348,0.001302,0.004836581962348
8.4,0.0379033,0.006015613840738,0.001186,0.004829613840738
8.43,0.0371072,0.005889265206751,0.00107,0.004819265206751
8.46,0.0362905,0.005759647157037,0.000954,0.004805647157037
8.49,0.0354538,0.005626854917296,0.000838,0.004788854917296
8.52,0.0345977,0.005490983713231,0.000722,0.004768983713231
8.55,0.0337228,0.005352128770541,0.000606,0.004746128770541
8.58,0.0328297,0.005210385314927,0.00049,0.004720385314927
8.61,0.0319191,0.005065864443041,0.000375,0.004690864443041
8.64,0.0309915,0.004918645509632,0.00026,0.004658645509632
8.67,0.0300477,0.004768855482302,0.000146,0.004622855482302
8.7,0.0290883,0.004616589586752,3.2E-05,0.004584589586752
8.73,0.0281139,0.004461943048683,-8.1E-05,0.004542943048683
8.76,0.0271251,0.004305011093794,-0.000193,0.004498011093794
8.79,0.0261227,0.004145920689688,-0.000305,0.004450920689688
8.82,0.0251073,0.003984767062065,-0.000415,0.004399767062065
8.85,0.0240795,0.003821645436626,-0.000525,0.004346645436626
8.88,0.02304,0.003656666910021,-0.000633,0.004289666910021
8.91,0.0219895,0.003489942578902,-0.000741,0.004230942578902
8.94,0.0209286,0.00332156766897,-0.000847,0.00416856766897
8.97,0.0198581,0.003151669147825,-0.000952,0.004103669147825
9,0.0187785,0.002980326370218,-0.001055,0.004035326370218
9.03,0.0176906,0.002807666303751,-0.001157,0.003964666303751
9.06,0.0165951,0.002633800045074,-0.001257,0.003890800045074
9.09,0.0154925,0.002458806948937,-0.001356,0.003814806948937
9.12,0.0143837,0.002282829853892,-0.001453,0.003735829853892
9.15,0.0132691,0.00210593224374,-0.001549,0.00365493224374
9.18,0.0121497,0.001928272827981,-0.001643,0.003571272827981
9.21,0.0110259,0.001749915090417,-0.001735,0.003484915090417
9.24,0.00989849,0.001570984411553,-0.001825,0.003395984411553
9.27,0.00876816,0.001391590300945,-0.001913,0.003304590300945
9.3,0.00763554,0.001211832745579,-0.001999,0.003210832745579
9.33,0.00650132,0.001031821255011,-0.002083,0.003114821255011
9.36,0.00536617,0.000851662164607,-0.002165,0.003016662164607
9.39,0.00423075,0.000671460222638,-0.002245,0.002916460222638
9.42,0.00309572,0.000491320177374,-0.002323,0.002814320177374
9.45,0.00196176,0.000311349951276,-0.002398,0.002709349951276
9.48,0.00082952,0.000131652705521,-0.002472,0.002603652705521
9.51,-0.000300338,-4.76664942023419E-05,-0.002542,0.002494333505798
9.54,-0.00142716,-0.00022650385188,-0.002611,0.00238449614812
9.57,-0.00255029,-0.000404755254078,-0.002677,0.002272244745922
9.6,-0.00366907,-0.000582316269946,-0.002741,0.002158683730054
9.63,-0.00478287,-0.000759086912497,-0.002802,0.002042913087503
9.66,-0.00589104,-0.000934964020556,-0.002861,0.001926035979444
9.69,-0.00699294,-0.001109846020042,-0.002917,0.001807153979958
9.72,-0.00808793,-0.001283631336874,-0.002971,0.001687368663126
9.75,-0.00917538,-0.001456219984066,-0.003022,0.001565780015934
9.78,-0.0102547,-0.001627518323012,-0.003071,0.001443481676988
9.81,-0.0113252,-0.001797416844157,-0.003117,0.001319583155843
9.84,-0.0123863,-0.001965823495989,-0.00316,0.001194176504011
9.87,-0.0134374,-0.002132643052809,-0.003201,0.001068356947191
9.9,-0.0144778,-0.002297764417965,-0.003239,0.000941235582035
9.93,-0.0155071,-0.002461124107656,-0.003274,0.000812875892344
9.96,-0.0165245,-0.002622595154282,-0.003307,0.000684404845718
9.99,-0.0175295,-0.002782098203091,-0.003337,0.000554901796909
10.02,-0.0185216,-0.002939553899334,-0.003364,0.000424446100666
10.05,-0.0195001,-0.003094851146359,-0.003389,0.000294148853641
10.08,-0.0204644,-0.003247894718465,-0.003411,0.000163105281535
10.11,-0.0214141,-0.003398621131853,-0.00343,3.13788681473204E-05
10.14,-0.0223486,-0.00354693516082,-0.003446,-0.00010093516082
10.17,-0.0232672,-0.003692725708717,-0.00346,-0.000232725708717
10.2,-0.0241696,-0.003835945162693,-0.003471,-0.000364945162693
10.23,-0.0250552,-0.003976498297047,-0.00348,-0.000496498297047
10.26,-0.0259234,-0.004114289886078,-0.003486,-0.000628289886078
10.29,-0.0267737,-0.004249240575036,-0.003489,-0.000760240575036
10.32,-0.0276057,-0.00438128688012,-0.00349,-0.00089128688012
10.35,-0.0284189,-0.00451034944658,-0.003487,-0.00102334944658
10.38,-0.0292127,-0.004636333048714,-0.003483,-0.001153333048714
10.41,-0.0299868,-0.004759190073673,-0.003476,-0.001283190073673
10.44,-0.0307407,-0.004878841166705,-0.003466,-0.001412841166705
10.47,-0.0314739,-0.004995206973061,-0.003453,-0.001542206973061
10.5,-0.0321861,-0.005108239879889,-0.003439,-0.001669239879889
10.53,-0.0328767,-0.005217844661489,-0.003421,-0.001796844661489
10.56,-0.0335454,-0.00532397370501,-0.003401,-0.00192297370501
10.59,-0.0341919,-0.005426579397602,-0.003379,-0.002047579397602
10.62,-0.0348157,-0.005525582384515,-0.003355,-0.002170582384515
10.65,-0.0354164,-0.005620919181948,-0.003328,-0.002292919181948
10.68,-0.0359938,-0.005712558048,-0.003298,-0.002414558048
10.71,-0.0365475,-0.005800435498872,-0.003267,-0.002533435498872
10.74,-0.0370772,-0.005884503921712,-0.003233,-0.002651503921712
10.77,-0.0375825,-0.00596469983272,-0.003197,-0.00276769983272
10.8,-0.0380632,-0.006040991489997,-0.003159,-0.002881991489997
10.83,-0.0385191,-0.006113347151641,-0.003118,-0.002995347151641
10.86,-0.0389498,-0.006181703333852,-0.003076,-0.003105703333852
10.89,-0.0393552,-0.00624604416568,-0.003031,-0.00321504416568
10.92,-0.0397349,-0.006306306163325,-0.002985,-0.003321306163325
10.95,-0.0400889,-0.006362489326786,-0.002936,-0.003426489326786
10.98,-0.0404168,-0.006414530172263,-0.002886,-0.003528530172263
11.01,-0.0407186,-0.006462428699757,-0.002834,-0.003628428699757
11.04,-0.0409941,-0.006506153167366,-0.00278,-0.003726153167366
11.07,-0.0412431,-0.00654567183319,-0.002724,-0.00382167183319
11.1,-0.0414655,-0.00658096882628,-0.002667,-0.00391396882628
11.13,-0.0416612,-0.006612028275685,-0.002608,-0.004004028275685
11.16,-0.0418302,-0.006638850181405,-0.002548,-0.004090850181405
11.19,-0.0419724,-0.00666141867249,-0.002485,-0.00417641867249
11.22,-0.0420877,-0.00667971787799,-0.002422,-0.00425771787799
11.25,-0.0421761,-0.006693747797906,-0.002357,-0.004336747797906
11.28,-0.0422375,-0.006703492561286,-0.002291,-0.004412492561286
11.31,-0.042272,-0.006708968039081,-0.002223,-0.004485968039081
11.34,-0.0422796,-0.006710174231291,-0.002154,-0.004556174231291
11.37,-0.0422602,-0.006707095266965,-0.002084,-0.004623095266965
11.4,-0.0422141,-0.006699778758955,-0.002013,-0.004686778758955
11.43,-0.0421412,-0.00668820883631,-0.001941,-0.00474720883631
11.46,-0.0420417,-0.006672417240931,-0.001867,-0.004805417240931
11.49,-0.0419157,-0.006652419843766,-0.001793,-0.004859419843766
11.52,-0.0417635,-0.006628264257668,-0.001718,-0.004910264257668
11.55,-0.0415851,-0.006599950482636,-0.001642,-0.004957950482636
11.58,-0.0413808,-0.006567526131519,-0.001566,-0.005001526131519
11.61,-0.0411507,-0.00653100707527,-0.001489,-0.00504200707527
11.64,-0.0408951,-0.006490440926737,-0.001411,-0.005079440926737
11.67,-0.0406143,-0.006445875298771,-0.001332,-0.005113875298771
11.7,-0.0403084,-0.006397326062322,-0.001253,-0.005144326062322
11.73,-0.0399778,-0.006344856701191,-0.001174,-0.005170856701191
11.76,-0.0396228,-0.006288514828229,-0.001094,-0.005194514828229
11.79,-0.0392436,-0.006228332185335,-0.001014,-0.005214332185335
11.82,-0.0388405,-0.006164356385359,-0.000934,-0.005230356385359
11.85,-0.038414,-0.006096666783054,-0.000853,-0.005243666783054
11.88,-0.0379644,-0.006025310991268,-0.000773,-0.005252310991268
11.91,-0.037492,-0.005950336622852,-0.000692,-0.005258336622852
11.94,-0.0369972,-0.005871807161608,-0.000611,-0.005260807161608
11.97,-0.0364804,-0.005789786091334,-0.000531,-0.005258786091334
12,-0.035942,-0.005704336895833,-0.00045,-0.005254336895833
12.03,-0.0353825,-0.005615538929854,-0.00037,-0.005245538929854
12.06,-0.0348022,-0.005523439806247,-0.00029,-0.005233439806247
12.09,-0.0342017,-0.005428134750715,-0.00021,-0.005218134750715
12.12,-0.0335813,-0.005329671376107,-0.00013,-0.005199671376107
12.15,-0.0329416,-0.005228144908123,-5.1E-05,-0.005177144908123
12.18,-0.032283,-0.005123618830565,2.7E-05,-0.005150618830565
12.21,-0.031606,-0.005016172498183,0.000105,-0.005121172498183
12.24,-0.0309111,-0.004905885265727,0.000183,-0.005088885265727
12.27,-0.0301987,-0.004792820616999,0.00026,-0.005052820616999
12.3,-0.0294695,-0.004677089648649,0.000336,-0.005013089648649
12.33,-0.0287239,-0.004558755844477,0.000411,-0.004969755844477
12.36,-0.0279624,-0.004437898559235,0.000486,-0.004923898559235
12.39,-0.0271856,-0.004314613018623,0.00056,-0.004874613018623
12.42,-0.026394,-0.004188978577392,0.000632,-0.004820978577392
12.45,-0.0255881,-0.004061074590291,0.000704,-0.004765074590291
12.48,-0.0247686,-0.003931012153974,0.000775,-0.004706012153974
12.51,-0.0239358,-0.003798838881288,0.000845,-0.004643838881288
12.54,-0.0230905,-0.003664681739837,0.000914,-0.004578681739837
12.57,-0.0222332,-0.00352862008437,0.000982,-0.00451062008437
12.6,-0.0213644,-0.003390733269638,0.001048,-0.004438733269638
12.63,-0.0204846,-0.003251100650392,0.001114,-0.004365100650392
12.66,-0.0195946,-0.003109849194232,0.001178,-0.004287849194232
12.69,-0.0186948,-0.002967042384959,0.00124,-0.004207042384959
12.72,-0.0177857,-0.002822759577325,0.001302,-0.004124759577325
12.75,-0.0168681,-0.002677127738929,0.001362,-0.004039127738929
12.78,-0.0159425,-0.002530226224523,0.001421,-0.003951226224523
12.81,-0.0150094,-0.002382134388857,0.001478,-0.003860134388857
12.84,-0.0140694,-0.002232947457633,0.001533,-0.003765947457633
12.87,-0.0131231,-0.002082760656549,0.001588,-0.003670760656549
12.9,-0.0121711,-0.001931669211309,0.00164,-0.003571669211309
12.93,-0.011214,-0.001779768347612,0.001691,-0.003470768347612
12.96,-0.0102524,-0.001627153291159,0.001741,-0.003368153291159
12.99,-0.00928678,-0.001473900222511,0.001789,-0.003262900222511
13.02,-0.00831779,-0.001320112302843,0.001835,-0.003155112302843
13.05,-0.00734601,-0.001165881583667,0.001879,-0.003044881583667
13.08,-0.00637201,-0.001011298529398,0.001922,-0.002933298529398
13.11,-0.00539638,-0.000856456778642,0.001963,-0.002819456778642
13.14,-0.00441969,-0.000701446795814,0.002003,-0.002704446795814
13.17,-0.00344251,-0.000546359045331,0.00204,-0.002586359045331
13.2,-0.00246543,-0.000391287165797,0.002076,-0.002467287165797
13.23,-0.00148901,-0.000236320034535,0.00211,-0.002346320034535
13.26,-0.000513836,-8.15506553115309E-05,0.002143,-0.002224550655312
13.29,0.000459532,7.29320945527725E-05,0.002173,-0.002100067905447
13.32,0.00143052,0.000227037115804,0.002201,-0.001973962884196
13.35,0.00239858,0.000380677435635,0.002228,-0.001847322564365
13.38,0.00336313,0.000533760685117,0.002253,-0.001719239314883
13.41,0.00432362,0.000686199574024,0.002276,-0.001589800425976
13.44,0.00527949,0.000837905225034,0.002297,-0.001459094774966
13.47,0.00623019,0.000988790347923,0.002317,-0.001328209652077
13.5,0.00717518,0.001138769239559,0.002334,-0.001195230760441
13.53,0.0081139,0.001287753022622,0.00235,-0.001062246977378
13.56,0.00904581,0.001435655993982,0.002363,-0.000927344006018
13.59,0.00997038,0.001582394037601,0.002375,-0.000792605962399
13.62,0.0108871,0.001727886211636,0.002385,-0.000657113788364
13.65,0.0117954,0.001872042051669,0.002393,-0.000520957948331
13.68,0.0126947,0.002014769506191,0.002399,-0.000384230493809
13.71,0.0135846,0.002156005091401,0.002404,-0.000247994908599
13.74,0.0144646,0.002295669452547,0.002406,-0.000110330547453
13.77,0.015334,0.00243365149298,0.002407,2.66514929802789E-05
13.8,0.0161925,0.002569903599849,0.002406,0.000163903599849
13.83,0.0170395,0.002704330547453,0.002403,0.000301330547453
13.86,0.0178746,0.002836868851991,0.002398,0.000438868851991
13.89,0.0186972,0.002967423287763,0.002392,0.000575423287763
13.92,0.0195069,0.003095930370968,0.002384,0.000711930370968
13.95,0.0203032,0.003222310746855,0.002374,0.000848310746855
13.98,0.0210856,0.003346485060675,0.002362,0.000984485060675
14.01,0.0218538,0.003468405699576,0.002349,0.001119405699576
14.04,0.0226072,0.003587977437857,0.002334,0.001253977437857
14.07,0.0233454,0.003705136791719,0.002317,0.001388136791719
14.1,0.0240679,0.003819804406411,0.002298,0.001521804406411
14.13,0.0247745,0.003931948540031,0.002278,0.001653948540031
14.16,0.0254645,0.00404145809593,0.002257,0.00178445809593
14.19,0.0261378,0.004148317203158,0.002234,0.001914317203158
14.22,0.0267937,0.004252414765062,0.002209,0.002043414765062
14.25,0.0274321,0.004353734910694,0.002183,0.002170734910694
14.28,0.0280524,0.004452182414352,0.002155,0.002297182414352
14.31,0.0286545,0.004547741405087,0.002126,0.002421741405087
14.34,0.0292378,0.004640316657197,0.002095,0.002545316657197
14.37,0.029802,0.004729860557832,0.002063,0.002666860557832
14.4,0.0303469,0.004816341365092,0.00203,0.002786341365092
14.43,0.0308722,0.004899711466127,0.001996,0.002903711466127
14.46,0.0313774,0.004979891506185,0.00196,0.003019891506185
14.49,0.0318624,0.005056865614317,0.001922,0.003134865614317
14.52,0.0323269,0.005130586177672,0.001884,0.003246586177672
14.55,0.0327706,0.0052010055834,0.001845,0.0033560055834
14.58,0.0331933,0.005268092089601,0.001804,0.003464092089601
14.61,0.0335946,0.005331782212474,0.001762,0.003569782212474
14.64,0.0339745,0.005392075952019,0.001719,0.003673075952019
14.67,0.0343327,0.005448925695386,0.001675,0.003773925695386
14.7,0.034669,0.005502299700674,0.001631,0.003871299700674
14.73,0.0349832,0.005552166225983,0.001585,0.003967166225983
14.76,0.0352752,0.005598509400364,0.001538,0.004060509400364
14.79,0.0355448,0.005641297481915,0.00149,0.004151297481915
14.82,0.0357919,0.005680514599687,0.001442,0.004238514599687
14.85,0.0360164,0.00571614488273,0.001393,0.00432314488273
14.88,0.0362181,0.005748156589142,0.001343,0.004405156589142
14.91,0.036397,0.005776549718925,0.001292,0.004484549718925
14.94,0.036553,0.005801308401129,0.001241,0.004560308401129
14.97,0.0366861,0.005822432635752,0.001189,0.004633432635752
15,0.0367961,0.005839890680896,0.001137,0.004702890680896
15.03,0.0368832,0.005853714278459,0.001084,0.004769714278459
15.06,0.0369472,0.005863871686542,0.00103,0.004833871686542
15.09,0.036988,0.005870347034196,0.000976,0.004894347034196
15.12,0.0370057,0.005873156192369,0.000922,0.004951156192369
15.15,0.0370002,0.005872283290111,0.000868,0.005004283290111
15.18,0.0369717,0.005867760069324,0.000813,0.005054760069324
15.21,0.0369202,0.005859586530007,0.000757,0.005102586530007
15.24,0.0368459,0.00584779441406,0.000702,0.00514579441406
15.27,0.0367487,0.005832367850534,0.000646,0.005186367850534
15.3,0.0366289,0.005813354452278,0.000591,0.005222354452278
15.33,0.0364865,0.005790754219292,0.000535,0.005255754219292
15.36,0.0363218,0.005764614764427,0.000479,0.005285614764427
15.39,0.036135,0.005734967829584,0.000423,0.005311967829584
15.42,0.0359261,0.005701813414762,0.000367,0.005334813414762
15.45,0.0356954,0.005665199132811,0.000311,0.005354199132811
15.48,0.0354432,0.005625172596583,0.000256,0.005369172596583
15.51,0.0351696,0.005581749677026,0.0002,0.005381749677026
15.54,0.0348749,0.005534977986992,0.000145,0.005389977986992
15.57,0.0345593,0.005484889268381,9E-05,0.005394889268381
15.6,0.0342231,0.005431531134043,3.5E-05,0.005396531134043
15.63,0.0338665,0.005374935325878,-2E-05,0.005394935325878
15.66,0.0334899,0.005315165327688,-7.4E-05,0.005389165327688
15.69,0.0330935,0.005252252881371,-0.000128,0.005380252881371
15.72,0.0326777,0.005186261470729,-0.000181,0.005367261470729
15.75,0.0322427,0.005117222837662,-0.000234,0.005351222837662
15.78,0.031789,0.005045216336921,-0.000286,0.005331216336921
15.81,0.0313169,0.004970289581356,-0.000338,0.005308289581356
15.84,0.0308267,0.004892490183817,-0.000389,0.005281490183817
15.87,0.0303189,0.004811897499056,-0.00044,0.005251897499056
15.9,0.0297937,0.004728543268971,-0.00049,0.005218543268971
15.93,0.0292517,0.004642522719265,-0.000539,0.005181522719265
15.96,0.0286931,0.004553867591837,-0.000587,0.005140867591837
15.99,0.0281184,0.004462657241438,-0.000635,0.005097657241438
16.02,0.027528,0.004368955151869,-0.000682,0.005050955151869
16.05,0.0269224,0.00427284067788,-0.000728,0.00500084067788
16.08,0.0263019,0.004174361432322,-0.000774,0.004948361432322
16.11,0.025667,0.004073596769944,-0.000818,0.004891596769944
16.14,0.0250181,0.003970610174549,-0.000862,0.004832610174549
16.17,0.0243557,0.003865481000886,-0.000905,0.004770481000886
16.2,0.0236803,0.003758288603706,-0.000946,0.004704288603706
16.23,0.0229923,0.003649096466809,-0.000987,0.004636096466809
16.26,0.0222921,0.003537968073997,-0.001027,0.004564968073997
16.29,0.0215803,0.003424998650969,-0.001066,0.004490998650969
16.32,0.0208573,0.003310251681527,-0.001103,0.004413251681527
16.35,0.0201236,0.003193806520421,-0.00114,0.004333806520421
16.38,0.0193797,0.003075742522402,-0.001176,0.004251742522402
16.41,0.0186261,0.00295613904222,-0.00121,0.00416613904222
16.44,0.0178632,0.002835059563676,-0.001243,0.004078059563676
16.47,0.0170915,0.00271258344152,-0.001275,0.00398758344152
16.5,0.0163117,0.002588821772404,-0.001306,0.003894821772404
16.53,0.015524,0.002463806298228,-0.001336,0.003799806298228
16.56,0.0147292,0.002337663986592,-0.001365,0.003702663986592
16.59,0.0139276,0.002210442450348,-0.001392,0.003602442450348
16.62,0.0131197,0.002082221044245,-0.001419,0.003501221044245
16.65,0.0123062,0.001953110864935,-0.001444,0.003397110864935
16.68,0.0114874,0.001823159525268,-0.001467,0.003290159525268
16.71,0.0106639,0.001692462250945,-0.00149,0.003182462250945
16.74,0.00983624,0.001561104745097,-0.001511,0.003072104745097
16.77,0.00900487,0.001429158426998,-0.001531,0.002960158426998
16.8,0.00817033,0.001296708999781,-0.00155,0.002846708999781
16.83,0.00733312,0.001163835818195,-0.001567,0.002730835818195
16.86,0.00649376,0.001030621411181,-0.001583,0.002613621411181
16.89,0.00565276,0.000897146720586,-0.001598,0.002495146720586
16.92,0.00481063,0.000763492688253,-0.001612,0.002375492688253
16.95,0.00396787,0.000629738668935,-0.001624,0.002253738668935
16.98,0.00312499,0.000495965604477,-0.001635,0.002130965604477
17.01,0.0022825,0.000362254436724,-0.001645,0.002007254436724
17.04,0.0014409,0.000228684520428,-0.001653,0.001881684520428
17.07,0.000600696,9.53361625947099E-05,-0.00166,0.001755336162595
17.1,-0.000237613,-3.77114407331109E-05,-0.001666,0.001628288559267
17.13,-0.00107353,-0.000170379410934,-0.00167,0.001499620589066
17.16,-0.00190656,-0.000302589186804,-0.001674,0.001371410813196
17.19,-0.00273622,-0.000434264111655,-0.001675,0.001240735888345
17.22,-0.003562,-0.000565323243641,-0.001676,0.001110676756359
17.25,-0.00438343,-0.000695691989297,-0.001676,0.000980308010703
17.28,-0.00520002,-0.000825292580966,-0.001674,0.000848707419034
17.31,-0.0060113,-0.000954050425183,-0.001671,0.000716949574817
17.34,-0.00681679,-0.001081889341387,-0.001666,0.000584110658613
17.37,-0.00761602,-0.001208734736114,-0.001661,0.000452265263886
17.4,-0.00840852,-0.001334512015896,-0.001654,0.000319487984104
17.43,-0.00919383,-0.001459148174365,-0.001646,0.000186851825635
17.46,-0.00997149,-0.001582570205148,-0.001637,5.44297948520988E-05
17.49,-0.0107411,-0.001704714624446,-0.001626,-7.87146244457073E-05
17.52,-0.0115021,-0.001825492554937,-0.001615,-0.000210492554937
17.55,-0.0122541,-0.001944842099917,-0.001602,-0.000342842099917
17.58,-0.0129967,-0.002062699775585,-0.001589,-0.000473699775585
17.61,-0.0137295,-0.00217900209814,-0.001574,-0.00060500209814
17.64,-0.014452,-0.002293669712831,-0.001558,-0.000735669712831
17.67,-0.0151637,-0.002406623264908,-0.001541,-0.000865623264908
17.7,-0.0158644,-0.002517831012471,-0.001523,-0.000994831012471
17.73,-0.0165536,-0.002627213600769,-0.001504,-0.001123213600769
17.76,-0.0172309,-0.002734707546002,-0.001484,-0.001250707546002
17.79,-0.0178958,-0.002840233493418,-0.001463,-0.001377233493418
17.82,-0.0185481,-0.002943759701118,-0.001441,-0.001502759701118
17.85,-0.0191874,-0.003045222685301,-0.001418,-0.001627222685301
17.88,-0.0198132,-0.003144543091217,-0.001394,-0.001750543091217
17.91,-0.0204252,-0.003241673306014,-0.001369,-0.001872673306014
17.94,-0.0210232,-0.003336581587793,-0.001343,-0.001993581587793
17.97,-0.0216066,-0.003429172710854,-0.001317,-0.002112172710854
18,-0.0221753,-0.003519430804245,-0.001289,-0.002230430804245
18.03,-0.0227288,-0.003607276513216,-0.001261,-0.002346276513216
18.06,-0.0232669,-0.003692678095867,-0.001232,-0.002460678095867
18.09,-0.0237892,-0.003775572068397,-0.001203,-0.002572572068397
18.12,-0.0242955,-0.003855926688907,-0.001172,-0.002683926688907
18.15,-0.0247855,-0.003933694344546,-0.001141,-0.002792694344546
18.18,-0.0252589,-0.004008827422462,-0.00111,-0.002898827422462
18.21,-0.0257154,-0.004081278309807,-0.001077,-0.003004278309807
18.24,-0.0261548,-0.00415101526468,-0.001045,-0.00310601526468
18.27,-0.0265769,-0.00421800654518,-0.001011,-0.00320700654518
18.3,-0.0269813,-0.004282188667507,-0.000977,-0.003305188667507
18.33,-0.0273679,-0.004343545760711,-0.000942,-0.003401545760711
18.36,-0.0277366,-0.004402061953841,-0.000907,-0.003495061953841
18.39,-0.028087,-0.004457673763098,-0.000872,-0.003585673763098
18.42,-0.028419,-0.00451036531753,-0.000836,-0.00367436531753
18.45,-0.0287324,-0.004560104875238,-0.0008,-0.003760104875238
18.48,-0.029027,-0.004606860694322,-0.000763,-0.003843860694322
18.51,-0.0293028,-0.004650632774782,-0.000726,-0.003924632774782
18.54,-0.0295595,-0.004691373503766,-0.000688,-0.004003373503766
18.57,-0.0297971,-0.004729082881276,-0.000651,-0.004078082881276
18.6,-0.0300154,-0.00476372916541,-0.000613,-0.00415072916541
18.63,-0.0302143,-0.004795296485219,-0.000575,-0.004220296485219
18.66,-0.0303937,-0.004823768969753,-0.000537,-0.004286768969753
18.69,-0.0305535,-0.004849130748061,-0.000498,-0.004351130748061
18.72,-0.0306938,-0.004871397691094,-0.00046,-0.004411397691094
18.75,-0.0308143,-0.004890522186001,-0.000421,-0.004469522186001
18.78,-0.0309152,-0.004906535974683,-0.000382,-0.004524535974683
18.81,-0.0309964,-0.004919423186188,-0.000343,-0.004576423186188
18.84,-0.0310577,-0.004929152078618,-0.000305,-0.004624152078618
18.87,-0.0310994,-0.004935770264823,-0.000266,-0.004669770264823
18.9,-0.0311212,-0.004939230131951,-0.000227,-0.004712230131951
18.93,-0.0311233,-0.004939563421904,-0.000188,-0.004751563421904
18.96,-0.0311057,-0.004936770134681,-0.00015,-0.004786770134681
18.99,-0.0310684,-0.004930850270282,-0.000111,-0.004819850270282
19.02,-0.0310115,-0.004921819699658,-7.3E-05,-0.004848819699658
19.05,-0.0309351,-0.004909694293759,-3.5E-05,-0.004874694293759
19.08,-0.0308394,-0.004894505794484,3E-06,-0.004897505794484
19.11,-0.0307244,-0.004876254201834,4E-05,-0.004916254201834
19.14,-0.0305902,-0.004854955386759,7.8E-05,-0.004932955386759
19.17,-0.0304369,-0.004830625220209,0.000115,-0.004945625220209
19.2,-0.0302649,-0.004803327185985,0.000151,-0.004954327185985
19.23,-0.0300741,-0.004773045413137,0.000188,-0.004961045413137
19.26,-0.0298647,-0.004739811643564,0.000224,-0.004963811643564
19.29,-0.0296371,-0.004703689361067,0.000259,-0.004962689361067
19.32,-0.0293913,-0.004664678565647,0.000294,-0.004958678565647
19.35,-0.0291275,-0.004622810999203,0.000329,-0.004951810999203
19.38,-0.028846,-0.004578134274586,0.000363,-0.004941134274586
19.41,-0.028547,-0.004530680133697,0.000397,-0.004927680133697
19.44,-0.0282307,-0.004480480318435,0.00043,-0.004910480318435
19.47,-0.0278975,-0.004427598312601,0.000463,-0.004890598312601
19.5,-0.0275475,-0.004372049987145,0.000495,-0.004867049987145
19.53,-0.027181,-0.004313882954917,0.000527,-0.004840882954917
19.56,-0.0267983,-0.004253144828768,0.000558,-0.004811144828768
19.59,-0.0263998,-0.004189899092499,0.000588,-0.004777899092499
19.62,-0.0259856,-0.004124161617059,0.000618,-0.004742161617059
19.65,-0.0255562,-0.0040560117572,0.000647,-0.0047030117572
19.68,-0.0251118,-0.003985481254821,0.000675,-0.004660481254821
19.71,-0.0246528,-0.003912633593723,0.000703,-0.004615633593723
19.74,-0.0241795,-0.003837516386756,0.00073,-0.004567516386756
19.77,-0.0236922,-0.003760177246771,0.000756,-0.004516177246771
19.8,-0.0231913,-0.003680679657568,0.000782,-0.004462679657568
19.83,-0.0226772,-0.003599087102949,0.000807,-0.004406087102949
19.86,-0.0221502,-0.003515447195762,0.000831,-0.004346447195762
19.89,-0.0216106,-0.003429807548859,0.000854,-0.004283807548859
19.92,-0.0210589,-0.00334224751699,0.000876,-0.00421824751699
19.95,-0.0204955,-0.003252830583956,0.000898,-0.004150830583956
19.98,-0.0199206,-0.003161588491657,0.000919,-0.004080588491657
20.01,-0.0193348,-0.003068616465793,0.000939,-0.004007616465793
20.04,-0.0187384,-0.002973962119216,0.000958,-0.003931962119216
20.07,-0.0181318,-0.002877688935726,0.000976,-0.003853688935726
20.1,-0.0175154,-0.002779860399123,0.000994,-0.003773860399123
20.13,-0.0168896,-0.002680539993207,0.001011,-0.003691539993207
20.16,-0.0162549,-0.00257980707273,0.001026,-0.00360580707273
20.19,-0.0156116,-0.002477709250542,0.001041,-0.003518709250542
20.22,-0.0149602,-0.002374325881393,0.001055,-0.003429325881393
20.25,-0.0143011,-0.002269720449084,0.001068,-0.003337720449084
20.28,-0.0136348,-0.002163972308366,0.001081,-0.003244972308366
20.31,-0.0129615,-0.002057113201139,0.001092,-0.003149113201139
20.34,-0.0122819,-0.001949254224053,0.001102,-0.003051254224053
20.37,-0.0115962,-0.00184042711901,0.001112,-0.00295242711901
20.4,-0.010905,-0.001730727111709,0.001121,-0.002851727111709
20.43,-0.0102087,-0.001620217685952,0.001128,-0.002748217685952
20.46,-0.00950766,-0.001508955977159,0.001135,-0.002643955977159
20.49,-0.0088024,-0.00139702451427,0.001141,-0.00253802451427
20.52,-0.00809333,-0.001284488368181,0.001146,-0.002430488368181
20.55,-0.00738089,-0.001171417371072,0.00115,-0.002321417371072
20.58,-0.00666552,-0.001057881355125,0.001154,-0.002211881355125
20.61,-0.00594766,-0.00094395015252,0.001156,-0.00209995015252
20.64,-0.00522774,-0.000829692008342,0.001157,-0.001986692008342
20.67,-0.00450621,-0.000715178341867,0.001158,-0.001873178341867
20.7,-0.00378351,-0.000600478985275,0.001158,-0.001758478985275
20.73,-0.00306007,-0.000485662183652,0.001157,-0.001642662183652
20.76,-0.00233633,-0.000370797769179,0.001155,-0.001525797769179
20.79,-0.00161273,-0.000255955574036,0.001152,-0.001407955574036
20.82,-0.0008897,-0.000141203843309,0.001148,-0.001289203843309
20.85,-0.000167677,-2.6611933049984E-05,0.001144,-0.00117061193305
20.88,0.000552907,8.77515942369406E-05,0.001138,-0.001050248405763
20.91,0.00127162,0.000201818176047,0.001132,-0.000930181823953
20.94,0.00198804,0.00031552083697,0.001125,-0.00080947916303
20.97,0.00270174,0.00042879180805,0.001117,-0.00068820819195
21,0.00341229,0.000541562844201,0.001109,-0.000567437155799
21.03,0.00411927,0.000653767287432,0.001099,-0.000445232712568
21.06,0.00482227,0.000765340066848,0.001089,-0.000323659933152
21.09,0.00552086,0.000876212937364,0.001078,-0.000201787062636
21.12,0.00621465,0.000986324002273,0.001066,-7.96759977272797E-05
21.15,0.00690321,0.00109560501649,0.001054,4.16050164899172E-05
21.18,0.00758615,0.00120399408331,0.001041,0.00016299408331
21.21,0.00826305,0.001311424544742,0.001027,0.000284424544742
21.24,0.00893354,0.00141783767827,0.001013,0.00040483767827
21.27,0.00959721,0.001523168413,0.000997,0.000526168413
21.3,0.0102537,0.001627359613511,0.000982,0.000645359613511
21.33,0.0109025,0.001730330337956,0.000965,0.000765330337956
21.36,0.0115434,0.001832047257341,0.000948,0.000884047257341
21.39,0.012176,0.001932446887865,0.00093,0.001002446887865
21.42,0.0127998,0.002031449874778,0.000912,0.001119449874778
21.45,0.0134146,0.002129024476179,0.000893,0.001236024476179
21.48,0.01402,0.002225107208268,0.000874,0.001351107208268
21.51,0.0146155,0.002319618716294,0.000854,0.001465618716294
21.54,0.015201,0.002412543129307,0.000834,0.001578543129307
21.57,0.0157759,0.002503785221606,0.000813,0.001690785221606
21.6,0.0163401,0.002593329122241,0.000791,0.001802329122241
21.63,0.0168931,0.002681095476462,0.000769,0.001912095476462
21.66,0.0174347,0.002767052542368,0.000747,0.002020052542368
21.69,0.0179646,0.002851152707108,0.000724,0.002127152707108
21.72,0.0184824,0.002933332486883,0.000701,0.002232332486883
21.75,0.0189878,0.003013544268841,0.000677,0.002336544268841
21.78,0.0194806,0.003091756311083,0.000654,0.002437756311083
21.81,0.0199604,0.003167905129809,0.000629,0.002538905129809
21.84,0.0204271,0.003241974854067,0.000605,0.002636974854067
21.87,0.0208803,0.003313902000057,0.00058,0.002733902000057
21.9,0.0213198,0.00338365482588,0.000555,0.00282865482588
21.93,0.0217453,0.003451185718684,0.000529,0.002922185718684
21.96,0.0221566,0.00351646293657,0.000504,0.00301246293657
21.99,0.0225535,0.003579454737637,0.000478,0.003101454737637
22.02,0.0229358,0.003640129379985,0.000452,0.003188129379985
22.05,0.0233032,0.003698439250764,0.000426,0.003272439250764
22.08,0.0236555,0.003754352608073,0.000399,0.003355352608073
22.11,0.0239926,0.003807853580962,0.000373,0.003434853580962
22.14,0.0243142,0.003858894556582,0.000346,0.003512894556582
22.17,0.0246203,0.00390747553493,0.000319,0.00358847553493
22.2,0.0249106,0.003953548903159,0.000293,0.003660548903159
22.23,0.025185,0.003997098790316,0.000266,0.003731098790316
22.26,0.0254433,0.004038093454503,0.000239,0.003799093454503
22.29,0.0256854,0.004076517024768,0.000212,0.003864517024768
22.32,0.0259113,0.004112369501113,0.000185,0.003927369501113
22.35,0.0261207,0.004145603270685,0.000158,0.003987603270685
22.38,0.0263136,0.004176218333487,0.000131,0.004045218333487
22.41,0.0264898,0.004204182947616,0.000105,0.004099182947616
22.44,0.0266494,0.004229512984024,7.8E-05,0.004151512984024
22.47,0.0267923,0.004252192571761,5.2E-05,0.004200192571761
22.5,0.0269183,0.004272189968925,2.5E-05,0.004247189968925
22.53,0.0270275,0.004289521046467,-1E-06,0.004290521046467
22.56,0.0271198,0.004304169933437,-2.7E-05,0.004331169933437
22.59,0.0271951,0.004316120758885,-5.3E-05,0.004369120758885
22.62,0.0272536,0.004325405264712,-7.9E-05,0.004404405264712
22.65,0.0272951,0.004331991709016,-0.000104,0.004435991709016
22.68,0.0273196,0.004335880091798,-0.000129,0.004464880091798
22.71,0.0273271,0.004337070413057,-0.000154,0.004491070413057
22.74,0.0273177,0.004335578543745,-0.000179,0.004514578543745
22.77,0.0272914,0.004331404483861,-0.000204,0.004535404483861
22.8,0.0272482,0.004324548233405,-0.000228,0.004552548233405
22.83,0.0271883,0.004315041534276,-0.000252,0.004567041534276
22.86,0.0271117,0.004302884386477,-0.000275,0.004577884386477
22.89,0.0270184,0.004288076790005,-0.000298,0.004586076790005
22.92,0.0269087,0.004270666357712,-0.000321,0.004591666357712
22.95,0.0267826,0.004250653089598,-0.000343,0.004593653089598
22.98,0.0266403,0.004228068727562,-0.000365,0.004593068727562
23.01,0.0264818,0.004202913271606,-0.000387,0.004589913271606
23.04,0.0263074,0.004175234334579,-0.000408,0.004583234334579
23.07,0.0261171,0.004145031916481,-0.000428,0.004573031916481
23.1,0.0259112,0.004112353630162,-0.000449,0.004561353630162
23.13,0.0256898,0.004077215346574,-0.000468,0.004545215346574
23.16,0.0254531,0.004039648807616,-0.000488,0.004527648807616
23.19,0.0252012,0.003999669884237,-0.000506,0.004505669884237
23.22,0.0249344,0.00395732618929,-0.000525,0.00448232618929
23.25,0.0246529,0.003912649464673,-0.000542,0.004454649464673
23.28,0.0243568,0.003865655581337,-0.00056,0.004425655581337
23.31,0.0240465,0.003816408023083,-0.000576,0.004392408023083
23.34,0.0237222,0.00376493853181,-0.000593,0.00435793853181
23.37,0.0233841,0.00371127884942,-0.000608,0.00431927884942
23.4,0.0230324,0.003655460717811,-0.000623,0.004278460717811
23.43,0.0226674,0.003597531749836,-0.000638,0.004235531749836
23.46,0.0222894,0.003537539558343,-0.000652,0.004189539558343
23.49,0.0218987,0.003475531756184,-0.000665,0.004140531756184
23.52,0.0214956,0.003411555956209,-0.000678,0.004089555956209
23.55,0.0210802,0.003345628029368,-0.00069,0.004035628029368
23.58,0.020653,0.003277827330411,-0.000702,0.003979827330411
23.61,0.0202142,0.003208185601239,-0.000713,0.003921185601239
23.64,0.0197642,0.003136766325653,-0.000723,0.003859766325653
23.67,0.0193032,0.003063601245552,-0.000733,0.003796601245552
23.7,0.0188316,0.002988753844738,-0.000742,0.003730753844738
23.73,0.0183497,0.00291227173606,-0.000751,0.00366327173606
23.76,0.0178578,0.002834202532369,-0.000759,0.003593202532369
23.79,0.0173562,0.002754593846515,-0.000766,0.003520593846515
23.82,0.0168454,0.00267352503325,-0.000773,0.00344652503325
23.85,0.0163256,0.002591027834472,-0.000779,0.003370027834472
23.88,0.0157971,0.002507149863034,-0.000784,0.003291149863034
23.91,0.0152605,0.002421986344635,-0.000789,0.003210986344635
23.94,0.0147159,0.002335553150225,-0.000793,0.003128553150225
23.97,0.0141637,0.002247913763605,-0.000797,0.003044913763605
24,0.0136044,0.002159147539527,-0.0008,0.002959147539527
24.03,0.0130383,0.002069302090839,-0.000802,0.002871302090839
24.06,0.0124657,0.001978425030393,-0.000804,0.002782425030393
24.09,0.011887,0.001886579841989,-0.000805,0.002691579841989
24.12,0.0113026,0.001793830009427,-0.000806,0.002599830009427
24.15,0.0107128,0.001700223145559,-0.000805,0.002505223145559
24.18,0.0101181,0.001605838605134,-0.000805,0.002410838605134
24.21,0.00951882,0.001510727175193,-0.000803,0.002313727175193
24.24,0.00891532,0.001414945991157,-0.000802,0.002216945991157
24.27,0.008308,0.001318558536825,-0.000799,0.002117558536825
24.3,0.00769722,0.00122162194762,-0.000796,0.00201762194762
24.33,0.00708338,0.00112419970734,-0.000792,0.00191619970734
24.36,0.00646686,0.001026352125596,-0.000788,0.001814352125596
24.39,0.00584804,0.000928139512,-0.000783,0.001711139512
24.42,0.0052273,0.000829622176161,-0.000778,0.001607622176161
24.45,0.00460502,0.00073086042769,-0.000772,0.00150286042769
24.48,0.0039816,0.000631917750388,-0.000766,0.001397917750388
24.51,0.0033574,0.000532851279675,-0.000759,0.001291851279675
24.54,0.00273281,0.000433722912256,-0.000751,0.001184722912256
24.57,0.00210822,0.000334594544837,-0.000743,0.001077594544837
24.6,0.00148399,0.000235523312839,-0.000735,0.000970523312839
24.63,0.000860518,0.000136572382642,-0.000726,0.000862572382642
24.66,0.000238166,3.77992070873315E-05,-0.000716,0.000753799207087
24.69,-0.000382686,-6.07359042156418E-05,-0.000706,0.000645264095784
24.72,-0.00100167,-0.00015897454617,-0.000696,0.00053702545383
24.75,-0.0016184,-0.000256855456909,-0.000685,0.000428144543091
24.78,-0.00223253,-0.000354323722944,-0.000673,0.000318676277056
24.81,-0.00284368,-0.000451319034665,-0.000662,0.000210680965335
24.84,-0.00345149,-0.000547784256652,-0.000649,0.000101215743348
24.87,-0.00405559,-0.000643660666389,-0.000637,-6.66066638945417E-06
24.9,-0.00465564,-0.000738894302646,-0.000624,-0.000114894302646
24.93,-0.00525127,-0.000833426442907,-0.00061,-0.000223426442907
24.96,-0.00584213,-0.000927201538847,-0.000597,-0.000330201538847
24.99,-0.00642788,-0.001020165629236,-0.000582,-0.000438165629236
25.02,-0.00700817,-0.001112263165747,-0.000568,-0.000544263165747
25.05,-0.00758267,-0.001203441774245,-0.000553,-0.000650441774245
25.08,-0.00815102,-0.001293644319311,-0.000538,-0.000755644319311
25.11,-0.00871292,-0.001382823188093,-0.000523,-0.000859823188093
25.14,-0.00926801,-0.001470921245171,-0.000507,-0.000963921245171
25.17,-0.00981599,-0.001557890877695,-0.000491,-0.001066890877695
25.2,-0.0103565,-0.001643674950245,-0.000475,-0.001168674950245
25.23,-0.0108893,-0.001728235372539,-0.000458,-0.001270235372539
25.26,-0.0114141,-0.001811526118823,-0.000441,-0.001370526118823
25.29,-0.0119304,-0.001893467834345,-0.000424,-0.001469467834345
25.32,-0.0124382,-0.001974060519107,-0.000407,-0.001567060519107
25.35,-0.0129369,-0.002053208947407,-0.00039,-0.001663208947407
25.38,-0.0134264,-0.002130897248295,-0.000372,-0.001758897248295
25.41,-0.0139065,-0.00220709367987,-0.000354,-0.00185309367987
25.44,-0.0143767,-0.002281718887383,-0.000336,-0.001945718887383
25.47,-0.0148368,-0.002354741128932,-0.000318,-0.002036741128932
25.5,-0.0152867,-0.002426144533569,-0.0003,-0.002126144533569
25.53,-0.0157259,-0.002495849746541,-0.000282,-0.002213849746541
25.56,-0.0161544,-0.002563856767849,-0.000263,-0.002300856767849
25.59,-0.0165717,-0.002630086242743,-0.000245,-0.002385086242743
25.62,-0.0169778,-0.002694538171222,-0.000226,-0.002468538171222
25.65,-0.0173723,-0.002757149069486,-0.000208,-0.002549149069486
25.68,-0.0177551,-0.002817903066585,-0.000189,-0.002628903066585
25.71,-0.0181259,-0.002876752549668,-0.000171,-0.002705752549668
25.74,-0.0184846,-0.002933681647786,-0.000152,-0.002781681647786
25.77,-0.0188309,-0.002988642748087,-0.000133,-0.002855642748087
25.8,-0.0191646,-0.003041604108672,-0.000115,-0.002926604108672
25.83,-0.0194856,-0.00309254985859,-9.6E-05,-0.00299654985859
25.86,-0.0197937,-0.003141448255941,-7.8E-05,-0.003063448255941
25.89,-0.0200887,-0.003188267558826,-5.9E-05,-0.003129267558826
25.92,-0.0203705,-0.003232991896293,-4.1E-05,-0.003191991896293
25.95,-0.0206389,-0.003275589526443,-2.2E-05,-0.003253589526443
25.98,-0.0208938,-0.003316044578325,-4E-06,-0.003312044578325
26.01,-0.021135,-0.003354325310039,1.4E-05,-0.003368325310039
26.04,-0.0213625,-0.003390431721585,3.2E-05,-0.003422431721585
26.07,-0.0215761,-0.003424332071064,5E-05,-0.003474332071064
26.1,-0.0217756,-0.003455994616574,6.8E-05,-0.003523994616574
26.13,-0.0219611,-0.003485435229065,8.5E-05,-0.003570435229065
26.16,-0.0221325,-0.003512638037589,0.000102,-0.003614638037589
26.19,-0.0222895,-0.003537555429293,0.00012,-0.003657555429293
26.22,-0.0224323,-0.003560219146079,0.000137,-0.003697219146079
26.25,-0.0225606,-0.003580581575097,0.000153,-0.003733581575097
26.28,-0.0226746,-0.003598674458245,0.00017,-0.003768674458245
26.31,-0.022774,-0.003614450182675,0.000186,-0.003800450182675
26.34,-0.0228589,-0.003627924619335,0.000202,-0.003829924619335
26.37,-0.0229293,-0.003639097768227,0.000218,-0.003857097768227


==> data/standing_wave/cdi_const_eps/cdi_const_eps_eb_128.dat <==
0,0.0628073,0.01,0.01,0
0.03,0.0627837,0.009996242474999,0.009996,2.42474998926601E-07
0.06,0.0627132,0.009985017665144,0.009983,2.01766514402145E-06
0.09,0.0625961,0.009966373335584,0.009961,5.3733355836038E-06
0.12,0.0624328,0.009940373173182,0.009932,8.37317318209963E-06
0.15,0.0622238,0.00990709678652,0.009894,1.30967865200372E-05
0.18,0.0619695,0.009866607862462,0.009849,1.76078624618478E-05
0.21,0.0616705,0.009819001931304,0.009796,2.30019313041639E-05
0.24,0.0613273,0.009764358601628,0.009735,2.93586016275188E-05
0.27,0.0609405,0.009702773403729,0.009666,3.67734037285475E-05
0.3,0.0605106,0.009634325946188,0.009591,4.33259461877847E-05
0.33,0.0600384,0.009559143602734,0.009508,5.11436027340779E-05
0.36,0.0595244,0.009477305981948,0.009417,6.03059819479588E-05
0.39,0.0589695,0.009388956379274,0.00932,6.8956379274383E-05
0.42,0.0583741,0.009294158481578,0.009216,7.81584815777794E-05
0.45,0.0577393,0.009193087427735,0.009105,8.80874277353113E-05
0.48,0.0570655,0.009085806904611,0.008988,9.78069046114072E-05
0.51,0.0563537,0.008972476129367,0.008865,0.000107476129367
0.54,0.0556047,0.008853222475731,0.008735,0.000118222475731
0.57,0.0548192,0.008728157395717,0.008598,0.000130157395717
0.6,0.0539981,0.008597424184768,0.008456,0.000141424184768
0.63,0.0531421,0.008461134294899,0.008309,0.000152134294899
0.66,0.0522523,0.008319462864985,0.008155,0.000164462864985
0.69,0.0513294,0.008172521347041,0.007996,0.000176521347041
0.72,0.0503743,0.00802045303651,0.007832,0.00018845303651
0.75,0.0493879,0.007863401228838,0.007663,0.000200401228838
0.78,0.0483711,0.00770150921947,0.007488,0.00021350921947
0.81,0.0473248,0.00753492030385,0.007309,0.00022592030385
0.84,0.0462499,0.007363777777424,0.007125,0.000238777777424
0.87,0.0451473,0.007188224935636,0.006937,0.000251224935636
0.9,0.044018,0.007008420995649,0.006744,0.000264420995649
0.93,0.0428629,0.006824509252905,0.006548,0.000276509252905
0.96,0.041683,0.006636648924568,0.006347,0.000289648924568
0.99,0.040479,0.006444951462648,0.006143,0.000301951462648
1.02,0.0392521,0.006249607927741,0.005935,0.000314607927741
1.05,0.0380032,0.00605076161529,0.005724,0.00032676161529
1.08,0.0367331,0.005848539899024,0.005509,0.000339539899024
1.11,0.0354429,0.005643117917822,0.005292,0.000351117917822
1.14,0.0341334,0.00543462304541,0.005072,0.00036262304541
1.17,0.0328057,0.005223230420668,0.004849,0.000374230420668
1.2,0.0314607,0.005009083339039,0.004623,0.000386083339039
1.23,0.0300994,0.004792341017684,0.004396,0.000396341017684
1.26,0.0287227,0.00457314675205,0.004166,0.00040714675205
1.29,0.0273315,0.004351643837579,0.003935,0.000416643837579
1.32,0.0259268,0.004127991491435,0.003702,0.000425991491435
1.35,0.0245097,0.003902364852493,0.003467,0.000435364852493
1.38,0.0230861,0.003675703302005,0.003232,0.000443703302005
1.41,0.0216546,0.003447783935944,0.002995,0.000452783935944
1.44,0.0202161,0.003218750049755,0.002757,0.000461750049755
1.47,0.0187718,0.002988792704033,0.002518,0.000470792704033
1.5,0.0173224,0.002758023350789,0.002279,0.000479023350789
1.53,0.0158691,0.002526633050617,0.002039,0.000487633050617
1.56,0.0144128,0.002294765098961,0.0018,0.000494765098961
1.59,0.0129543,0.002062546869552,0.00156,0.000502546869552
1.62,0.0114948,0.001830169422981,0.001321,0.000509169422981
1.65,0.010035,0.001597744211262,0.001082,0.000515744211262
1.68,0.00857593,0.001365435228071,0.000843,0.000522435228071
1.71,0.00711851,0.001133388953195,0.000606,0.000527388953195
1.74,0.00566365,0.000901750274252,0.000369,0.000532750274252
1.77,0.00421224,0.000670660894514,0.000133,0.000537660894514
1.8,0.00276518,0.000440264109427,-0.000101,0.000541264109427
1.83,0.00132338,0.000210704806607,-0.000334,0.000544704806607
1.86,-0.000112301,-1.78802464044785E-05,-0.000566,0.000548119753596
1.89,-0.00154097,-0.000245348868682,-0.000795,0.000549651131318
1.92,-0.00296177,-0.00047156461112,-0.001023,0.00055143538888
1.95,-0.00437383,-0.00069638879557,-0.001249,0.00055261120443
1.98,-0.00577631,-0.000919687679617,-0.001472,0.000552312320383
2.01,-0.00716835,-0.001141324336502,-0.001693,0.000551675663498
2.04,-0.00854912,-0.001361166615983,-0.001911,0.000549833384017
2.07,-0.00991779,-0.001579082367814,-0.002127,0.000547917632186
2.1,-0.0112735,-0.001794934665238,-0.00234,0.000545065334762
2.13,-0.0126155,-0.002008604095384,-0.002549,0.000540395904616
2.16,-0.013943,-0.002219964876694,-0.002756,0.000536035123306
2.19,-0.0152552,-0.00242888963544,-0.002959,0.00053011036456
2.22,-0.0165512,-0.002635235076177,-0.003159,0.000523764923823
2.25,-0.0178303,-0.002838889746892,-0.003356,0.000517110253108
2.28,-0.0190918,-0.003039742195573,-0.003548,0.000508257804427
2.31,-0.0203348,-0.003237649126773,-0.003737,0.000499350873227
2.34,-0.0215587,-0.003432515010198,-0.003922,0.000489484989802
2.37,-0.0227627,-0.003624212472117,-0.004103,0.000478787527883
2.4,-0.0239461,-0.003812630060518,-0.00428,0.000467369939482
2.43,-0.0251066,-0.003997401575931,-0.004453,0.000455598424069
2.46,-0.0262425,-0.004178256349182,-0.004621,0.000442743650818
2.49,-0.0273543,-0.004355273988852,-0.004785,0.000429726011148
2.52,-0.0284415,-0.004528374886359,-0.004944,0.000415625113641
2.55,-0.0295036,-0.004697479433123,-0.005098,0.000400520566877
2.58,-0.0305401,-0.004862508020564,-0.005248,0.000385491979436
2.61,-0.0315504,-0.005023365118386,-0.005393,0.000369634881614
2.64,-0.032534,-0.005179971118007,-0.005533,0.000353028881993
2.67,-0.0334905,-0.005332262332563,-0.005668,0.000335737667437
2.7,-0.0344195,-0.00548017507519,-0.005799,0.00031882492481
2.73,-0.0353204,-0.005623613815592,-0.005924,0.000300386184408
2.76,-0.0361929,-0.005762530788619,-0.006043,0.000280469211381
2.79,-0.0370365,-0.005896846385691,-0.006158,0.000261153614309
2.82,-0.0378509,-0.00602651284166,-0.006267,0.00024048715834
2.85,-0.0386358,-0.006151482391378,-0.006371,0.000219517608622
2.88,-0.0393907,-0.006271675426264,-0.00647,0.000198324573736
2.91,-0.0401153,-0.00638704418117,-0.006563,0.00017595581883
2.94,-0.0408093,-0.006497540890947,-0.006651,0.000153459109053
2.97,-0.0414725,-0.006603133712164,-0.006733,0.000129866287836
3,-0.0421046,-0.006703774879672,-0.006809,0.000105225120328
3.03,-0.0427053,-0.006799416628322,-0.006881,8.15833716781324E-05
3.06,-0.0432744,-0.006890027114683,-0.006946,5.59728853174709E-05
3.09,-0.0438118,-0.006975590417038,-0.007006,3.04095829624894E-05
3.12,-0.0443171,-0.007056042848522,-0.007061,4.95715147761505E-06
3.15,-0.0447903,-0.007131384409137,-0.007109,-2.2384409137155E-05
3.18,-0.0452313,-0.007201599177166,-0.007153,-4.85991771657125E-05
3.21,-0.0456398,-0.00726663938746,-0.00719,-7.66393874597395E-05
3.24,-0.0460159,-0.007326520961735,-0.007222,-0.000104520961735
3.27,-0.0463594,-0.00738121205656,-0.007249,-0.00013221205656
3.3,-0.0466704,-0.007430728593651,-0.00727,-0.000160728593651
3.33,-0.0469487,-0.007475038729574,-0.007285,-0.000190038729574
3.36,-0.0471944,-0.007514158386047,-0.007295,-0.000219158386047
3.39,-0.0474076,-0.007548103484786,-0.007299,-0.000249103484786
3.42,-0.0475883,-0.00757687402579,-0.007298,-0.00027887402579
3.45,-0.0477366,-0.007600485930776,-0.007292,-0.000308485930776
3.48,-0.0478527,-0.007618971043175,-0.00728,-0.000338971043175
3.51,-0.0479366,-0.007632329362988,-0.007263,-0.000369329362988
3.54,-0.0479885,-0.007640592733647,-0.00724,-0.000400592733647
3.57,-0.0480086,-0.007643792998585,-0.007212,-0.000431792998585
3.6,-0.047997,-0.007641946079516,-0.007179,-0.000462946079516
3.63,-0.0479541,-0.007635115663307,-0.007141,-0.000494115663307
3.66,-0.04788,-0.007623317671672,-0.007098,-0.000525317671672
3.69,-0.0477749,-0.007606583948044,-0.00705,-0.000556583948044
3.72,-0.0476392,-0.007584978179288,-0.006996,-0.000588978179288
3.75,-0.0474732,-0.007558548130552,-0.006938,-0.000620548130552
3.78,-0.0472771,-0.007527325645267,-0.006875,-0.000652325645267
3.81,-0.0470513,-0.007491374410299,-0.006808,-0.000683374410299
3.84,-0.0467961,-0.007450742190796,-0.006736,-0.000714742190796
3.87,-0.0465118,-0.007405476751906,-0.006659,-0.000746476751906
3.9,-0.0461989,-0.00735565770221,-0.006578,-0.00077765770221
3.93,-0.0458577,-0.007301332806855,-0.006492,-0.000809332806855
3.96,-0.0454887,-0.007242581674423,-0.006402,-0.000840581674423
3.99,-0.0450922,-0.007179452070062,-0.006308,-0.000871452070062
4.02,-0.0446688,-0.007112039524068,-0.006209,-0.000903039524068
4.05,-0.0442187,-0.007040375879874,-0.006107,-0.000933375879874
4.08,-0.0437426,-0.006964572589492,-0.006001,-0.000963572589492
4.11,-0.0432409,-0.006884693339787,-0.005891,-0.000993693339787
4.14,-0.042714,-0.006800801817623,-0.005777,-0.001023801817623
4.17,-0.0421625,-0.006712993553297,-0.00566,-0.001052993553297
4.2,-0.0415869,-0.00662134815539,-0.005539,-0.00108234815539
4.23,-0.0409876,-0.006525929310765,-0.005415,-0.001110929310765
4.26,-0.0403653,-0.006426848471436,-0.005288,-0.001138848471436
4.29,-0.0397205,-0.006324185245983,-0.005158,-0.001166185245983
4.32,-0.0390538,-0.006218035164702,-0.005024,-0.001194035164702
4.35,-0.0383656,-0.006108461914459,-0.004888,-0.001220461914459
4.38,-0.0376565,-0.00599556102555,-0.004749,-0.00124656102555
4.41,-0.0369272,-0.005879443949987,-0.004607,-0.001272443949987
4.44,-0.0361782,-0.005760190296351,-0.004462,-0.001298190296351
4.47,-0.0354101,-0.005637895594939,-0.004316,-0.001321895594939
4.5,-0.0346235,-0.005512655376047,-0.004167,-0.001345655376047
4.53,-0.0338191,-0.005384581091688,-0.004016,-0.001368581091688
4.56,-0.0329974,-0.005253752350443,-0.003862,-0.001391752350443
4.59,-0.0321591,-0.005120280604325,-0.003707,-0.001413280604325
4.62,-0.0313047,-0.004984245461913,-0.00355,-0.001434245461913
4.65,-0.0304349,-0.004845758375221,-0.003392,-0.001453758375221
4.68,-0.0295504,-0.004704930796261,-0.003232,-0.001472930796261
4.71,-0.0286517,-0.004561842333614,-0.003071,-0.001490842333614
4.74,-0.0277396,-0.004416620361009,-0.002908,-0.001508620361009
4.77,-0.0268147,-0.004269360408742,-0.002744,-0.001525360408742
4.8,-0.0258776,-0.004120158007111,-0.002579,-0.001541158007111
4.83,-0.0249291,-0.003969140529843,-0.002414,-0.001555140529843
4.86,-0.0239721,-0.003816769706706,-0.002247,-0.001569769706706
4.89,-0.0230077,-0.003663220676577,-0.00208,-0.001583220676577
4.92,-0.0220352,-0.003508381987444,-0.001913,-0.001595381987444
4.95,-0.0210552,-0.003352349169603,-0.001745,-0.001607349169603
4.98,-0.0200684,-0.003195233675066,-0.001577,-0.001618233675066
5.01,-0.0190756,-0.003037162877564,-0.001409,-0.001628162877564
5.04,-0.0180774,-0.002878232307391,-0.001241,-0.001637232307391
5.07,-0.0170744,-0.002718537494845,-0.001073,-0.001645537494845
5.1,-0.0160674,-0.002558205813655,-0.000906,-0.001652205813655
5.13,-0.0150569,-0.002397316872402,-0.000738,-0.001659316872402
5.16,-0.0140437,-0.002235998044813,-0.000572,-0.001663998044813
5.19,-0.0130285,-0.002074360782903,-0.000406,-0.001668360782903
5.22,-0.0120118,-0.00191248469525,-0.000241,-0.00167148469525
5.25,-0.0109943,-0.001750481233869,-7.6E-05,-0.001674481233869
5.28,-0.00997665,-0.001588453889914,8.7E-05,-0.001675453889914
5.31,-0.00895952,-0.001426509338883,0.000249,-0.001675509338883
5.34,-0.00794354,-0.001264747887586,0.00041,-0.001674747887586
5.37,-0.00692932,-0.001103266658494,0.00057,-0.001673266658494
5.4,-0.00591751,-0.000942169142759,0.000728,-0.001670169142759
5.43,-0.00490872,-0.000781552462851,0.000885,-0.001666552462851
5.46,-0.00390356,-0.000621513741237,0.001039,-0.001660513741237
5.49,-0.00290266,-0.00046215328473,0.001193,-0.00165515328473
5.52,-0.00190662,-0.000303566623625,0.001344,-0.001647566623625
5.55,-0.000916051,-0.000145851039608,0.001493,-0.001638851039608
5.58,6.84603E-05,1.09000546114862E-05,0.00164,-0.001629099945389
5.61,0.00104632,0.000166592099963,0.001785,-0.001618407900037
5.64,0.00201694,0.000321131460833,0.001928,-0.001606868539167
5.67,0.00297975,0.000474427335676,0.002068,-0.001593572664324
5.7,0.00393418,0.000626388970709,0.002206,-0.001579611029291
5.73,0.00487966,0.00077692561215,0.002341,-0.00156407438785
5.76,0.00581564,0.000925949690561,0.002473,-0.001547050309439
5.79,0.00674157,0.001073373636504,0.002603,-0.001529626363496
5.82,0.00765691,0.001219111472711,0.00273,-0.001510888527289
5.85,0.00856114,0.001363080406259,0.002854,-0.001490919593742
5.88,0.00945372,0.00150519445988,0.002976,-0.00147080554012
5.91,0.0103341,0.001645366064136,0.003094,-0.001448633935864
5.94,0.0112019,0.001783534716506,0.003209,-0.001425465283494
5.97,0.0120565,0.00191960170235,0.003321,-0.00140139829765
6,0.0128975,0.002053503334803,0.00343,-0.001376496665197
6.03,0.0137244,0.002185160005286,0.003535,-0.001349839994714
6.06,0.0145367,0.002314492105217,0.003637,-0.001322507894783
6.09,0.015334,0.002441435947732,0.003736,-0.001294564052268
6.12,0.0161158,0.002565911924251,0.003831,-0.001265088075749
6.15,0.0168816,0.002687840426193,0.003923,-0.001235159573808
6.18,0.0176312,0.002807189610125,0.004011,-0.001203810389875
6.21,0.018364,0.002923863945752,0.004095,-0.001171136054248
6.24,0.0190798,0.00303783158964,0.004176,-0.00113816841036
6.27,0.0197779,0.003148981089778,0.004253,-0.001104018910222
6.3,0.0204583,0.003257312446165,0.004327,-0.001069687553835
6.33,0.0211203,0.003362714206788,0.004397,-0.001034285793212
6.36,0.0217638,0.003465170449932,0.004463,-0.000997829550068
6.39,0.0223883,0.003564601567015,0.004525,-0.000960398432985
6.42,0.0229936,0.003660975714606,0.004583,-0.000922024285394
6.45,0.0235794,0.003754245127557,0.004638,-0.000883754872443
6.48,0.0241454,0.003844362040718,0.004689,-0.000844637959282
6.51,0.0246909,0.003931215002078,0.004736,-0.000804784997922
6.54,0.0252151,0.004014676637907,0.004779,-0.000764323362093
6.57,0.0257186,0.004094842478502,0.004818,-0.000723157521498
6.6,0.0262011,0.004171664758714,0.004853,-0.000681335241286
6.63,0.0266625,0.004245127556829,0.004884,-0.000638872443171
6.66,0.0271025,0.004315183107696,0.004912,-0.000596816892304
6.69,0.0275211,0.004381831411317,0.004935,-0.000553168588683
6.72,0.027918,0.004445024702543,0.004955,-0.000509975297457
6.75,0.0282933,0.004504778903089,0.004971,-0.000466221096911
6.78,0.0286467,0.004561046247809,0.004982,-0.000420953752191
6.81,0.0289781,0.004613810814985,0.004991,-0.000377189185015
6.84,0.0292876,0.004663088526334,0.004995,-0.000331911473666
6.87,0.029575,0.004708847538423,0.004995,-0.000286152461577
6.9,0.0298403,0.004751087851253,0.004992,-0.000240912148747
6.93,0.0300834,0.004789793543107,0.004985,-0.000195206456893
6.96,0.0303043,0.004824964613986,0.004974,-0.000149035386014
6.99,0.030503,0.004856601063889,0.00496,-0.000103398936111
7.02,0.0306795,0.004884702892817,0.004942,-5.72971071833997E-05
7.05,0.0308338,0.004909270100769,0.00492,-1.07298992314585E-05
7.08,0.030966,0.004930318609461,0.004895,3.5318609461002E-05
7.11,0.0310762,0.00494786434061,0.004866,8.18643406100888E-05
7.14,0.0311645,0.004961923215932,0.004833,0.000128923215932
7.17,0.0312309,0.004972495235426,0.004798,0.000174495235426
7.2,0.0312756,0.004979612242526,0.004758,0.000221612242526
7.23,0.0312987,0.004983290158947,0.004716,0.000267290158946
7.26,0.0313003,0.004983544906404,0.00467,0.000313544906404
7.29,0.0312806,0.004980408328331,0.004621,0.000359408328331
7.32,0.0312397,0.004973896346444,0.004569,0.000404896346444
7.35,0.0311779,0.00496405672589,0.004513,0.00045105672589
7.38,0.0310952,0.00495088946667,0.004455,0.00049588946667
7.41,0.030992,0.004934458255649,0.004393,0.000541458255649
7.44,0.0308683,0.004914763092825,0.004329,0.000585763092825
7.47,0.0307246,0.004891883586781,0.004262,0.000629883586781
7.5,0.0305608,0.004865803815798,0.004192,0.000673803815798
7.53,0.0303774,0.00483660338846,0.004119,0.00071760338846
7.56,0.0301746,0.004804314148196,0.004044,0.000760314148196
7.59,0.0299526,0.00476896793844,0.003966,0.00080296793844
7.62,0.0297117,0.00473061252434,0.003885,0.00084561252434
7.65,0.0294522,0.004689295671045,0.003803,0.000886295671045
7.68,0.0291745,0.004645081065418,0.003717,0.000928081065418
7.71,0.0288787,0.004597984629175,0.00363,0.000967984629175
7.74,0.0285653,0.004548085970898,0.00354,0.001008085970898
7.77,0.0282345,0.004495416934019,0.003448,0.001047416934019
7.8,0.0278867,0.004440041205401,0.003355,0.001085041205401
7.83,0.0275222,0.004382006550194,0.003259,0.001123006550194
7.86,0.0271414,0.004321376655261,0.003161,0.001160376655261
7.89,0.0267446,0.004258199285752,0.003062,0.001196199285752
7.92,0.0263322,0.00419253812853,0.002961,0.00123153812853
7.95,0.0259045,0.004124440948743,0.002858,0.001266440948743
7.98,0.025462,0.004053987354973,0.002754,0.001299987354973
8.01,0.025005,0.003981225112368,0.002648,0.001333225112368
8.04,0.024534,0.003906233829507,0.002541,0.001365233829507
8.07,0.0240505,0.003829252332133,0.002433,0.001396252332133
8.1,0.0235542,0.003750232855098,0.002324,0.001426232855098
8.13,0.0230454,0.003669223163549,0.002213,0.001456223163549
8.16,0.0225246,0.003586302866068,0.002102,0.001484302866068
8.19,0.0219922,0.003501535649518,0.00199,0.001511535649518
8.22,0.0214487,0.003415001122481,0.001877,0.001538001122481
8.25,0.0208945,0.00332676297182,0.001763,0.00156376297182
8.28,0.0203301,0.003236900806116,0.001648,0.001588900806116
8.31,0.0197559,0.003145478312234,0.001533,0.001612478312234
8.34,0.0191723,0.003052559177038,0.001418,0.001634559177038
8.37,0.0185799,0.002958238930825,0.001302,0.001656238930825
8.4,0.0179791,0.002862581260459,0.001186,0.001676581260459
8.43,0.0173703,0.002765649852804,0.00107,0.001695649852804
8.46,0.016754,0.002667524316441,0.000954,0.001713524316441
8.49,0.0161308,0.002568300181667,0.000838,0.001730300181667
8.52,0.015501,0.00246802521363,0.000722,0.00174602521363
8.55,0.0148653,0.002366810864342,0.000606,0.001760810864342
8.58,0.014224,0.002264704898953,0.00049,0.001774704898953
8.61,0.0135777,0.002161802847758,0.000375,0.001786802847758
8.64,0.0129267,0.002058152475906,0.00026,0.001798152475906
8.67,0.0122717,0.001953865235411,0.000146,0.001807865235411
8.7,0.0116129,0.001848972969703,3.2E-05,0.001816972969703
8.73,0.0109509,0.001743571209079,-8.1E-05,0.001824571209079
8.76,0.0102862,0.001637739562121,-0.000193,0.001830739562121
8.79,0.00961914,0.001531532162663,-0.000305,0.001836532162663
8.82,0.00895023,0.001425030211456,-0.000415,0.001840030211456
8.85,0.00827992,0.001318305356225,-0.000525,0.001843305356225
8.88,0.00760866,0.00121142924469,-0.000633,0.00184442924469
8.91,0.00693688,0.001104470340231,-0.000741,0.001845470340231
8.94,0.00626505,0.000997503474915,-0.000847,0.001844503474915
8.97,0.00559358,0.000890593927776,-0.000952,0.001842593927776
9,0.00492292,0.000783813346538,-0.001055,0.001838813346538
9.03,0.00425351,0.000677231786751,-0.001157,0.001834231786751
9.06,0.00358577,0.000570916119623,-0.001257,0.001827916119623
9.09,0.00292013,0.000464934808533,-0.001356,0.001820934808533
9.12,0.00225702,0.000359356316861,-0.001453,0.001812356316861
9.15,0.00159685,0.000254245923643,-0.001549,0.001803245923643
9.18,0.000940043,0.000149670977737,-0.001643,0.001792670977737
9.21,0.000287006,4.56962805279004E-05,-0.001735,0.001780696280528
9.24,-0.000361852,-5.76130481647834E-05,-0.001825,0.001767386951835
9.27,-0.00100613,-0.00016019316226,-0.001913,0.00175280683774
9.3,-0.00164544,-0.000261982285499,-0.001999,0.001737017714501
9.33,-0.0022794,-0.000362919596926,-0.002083,0.001720080403074
9.36,-0.00290761,-0.000462941409677,-0.002165,0.001702058590323
9.39,-0.0035297,-0.000561988813402,-0.002245,0.001683011186598
9.42,-0.0041453,-0.000660002897752,-0.002323,0.001662997102248
9.45,-0.00475405,-0.000756926344549,-0.002398,0.001641073655451
9.48,-0.00535558,-0.000852700243443,-0.002472,0.001619299756557
9.51,-0.00594953,-0.000947267276256,-0.002542,0.001594732723744
9.54,-0.00653557,-0.001040574901325,-0.002611,0.001570425098675
9.57,-0.00711333,-0.001132564208301,-0.002677,0.001544435791699
9.6,-0.0076825,-0.001223185839863,-0.002741,0.001517814160137
9.63,-0.00824274,-0.001312385662176,-0.002802,0.001489614337824
9.66,-0.00879374,-0.001400114317922,-0.002861,0.001460885682078
9.69,-0.00933519,-0.001486322449779,-0.002917,0.001430677550221
9.72,-0.00986679,-0.0015709622926,-0.002971,0.0014000377074
9.75,-0.0103883,-0.001653995634265,-0.003022,0.001368004365735
9.78,-0.0108993,-0.001735355603568,-0.003071,0.001335644396432
9.81,-0.0113996,-0.001815011949248,-0.003117,0.001301988050752
9.84,-0.011889,-0.001892932827872,-0.00316,0.001267067172128
9.87,-0.0123671,-0.001969054552576,-0.003201,0.001231945447424
9.9,-0.0128338,-0.002043361201644,-0.003239,0.001195638798356
9.93,-0.0132887,-0.002115789088211,-0.003274,0.001158210911789
9.96,-0.0137316,-0.002186306368846,-0.003307,0.001120693631154
9.99,-0.0141623,-0.002254881200115,-0.003337,0.001082118799885
10.02,-0.0145807,-0.002321497660304,-0.003364,0.001042502339696
10.05,-0.0149864,-0.002386092062547,-0.003389,0.001002907937453
10.08,-0.0153793,-0.002448648485128,-0.003411,0.000962351514872
10.11,-0.0157592,-0.002509135084616,-0.00343,0.000920864915384
10.14,-0.0161259,-0.002567520017578,-0.003446,0.000878479982422
10.17,-0.0164793,-0.002623787362297,-0.00346,0.000836212637703
10.2,-0.0168192,-0.002677905275342,-0.003471,0.000793094724658
10.23,-0.0171455,-0.002729857834997,-0.00348,0.000750142165003
10.26,-0.0174579,-0.002779597276113,-0.003486,0.000706402723887
10.29,-0.0177565,-0.002827139520406,-0.003489,0.000661860479594
10.32,-0.0180411,-0.002872452724444,-0.00349,0.000617547275556
10.35,-0.0183115,-0.002915505044796,-0.003487,0.000571494955204
10.38,-0.0185677,-0.00295629648146,-0.003483,0.00052670351854
10.41,-0.0188096,-0.002994811112721,-0.003476,0.000481188887279
10.44,-0.0190371,-0.003031033016863,-0.003466,0.000434966983137
10.47,-0.0192502,-0.003064962193885,-0.003453,0.000388037806115
10.5,-0.0194488,-0.003096582722072,-0.003439,0.000342417277928
10.53,-0.0196328,-0.003125878679708,-0.003421,0.000295121320292
10.56,-0.0198023,-0.003152865988508,-0.003401,0.000248134011492
10.59,-0.0199571,-0.00317751280504,-0.003379,0.00020148719496
10.62,-0.0200974,-0.003199850972737,-0.003355,0.000155149027263
10.65,-0.020223,-0.003219848648167,-0.003328,0.000108151351833
10.68,-0.020334,-0.003237521753045,-0.003298,6.04782469553699E-05
10.71,-0.0204304,-0.003252870287371,-0.003267,1.41297126289457E-05
10.74,-0.0205122,-0.003265894251146,-0.003233,-3.28942511459659E-05
10.77,-0.0205795,-0.003276609566085,-0.003197,-7.96095660854715E-05
10.8,-0.0206324,-0.003285032153906,-0.003159,-0.000126032153906
10.83,-0.0206709,-0.003291162014607,-0.003118,-0.000173162014607
10.86,-0.0206951,-0.003295015069904,-0.003076,-0.000219015069904
10.89,-0.0207051,-0.003296607241515,-0.003031,-0.000265607241515
10.92,-0.0207011,-0.003295970372871,-0.002985,-0.000310970372871
10.95,-0.020683,-0.003293088542255,-0.002936,-0.000357088542255
10.98,-0.0206511,-0.003288009514818,-0.002886,-0.000402009514818
11.01,-0.0206055,-0.003280749212273,-0.002834,-0.000446749212273
11.04,-0.0205462,-0.003271307634622,-0.00278,-0.000491307634622
11.07,-0.0204734,-0.003259716625297,-0.002724,-0.000535716625297
11.1,-0.0203873,-0.003246008027729,-0.002667,-0.000579008027729
11.13,-0.020288,-0.003230197763636,-0.002608,-0.000622197763636
11.16,-0.0201756,-0.003212301754732,-0.002548,-0.000664301754732
11.19,-0.0200504,-0.003192367766167,-0.002485,-0.000707367766167
11.22,-0.0199126,-0.003170427641373,-0.002422,-0.000748427641373
11.25,-0.0197623,-0.003146497302065,-0.002357,-0.000789497302065
11.28,-0.0195997,-0.003120608591676,-0.002291,-0.000829608591676
11.31,-0.0194251,-0.003092809275355,-0.002223,-0.000869809275355
11.34,-0.0192386,-0.003063115274817,-0.002154,-0.000909115274817
11.37,-0.0190405,-0.00303157435521,-0.002084,-0.00094757435521
11.4,-0.018831,-0.002998218359968,-0.002013,-0.000985218359968
11.43,-0.0186103,-0.002963079132521,-0.001941,-0.001022079132521
11.46,-0.0183786,-0.002926188516303,-0.001867,-0.001059188516303
11.49,-0.0181362,-0.002887594276462,-0.001793,-0.001094594276462
11.52,-0.0178832,-0.002847312334713,-0.001718,-0.001129312334713
11.55,-0.0176201,-0.002805422299637,-0.001642,-0.001163422299637
11.58,-0.0173469,-0.002761924171235,-0.001566,-0.001195924171235
11.61,-0.0170641,-0.002716897558086,-0.001489,-0.001227897558086
11.64,-0.0167718,-0.002670358381908,-0.001411,-0.001259358381908
11.67,-0.0164704,-0.002622370329564,-0.001332,-0.001290370329564
11.7,-0.01616,-0.00257294932277,-0.001253,-0.00131994932277
11.73,-0.015841,-0.002522159048391,-0.001174,-0.001348159048391
11.76,-0.0155137,-0.002470047271575,-0.001094,-0.001376047271575
11.79,-0.0151783,-0.002416645835755,-0.001014,-0.001402645835755
11.82,-0.0148351,-0.002362002506078,-0.000934,-0.001428002506078
11.85,-0.0144844,-0.002306165047694,-0.000853,-0.001453165047694
11.88,-0.0141265,-0.002249181225749,-0.000773,-0.001476181225749
11.91,-0.0137617,-0.002191098805394,-0.000692,-0.001499098805394
11.94,-0.0133902,-0.002131949630059,-0.000611,-0.001520949630059
11.97,-0.0130124,-0.00207179738661,-0.000531,-0.00154079738661
12,-0.0126287,-0.00201070576191,-0.00045,-0.00156070576191
12.03,-0.0122392,-0.001948690677676,-0.00037,-0.001578690677676
12.06,-0.0118443,-0.001885815820772,-0.00029,-0.001595815820772
12.09,-0.0114444,-0.001822144878064,-0.00021,-0.001612144878064
12.12,-0.0110396,-0.001757693771265,-0.00013,-0.001627693771265
12.15,-0.0106304,-0.001692542108959,-5.1E-05,-0.001641542108959
12.18,-0.010217,-0.001626721734575,2.7E-05,-0.001653721734575
12.21,-0.00979966,-0.001560274044578,0.000105,-0.001665274044578
12.24,-0.00937882,-0.001493269094516,0.000183,-0.001676269094516
12.27,-0.00895474,-0.001425748280853,0.00026,-0.001685748280853
12.3,-0.00852773,-0.001357760960907,0.000336,-0.001693760960907
12.33,-0.00809812,-0.001289359676343,0.000411,-0.001700359676343
12.36,-0.0076662,-0.001220590600137,0.000486,-0.001706590600137
12.39,-0.00723231,-0.001151507866124,0.00056,-0.001711507866124
12.42,-0.00679674,-0.00108215764728,0.000632,-0.00171415764728
12.45,-0.00635979,-0.001012587708754,0.000704,-0.001716587708754
12.48,-0.00592177,-0.000942847407865,0.000775,-0.001717847407865
12.51,-0.00548296,-0.000872981325419,0.000845,-0.001717981325419
12.54,-0.00504366,-0.000803037226564,0.000914,-0.001717037226564
12.57,-0.00460414,-0.000733058099934,0.000982,-0.001715058099934
12.6,-0.00416471,-0.000663093302849,0.001048,-0.001711093302849
12.63,-0.00372564,-0.000593185823941,0.001114,-0.001707185823941
12.66,-0.00328723,-0.000523383428359,0.001178,-0.001701383428359
12.69,-0.00284976,-0.000453730696909,0.00124,-0.001693730696909
12.72,-0.00241354,-0.000384276986911,0.001302,-0.001686276986911
12.75,-0.00197885,-0.000315066879169,0.001362,-0.001677066879169
12.78,-0.00154598,-0.000246146546659,0.001421,-0.001667146546659
12.81,-0.0011152,-0.000177558978017,0.001478,-0.001655558978017
12.84,-0.000686798,-0.000109350027783,0.001533,-0.001642350027783
12.87,-0.000261036,-4.15614108551076E-05,0.001588,-0.001629561410855
12.9,0.000161825,2.57653170889371E-05,0.00164,-0.001614234682911
12.93,0.000581529,9.25893964555076E-05,0.001691,-0.001598410603545
12.96,0.000997824,0.00015887070452,0.001741,-0.00158212929548
12.99,0.00141046,0.000224569436992,0.001789,-0.001564430563008
13.02,0.00181919,0.000289646267233,0.001835,-0.001545353732767
13.05,0.00222377,0.000354062346256,0.001879,-0.001524937653744
13.08,0.00262395,0.00041777786977,0.001922,-0.00150422213023
13.11,0.00301949,0.000480754625657,0.001963,-0.001482245374343
13.14,0.00341014,0.000542952809626,0.002003,-0.001460047190374
13.17,0.00379568,0.000604337393902,0.00204,-0.001435662606098
13.2,0.00417587,0.000664870166366,0.002076,-0.001411129833634
13.23,0.00455049,0.000724516099243,0.00211,-0.001385483900757
13.26,0.00491934,0.000783243349101,0.002143,-0.001359756650899
13.29,0.00528221,0.000841018480336,0.002173,-0.001331981519664
13.32,0.0056389,0.000897809649515,0.002201,-0.001303190350485
13.35,0.00598922,0.000953586605379,0.002228,-0.001274413394621
13.38,0.00633298,0.001008319096666,0.002253,-0.001244680903334
13.41,0.00667,0.001061978464287,0.002276,-0.001214021535713
13.44,0.00700011,0.001114537641325,0.002297,-0.001182462358675
13.47,0.00732311,0.001165964784348,0.002317,-0.001151035215652
13.5,0.00763883,0.001216232826439,0.002334,-0.001117767173561
13.53,0.0079471,0.00126531470068,0.00235,-0.00108468529932
13.56,0.00824775,0.001313183340153,0.002363,-0.001049816659847
13.59,0.00854063,0.001359814862285,0.002375,-0.001015185137715
13.62,0.00882558,0.00140518379233,0.002385,-0.00097981620767
13.65,0.00910248,0.001449271024228,0.002393,-0.000943728975772
13.68,0.0093712,0.001492055859749,0.002399,-0.000906944140251
13.71,0.00963161,0.001533517600661,0.002404,-0.000870482399339
13.74,0.00988362,0.00157364191742,0.002406,-0.00083235808258
13.77,0.0101271,0.001612408111796,0.002407,-0.000794591888204
13.8,0.010362,0.00164980822293,0.002406,-0.000756191777071
13.83,0.0105882,0.001685823144762,0.002403,-0.000717176855238
13.86,0.0108055,0.001720421033861,0.002398,-0.000677578966139
13.89,0.0110139,0.001753601890226,0.002392,-0.000638398109774
13.92,0.0112133,0.001785349792142,0.002384,-0.000598650207858
13.95,0.0114036,0.001815648817892,0.002374,-0.000558351182108
13.98,0.0115847,0.001844483045761,0.002362,-0.000517516954239
14.01,0.0117566,0.001871852475747,0.002349,-0.000477147524253
14.04,0.0119191,0.00189772526442,0.002334,-0.00043627473558
14.07,0.0120724,0.001922133255211,0.002317,-0.000394866744789
14.1,0.0122163,0.001945044604688,0.002298,-0.000352955395312
14.13,0.0123508,0.001966459312851,0.002278,-0.000311540687149
14.16,0.0124759,0.0019863773797,0.002257,-0.000270622620301
14.19,0.0125917,0.002004814726951,0.002234,-0.000229185273049
14.22,0.012698,0.002021739511171,0.002209,-0.000187260488829
14.25,0.0127949,0.002037167654078,0.002183,-0.000145832345922
14.28,0.0128823,0.002051083233955,0.002155,-0.000103916766045
14.31,0.0129603,0.002063502172518,0.002126,-6.24978274818373E-05
14.34,0.0130288,0.002074408548051,0.002095,-2.05914519490567E-05
14.37,0.0130878,0.002083802360554,0.002063,2.08023605536307E-05
14.4,0.0131375,0.002091715453458,0.00203,6.17154534584357E-05
14.43,0.0131777,0.002098115983333,0.001996,0.000102115983333
14.46,0.0132086,0.00210303579361,0.00196,0.00014303579361
14.49,0.0132302,0.002106474884289,0.001922,0.000184474884289
14.52,0.0132427,0.002108465098802,0.001884,0.000224465098802
14.55,0.013246,0.002108990515434,0.001845,0.000263990515434
14.58,0.0132403,0.002108082977616,0.001804,0.000304082977616
14.61,0.0132256,0.002105742485348,0.001762,0.000343742485348
14.64,0.0132019,0.002101969038631,0.001719,0.000382969038631
14.67,0.0131695,0.002096810402612,0.001675,0.000421810402612
14.7,0.0131282,0.002090234733861,0.001631,0.000459234733861
14.73,0.0130783,0.002082289797524,0.001585,0.000497289797524
14.76,0.0130197,0.002072959671885,0.001538,0.000534959671885
14.79,0.0129527,0.002062292122094,0.00149,0.000572292122094
14.82,0.0128773,0.00205028714815,0.001442,0.00060828714815
14.85,0.0127936,0.002036960671769,0.001393,0.000643960671769
14.88,0.0127018,0.002022344536384,0.001343,0.000679344536384
14.91,0.0126021,0.002006470585426,0.001292,0.000714470585426
14.94,0.0124945,0.001989338818895,0.001241,0.000748338818895
14.97,0.0123791,0.001970965158509,0.001189,0.000781965158509
15,0.0122563,0.00195141329113,0.001137,0.00081441329113
15.03,0.0121259,0.001930651373328,0.001084,0.000846651373328
15.06,0.0119882,0.001908727170249,0.00103,0.000878727170249
15.09,0.0118433,0.001885656603611,0.000976,0.000909656603611
15.12,0.0116913,0.00186145559513,0.000922,0.00093945559513
15.15,0.0115325,0.001836171909953,0.000868,0.000968171909953
15.18,0.0113668,0.001809789626365,0.000813,0.000996789626365
15.21,0.0111946,0.00178237243123,0.000757,0.00102537243123
15.24,0.0110161,0.00175395216798,0.000702,0.00105195216798
15.27,0.0108313,0.001724528836616,0.000646,0.001078528836616
15.3,0.0106406,0.001694166124002,0.000591,0.001103166124002
15.33,0.0104441,0.001662879951853,0.000535,0.001127879951853
15.36,0.0102419,0.001630686241886,0.000479,0.001151686241886
15.39,0.0100342,0.001597616837533,0.000423,0.001174616837533
15.42,0.00982118,0.001563700397884,0.000367,0.001196700397884
15.45,0.009603,0.001528962397683,0.000311,0.001217962397683
15.48,0.00937982,0.001493428311677,0.000256,0.001237428311677
15.51,0.00915181,0.001457125206783,0.0002,0.001257125206783
15.54,0.00891917,0.001420084926434,0.000145,0.001275084926434
15.57,0.00868212,0.001382342498404,9E-05,0.001292342498404
15.6,0.00844086,0.001343929766126,3.5E-05,0.001308929766126
15.63,0.00819561,0.001304881757375,-2E-05,0.001324881757375
15.66,0.0079466,0.001265235092099,-7.4E-05,0.001339235092099
15.69,0.00769404,0.001225023205901,-0.000128,0.001353023205901
15.72,0.00743811,0.001184274757871,-0.000181,0.001365274757871
15.75,0.00717902,0.001143023183611,-0.000234,0.001377023183611
15.78,0.00691693,0.001101293957868,-0.000286,0.001387293957868
15.81,0.00665202,0.001059115739731,-0.000338,0.001397115739731
15.84,0.00638446,0.001016515596117,-0.000389,0.001405515596117
15.87,0.00611445,0.000973525370459,-0.00044,0.001413525370459
15.9,0.00584216,0.000930172129673,-0.00049,0.001420172129673
15.93,0.00556782,0.000886492493707,-0.000539,0.001425492493707
15.96,0.00529166,0.000842523082508,-0.000587,0.001429523082508
15.99,0.0050139,0.000798298923851,-0.000635,0.001433298923851
16.02,0.00473477,0.000753856637684,-0.000682,0.001435856637684
16.05,0.00445448,0.00070922965961,-0.000728,0.00143722965961
16.08,0.00417325,0.000664453017404,-0.000774,0.001438453017404
16.11,0.00389125,0.000619553777984,-0.000818,0.001437553777984
16.14,0.00360867,0.000574562192611,-0.000862,0.001436562192611
16.17,0.00332568,0.000529505328202,-0.000905,0.001434505328202
16.2,0.00304244,0.000484408659503,-0.000946,0.001430408659503
16.23,0.00275913,0.000439300845602,-0.000987,0.001426300845602
16.26,0.00247593,0.000394210545589,-0.001027,0.001421210545589
16.29,0.00219303,0.000349168010725,-0.001066,0.001415168010725
16.32,0.00191065,0.000304208268784,-0.001103,0.001407208268784
16.35,0.00162899,0.000259363163199,-0.00114,0.001399363163199
16.38,0.00134827,0.000214667721746,-0.001176,0.001390667721746
16.41,0.00106869,0.000170153787856,-0.00121,0.001380153787856
16.44,0.00079044,0.00012585161279,-0.001243,0.00136885161279
16.47,0.000513697,8.17893779863169E-05,-0.001275,0.001356789377986
16.5,0.000238614,3.79914436697645E-05,-0.001306,0.00134399144367
16.53,-3.46682E-05,-5.51977238314655E-06,-0.001336,0.001330480227617
16.56,-0.000306012,-4.87223618910541E-05,-0.001365,0.001316277638109
16.59,-0.000575274,-9.15934931130617E-05,-0.001392,0.001300406506887
16.62,-0.000842304,-0.000134109251632,-0.001419,0.001284890748368
16.65,-0.00110693,-0.000176242252095,-0.001444,0.001267757747905
16.68,-0.00136897,-0.00021796351698,-0.001467,0.00124903648302
16.71,-0.00162823,-0.000259242158157,-0.00149,0.001230757841843
16.74,-0.00188452,-0.000300047924365,-0.001511,0.001210952075635
16.77,-0.00213764,-0.000340348972174,-0.001531,0.001190651027826
16.8,-0.00238742,-0.000380118234664,-0.00155,0.001169881765336
16.83,-0.00263373,-0.000419335013605,-0.001567,0.001147664986395
16.86,-0.00287643,-0.000457977018595,-0.001583,0.001125022981405
16.89,-0.00311543,-0.000496029920089,-0.001598,0.001101970079911
16.92,-0.00335064,-0.000533479388542,-0.001612,0.001078520611458
16.95,-0.00358198,-0.000570312686583,-0.001624,0.001053687313417
16.98,-0.00380933,-0.00060651070815,-0.001635,0.00102848929185
17.01,-0.0040326,-0.000642059123701,-0.001645,0.001002940876299
17.04,-0.00425163,-0.000676932458488,-0.001653,0.000976067541512
17.07,-0.00446628,-0.00071110842211,-0.00166,0.00094889157789
17.1,-0.00467637,-0.000744558355478,-0.001666,0.000921441644522
17.13,-0.00488174,-0.000777256783845,-0.00167,0.000892743216155
17.16,-0.00508225,-0.00080918141681,-0.001674,0.00086481858319
17.19,-0.00527778,-0.000840313148312,-0.001675,0.000834686851688
17.22,-0.00546822,-0.000870634464465,-0.001676,0.000805365535535
17.25,-0.00565354,-0.000900140588753,-0.001676,0.000775859411247
17.28,-0.00583368,-0.000928821968147,-0.001674,0.000745178031853
17.31,-0.00600862,-0.000956675418303,-0.001671,0.000714324581697
17.34,-0.00617834,-0.000983697754879,-0.001666,0.000682302245121
17.37,-0.00634277,-0.001009877832672,-0.001661,0.000651122167328
17.4,-0.00650186,-0.001035207690826,-0.001654,0.000618792309174
17.43,-0.00665548,-0.001059666631108,-0.001646,0.000586333368892
17.46,-0.00680354,-0.001083240323975,-0.001637,0.000553759676025
17.49,-0.0069459,-0.001105906479024,-0.001626,0.000520093520976
17.52,-0.00708245,-0.001127647582367,-0.001615,0.000487352417633
17.55,-0.00721309,-0.001148447712288,-0.001602,0.000453552287712
17.58,-0.00733778,-0.001168300500101,-0.001589,0.000420699499899
17.61,-0.0074565,-0.001187202761462,-0.001574,0.000386797238538
17.64,-0.00756925,-0.001205154496372,-0.001558,0.000352845503628
17.67,-0.00767607,-0.001222162073517,-0.001541,0.000318837926483
17.7,-0.00777699,-0.001238230269411,-0.001523,0.000284769730589
17.73,-0.00787203,-0.001253362268399,-0.001504,0.000250637731601
17.76,-0.00796119,-0.001267558070479,-0.001484,0.000216441929521
17.79,-0.00804442,-0.001280809714794,-0.001463,0.000182190285206
17.82,-0.00812165,-0.001293106056143,-0.001441,0.000147893943857
17.85,-0.00819282,-0.001304437541496,-0.001418,0.000113562458504
17.88,-0.00825782,-0.001314786656965,-0.001394,7.92133430349653E-05
17.91,-0.00831661,-0.001324147033864,-0.001369,4.48529661361019E-05
17.94,-0.00836917,-0.001332515487849,-0.001343,1.04845121506574E-05
17.97,-0.00841553,-0.001339896795436,-0.001317,-2.28967954361994E-05
18,-0.00845576,-0.001346302101826,-0.001289,-5.73021018257431E-05
18.03,-0.00848994,-0.001351744144391,-0.001261,-9.07441443908591E-05
18.06,-0.00851819,-0.001356242029191,-0.001232,-0.000124242029191
18.09,-0.00854059,-0.001359808493599,-0.001203,-0.000156808493599
18.12,-0.00855721,-0.001362454682816,-0.001172,-0.000190454682816
18.15,-0.00856806,-0.001364182189013,-0.001141,-0.000223182189013
18.18,-0.00857312,-0.001364987827848,-0.00111,-0.000254987827848
18.21,-0.00857236,-0.001364866822806,-0.001077,-0.000287866822806
18.24,-0.00856573,-0.001363811213028,-0.001045,-0.000318811213028
18.27,-0.00855318,-0.001361813037656,-0.001011,-0.000350813037656
18.3,-0.00853473,-0.001358875481035,-0.000977,-0.000381875481035
18.33,-0.00851042,-0.001355004911849,-0.000942,-0.000413004911849
18.36,-0.00848038,-0.001350222028331,-0.000907,-0.000443222028331
18.39,-0.00844474,-0.001344547528711,-0.000872,-0.000472547528711
18.42,-0.00840369,-0.001338011664249,-0.000836,-0.000502011664249
18.45,-0.00835738,-0.00133063831752,-0.0008,-0.00053063831752
18.48,-0.00830596,-0.001322451371099,-0.000763,-0.000559451371099
18.51,-0.00824951,-0.001313463562357,-0.000726,-0.000587463562357
18.54,-0.00818809,-0.001303684444324,-0.000688,-0.000615684444324
18.57,-0.00812168,-0.001293110832658,-0.000651,-0.000642110832658
18.6,-0.00805026,-0.001281739543015,-0.000613,-0.000668739543015
18.63,-0.0079738,-0.00126956579888,-0.000575,-0.00069456579888
18.66,-0.0078923,-0.001256589600253,-0.000537,-0.000719589600253
18.69,-0.00780582,-0.001242820500165,-0.000498,-0.000744820500165
18.72,-0.00771447,-0.001228276012502,-0.00046,-0.000768276012502
18.75,-0.00761842,-0.001212983204182,-0.000421,-0.000791983204182
18.78,-0.00751789,-0.00119697710298,-0.000382,-0.00081497710298
18.81,-0.00741309,-0.001180291144501,-0.000343,-0.000837291144501
18.84,-0.00730422,-0.001162957172176,-0.000305,-0.000857957172176
18.87,-0.00719146,-0.001145003845094,-0.000266,-0.000879003845094
18.9,-0.00707491,-0.001126447084973,-0.000227,-0.000899447084973
18.93,-0.00695461,-0.001107293260497,-0.000188,-0.000919293260497
18.96,-0.00683057,-0.001087543963839,-0.00015,-0.000937543963839
18.99,-0.00670279,-0.001067199194998,-0.000111,-0.000956199194998
19.02,-0.00657126,-0.001046257361803,-7.3E-05,-0.000973257361803
19.05,-0.00643602,-0.001024724832941,-3.5E-05,-0.000989724832941
19.08,-0.00629718,-0.001002619122299,3E-06,-0.001005619122299
19.11,-0.00615491,-0.000979967296795,4E-05,-0.001019967296795
19.14,-0.00600942,-0.000956802792032,7.8E-05,-0.001034802792032
19.17,-0.00586096,-0.000933165412301,0.000115,-0.001048165412301
19.2,-0.00570977,-0.00090909336972,0.000151,-0.00106009336972
19.23,-0.00555606,-0.000884620099893,0.000188,-0.001072620099893
19.26,-0.0054,-0.000859772669737,0.000224,-0.001083772669737
19.29,-0.00524166,-0.000834562224455,0.000259,-0.001093562224455
19.32,-0.00508109,-0.000808996724903,0.000294,-0.001102996724903
19.35,-0.00491829,-0.000783076171082,0.000329,-0.001112076171082
19.38,-0.00475324,-0.000756797378649,0.000363,-0.001119797378649
19.41,-0.00458599,-0.000730168308461,0.000397,-0.001127168308461
19.44,-0.00441661,-0.00070320010572,0.00043,-0.00113320010572
19.47,-0.00424525,-0.000675916653001,0.000463,-0.001138916653001
19.5,-0.00407212,-0.000648351385906,0.000495,-0.001143351385906
19.53,-0.00389748,-0.000620545700898,0.000527,-0.001147545700898
19.56,-0.00372161,-0.000592544178782,0.000558,-0.001150544178782
19.59,-0.00354475,-0.000564385031676,0.000588,-0.001152385031676
19.62,-0.0033671,-0.000536100103014,0.000618,-0.001154100103014
19.65,-0.00318879,-0.000507710091024,0.000647,-0.001154710091024
19.68,-0.00300988,-0.000479224548739,0.000675,-0.001154224548739
19.71,-0.00283036,-0.000450641883985,0.000703,-0.001153641883985
19.74,-0.0026502,-0.000421957320248,0.00073,-0.001151957320248
19.77,-0.0024694,-0.000393170857528,0.000756,-0.001149170857528
19.8,-0.00228799,-0.000364287272339,0.000782,-0.001146287272339
19.83,-0.00210607,-0.000335322486399,0.000807,-0.001142322486399
19.86,-0.0019238,-0.000306301974452,0.000831,-0.001137301974452
19.89,-0.00174145,-0.000277268725132,0.000854,-0.001131268725132
19.92,-0.00155927,-0.00024826254273,0.000876,-0.00112426254273
19.95,-0.00137756,-0.000219331192393,0.000898,-0.001117331192393
19.98,-0.00119656,-0.000190512886241,0.000919,-0.001109512886241
20.01,-0.00101645,-0.000161836283362,0.000939,-0.001100836283362
20.04,-0.000837323,-0.000133316190952,0.000958,-0.001091316190952
20.07,-0.000659196,-0.000104955315704,0.000976,-0.001080955315704
20.1,-0.000482032,-7.67477665812732E-05,0.000994,-0.001070747766581
20.13,-0.000305772,-4.86841497723991E-05,0.001011,-0.001059684149772
20.16,-0.000130377,-2.0758255807844E-05,0.001026,-0.001046758255808
20.19,4.41372E-05,7.02739968124725E-06,0.001041,-0.001033972600319
20.22,0.000217675,3.46575955342771E-05,0.001055,-0.001020342404466
20.25,0.000390059,6.2104086626873E-05,0.001068,-0.001005895913373
20.28,0.000561045,8.93279921283036E-05,0.001081,-0.000991672007872
20.31,0.000730355,0.000116285049668,0.001092,-0.000975714950332
20.34,0.000897715,0.000142931633743,0.001102,-0.000959068366257
20.37,0.0010629,0.000169231920493,0.001112,-0.000942768079507
20.4,0.00122576,0.000195162027344,0.001121,-0.000925837972656
20.43,0.00138623,0.00022071160518,0.001128,-0.00090728839482
20.46,0.00154434,0.000245885430515,0.001135,-0.000889114569485
20.49,0.00170016,0.000270694648552,0.001141,-0.000870305351448
20.52,0.00185379,0.000295155181006,0.001146,-0.000850844818994
20.55,0.00200529,0.000319276580907,0.00115,-0.000830723419093
20.58,0.00215467,0.000343060440427,0.001154,-0.000810939559573
20.61,0.00230182,0.000366489245677,0.001156,-0.000789510754323
20.64,0.00244658,0.000389537521912,0.001157,-0.000767462478088
20.67,0.0025887,0.000412165464842,0.001158,-0.000745834535158
20.7,0.00272793,0.000434333270177,0.001158,-0.000723666729823
20.73,0.00286401,0.000455999541455,0.001157,-0.000701000458545
20.76,0.00299676,0.000477135619586,0.001155,-0.000677864380414
20.79,0.00312609,0.000497727175026,0.001152,-0.000654272824974
20.82,0.003252,0.000517774207775,0.001148,-0.000630225792225
20.85,0.00337457,0.000537289455207,0.001144,-0.000606710544793
20.88,0.00349395,0.000556296799894,0.001138,-0.000581703200106
20.91,0.00361028,0.000574818532241,0.001132,-0.000557181467759
20.94,0.00372365,0.00059286898179,0.001125,-0.00053213101821
20.97,0.00383408,0.000610451332886,0.001117,-0.000506548667114
21,0.00394146,0.000627548071641,0.001109,-0.000481451928359
21.03,0.0040456,0.000644128946794,0.001099,-0.000454871053206
21.06,0.00414626,0.000660155746227,0.001089,-0.000428844253773
21.09,0.00424317,0.000675585481306,0.001078,-0.000402414518694
21.12,0.00433609,0.000690379939911,0.001066,-0.000375620060089
21.15,0.00442489,0.000704518423814,0.001054,-0.000349481576186
21.18,0.00450953,0.000717994564326,0.001041,-0.000323005435674
21.21,0.00459011,0.000730824283165,0.001027,-0.000296175716835
21.24,0.00466682,0.00074303783159,0.001013,-0.00026996216841
21.27,0.00473988,0.000754670237377,0.000997,-0.000242329762623
21.3,0.00480949,0.000765753343958,0.000982,-0.000216246656042
21.33,0.0048758,0.000776311033908,0.000965,-0.000188688966092
21.36,0.00493883,0.00078634649157,0.000948,-0.00016165350843
21.39,0.00499846,0.000795840610884,0.00093,-0.000134159389116
21.42,0.00505449,0.000804761548419,0.000912,-0.000107238451581
21.45,0.00510662,0.000813061539025,0.000893,-7.99384609750777E-05
21.48,0.00515459,0.000820699186241,0.000874,-5.33008137589102E-05
21.51,0.00519818,0.000827639462292,0.000854,-2.63605377081962E-05
21.54,0.00523728,0.000833864853289,0.000834,-1.35146710652915E-07
21.57,0.00527196,0.000839386504435,0.000813,2.63865044349942E-05
21.6,0.00530239,0.000844231482646,0.000791,5.32314826461257E-05
21.63,0.00532888,0.000848449145243,0.000769,7.94491452426711E-05
21.66,0.00535172,0.000852085665201,0.000747,0.000105085665201
21.69,0.00537121,0.00085518880767,0.000724,0.00013118880767
21.72,0.00538749,0.000857780863053,0.000701,0.000156780863053
21.75,0.0054006,0.000859868200034,0.000677,0.000182868200034
21.78,0.00541041,0.000861430120384,0.000654,0.000207430120384
21.81,0.00541666,0.000862425227641,0.000629,0.000233425227641
21.84,0.00541906,0.000862807348827,0.000605,0.000257807348827
21.87,0.00541734,0.00086253349531,0.00058,0.00028253349531
21.9,0.00541131,0.000861573415829,0.000555,0.000306573415829
21.93,0.00540095,0.00085992392604,0.000529,0.00033092392604
21.96,0.0053864,0.000857607316347,0.000504,0.000353607316347
21.99,0.00536795,0.000854669759725,0.000478,0.000376669759725
22.02,0.00534598,0.000851171758697,0.000452,0.000399171758697
22.05,0.00532086,0.000847172223611,0.000426,0.000421172223611
22.08,0.00529289,0.000842718919616,0.000399,0.000443718919616
22.11,0.00526221,0.000837834137115,0.000373,0.000464834137115
22.14,0.00522881,0.000832516283935,0.000346,0.000486516283935
22.17,0.00519251,0.000826736700989,0.000319,0.000507736700989
22.2,0.005153,0.000820446030955,0.000293,0.000527446030955
22.23,0.00510998,0.000813596508686,0.000266,0.000547596508686
22.26,0.00506321,0.000806149922063,0.000239,0.000567149922063
22.29,0.00501259,0.00079809034937,0.000212,0.00058609034937
22.32,0.00495821,0.000789432120152,0.000185,0.000604432120152
22.35,0.00490035,0.000780219815213,0.000158,0.000622219815213
22.38,0.00483941,0.000770517121417,0.000131,0.000639517121417
22.41,0.00477587,0.000760400463004,0.000105,0.000655400463004
22.44,0.00471013,0.000749933526835,7.8E-05,0.000671933526835
22.47,0.00464245,0.000739157709375,5.2E-05,0.000687157709375
22.5,0.00457291,0.000728085747994,2.5E-05,0.000703085747994
22.53,0.00450139,0.000716698536635,-1E-06,0.000717698536635
22.56,0.00442759,0.000704948310149,-2.7E-05,0.000731948310149
22.59,0.00435114,0.000692776158185,-5.3E-05,0.000745776158185
22.62,0.00427171,0.000680129539082,-7.9E-05,0.000759129539082
22.65,0.00418911,0.000666978201578,-0.000104,0.000770978201578
22.68,0.00410334,0.000653322145674,-0.000129,0.000782322145674
22.71,0.00401466,0.000639202767831,-0.000154,0.000793202767831
22.74,0.00392349,0.000624686939257,-0.000179,0.000803686939257
22.77,0.00383039,0.000609863821562,-0.000204,0.000813863821562
22.8,0.00373591,0.000594820984185,-0.000228,0.000822820984185
22.83,0.00364048,0.000579626890505,-0.000252,0.000831626890505
22.86,0.0035443,0.000564313383954,-0.000275,0.000839313383954
22.89,0.00344733,0.000548874095846,-0.000298,0.000846874095846
22.92,0.00334931,0.000533267629718,-0.000321,0.000854267629718
22.95,0.0032498,0.000517423930021,-0.000343,0.000860423930021
22.98,0.00314836,0.000501272941203,-0.000365,0.000866272941203
23.01,0.00304464,0.000484758937257,-0.000387,0.000871758937257
23.04,0.0029385,0.000467859627782,-0.000408,0.000875859627782
23.07,0.00283008,0.00045059730318,-0.000428,0.00087859730318
23.1,0.00271979,0.000433037242486,-0.000449,0.000882037242486
23.13,0.00260821,0.000415271791655,-0.000468,0.000883271791655
23.16,0.00249603,0.000397410810527,-0.000488,0.000885410810527
23.19,0.00238384,0.000379548237227,-0.000506,0.000885548237227
23.22,0.00227201,0.000361742982106,-0.000525,0.000886742982106
23.25,0.00216065,0.00034401255905,-0.000542,0.00088601255905
23.28,0.00204957,0.000326326716799,-0.00056,0.000886326716799
23.31,0.00193834,0.000308616991974,-0.000576,0.000884616991974
23.34,0.0018264,0.000290794222965,-0.000593,0.000883794222965
23.37,0.00171326,0.000272780393362,-0.000608,0.000880780393362
23.4,0.00159861,0.000254526145846,-0.000623,0.000877526145846
23.43,0.00148241,0.000236025111731,-0.000638,0.000874025111731
23.46,0.00136498,0.000217328240507,-0.000652,0.000869328240507
23.49,0.00124689,0.000198526285957,-0.000665,0.000863526285957
23.52,0.0011289,0.000179740253123,-0.000678,0.000857740253123
23.55,0.00101173,0.000161084778362,-0.00069,0.000851084778362
23.58,0.000895943,0.000142649500934,-0.000702,0.000844649500934
23.61,0.000781804,0.000124476613387,-0.000713,0.000837476613387
23.64,0.00066922,0.000106551308526,-0.000723,0.000829551308526
23.67,0.00055778,8.88081480974345E-05,-0.000733,0.000821808148097
23.7,0.000446868,7.11490543296719E-05,-0.000742,0.00081314905433
23.73,0.000335832,5.34702176339375E-05,-0.000751,0.000804470217634
23.76,0.000224168,3.56913925610558E-05,-0.000759,0.000794691392561
23.79,0.000111671,1.77799395930091E-05,-0.000766,0.000783779939593
23.82,-1.48342E-06,-2.36185921063316E-07,-0.000773,0.000772763814079
23.85,-0.000114757,-1.82712837520479E-05,-0.000779,0.000760728716248
23.88,-0.000227354,-3.61986584362009E-05,-0.000784,0.000747801341564
23.91,-0.000338403,-5.38795649550291E-05,-0.000789,0.000735120435045
23.94,-0.000447158,-7.119522730638E-05,-0.000793,0.000721804772694
23.97,-0.000553172,-8.80744754192586E-05,-0.000797,0.000708925524581
24,-0.000656411,-0.00010451189591,-0.0008,0.00069548810409
24.03,-0.000757255,-0.0001205679913,-0.000802,0.0006814320087
24.06,-0.000856399,-0.000136353417517,-0.000804,0.000667646582483
24.09,-0.000954677,-0.000152000961672,-0.000805,0.000652999038328
24.12,-0.00105283,-0.000167628603681,-0.000806,0.000638371396319
24.15,-0.00115133,-0.000183311494046,-0.000805,0.000621688505954
24.18,-0.00125017,-0.000199048518245,-0.000805,0.000605951481755
24.21,-0.00134892,-0.0002147712129,-0.000803,0.0005882287871
24.24,-0.00144674,-0.000230345835596,-0.000802,0.000571654164404
24.27,-0.00154258,-0.000245605208312,-0.000799,0.000553394791688
24.3,-0.00163546,-0.000260393298231,-0.000796,0.000535606701769
24.33,-0.00172466,-0.000274595468998,-0.000792,0.000517404531002
24.36,-0.00180991,-0.000288168731979,-0.000788,0.000499831268021
24.39,-0.00189148,-0.000301156075806,-0.000783,0.000481843924194
24.42,-0.00197011,-0.000313675321181,-0.000778,0.000464324678819
24.45,-0.0020468,-0.000325885685263,-0.000772,0.000446114314737
24.48,-0.00212261,-0.000337955938243,-0.000766,0.000428044061757
24.51,-0.00219834,-0.00035001345385,-0.000759,0.00040898654615
24.54,-0.00227434,-0.000362113958091,-0.000751,0.000388886041909
24.57,-0.00235039,-0.00037422242319,-0.000743,0.00036877757681
24.6,-0.00242573,-0.000386217844104,-0.000735,0.000348782155896
24.63,-0.00249921,-0.000397917121099,-0.000726,0.000328082878901
24.66,-0.00256958,-0.000409121232723,-0.000716,0.000306878767277
24.69,-0.0026358,-0.000419664593129,-0.000706,0.000286335406871
24.72,-0.00269725,-0.000429448487676,-0.000696,0.000266551512324
24.75,-0.00275396,-0.00043847769288,-0.000685,0.00024652230712
24.78,-0.00280654,-0.000446849331208,-0.000673,0.000226150668792
24.81,-0.00285609,-0.000454738541539,-0.000662,0.000207261458461
24.84,-0.00290391,-0.000462352306181,-0.000649,0.000186647693819
24.87,-0.00295119,-0.000469880093556,-0.000637,0.000167119906444
24.9,-0.00299867,-0.000477439724363,-0.000624,0.000146560275637
24.93,-0.00304649,-0.000485053489005,-0.00061,0.000124946510995
24.96,-0.0030941,-0.000492633818043,-0.000597,0.000104366181957
24.99,-0.00314037,-0.000500000796086,-0.000582,8.19992039141946E-05
25.02,-0.00318388,-0.000506928334764,-0.000568,6.10716652363657E-05
25.05,-0.00322328,-0.000513201490909,-0.000553,3.97985090905038E-05
25.08,-0.00325758,-0.000518662639534,-0.000538,1.93373604660603E-05
25.11,-0.00328645,-0.000523259238974,-0.000523,-2.59238973813569E-07
25.14,-0.0033103,-0.000527056568265,-0.000507,-2.0056568265154E-05
25.17,-0.00333021,-0.000530226581942,-0.000491,-3.92265819419081E-05
25.2,-0.00334764,-0.000533001737059,-0.000475,-5.80017370592273E-05
25.23,-0.0033641,-0.00053562245153,-0.000458,-7.76224515303158E-05
25.26,-0.00338078,-0.000538278193777,-0.000441,-9.72781937768381E-05
25.29,-0.00339822,-0.000541054941066,-0.000424,-0.000117054941066
25.32,-0.00341617,-0.000543912889107,-0.000407,-0.000136912889107
25.35,-0.00343363,-0.000546692820739,-0.00039,-0.000156692820739
25.38,-0.00344907,-0.000549151133706,-0.000372,-0.000177151133706
25.41,-0.00346082,-0.000551021935348,-0.000354,-0.000197021935348
25.44,-0.00346751,-0.000552087098156,-0.000336,-0.000216087098156
25.47,-0.00346839,-0.000552227209258,-0.000318,-0.000234227209258
25.5,-0.00346356,-0.00055145819037,-0.0003,-0.00025145819037
25.53,-0.00345396,-0.000549929705623,-0.000282,-0.000267929705623
25.56,-0.00344118,-0.000547894910305,-0.000263,-0.000284894910305
25.59,-0.00342706,-0.000545646763991,-0.000245,-0.000300646763991
25.62,-0.00341326,-0.000543449567168,-0.000226,-0.000317449567168
25.65,-0.00340083,-0.000541470497856,-0.000208,-0.000333470497856
25.68,-0.00338997,-0.000539741399487,-0.000189,-0.000350741399487
25.71,-0.00337992,-0.000538141267018,-0.000171,-0.000367141267018
25.74,-0.00336912,-0.000536421721679,-0.000152,-0.000384421721679
25.77,-0.00335563,-0.000534273882176,-0.000133,-0.000401273882176
25.8,-0.00333759,-0.000531401604591,-0.000115,-0.000416401604591
25.83,-0.0033137,-0.000527597906613,-9.6E-05,-0.000431597906613
25.86,-0.00328356,-0.000522799101378,-7.8E-05,-0.000444799101378
25.89,-0.00324779,-0.000517103903527,-5.9E-05,-0.000458103903527
25.92,-0.00320793,-0.000510757507487,-4.1E-05,-0.000469757507487
25.95,-0.00316608,-0.000504094269297,-2.2E-05,-0.000482094269297
25.98,-0.0031244,-0.000497458098024,-4E-06,-0.000493458098024
26.01,-0.00308461,-0.000491122847185,1.4E-05,-0.000505122847185
26.04,-0.00304755,-0.000485222259196,3.2E-05,-0.000517222259196
26.07,-0.00301293,-0.00047971016108,5E-05,-0.00052971016108
26.1,-0.00297944,-0.000474377978356,6.8E-05,-0.000542377978356
26.13,-0.00294498,-0.000468891354986,8.5E-05,-0.000553891354986
26.16,-0.00290727,-0.000462887275842,0.000102,-0.000564887275842
26.19,-0.00286436,-0.000456055267461,0.00012,-0.000576055267461
26.22,-0.00281512,-0.00044821541445,0.000137,-0.00058521541445
26.25,-0.00275961,-0.00043937726984,0.000153,-0.00059237726984
26.28,-0.00269903,-0.000429731894222,0.00017,-0.000599731894222
26.31,-0.00263549,-0.000419615235809,0.000186,-0.000605615235809
26.34,-0.0025715,-0.000409426929672,0.000202,-0.000611426929672
26.37,-0.0025094,-0.00039953954397,0.000218,-0.00061753954397


==> data/standing_wave/cdi_const_eps/cdi_const_eps_eb_16.dat <==
0,0.0543819,0.01,0.01,0.01
0.03,0.0543492,0.009993986969929,0.009996,-2.01303007066507E-06
0.06,0.0542517,0.009976058210544,0.009983,-6.94178945568128E-06
0.09,0.0540897,0.009946268887258,0.009961,-1.47311127415544E-05
0.12,0.0538638,0.009904729330899,0.009932,-2.72706691012998E-05
0.15,0.0535745,0.009851531483821,0.009894,-4.24685161790964E-05
0.18,0.0532224,0.009786785676852,0.009849,-6.22143231479595E-05
0.21,0.0528081,0.009710602240819,0.009796,-8.53977591809031E-05
0.24,0.0523323,0.00962310989502,0.009735,-0.00011189010498
0.27,0.0517957,0.009524437358754,0.009666,-0.000141562641246
0.3,0.0511991,0.009414731739788,0.009591,-0.000176268260212
0.33,0.0505433,0.009294140145894,0.009508,-0.000213859854106
0.36,0.0498292,0.009162828073311,0.009417,-0.000254171926689
0.39,0.0490577,0.00902096101828,0.00932,-0.00029903898172
0.42,0.0482299,0.008868741253983,0.009216,-0.000347258746017
0.45,0.0473469,0.008706371053604,0.009105,-0.000398628946396
0.48,0.0464096,0.008534015913383,0.008988,-0.000453984086617
0.51,0.0454194,0.008351933271916,0.008865,-0.000513066728084
0.54,0.0443775,0.008160343790857,0.008735,-0.000574656209143
0.57,0.0432852,0.007959486520331,0.008598,-0.000638513479669
0.6,0.0421438,0.007749600510464,0.008456,-0.000706399489536
0.63,0.0409549,0.007530979976794,0.008309,-0.000778020023206
0.66,0.0397199,0.007303882357917,0.008155,-0.000851117642083
0.69,0.0384405,0.007068620257843,0.007996,-0.000927379742157
0.72,0.0371183,0.006825487892111,0.007832,-0.001006512107889
0.75,0.035755,0.006574797864731,0.007663,-0.001088202135269
0.78,0.0343524,0.006316881168183,0.007488,-0.001171118831817
0.81,0.0329125,0.006052105571891,0.007309,-0.001256894428109
0.84,0.0314371,0.005780802068335,0.007125,-0.001344197931665
0.87,0.0299283,0.005503356815411,0.006937,-0.001433643184589
0.9,0.0283881,0.005220137582541,0.006744,-0.001523862417459
0.93,0.0268184,0.004931493750678,0.006548,-0.001616506249322
0.96,0.0252214,0.004637829866187,0.006347,-0.001709170133813
0.99,0.0235992,0.004339532086963,0.006143,-0.001803467913037
1.02,0.021954,0.004037004959371,0.005935,-0.001897995040629
1.05,0.0202881,0.003730671418248,0.005724,-0.001993328581752
1.08,0.0186037,0.003420936009959,0.005509,-0.002088063990041
1.11,0.0169032,0.003108240057813,0.005292,-0.002183759942187
1.14,0.0151888,0.002792988108176,0.005072,-0.002279011891824
1.17,0.0134629,0.002475621484354,0.004849,-0.002373378515646
1.2,0.011728,0.002156599898128,0.004623,-0.002466400101872
1.23,0.00998638,0.001836342606639,0.004396,-0.002559657393361
1.26,0.00824045,0.001515292772044,0.004166,-0.002650707227956
1.29,0.00649265,0.001193899073037,0.003935,-0.002741100926963
1.32,0.00474536,0.000872599155234,0.003702,-0.002829400844766
1.35,0.00300099,0.000551836180788,0.003467,-0.002915163819212
1.38,0.00126192,0.000232047795314,0.003232,-0.002999952204686
1.41,-0.000469503,-8.63344237696734E-05,0.002995,-0.00308133442377
1.44,-0.00219096,-0.000402884047817,0.002757,-0.003159884047817
1.47,-0.00390015,-0.000717177958107,0.002518,-0.003235177958107
1.5,-0.00559481,-0.001028800023537,0.002279,-0.003307800023537
1.53,-0.00727272,-0.001337342020047,0.002039,-0.003376342020047
1.56,-0.00893172,-0.00164240675666,0.0018,-0.00344240675666
1.59,-0.0105697,-0.001943606236634,0.00156,-0.003503606236634
1.62,-0.0121845,-0.002240543268992,0.001321,-0.003561543268992
1.65,-0.0137743,-0.002532883183559,0.001082,-0.003614883183559
1.68,-0.015337,-0.002820239822441,0.000843,-0.003663239822441
1.71,-0.0168707,-0.003102263804685,0.000606,-0.003708263804685
1.74,-0.0183738,-0.003378660914753,0.000369,-0.003747660914753
1.77,-0.0198444,-0.003649081771692,0.000133,-0.003782081771692
1.8,-0.0212809,-0.003913232159965,-0.000101,-0.003812232159965
1.83,-0.0226817,-0.004170817864032,-0.000334,-0.003836817864032
1.86,-0.0240454,-0.004421581445297,-0.000566,-0.003855581445297
1.89,-0.0253705,-0.004665247076693,-0.000795,-0.003870247076693
1.92,-0.0266557,-0.004901575708094,-0.001023,-0.003878575708094
1.95,-0.0278998,-0.005130346677847,-0.001249,-0.003881346677847
1.98,-0.0291016,-0.005351339324297,-0.001472,-0.003879339324297
2.01,-0.03026,-0.005564351374262,-0.001693,-0.003871351374262
2.04,-0.031374,-0.005769198943031,-0.001911,-0.003858198943031
2.07,-0.0324427,-0.005965716534362,-0.002127,-0.003838716534362
2.1,-0.0334652,-0.006153738652015,-0.00234,-0.003813738652015
2.13,-0.0344408,-0.006333136576692,-0.002549,-0.003784136576692
2.16,-0.0353688,-0.006503781589095,-0.002756,-0.003747781589095
2.19,-0.0362486,-0.006665563358397,-0.002959,-0.003706563358397
2.22,-0.0370796,-0.006818371553771,-0.003159,-0.003659371553771
2.25,-0.0378613,-0.006962114232861,-0.003356,-0.003606114232861
2.28,-0.0385933,-0.007096717841782,-0.003548,-0.003548717841782
2.31,-0.0392753,-0.007222127215121,-0.003737,-0.003485127215121
2.34,-0.039907,-0.007338287187465,-0.003922,-0.003416287187465
2.37,-0.0404881,-0.0074451425934,-0.004103,-0.0033421425934
2.4,-0.0410184,-0.007542656655983,-0.00428,-0.003262656655983
2.43,-0.0414978,-0.007630810986744,-0.004453,-0.003177810986744
2.46,-0.0419262,-0.007709587197211,-0.004621,-0.003088587197211
2.49,-0.0423036,-0.007778985287384,-0.004785,-0.002993985287384
2.52,-0.0426303,-0.007839060422677,-0.004944,-0.002895060422677
2.55,-0.0429064,-0.007889830991562,-0.005098,-0.002791830991562
2.58,-0.0431329,-0.007931480878748,-0.005248,-0.002683480878748
2.61,-0.0433105,-0.007964138803536,-0.005393,-0.002571138803536
2.64,-0.0434398,-0.007987915096751,-0.005533,-0.002454915096751
2.67,-0.0435208,-0.008002809758394,-0.005668,-0.002334809758394
2.7,-0.0435539,-0.008008896342349,-0.005799,-0.002209896342349
2.73,-0.0435394,-0.00800623001403,-0.005924,-0.00208223001403
2.76,-0.0434776,-0.007994865938851,-0.006043,-0.001951865938851
2.79,-0.0433688,-0.007974859282224,-0.006158,-0.001816859282224
2.82,-0.0432133,-0.007946265209564,-0.006267,-0.001679265209564
2.85,-0.0430115,-0.007909157274755,-0.006371,-0.001538157274755
2.88,-0.0427635,-0.007863553866268,-0.00647,-0.001393553866268
2.91,-0.0424699,-0.00780956531493,-0.006563,-0.00124656531493
2.94,-0.042131,-0.007747246786155,-0.006651,-0.001096246786155
2.97,-0.0417472,-0.007676671833827,-0.006733,-0.000943671833827
3,-0.0413189,-0.007597914011831,-0.006809,-0.000788914011831
3.03,-0.0408466,-0.007511065262523,-0.006881,-0.000630065262523
3.06,-0.0403307,-0.007416199139787,-0.006946,-0.000470199139787
3.09,-0.0397717,-0.00731340758598,-0.007006,-0.00030740758598
3.12,-0.0391702,-0.007202800931928,-0.007061,-0.000141800931928
3.15,-0.0385267,-0.007084471119987,-0.007109,2.4528880013387E-05
3.18,-0.0378418,-0.006958528480984,-0.007153,0.000194471519016
3.21,-0.0371161,-0.006825083345746,-0.00719,0.000364916654254
3.24,-0.0363504,-0.006684282822042,-0.007222,0.000537717177958
3.27,-0.0355453,-0.0065362372407,-0.007249,0.0007127627593
3.3,-0.0347015,-0.006381075321017,-0.00727,0.000888924678983
3.33,-0.0338198,-0.006218944170763,-0.007285,0.001066055829237
3.36,-0.032901,-0.006049990897707,-0.007295,0.001245009102293
3.39,-0.031946,-0.005874380998089,-0.007299,0.001424619001911
3.42,-0.0309556,-0.00569226157968,-0.007298,0.00160573842032
3.45,-0.029931,-0.005503853304132,-0.007292,0.001788146695868
3.48,-0.0288735,-0.005309395221572,-0.00728,0.001970604778428
3.51,-0.0277839,-0.005109034439768,-0.007263,0.002153965560232
3.54,-0.0266634,-0.004902991620374,-0.00724,0.002337008379626
3.57,-0.0255131,-0.004691469036573,-0.007212,0.002520530963427
3.6,-0.0243339,-0.004474632184606,-0.007179,0.002704367815394
3.63,-0.0231271,-0.004252720114597,-0.007141,0.002888279885403
3.66,-0.0218938,-0.00402593509973,-0.007098,0.00307206490027
3.69,-0.0206353,-0.003794516190129,-0.00705,0.003255483809871
3.72,-0.0193528,-0.00355868404745,-0.006996,0.00343731595255
3.75,-0.0180477,-0.003318696110287,-0.006938,0.003619303889713
3.78,-0.0167212,-0.003074773040295,-0.006875,0.003800226959705
3.81,-0.0153748,-0.002827190664541,-0.006808,0.003980809335459
3.84,-0.0140098,-0.002576188033151,-0.006736,0.004159811966849
3.87,-0.0126278,-0.002322059361663,-0.006659,0.004336940638337
3.9,-0.0112302,-0.002065062088673,-0.006578,0.004512937911327
3.93,-0.00981858,-0.001805486752026,-0.006492,0.004686513247974
3.96,-0.00839443,-0.001543607339942,-0.006402,0.004858392660058
3.99,-0.00695935,-0.00127971806796,-0.006308,0.00502828193204
4.02,-0.00551494,-0.001014113151618,-0.006209,0.005194886848382
4.05,-0.00406283,-0.000747092322997,-0.006107,0.005359907677003
4.08,-0.00260464,-0.000478953475329,-0.006001,0.005522046524671
4.11,-0.00114205,-0.00021000553493,-0.005891,0.00568099446507
4.14,0.000323291,5.94482723111918E-05,-0.005777,0.005836448272311
4.17,0.0017897,0.000329098468424,-0.00566,0.005989098468424
4.2,0.00325551,0.000598638517595,-0.005539,0.006137638517595
4.23,0.00471904,0.000867759309623,-0.005415,0.006282759309623
4.26,0.00617861,0.001136151918193,-0.005288,0.006424151918193
4.29,0.00763255,0.001403509255837,-0.005158,0.006561509255837
4.32,0.00907921,0.00166952791278,-0.005024,0.00669352791278
4.35,0.0105169,0.001933897123859,-0.004888,0.006821897123859
4.38,0.0119441,0.002196337384314,-0.004749,0.006945337384314
4.41,0.0133591,0.002456534251286,-0.004607,0.007063534251286
4.44,0.0147604,0.002714211897709,-0.004462,0.007176211897709
4.47,0.0161463,0.002969057719572,-0.004316,0.007285057719572
4.5,0.0175154,0.00322081427828,-0.004167,0.00738781427828
4.53,0.0188662,0.003469205746765,-0.004016,0.007485205746765
4.56,0.0201972,0.003713956297959,-0.003862,0.007575956297959
4.59,0.021507,0.003954808493267,-0.003707,0.007661808493267
4.62,0.0227943,0.004191523282563,-0.00355,0.007741523282563
4.65,0.0240576,0.004423824838779,-0.003392,0.007815824838779
4.68,0.0252958,0.004651510888733,-0.003232,0.007883510888733
4.71,0.0265075,0.004874323993829,-0.003071,0.007945323993829
4.74,0.0276916,0.005092061880883,-0.002908,0.008000061880883
4.77,0.0288469,0.005304503888242,-0.002744,0.008048503888242
4.8,0.0299723,0.005511447742723,-0.002579,0.008090447742723
4.83,0.0310669,0.005712727948086,-0.002414,0.008126727948086
4.86,0.0321295,0.005908123842676,-0.002247,0.008155123842676
4.89,0.0331593,0.006097488318724,-0.00208,0.008177488318724
4.92,0.0341554,0.006280655879989,-0.001913,0.008193655879989
4.95,0.0351169,0.006457461030232,-0.001745,0.008202461030232
4.98,0.0360431,0.006627775050155,-0.001577,0.008204775050155
5.01,0.0369332,0.006791450831986,-0.001409,0.008200450831986
5.04,0.0377864,0.006948341267959,-0.001241,0.008189341267959
5.07,0.0386023,0.007098372804187,-0.001073,0.008171372804187
5.1,0.0393801,0.007241398332901,-0.000906,0.008147398332901
5.13,0.0401194,0.007377344300218,-0.000738,0.008115344300218
5.16,0.0408198,0.007506137152251,-0.000572,0.008078137152251
5.19,0.0414809,0.007627703335117,-0.000406,0.008033703335117
5.22,0.0421021,0.007741932517989,-0.000241,0.007982932517989
5.25,0.0426831,0.007848769535452,-7.6E-05,0.007924769535452
5.28,0.0432236,0.007948159222094,8.7E-05,0.007861159222094
5.31,0.0437233,0.008040046412501,0.000249,0.007791046412501
5.34,0.0441823,0.008124449495145,0.00041,0.007714449495145
5.37,0.044601,0.008201442023909,0.00057,0.007631442023909
5.4,0.0449792,0.008270987221851,0.000728,0.007542987221851
5.43,0.0453167,0.00833304831203,0.000885,0.00744804831203
5.46,0.0456135,0.008387625294445,0.001039,0.007348625294445
5.49,0.0458694,0.008434681392154,0.001193,0.007241681392154
5.52,0.0460844,0.008474216605157,0.001344,0.007130216605157
5.55,0.0462584,0.008506212544983,0.001493,0.007013212544983
5.58,0.0463914,0.008530669211631,0.00164,0.006890669211631
5.61,0.0464834,0.008547586605102,0.001785,0.006762586605102
5.64,0.0465344,0.008556964725396,0.001928,0.006628964725396
5.67,0.0465444,0.008558803572512,0.002068,0.006490803572512
5.7,0.0465134,0.008553103146451,0.002206,0.006347103146451
5.73,0.0464416,0.008539900224155,0.002341,0.006198900224155
5.76,0.046329,0.008519194805625,0.002473,0.006046194805625
5.79,0.0461756,0.008490986890859,0.002603,0.005887986890859
5.82,0.0459817,0.008455331645272,0.00273,0.005725331645272
5.85,0.0457473,0.008412229068863,0.002854,0.005558229068863
5.88,0.0454726,0.008361715938575,0.002976,0.005385715938575
5.91,0.0451577,0.008303810642879,0.003094,0.005209810642879
5.94,0.0448029,0.008238568347189,0.003209,0.005029568347189
5.97,0.0444085,0.008166044216918,0.003321,0.004845044216918
6,0.0439745,0.008086238252065,0.00343,0.004656238252065
6.03,0.0435014,0.007999242394988,0.003535,0.004464242394988
6.06,0.0429893,0.007905075034157,0.003637,0.004268075034157
6.09,0.0424387,0.007803828111927,0.003736,0.004067828111927
6.12,0.0418499,0.007695556793713,0.003831,0.003864556793713
6.15,0.0412232,0.007580316244927,0.003923,0.003657316244927
6.18,0.0405591,0.007458198407926,0.004011,0.003447198407926
6.21,0.0398581,0.007329295225066,0.004095,0.003234295225066
6.24,0.0391206,0.00719368025023,0.004176,0.00301768025023
6.27,0.0383472,0.007051463814247,0.004253,0.002798463814247
6.3,0.0375384,0.006902737859472,0.004327,0.002575737859472
6.33,0.0366948,0.006747612716731,0.004397,0.002350612716731
6.36,0.0358171,0.006586217105324,0.004463,0.002123217105324
6.39,0.0349059,0.006418661356076,0.004525,0.001893661356076
6.42,0.033962,0.006245092576758,0.004583,0.001662092576758
6.45,0.0329861,0.006065639486667,0.004638,0.001427639486667
6.48,0.031979,0.005880449193574,0.004689,0.001191449193574
6.51,0.0309416,0.005689687193717,0.004736,0.000953687193717
6.54,0.0298749,0.005493537371809,0.004779,0.000714537371809
6.57,0.0287797,0.00529214683562,0.004818,0.00047414683562
6.6,0.027657,0.00508569946986,0.004853,0.00023269946986
6.63,0.0265079,0.004874397547713,0.004884,-9.60245228651385E-06
6.66,0.0253333,0.00465840656542,0.004912,-0.00025359343458
6.69,0.0241344,0.004437947184633,0.004935,-0.000497052815367
6.72,0.0229123,0.004213221678536,0.004955,-0.000741778321464
6.75,0.0216681,0.003984432320312,0.004971,-0.000986567679688
6.78,0.0204035,0.003751891713971,0.004982,-0.001230108286029
6.81,0.0191197,0.003515820521166,0.004991,-0.001475179478834
6.84,0.0178179,0.003276439403552,0.004995,-0.001718560596448
6.87,0.0164993,0.003033969022781,0.004995,-0.001961030977219
6.9,0.0151652,0.002788648428981,0.004992,-0.002203351571019
6.93,0.013817,0.002540735060746,0.004985,-0.002444264939254
6.96,0.0124558,0.00229043119126,0.004974,-0.00268356880874
6.99,0.0110832,0.002038031036062,0.00496,-0.002921968963938
7.02,0.00970042,0.001783758934498,0.004942,-0.003158241065502
7.05,0.00830883,0.001527866808626,0.00492,-0.003392133191374
7.08,0.00690983,0.00127061209704,0.004895,-0.00362438790296
7.11,0.00550482,0.001012252238337,0.004866,-0.003853747761663
7.14,0.0040952,0.000753044671113,0.004833,-0.004079955328887
7.17,0.00268236,0.000493244995118,0.004798,-0.004304755004882
7.2,0.00126772,0.000233114326642,0.004758,-0.004524885673358
7.23,-0.000147328,-2.70913667966732E-05,0.004716,-0.004743091366797
7.26,-0.00156138,-0.000287113911062,0.00467,-0.004957113911062
7.29,-0.00297304,-0.000546696603098,0.004621,-0.005167696603098
7.32,-0.00438093,-0.00080558604977,0.004569,-0.00537458604977
7.35,-0.00578368,-0.001063530329025,0.004513,-0.005576530329025
7.38,-0.00717993,-0.001320279357654,0.004455,-0.005775279357654
7.41,-0.00856836,-0.001575590407838,0.004393,-0.005968590407838
7.44,-0.00994763,-0.001829217074063,0.004329,-0.006158217074063
7.47,-0.0113165,-0.002080931339288,0.004262,-0.006342931339288
7.5,-0.0126736,-0.002330481281456,0.004192,-0.006522481281456
7.53,-0.0140177,-0.002577640722373,0.004119,-0.006696640722373
7.56,-0.0153477,-0.002822207388855,0.004044,-0.006866207388855
7.59,-0.0166623,-0.003063942230779,0.003966,-0.007029942230779
7.62,-0.0179603,-0.003302624586489,0.003885,-0.007187624586489
7.65,-0.0192408,-0.003538088959746,0.003803,-0.007341088959746
7.68,-0.0205024,-0.003770077911952,0.003717,-0.007487077911952
7.71,-0.0217443,-0.00399844433534,0.00363,-0.00762844433534
7.74,-0.0229653,-0.004222967568253,0.00354,-0.007762967568253
7.77,-0.0241645,-0.004443482114454,0.003448,-0.007891482114454
7.8,-0.0253409,-0.004659804089228,0.003355,-0.008014804089228
7.83,-0.0264936,-0.004871767996337,0.003259,-0.008130767996337
7.86,-0.0276217,-0.005079208339539,0.003161,-0.008240208339539
7.89,-0.0287243,-0.005281959622595,0.003062,-0.008343959622595
7.92,-0.0298007,-0.005479893126206,0.002961,-0.008440893126206
7.95,-0.03085,-0.005672843354131,0.002858,-0.008530843354131
7.98,-0.0318716,-0.005860699975543,0.002754,-0.008614699975543
8.01,-0.0328646,-0.006043297494203,0.002648,-0.008691297494203
8.04,-0.0338284,-0.006220525579283,0.002541,-0.008761525579283
8.07,-0.0347624,-0.006392273899956,0.002433,-0.008825273899956
8.1,-0.0356658,-0.006558395348452,0.002324,-0.008882395348452
8.13,-0.0365382,-0.006718816370888,0.002213,-0.008931816370888
8.16,-0.0373789,-0.006873408247965,0.002102,-0.008975408247965
8.19,-0.0381874,-0.007022079037327,0.00199,-0.009012079037327
8.22,-0.0389631,-0.007164718408147,0.001877,-0.009041718408147
8.25,-0.0397056,-0.00730125280654,0.001763,-0.00906425280654
8.28,-0.0404145,-0.007431608678623,0.001648,-0.009079608678623
8.31,-0.0410891,-0.007555657305096,0.001533,-0.009088657305096
8.34,-0.0417293,-0.007673380297489,0.001418,-0.009091380297489
8.37,-0.0423346,-0.007784685713445,0.001302,-0.009086685713445
8.4,-0.0429045,-0.007889481610609,0.001186,-0.009075481610609
8.43,-0.0434388,-0.007987731212039,0.00107,-0.009057731212039
8.46,-0.0439373,-0.008079397740792,0.000954,-0.009033397740792
8.49,-0.0443999,-0.008164462808398,0.000838,-0.009002462808398
8.52,-0.0448266,-0.008242926414855,0.000722,-0.008964926414855
8.55,-0.045217,-0.00831471500628,0.000606,-0.00892071500628
8.58,-0.045571,-0.008379810194201,0.00049,-0.008869810194201
8.61,-0.0458881,-0.008438120036262,0.000375,-0.008813120036262
8.64,-0.0461683,-0.008489644532464,0.00026,-0.008749644532464
8.67,-0.0464114,-0.008534346905864,0.000146,-0.008680346905864
8.7,-0.046617,-0.008572153602577,3.2E-05,-0.008604153602577
8.73,-0.0467852,-0.008603083011075,-8.1E-05,-0.008522083011075
8.76,-0.0469156,-0.008627061577473,-0.000193,-0.008434061577473
8.79,-0.0470081,-0.0086440709133,-0.000305,-0.0083390709133
8.82,-0.0470626,-0.008654092630085,-0.000415,-0.008239092630085
8.85,-0.047079,-0.008657108339356,-0.000525,-0.008132108339356
8.88,-0.0470572,-0.008653099652642,-0.000633,-0.008020099652642
8.91,-0.046997,-0.008642029793001,-0.000741,-0.007901029793001
8.94,-0.0468985,-0.008623917148904,-0.000847,-0.007776917148904
8.97,-0.0467615,-0.008598724943409,-0.000952,-0.007646724943409
9,-0.0465861,-0.008566471564988,-0.001055,-0.007511471564988
9.03,-0.0463722,-0.008527138625168,-0.001157,-0.007370138625168
9.06,-0.04612,-0.008480762900892,-0.001257,-0.007223762900892
9.09,-0.0458293,-0.008427307615218,-0.001356,-0.007071307615218
9.12,-0.0455005,-0.00836684632203,-0.001453,-0.00691384632203
9.15,-0.0451334,-0.008299342244386,-0.001549,-0.006750342244386
9.18,-0.0447284,-0.008224868936172,-0.001643,-0.006581868936172
9.21,-0.0442855,-0.008143426397386,-0.001735,-0.006408426397386
9.24,-0.043805,-0.008055069793442,-0.001825,-0.006230069793442
9.27,-0.0432872,-0.007959854289755,-0.001913,-0.006046854289755
9.3,-0.0427322,-0.007857798274794,-0.001999,-0.005858798274794
9.33,-0.0421406,-0.007749012079387,-0.002083,-0.005666012079387
9.36,-0.0415125,-0.007633514092005,-0.002165,-0.005468514092005
9.39,-0.0408485,-0.007511414643475,-0.002245,-0.005266414643475
9.42,-0.0401489,-0.007382768899211,-0.002323,-0.005059768899211
9.45,-0.0394142,-0.007247668801568,-0.002398,-0.004849668801568
9.48,-0.0386451,-0.007106243069845,-0.002472,-0.004634243069845
9.51,-0.037842,-0.006958565257926,-0.002542,-0.004416565257926
9.54,-0.0370055,-0.006804745696638,-0.002611,-0.004193745696638
9.57,-0.0361364,-0.006644931493751,-0.002677,-0.003967931493751
9.6,-0.0352353,-0.006479232980091,-0.002741,-0.003738232980091
9.63,-0.0343029,-0.006307778874957,-0.002802,-0.003505778874957
9.66,-0.03334,-0.006130716286117,-0.002861,-0.003269716286117
9.69,-0.0323475,-0.005948210709813,-0.002917,-0.003031210709813
9.72,-0.0313263,-0.005760427642285,-0.002971,-0.002789427642285
9.75,-0.0302771,-0.005567495802831,-0.003022,-0.002545495802831
9.78,-0.029201,-0.005369617464634,-0.003071,-0.002298617464634
9.81,-0.0280989,-0.005166958123935,-0.003117,-0.002049958123935
9.84,-0.0269719,-0.004959720053915,-0.00316,-0.001799720053915
9.87,-0.025821,-0.004748087139287,-0.003201,-0.001547087139287
9.9,-0.0246472,-0.004532243264763,-0.003239,-0.001293243264763
9.93,-0.0234519,-0.004312445868938,-0.003274,-0.001038445868938
9.96,-0.022236,-0.004088860448053,-0.003307,-0.000781860448053
9.99,-0.0210009,-0.003861744440705,-0.003337,-0.000524744440705
10.02,-0.0197481,-0.003631373673961,-0.003364,-0.000267373673961
10.05,-0.0184786,-0.003397932032533,-0.003389,-8.93203253288363E-06
10.08,-0.0171938,-0.003161676955016,-0.003411,0.000249323044984
10.11,-0.0158949,-0.002922829103066,-0.00343,0.000507170896934
10.14,-0.014583,-0.002681590749863,-0.003446,0.000764409250137
10.17,-0.0132595,-0.002438219334006,-0.00346,0.001021780665994
10.2,-0.0119256,-0.002192935517148,-0.003471,0.001278064482852
10.23,-0.0105826,-0.001945978349414,-0.00348,0.001534021650586
10.26,-0.00923169,-0.001697566653611,-0.003486,0.001788433346389
10.29,-0.00787419,-0.001447943157558,-0.003489,0.002041056842442
10.32,-0.00651136,-0.001197339555992,-0.00349,0.002292660444008
10.35,-0.00514447,-0.000945989382497,-0.003487,0.002541010617503
10.38,-0.00377479,-0.000694126170656,-0.003483,0.002788873829344
10.41,-0.00240358,-0.000441981615207,-0.003476,0.003034018384793
10.44,-0.00103208,-0.000189783733191,-0.003466,0.003276216266809
10.47,0.000338477,6.22407455421749E-05,-0.003453,0.003515240745542
10.5,0.00170686,0.000313865458912,-0.003439,0.003752865458912
10.53,0.00307186,0.000564868090302,-0.003421,0.003985868090302
10.56,0.00443229,0.00081503036856,-0.003401,0.00421603036856
10.59,0.00578698,0.001064137148573,-0.003379,0.004443137148573
10.62,0.00713476,0.001311973285229,-0.003355,0.004666973285229
10.65,0.00847451,0.00155833282765,-0.003328,0.00488633282765
10.68,0.00980511,0.00180300982496,-0.003298,0.00510100982496
10.71,0.0111255,0.002045809359364,-0.003267,0.005312809359364
10.74,0.0124346,0.002286532835374,-0.003233,0.005519532835374
10.77,0.0137313,0.002524976140959,-0.003197,0.005721976140959
10.8,0.0150147,0.002760973779879,-0.003159,0.005919973779879
10.83,0.0162837,0.002994323478952,-0.003118,0.006112323478952
10.86,0.0175374,0.003224859741936,-0.003076,0.006300859741936
10.89,0.0187749,0.003452417072592,-0.003031,0.006483417072592
10.92,0.0199952,0.003676811586208,-0.002985,0.006661811586208
10.95,0.0211974,0.003897877786543,-0.002936,0.006833877786543
10.98,0.0223807,0.004115468565828,-0.002886,0.007001468565828
11.01,0.0235443,0.004329436816294,-0.002834,0.007163436816294
11.04,0.0246872,0.004539598653228,-0.00278,0.007319598653228
11.07,0.0258088,0.004745843745805,-0.002724,0.007469843745805
11.1,0.0269083,0.004948024986255,-0.002667,0.007615024986255
11.13,0.0279849,0.005145995266808,-0.002608,0.007753995266808
11.16,0.0290378,0.005339607479695,-0.002548,0.007887607479695
11.19,0.0300664,0.005528751294089,-0.002485,0.008013751294089
11.22,0.03107,0.005713297990692,-0.002422,0.008135297990692
11.25,0.032048,0.005893137238677,-0.002357,0.008250137238677
11.28,0.0329995,0.006068103541803,-0.002291,0.008359103541803
11.31,0.0339242,0.006238141734658,-0.002223,0.008461141734658
11.34,0.0348212,0.006403086321,-0.002154,0.008557086321
11.37,0.03569,0.006562845358474,-0.002084,0.008646845358474
11.4,0.0365301,0.006717326904724,-0.002013,0.008730326904724
11.43,0.0373408,0.006866402240451,-0.001941,0.008807402240451
11.46,0.0381215,0.00700996103483,-0.001867,0.00887696103483
11.49,0.0388718,0.007147929733974,-0.001793,0.008940929733974
11.52,0.0395912,0.007280216395529,-0.001718,0.008998216395529
11.55,0.040279,0.007406692300195,-0.001642,0.009048692300195
11.58,0.0409348,0.00752728389409,-0.001566,0.00909328389409
11.61,0.0415581,0.007641899234856,-0.001489,0.009130899234856
11.64,0.0421485,0.007750464768609,-0.001411,0.009161464768609
11.67,0.0427055,0.007852888552993,-0.001332,0.009184888552993
11.7,0.0432287,0.007949097034123,-0.001253,0.009202097034123
11.73,0.0437178,0.008039035046587,-0.001174,0.009213035046587
11.76,0.0441728,0.008122702590384,-0.001094,0.009216702590384
11.79,0.0445932,0.008200007723158,-0.001014,0.009214007723158
11.82,0.0449787,0.008270895279496,-0.000934,0.009204895279496
11.85,0.0453291,0.008335328482455,-0.000853,0.009188328482455
11.88,0.0456438,0.008393197001208,-0.000773,0.009166197001208
11.91,0.0459227,0.008444482447285,-0.000692,0.009136482447285
11.94,0.0461654,0.0084891112668,-0.000611,0.0091001112668
11.97,0.0463716,0.008527028294341,-0.000531,0.009058028294341
12,0.0465411,0.008558196752964,-0.00045,0.009008196752964
12.03,0.0466737,0.008582579865727,-0.00037,0.008952579865727
12.06,0.046769,0.008600104078747,-0.00029,0.008890104078747
12.09,0.046827,0.008610769392022,-0.00021,0.008820769392022
12.12,0.0468475,0.008614539028611,-0.00013,0.008744539028611
12.15,0.0468302,0.008611357823099,-5.1E-05,0.008662357823099
12.18,0.046775,0.008601207387017,2.7E-05,0.008574207387017
12.21,0.0466819,0.008584087720363,0.000105,0.008479087720363
12.24,0.0465508,0.008559980434667,0.000183,0.008376980434667
12.27,0.0463817,0.008528885529928,0.00026,0.008268885529928
12.3,0.0461745,0.008490784617676,0.000336,0.008154784617676
12.33,0.0459292,0.008445677697911,0.000411,0.008034677697911
12.36,0.045646,0.008393601547574,0.000486,0.007907601547574
12.39,0.0453249,0.008334556166666,0.00056,0.007774556166666
12.42,0.044966,0.008268559943658,0.000632,0.007636559943658
12.45,0.0445695,0.008195649655492,0.000704,0.007491649655492
12.48,0.0441357,0.008115880467582,0.000775,0.007340880467582
12.51,0.0436646,0.008029252379928,0.000845,0.007184252379928
12.54,0.0431568,0.007935875723356,0.000914,0.007021875723356
12.57,0.0426123,0.007835750497868,0.000982,0.006853750497868
12.6,0.0420317,0.007728987034289,0.001048,0.006680987034289
12.63,0.0414153,0.007615640498033,0.001114,0.006501640498033
12.66,0.0407636,0.007495802831457,0.001178,0.006317802831457
12.69,0.0400771,0.007369565976915,0.00124,0.006129565976915
12.72,0.0393562,0.007237003488293,0.001302,0.005935003488293
12.75,0.0386015,0.007098225696417,0.001362,0.005736225696417
12.78,0.0378137,0.006953361320586,0.001421,0.005532361320586
12.81,0.0369934,0.006802520691627,0.001478,0.005324520691627
12.84,0.0361413,0.006645832528838,0.001533,0.005112832528838
12.87,0.0352581,0.006483425551516,0.001588,0.004895425551516
12.9,0.0343446,0.006315446867432,0.00164,0.004675446867432
12.93,0.0334016,0.006142043584354,0.001691,0.004451043584354
12.96,0.0324298,0.005963344421581,0.001741,0.004222344421581
12.99,0.0314303,0.005779551652296,0.001789,0.003990551652296
13.02,0.0304038,0.005590793995796,0.001835,0.003755793995796
13.05,0.0293514,0.005397273725265,0.001879,0.003518273725265
13.08,0.028274,0.005199156336943,0.001922,0.003277156336943
13.11,0.0271725,0.00499660732707,0.001963,0.00303360732707
13.14,0.026048,0.00478982896883,0.002003,0.00278682896883
13.17,0.0249016,0.004579023535404,0.00204,0.002539023535404
13.2,0.0237343,0.004364374911505,0.002076,0.002288374911505
13.23,0.0225474,0.004146122147259,0.00211,0.002036122147259
13.26,0.0213419,0.003924449127375,0.002143,0.001781449127375
13.29,0.0201192,0.003699613290451,0.002173,0.001526613290451
13.32,0.0188806,0.003471853686613,0.002201,0.001270853686613
13.35,0.017627,0.003241335812099,0.002228,0.001013335812099
13.38,0.0163597,0.003008298717036,0.002253,0.000755298717036
13.41,0.0150798,0.002772944674607,0.002276,0.000496944674607
13.44,0.0137884,0.002535475957993,0.002297,0.000238475957993
13.47,0.0124867,0.00229611322885,0.002317,-2.08867711499598E-05
13.5,0.0111759,0.002055077148831,0.002334,-0.000278922851169
13.53,0.00985704,0.001812558958036,0.00235,-0.000537441041964
13.56,0.00853132,0.001568779318119,0.002363,-0.000794220681881
13.59,0.0071999,0.001323951535345,0.002375,-0.001051048464655
13.62,0.00586391,0.00107828339944,0.002385,-0.00130671660056
13.65,0.00452449,0.000831984538973,0.002393,-0.001561015461027
13.68,0.00318277,0.00058526274367,0.002399,-0.00181373725633
13.71,0.00183985,0.000338320286713,0.002404,-0.002065679713287
13.74,0.000496855,9.13640384024832E-05,0.002406,-0.002314635961598
13.77,-0.000845128,-0.00015540611858,0.002407,-0.00256240611858
13.8,-0.00218502,-0.00040179177263,0.002406,-0.00280779177263
13.83,-0.00352174,-0.000647594144375,0.002403,-0.003050594144375
13.86,-0.00485425,-0.000892622361484,0.002398,-0.003290622361484
13.89,-0.0061815,-0.00113668334501,0.002392,-0.00352868334501
13.92,-0.00750248,-0.001379591371394,0.002384,-0.003763591371394
13.95,-0.00881616,-0.001621157039383,0.002374,-0.003995157039383
13.98,-0.0101216,-0.001861207497347,0.002362,-0.004223207497347
14.01,-0.0114177,-0.002099540472106,0.002349,-0.004448540472106
14.04,-0.0127037,-0.002336016211276,0.002334,-0.004670016211276
14.07,-0.0139785,-0.002570432441676,0.002317,-0.004887432441676
14.1,-0.0152412,-0.002802623667066,0.002298,-0.005100623667066
14.13,-0.0164909,-0.003032424391204,0.002278,-0.005310424391204
14.16,-0.0177268,-0.003259687506321,0.002257,-0.005516687506321
14.19,-0.0189479,-0.003484229127706,0.002234,-0.005718229127706
14.22,-0.0201533,-0.003705883759118,0.002209,-0.005914883759118
14.25,-0.0213423,-0.00392452268126,0.002183,-0.00610752268126
14.28,-0.022514,-0.00413998039789,0.002155,-0.00629498039789
14.31,-0.0236676,-0.004352109801239,0.002126,-0.006478109801239
14.34,-0.0248023,-0.004560763783538,0.002095,-0.006655763783538
14.37,-0.0259173,-0.004765795237018,0.002063,-0.006828795237018
14.4,-0.0270117,-0.004967038665438,0.00203,-0.006997038665438
14.43,-0.0280849,-0.005164383737972,0.001996,-0.007160383737972
14.46,-0.0291361,-0.005357683346849,0.00196,-0.007317683346849
14.49,-0.0301646,-0.005546808772772,0.001922,-0.007468808772772
14.52,-0.0311695,-0.0057315945195,0.001884,-0.0076155945195
14.55,-0.0321503,-0.005911948644678,0.001845,-0.007756948644678
14.58,-0.0331062,-0.006087724040536,0.001804,-0.007891724040536
14.61,-0.0340364,-0.006258773599304,0.001762,-0.008020773599304
14.64,-0.0349403,-0.006424986990157,0.001719,-0.008143986990157
14.67,-0.0358173,-0.006586253882266,0.001675,-0.008261253882266
14.7,-0.0366666,-0.006742427167863,0.001631,-0.008373427167863
14.73,-0.0374877,-0.006893414904591,0.001585,-0.008478414904591
14.76,-0.0382798,-0.007039069984682,0.001538,-0.008577069984682
14.79,-0.0390423,-0.007179282077309,0.00149,-0.008669282077309
14.82,-0.0397747,-0.007313959240115,0.001442,-0.008755959240115
14.85,-0.0404762,-0.007442954365331,0.001393,-0.008835954365331
14.88,-0.0411464,-0.007566193899073,0.001343,-0.008909193899073
14.91,-0.0417847,-0.007683567510514,0.001292,-0.008975567510514
14.94,-0.0423906,-0.007794983257297,0.001241,-0.009035983257297
14.97,-0.0429634,-0.007900312420125,0.001189,-0.009089312420125
15,-0.0435027,-0.007999481445113,0.001137,-0.009136481445113
15.03,-0.0440083,-0.008092453555319,0.001084,-0.009176453555319
15.06,-0.0444799,-0.008179173585329,0.00103,-0.009209173585329
15.09,-0.0449169,-0.008259531204316,0.000976,-0.009235531204316
15.12,-0.0453191,-0.008333489635338,0.000922,-0.009255489635338
15.15,-0.0456859,-0.008400938547568,0.000868,-0.009268938547568
15.18,-0.0460171,-0.008461841164064,0.000813,-0.009274841164064
15.21,-0.0463123,-0.00851612393094,0.000757,-0.00927312393094
15.24,-0.0465711,-0.008563713294313,0.000702,-0.009265713294313
15.27,-0.0467933,-0.00860457247724,0.000646,-0.00925057247724
15.3,-0.0469785,-0.008638627925836,0.000591,-0.009229627925836
15.33,-0.0471265,-0.008665842863159,0.000535,-0.009200842863159
15.36,-0.0472371,-0.008686180512266,0.000479,-0.009165180512266
15.39,-0.0473101,-0.008699604096216,0.000423,-0.009122604096216
15.42,-0.0473452,-0.008706058449594,0.000367,-0.009073058449594
15.45,-0.0473424,-0.008705543572402,0.000311,-0.009016543572402
15.48,-0.0473015,-0.008698022687696,0.000256,-0.008954022687696
15.51,-0.0472224,-0.008683477407005,0.0002,-0.008883477407005
15.54,-0.0471052,-0.008661926118801,0.000145,-0.008806926118801
15.57,-0.0469497,-0.00863333204614,9E-05,-0.00872333204614
15.6,-0.046756,-0.008597713577495,3.5E-05,-0.008632713577495
15.63,-0.0465242,-0.008555089101337,-2E-05,-0.008535089101337
15.66,-0.0462543,-0.008505458617665,-7.4E-05,-0.008431458617665
15.69,-0.0459465,-0.008448858903422,-0.000128,-0.008320858903422
15.72,-0.0456009,-0.008385308347079,-0.000181,-0.008204308347079
15.75,-0.0452177,-0.008314843725578,-0.000234,-0.008080843725578
15.78,-0.0447973,-0.008237538592804,-0.000286,-0.007951538592804
15.81,-0.0443397,-0.008153392948757,-0.000338,-0.007815392948757
15.84,-0.0438455,-0.008062517124264,-0.000389,-0.007673517124264
15.87,-0.0433148,-0.007964929507796,-0.00044,-0.007524929507796
15.9,-0.0427482,-0.00786074043018,-0.00049,-0.00737074043018
15.93,-0.042146,-0.00775000505683,-0.000539,-0.00721100505683
15.96,-0.0415087,-0.007632815330101,-0.000587,-0.007045815330101
15.99,-0.0408368,-0.007509263192349,-0.000635,-0.006874263192349
16.02,-0.0401309,-0.007379458974401,-0.000682,-0.006697458974401
16.05,-0.0393915,-0.007243494618614,-0.000728,-0.006515494618614
16.08,-0.0386193,-0.007101498844285,-0.000774,-0.006327498844285
16.11,-0.0378149,-0.00695358198224,-0.000818,-0.00613558198224
16.14,-0.0369789,-0.006799854363308,-0.000862,-0.005937854363308
16.17,-0.0361122,-0.006640481483729,-0.000905,-0.005735481483729
16.2,-0.0352155,-0.0064755920628,-0.000946,-0.0055295920628
16.23,-0.0342895,-0.006305314819821,-0.000987,-0.005318314819821
16.26,-0.033335,-0.006129796862559,-0.001027,-0.005102796862559
16.29,-0.032353,-0.005949222075727,-0.001066,-0.004883222075727
16.32,-0.0313442,-0.005763719178624,-0.001103,-0.004660719178624
16.35,-0.0303096,-0.00557347205596,-0.00114,-0.00443347205596
16.38,-0.02925,-0.005378627815505,-0.001176,-0.004202627815505
16.41,-0.0281665,-0.005179388730442,-0.00121,-0.003969388730442
16.44,-0.02706,-0.004975920297011,-0.001243,-0.003732920297011
16.47,-0.0259314,-0.004768388011452,-0.001275,-0.003493388011452
16.5,-0.024782,-0.004557030923892,-0.001306,-0.003251030923892
16.53,-0.0236125,-0.004341977753628,-0.001336,-0.003005977753628
16.56,-0.0224242,-0.004123467550784,-0.001365,-0.002758467550784
16.59,-0.021218,-0.003901665811603,-0.001392,-0.002509665811603
16.62,-0.0199952,-0.003676811586208,-0.001419,-0.002257811586208
16.65,-0.0187571,-0.003449143924725,-0.001444,-0.002005143924725
16.68,-0.0175047,-0.003218846711866,-0.001467,-0.001751846711866
16.71,-0.016239,-0.002986103832341,-0.00149,-0.001496103832341
16.74,-0.0149611,-0.002751117559335,-0.001511,-0.001240117559335
16.77,-0.013672,-0.002514071777558,-0.001531,-0.000983071777558
16.8,-0.0123729,-0.002275187148665,-0.00155,-0.000725187148665
16.83,-0.0110649,-0.002034665945839,-0.001567,-0.000467665945839
16.86,-0.00974889,-0.001792671826472,-0.001583,-0.000209671826472
16.89,-0.00842606,-0.001549423613371,-0.001598,4.85763866286391E-05
16.92,-0.00709745,-0.001305112546638,-0.001612,0.000306887453362
16.95,-0.00576413,-0.001059935382912,-0.001624,0.000564064617088
16.98,-0.00442715,-0.000814085201142,-0.001635,0.000820914798858
17.01,-0.00308757,-0.000567756919122,-0.001645,0.001077243080878
17.04,-0.00174642,-0.000321139938104,-0.001653,0.001331860061896
17.07,-0.000404757,-7.44286242297529E-05,-0.00166,0.00158557137577
17.1,0.000936396,0.000172188908442,-0.001666,0.001838188908442
17.13,0.00227602,0.00041852528139,-0.00167,0.00208852528139
17.16,0.00361308,0.000664390173937,-0.001674,0.002338390173937
17.19,0.0049466,0.000909604114604,-0.001675,0.002584604114604
17.22,0.00627556,0.001153979540987,-0.001676,0.002829979540987
17.25,0.00759898,0.001397336246067,-0.001676,0.003073336246067
17.28,0.00891588,0.001639494022827,-0.001674,0.003313494022827
17.31,0.0102253,0.001880276341945,-0.001671,0.003551276341945
17.34,0.0115263,0.00211951035179,-0.001666,0.00378551035179
17.37,0.0128179,0.002357015845346,-0.001661,0.004018015845346
17.4,0.0140991,0.0025926089379,-0.001654,0.0042466089379
17.43,0.0153691,0.002826142521685,-0.001646,0.004472142521685
17.46,0.0166269,0.003057432711987,-0.001637,0.004694432711987
17.49,0.0178716,0.003286314012567,-0.001626,0.004912314012567
17.52,0.0191024,0.003512639315655,-0.001615,0.005127639315655
17.55,0.0203183,0.003736224736539,-0.001602,0.005338224736539
17.58,0.0215184,0.00395690477898,-0.001589,0.00554590477898
17.61,0.0227019,0.004174532335207,-0.001574,0.005748532335207
17.64,0.0238679,0.004388941908981,-0.001558,0.005946941908981
17.67,0.0250156,0.004599986392531,-0.001541,0.006140986392531
17.7,0.0261441,0.004807500289618,-0.001523,0.006330500289618
17.73,0.0272526,0.005011336492473,-0.001504,0.006515336492473
17.76,0.0283403,0.005211347893325,-0.001484,0.006695347893325
17.79,0.0294064,0.005407387384405,-0.001463,0.006870387384405
17.82,0.0304501,0.005599307857945,-0.001441,0.007040307857945
17.85,0.0314705,0.005786943817704,-0.001418,0.007204943817704
17.88,0.032467,0.005970184932855,-0.001394,0.007364184932855
17.91,0.0334386,0.006148847318685,-0.001369,0.007517847318685
17.94,0.0343848,0.00632283903284,-0.001343,0.00766583903284
17.97,0.0353047,0.006491994579079,-0.001317,0.007808994579079
18,0.0361977,0.006656203626574,-0.001289,0.007945203626574
18.03,0.0370629,0.006815300679086,-0.001261,0.008076300679086
18.06,0.0378997,0.006969175405788,-0.001232,0.008201175405788
18.09,0.0387074,0.00711769908738,-0.001203,0.00832069908738
18.12,0.0394854,0.007260761393037,-0.001172,0.008432761393037
18.15,0.040233,0.00739823360346,-0.001141,0.00853923360346
18.18,0.0409494,0.00752996861088,-0.00111,0.00863996861088
18.21,0.0416342,0.007655892861412,-0.001077,0.008732892861412
18.24,0.0422868,0.007775896024229,-0.001045,0.008820896024229
18.27,0.0429065,0.007889849380033,-0.001011,0.008900849380033
18.3,0.0434928,0.007997660986468,-0.000977,0.008974660986468
18.33,0.0440452,0.008099238901179,-0.000942,0.009041238901179
18.36,0.0445635,0.008194546347222,-0.000907,0.009101546347222
18.39,0.0450473,0.008283509770714,-0.000872,0.009155509770714
18.42,0.0454961,0.008366037229299,-0.000836,0.009202037229299
18.45,0.0459096,0.008442073557562,-0.0008,0.009242073557562
18.48,0.0462874,0.00851154520162,-0.000763,0.00927454520162
18.51,0.0466291,0.008574378607588,-0.000726,0.009300378607588
18.54,0.0469343,0.008630500221581,-0.000688,0.009318500221581
18.57,0.0472028,0.008679873266657,-0.000651,0.009330873266657
18.6,0.0474343,0.008722442577402,-0.000613,0.009335442577402
18.63,0.0476285,0.008758152988402,-0.000575,0.009333152988402
18.66,0.0477851,0.008786949334245,-0.000537,0.009323949334245
18.69,0.0479041,0.008808831614931,-0.000498,0.009306831614931
18.72,0.0479851,0.008823726276574,-0.00046,0.009283726276574
18.75,0.048028,0.008831614930703,-0.000421,0.009252614930703
18.78,0.0480328,0.008832497577319,-0.000382,0.009214497577319
18.81,0.0479993,0.008826337439479,-0.000343,0.009169337439479
18.84,0.0479276,0.008813152905654,-0.000305,0.009118152905654
18.87,0.0478174,0.008792888810431,-0.000266,0.009058888810431
18.9,0.047669,0.008765600319224,-0.000227,0.008992600319224
18.93,0.0474823,0.00873126904356,-0.000188,0.00891926904356
18.96,0.0472573,0.008689894983441,-0.00015,0.008839894983441
18.99,0.0469943,0.00864153330428,-0.000111,0.00875253330428
19.02,0.0466934,0.008586202394547,-7.3E-05,0.008659202394547
19.05,0.0463547,0.008523920642714,-3.5E-05,0.008558920642714
19.08,0.0459784,0.008454724825723,3E-06,0.008451724825723
19.11,0.0455649,0.00837868849746,4E-05,0.00833868849746
19.14,0.0451144,0.008295848434865,7.8E-05,0.008217848434865
19.17,0.0446272,0.008206259803354,0.000115,0.008091259803354
19.2,0.0441036,0.008109977768338,0.000151,0.007958977768338
19.23,0.0435442,0.008007112660646,0.000188,0.007819112660646
19.26,0.0429492,0.00789770125722,0.000224,0.00767370125722
19.29,0.0423192,0.007781853888886,0.000259,0.007522853888886
19.32,0.0416547,0.007659662498,0.000294,0.007365662498
19.35,0.0409562,0.007531219026919,0.000329,0.007202219026919
19.38,0.0402242,0.007396615417998,0.000363,0.007033615417998
19.41,0.0394594,0.007255980390534,0.000397,0.006858980390534
19.44,0.0386623,0.007109405886885,0.00043,0.006679405886885
19.47,0.0378337,0.006957039014819,0.000463,0.006494039014819
19.5,0.0369742,0.006798990105164,0.000495,0.006303990105164
19.53,0.0360845,0.006635387877217,0.000527,0.006108387877217
19.56,0.0351655,0.006466397827218,0.000558,0.005908397827218
19.59,0.0342178,0.006292130285996,0.000588,0.005704130285996
19.62,0.0332422,0.006112732361319,0.000618,0.005494732361319
19.65,0.0322397,0.005928387937898,0.000647,0.005281387937898
19.68,0.031211,0.005739225735033,0.000675,0.005064225735033
19.71,0.0301569,0.005545392860492,0.000703,0.004842392860492
19.74,0.0290785,0.005347091587458,0.00073,0.004617091587458
19.77,0.0279766,0.005144469023701,0.000756,0.004388469023701
19.8,0.0268522,0.004937709053932,0.000782,0.004155709053932
19.83,0.0257062,0.004726977174391,0.000807,0.003919977174391
19.86,0.0245397,0.004512475658261,0.000831,0.003681475658261
19.89,0.0233536,0.004294370001784,0.000854,0.003440370001784
19.92,0.022149,0.004072862478141,0.000876,0.003196862478141
19.95,0.0209268,0.003848118583573,0.000898,0.002950118583573
19.98,0.0196884,0.003620395756676,0.000919,0.002701395756676
20.01,0.0184349,0.003389896270634,0.000939,0.002450896270634
20.04,0.0171672,0.003156785621687,0.000958,0.002198785621687
20.07,0.0158865,0.002921284471488,0.000976,0.001945284471488
20.1,0.0145937,0.002683558316278,0.000994,0.001689558316278
20.13,0.01329,0.002443827817711,0.001011,0.001432827817711
20.16,0.0119762,0.002202240083557,0.001026,0.001176240083557
20.19,0.0106535,0.001959015775469,0.001041,0.000918015775469
20.22,0.00932299,0.001714355327784,0.001055,0.000659355327784
20.25,0.00798563,0.001468435269823,0.001068,0.000400435269823
20.28,0.00664251,0.001221456035924,0.001081,0.000140456035924
20.31,0.00529467,0.000973608866185,0.001092,-0.000118391133815
20.34,0.00394317,0.000725088678402,0.001102,-0.000376911321598
20.37,0.00258905,0.000476086712675,0.001112,-0.000635913287325
20.4,0.00123336,0.00022679604795,0.001121,-0.00089420395205
20.43,-0.000122867,-2.2593362865218E-05,0.001128,-0.001150593362865
20.46,-0.00147858,-0.000271888256938,0.001135,-0.001406888256938
20.49,-0.00283276,-0.000520901255749,0.001141,-0.001661901255749
20.52,-0.00418437,-0.00076944167085,0.001146,-0.00191544167085
20.55,-0.00553239,-0.001017321939837,0.00115,-0.002167321939837
20.58,-0.0068758,-0.001264354500302,0.001154,-0.002418354500302
20.61,-0.0082136,-0.001510355467536,0.001156,-0.002666355467536
20.64,-0.00954476,-0.001755135440284,0.001157,-0.002912135440284
20.67,-0.0108683,-0.00199851421153,0.001158,-0.00315651421153
20.7,-0.0121833,-0.002240322607338,0.001158,-0.003398322607338
20.73,-0.0134886,-0.002480347321443,0.001157,-0.003637347321443
20.76,-0.0147834,-0.002718441246076,0.001155,-0.003873441246076
20.79,-0.0160667,-0.002954420496526,0.001152,-0.004106420496526
20.82,-0.0173374,-0.003188082799608,0.001148,-0.004336082799608
20.85,-0.0185948,-0.003419299436026,0.001144,-0.004563299436026
20.88,-0.0198377,-0.003647849744124,0.001138,-0.004785849744124
20.91,-0.0210654,-0.003873605004606,0.001132,-0.005005605004606
20.94,-0.0222769,-0.00409638133276,0.001125,-0.00522138133276
20.97,-0.0234712,-0.004315994843873,0.001117,-0.005432994843873
21,-0.0246475,-0.004532298430176,0.001109,-0.005641298430176
21.03,-0.0258049,-0.00474512659543,0.001099,-0.00584412659543
21.06,-0.0269426,-0.004954332231864,0.001089,-0.006043332231864
21.09,-0.0280596,-0.005159731454767,0.001078,-0.006237731454767
21.12,-0.0291551,-0.00536117715637,0.001066,-0.00642717715637
21.15,-0.0302283,-0.005558522228903,0.001054,-0.006612522228903
21.18,-0.0312783,-0.005751601176127,0.001041,-0.006792601176127
21.21,-0.0323044,-0.005940285278742,0.001027,-0.006967285278742
21.24,-0.0333057,-0.006124409040508,0.001013,-0.007137409040508
21.27,-0.0342815,-0.006303843742127,0.000997,-0.007300843742127
21.3,-0.0352309,-0.00647842388736,0.000982,-0.00746042388736
21.33,-0.0361534,-0.006648057533849,0.000965,-0.007613057533849
21.36,-0.037048,-0.006812560796883,0.000948,-0.007760560796883
21.39,-0.0379141,-0.006971823345635,0.00093,-0.007901823345635
21.42,-0.038751,-0.007125716460808,0.000912,-0.008037716460808
21.45,-0.039558,-0.007274111423102,0.000893,-0.008167111423102
21.48,-0.0403345,-0.007416897901692,0.000874,-0.008290897901692
21.51,-0.0410797,-0.007553928788807,0.000854,-0.008407928788807
21.54,-0.0417931,-0.007685112142091,0.000834,-0.008519112142091
21.57,-0.042474,-0.007810319242248,0.000813,-0.008623319242248
21.6,-0.043122,-0.007929476535391,0.000791,-0.008720476535391
21.63,-0.0437365,-0.008042473690695,0.000769,-0.008811473690695
21.66,-0.0443169,-0.008149200377331,0.000747,-0.008896200377331
21.69,-0.0448628,-0.008249583041416,0.000724,-0.008973583041416
21.72,-0.0453739,-0.008343566517536,0.000701,-0.009044566517536
21.75,-0.04585,-0.008431114028749,0.000677,-0.009108114028749
21.78,-0.0462906,-0.008512133632698,0.000654,-0.009166133632698
21.81,-0.0466953,-0.008586551775499,0.000629,-0.009215551775499
21.84,-0.0470637,-0.008654294903267,0.000605,-0.009259294903267
21.87,-0.0473956,-0.008715326239061,0.00058,-0.009295326239061
21.9,-0.0476907,-0.008769590617466,0.000555,-0.009324590617466
21.93,-0.0479486,-0.008817014484599,0.000529,-0.009346014484599
21.96,-0.0481691,-0.008857561063516,0.000504,-0.009361561063516
21.99,-0.0483519,-0.008891175188804,0.000478,-0.009369175188804
22.02,-0.048497,-0.008917856860463,0.000452,-0.009369856860463
22.05,-0.048604,-0.008937532524608,0.000426,-0.009363532524608
22.08,-0.0486728,-0.008950183792769,0.000399,-0.009349183792769
22.11,-0.0487034,-0.008955810664946,0.000373,-0.009328810664946
22.14,-0.0486955,-0.008954357975724,0.000346,-0.009300357975724
22.17,-0.0486493,-0.008945862502046,0.000319,-0.009264862502046
22.2,-0.0485646,-0.00893028746697,0.000293,-0.00922328746697
22.23,-0.0484414,-0.008907632870496,0.000266,-0.009173632870496
22.26,-0.0482797,-0.008877898712623,0.000239,-0.009116898712623
22.29,-0.0480797,-0.008841121770295,0.000212,-0.009053121770295
22.32,-0.0478414,-0.008797302043511,0.000185,-0.008982302043511
22.35,-0.0475649,-0.008746457920742,0.000158,-0.008904457920742
22.38,-0.0472505,-0.008688644567402,0.000131,-0.008819644567402
22.41,-0.0468982,-0.008623861983491,0.000105,-0.008728861983491
22.44,-0.0465083,-0.008552165334422,7.8E-05,-0.008630165334422
22.47,-0.0460811,-0.008473609785609,5.2E-05,-0.008525609785609
22.5,-0.0456168,-0.008388232113994,2.5E-05,-0.008413232113994
22.53,-0.0451158,-0.008296105873462,-1E-06,-0.008295105873462
22.56,-0.0445784,-0.008197286229426,-2.7E-05,-0.008170286229426
22.59,-0.044005,-0.008091846735771,-5.3E-05,-0.008038846735771
22.62,-0.043396,-0.007979860946381,-7.9E-05,-0.007900860946381
22.65,-0.042752,-0.007861439192084,-0.000104,-0.007757439192084
22.68,-0.0420733,-0.007736636638293,-0.000129,-0.007607636638293
22.71,-0.0413605,-0.007605563615835,-0.000154,-0.007451563615835
22.74,-0.0406141,-0.007468312067066,-0.000179,-0.007289312067066
22.77,-0.0398347,-0.007324992322813,-0.000204,-0.007120992322813
22.8,-0.039023,-0.007175733102374,-0.000228,-0.006947733102374
22.83,-0.0381796,-0.007020644736576,-0.000252,-0.006768644736576
22.86,-0.0373051,-0.006859837556246,-0.000275,-0.006584837556246
22.89,-0.0364003,-0.006693458669153,-0.000298,-0.006395458669153
22.92,-0.0354659,-0.006521636794595,-0.000321,-0.006200636794595
22.95,-0.0345026,-0.006344500651871,-0.000343,-0.006001500651871
22.98,-0.0335113,-0.006162215737221,-0.000365,-0.005797215737221
23.01,-0.0324926,-0.005974892381473,-0.000387,-0.005587892381473
23.04,-0.0314476,-0.005782732857807,-0.000408,-0.005374732857807
23.07,-0.030377,-0.005585865885524,-0.000428,-0.005157865885524
23.1,-0.0292817,-0.005384456960864,-0.000449,-0.004935456960864
23.13,-0.0281627,-0.005178689968537,-0.000468,-0.004710689968537
23.16,-0.0270208,-0.004968712016314,-0.000488,-0.004480712016314
23.19,-0.0258571,-0.004754725377377,-0.000506,-0.004248725377377
23.22,-0.0246726,-0.004536913936438,-0.000525,-0.004011913936438
23.25,-0.0234682,-0.004315443189738,-0.000542,-0.003773443189738
23.28,-0.0222448,-0.004090478633516,-0.00056,-0.003530478633516
23.31,-0.0210037,-0.003862259317898,-0.000576,-0.003286259317898
23.34,-0.0197461,-0.003631005904538,-0.000593,-0.003038005904538
23.37,-0.0184731,-0.003396920666619,-0.000608,-0.002788920666619
23.4,-0.0171857,-0.003160187488852,-0.000623,-0.002537187488852
23.43,-0.015885,-0.00292100864442,-0.000638,-0.00228300864442
23.46,-0.0145719,-0.002679549629564,-0.000652,-0.002027549629564
23.49,-0.0132476,-0.002436031105938,-0.000665,-0.001771031105938
23.52,-0.0119131,-0.002190636958253,-0.000678,-0.001512636958253
23.55,-0.0105695,-0.001943569459692,-0.00069,-0.001253569459692
23.58,-0.00921791,-0.001695032722284,-0.000702,-0.000993032722284
23.61,-0.0078593,-0.001445205114202,-0.000713,-0.000732205114202
23.64,-0.00649481,-0.001194296264014,-0.000723,-0.000471296264014
23.67,-0.0051255,-0.000942501089517,-0.000733,-0.000209501089517
23.7,-0.00375246,-0.000690020025045,-0.000742,5.19799749549021E-05
23.73,-0.00237677,-0.000437051666087,-0.000751,0.000313948333913
23.76,-0.000999499,-0.000183792585401,-0.000759,0.000575207414599
23.79,0.000378272,6.9558437641936E-05,-0.000766,0.000835558437642
23.82,0.00175547,0.000322804094745,-0.000773,0.001095804094745
23.85,0.00313104,0.000575750387537,-0.000779,0.001354750387537
23.88,0.0045039,0.000828198352761,-0.000784,0.001612198352761
23.91,0.005873,0.001079954911469,-0.000789,0.001868954911469
23.94,0.0072373,0.001330828823561,-0.000793,0.002123828823561
23.97,0.00859573,0.001580623332396,-0.000797,0.002377623332396
24,0.00994727,0.001829150875567,-0.0008,0.002629150875567
24.03,0.0112909,0.00207622389067,-0.000802,0.00287822389067
24.06,0.0126256,0.002321654815297,-0.000804,0.003125654815297
24.09,0.0139503,0.002565246892808,-0.000805,0.003370246892808
24.12,0.015264,0.002806816238491,-0.000806,0.003612816238491
24.15,0.0165658,0.003046197356106,-0.000805,0.003851197356106
24.18,0.0178546,0.003283187972469,-0.000805,0.004088187972469
24.21,0.0191296,0.003517640979811,-0.000803,0.004320640979811
24.24,0.0203896,0.003749335716479,-0.000802,0.004551335716479
24.27,0.0216339,0.003978143463174,-0.000799,0.004777143463174
24.3,0.0228613,0.004203843558243,-0.000796,0.004999843558243
24.33,0.0240711,0.004426307282386,-0.000792,0.005218307282386
24.36,0.0252623,0.004645350750893,-0.000788,0.005433350750893
24.39,0.0264341,0.004860826855994,-0.000783,0.005643826855994
24.42,0.0275854,0.005072533324507,-0.000778,0.005850533324507
24.45,0.0287155,0.005280341437133,-0.000772,0.006052341437133
24.48,0.0298236,0.005484104086102,-0.000766,0.006250104086102
24.51,0.0309086,0.005683618998233,-0.000759,0.006442618998233
24.54,0.03197,0.005878794231169,-0.000751,0.006629794231169
24.57,0.0330067,0.006069427511727,-0.000743,0.006812427511727
24.6,0.0340181,0.006255408509081,-0.000735,0.006990408509081
24.63,0.0350034,0.006436590115461,-0.000726,0.007162590115461
24.66,0.0359618,0.006612825223098,-0.000716,0.007328825223098
24.69,0.0368925,0.006783966724223,-0.000706,0.007489966724223
24.72,0.0377949,0.006949904288008,-0.000696,0.007645904288008
24.75,0.0386682,0.007110490806684,-0.000685,0.007795490806684
24.78,0.0395118,0.007265615949424,-0.000673,0.007938615949424
24.81,0.0403249,0.00741513260846,-0.000662,0.00807713260846
24.84,0.0411069,0.007558930452963,-0.000649,0.008207930452963
24.87,0.0418572,0.007696899152108,-0.000637,0.008333899152108
24.9,0.0425752,0.007828928375066,-0.000624,0.008452928375066
24.93,0.0432603,0.007954907791011,-0.00061,0.008564907791011
24.96,0.0439119,0.008074727069117,-0.000597,0.008671727069117
24.99,0.0445296,0.008188312655498,-0.000582,0.008770312655498
25.02,0.0451127,0.008295535830855,-0.000568,0.008863535830855
25.05,0.0456609,0.008396341429777,-0.000553,0.008949341429777
25.08,0.0461741,0.008490711063791,-0.000538,0.009028711063791
25.11,0.0466517,0.008578534402071,-0.000523,0.009101534402071
25.14,0.0470935,0.008659774667674,-0.000507,0.009166774667674
25.17,0.0474991,0.008734358306716,-0.000491,0.009225358306716
25.2,0.047868,0.00880219337684,-0.000475,0.00927719337684
25.23,0.0482,0.008863243101105,-0.000458,0.009321243101105
25.26,0.0484948,0.008917452314097,-0.000441,0.009358452314097
25.29,0.0487521,0.008964765850402,-0.000424,0.009388765850402
25.32,0.0489717,0.009005146933079,-0.000407,0.009412146933079
25.35,0.0491533,0.009038540396713,-0.00039,0.009428540396713
25.38,0.0492967,0.009064909464362,-0.000372,0.009436909464362
25.41,0.0494017,0.009084217359085,-0.000354,0.009438217359085
25.44,0.0494683,0.00909646408088,-0.000336,0.00943246408088
25.47,0.0494962,0.009101594464335,-0.000318,0.009419594464335
25.5,0.0494853,0.009099590120978,-0.0003,0.009399590120978
25.53,0.0494357,0.00909046943928,-0.000282,0.00937246943928
25.56,0.0493472,0.0090741956423,-0.000263,0.0093371956423
25.59,0.0492199,0.009050787118508,-0.000245,0.009295787118508
25.62,0.0490537,0.009020225479433,-0.000226,0.009246225479433
25.65,0.0488487,0.008982529113547,-0.000208,0.009190529113547
25.68,0.0486051,0.008937734797791,-0.000189,0.009126734797791
25.71,0.0483228,0.008885824143695,-0.000171,0.009056824143695
25.74,0.0480021,0.008826852316672,-0.000152,0.008978852316672
25.77,0.0476432,0.008760856093664,-0.000133,0.008893856093664
25.8,0.0472462,0.008687853863142,-0.000115,0.008802853863142
25.83,0.0468113,0.008607882402049,-9.6E-05,0.008703882402049
25.86,0.046339,0.008521033652741,-7.8E-05,0.008599033652741
25.89,0.0458293,0.008427307615218,-5.9E-05,0.008486307615218
25.92,0.0452828,0.008326814620306,-4.1E-05,0.008367814620306
25.95,0.0446998,0.008219609833419,-2.2E-05,0.008241609833419
25.98,0.0440807,0.008105766808442,-4E-06,0.008109766808442
26.01,0.0434259,0.007985359099259,1.4E-05,0.007971359099259
26.04,0.042736,0.007858497036698,3.2E-05,0.007826497036698
26.07,0.0420114,0.007725254174643,5E-05,0.007675254174643
26.1,0.0412526,0.007585722455449,6.8E-05,0.007517722455449
26.13,0.0404603,0.007440030598416,8.5E-05,0.007355030598416
26.16,0.0396351,0.00728828893437,0.000102,0.00718628893437
26.19,0.0387776,0.007130607794137,0.00012,0.007010607794137
26.22,0.0378884,0.006967097508546,0.000137,0.006830097508546
26.25,0.0369684,0.006797923573836,0.000153,0.006644923573836
26.28,0.0360181,0.006623177932364,0.00017,0.006453177932364
26.31,0.0350385,0.00644304446884,0.000186,0.00625704446884
26.34,0.0340302,0.006257633514092,0.000202,0.006055633514092
26.37,0.0329941,0.006067110564361,0.000218,0.005849110564361


==> data/standing_wave/cdi_const_eps/cdi_const_eps_eb_32.dat <==
0,0.0613225,0.01,0.01,0
0.03,0.061301,0.009996493945942,0.009996,4.93945941539356E-07
0.06,0.0612367,0.009986008398223,0.009983,3.00839822251452E-06
0.09,0.0611301,0.009968624892984,0.009961,7.62489298381658E-06
0.12,0.0609813,0.009944359737454,0.009932,1.23597374536259E-05
0.15,0.0607909,0.009913310775001,0.009894,1.93107750010198E-05
0.18,0.0605592,0.009875526927311,0.009849,2.65269273105311E-05
0.21,0.0602865,0.009831057116067,0.009796,3.50571160666977E-05
0.24,0.0599735,0.009780015491867,0.009735,4.50154918667719E-05
0.27,0.0596205,0.009722450976395,0.009666,5.64509763952888E-05
0.3,0.0592281,0.009658461413021,0.009591,6.74614130213233E-05
0.33,0.0587968,0.009588128337886,0.009508,8.01283378857702E-05
0.36,0.0583271,0.00951153328713,0.009417,9.45332871295206E-05
0.39,0.0578196,0.009428774104122,0.00932,0.000108774104122
0.42,0.0572748,0.009339932325003,0.009216,0.000123932325003
0.45,0.0566935,0.009245138407599,0.009105,0.000140138407599
0.48,0.0560762,0.009144473888051,0.008988,0.000156473888051
0.51,0.0554235,0.009038036609727,0.008865,0.000173036609727
0.54,0.0547362,0.008925957030454,0.008735,0.000190957030454
0.57,0.0540149,0.008808332993599,0.008598,0.000210332993599
0.6,0.0532604,0.00868529495699,0.008456,0.00022929495699
0.63,0.0524733,0.008556940763994,0.008309,0.000247940763994
0.66,0.0516544,0.008423400872437,0.008155,0.000268400872437
0.69,0.0508044,0.008284789432916,0.007996,0.000288789432916
0.72,0.0499241,0.008141236903257,0.007832,0.000309236903257
0.75,0.0490143,0.007992873741286,0.007663,0.000329873741286
0.78,0.0480758,0.007839830404827,0.007488,0.000351830404827
0.81,0.0471093,0.007682221044478,0.007309,0.000373221044478
0.84,0.0461156,0.007520176118064,0.007125,0.000395176118064
0.87,0.0450957,0.007353858697868,0.006937,0.000416858697868
0.9,0.0440502,0.007183366627258,0.006744,0.000439366627258
0.93,0.0429801,0.007008862978515,0.006548,0.000460862978515
0.96,0.0418862,0.006830478209466,0.006347,0.000483478209466
0.99,0.0407693,0.006648342777936,0.006143,0.000505342777936
1.02,0.0396303,0.006462603448979,0.005935,0.000527603448979
1.05,0.03847,0.006273390680419,0.005724,0.000549390680419
1.08,0.0372893,0.006080851237311,0.005509,0.000571851237311
1.11,0.0360891,0.005885131884708,0.005292,0.000593131884708
1.14,0.0348702,0.005686363080435,0.005072,0.000614363080435
1.17,0.0336336,0.005484707896775,0.004849,0.000635707896775
1.2,0.03238,0.005280280484325,0.004623,0.000657280484325
1.23,0.0311104,0.005073243915365,0.004396,0.000677243915365
1.26,0.0298256,0.004863728647723,0.004166,0.000697728647723
1.29,0.0285266,0.004651897753679,0.003935,0.000716897753679
1.32,0.0272141,0.004437865383831,0.003702,0.000735865383831
1.35,0.0258891,0.004221794610461,0.003467,0.000754794610461
1.38,0.0245524,0.004003815891394,0.003232,0.000771815891394
1.41,0.023205,0.003784092298912,0.002995,0.000789092298911
1.44,0.0218476,0.003562737983611,0.002757,0.000805737983611
1.47,0.0204812,0.003339916017775,0.002518,0.000821916017775
1.5,0.0191066,0.003115756859228,0.002279,0.000836756859228
1.53,0.0177247,0.002890407273024,0.002039,0.000851407273024
1.56,0.0163364,0.002664014024216,0.0018,0.000864014024216
1.59,0.0149425,0.002436707570631,0.00156,0.000876707570631
1.62,0.0135439,0.002208634677321,0.001321,0.000887634677321
1.65,0.0121414,0.001979925802112,0.001082,0.000897925802112
1.68,0.0107359,0.001750727710057,0.000843,0.000907727710057
1.71,0.00932832,0.001521190427657,0.000606,0.000915190427657
1.74,0.00791939,0.001291432997676,0.000369,0.000922432997676
1.77,0.00651002,0.001061603815891,0.000133,0.000928603815891
1.8,0.00510104,0.000831838232296,-0.000101,0.000932838232296
1.83,0.0036933,0.000602274858331,-0.000334,0.000936274858331
1.86,0.00228762,0.000373047413266,-0.000566,0.000939047413266
1.89,0.000884856,0.000144295486975,-0.000795,0.000939295486975
1.92,-0.000514175,-8.38476904888092E-05,-0.001023,0.000939152309511
1.95,-0.00190864,-0.000311246279914,-0.001249,0.000937753720086
1.98,-0.00329773,-0.000537768355824,-0.001472,0.000934231644176
2.01,-0.00468061,-0.000763277752864,-0.001693,0.000929722247136
2.04,-0.00605647,-0.000987642382486,-0.001911,0.000923357617514
2.07,-0.0074245,-0.001210730156142,-0.002127,0.000916269843858
2.1,-0.00878391,-0.001432412246728,-0.00234,0.000907587753272
2.13,-0.0101339,-0.001652558196421,-0.002549,0.000896441803579
2.16,-0.0114736,-0.001871026132333,-0.002756,0.000884973867667
2.19,-0.0128024,-0.002087716580374,-0.002959,0.000871283419626
2.22,-0.0141193,-0.002302466468262,-0.003159,0.000856533531738
2.25,-0.0154237,-0.002515177952628,-0.003356,0.000840822047372
2.28,-0.0167147,-0.002725704268417,-0.003548,0.000822295731583
2.31,-0.0179916,-0.002933931265033,-0.003737,0.000803068734967
2.34,-0.0192536,-0.003139728484651,-0.003922,0.000782271515349
2.37,-0.0205001,-0.003342998083901,-0.004103,0.000760001916099
2.4,-0.0217301,-0.003543576990501,-0.00428,0.000736423009499
2.43,-0.0229431,-0.003741383668311,-0.004453,0.000711616331689
2.46,-0.0241383,-0.003936287659505,-0.004621,0.000684712340495
2.49,-0.0253149,-0.004128158506258,-0.004785,0.000656841493742
2.52,-0.0264724,-0.004316914672429,-0.004944,0.000627085327571
2.55,-0.0276098,-0.004502393085735,-0.005098,0.000595606914265
2.58,-0.0287267,-0.004684528517265,-0.005248,0.000563471482735
2.61,-0.0298223,-0.004863190509193,-0.005393,0.000529809490807
2.64,-0.0308959,-0.005038264910922,-0.005533,0.000494735089078
2.67,-0.031947,-0.00520967018631,-0.005668,0.00045832981369
2.7,-0.0329748,-0.005377275877533,-0.005799,0.000421724122467
2.73,-0.0339787,-0.005540984141221,-0.005924,0.000383015858779
2.76,-0.0349582,-0.005700713441233,-0.006043,0.000342286558767
2.79,-0.0359126,-0.005856349626972,-0.006158,0.000301650373028
2.82,-0.0368413,-0.00600779485507,-0.006267,0.00025920514493
2.85,-0.0377439,-0.006154983896612,-0.006371,0.000216016103388
2.88,-0.0386197,-0.006297802601003,-0.00647,0.000172197398997
2.91,-0.0394681,-0.006436153124873,-0.006563,0.000126846875127
2.94,-0.0402888,-0.006569986546537,-0.006651,8.10134534632474E-05
2.97,-0.0410812,-0.006699205022626,-0.006733,3.37949773737203E-05
3,-0.0418448,-0.006823727017,-0.006809,-1.47270170002866E-05
3.03,-0.0425791,-0.006943470993518,-0.006881,-6.24709935178767E-05
3.06,-0.0432838,-0.007058388030495,-0.006946,-0.000112388030495
3.09,-0.0439584,-0.007168396591789,-0.007006,-0.000162396591789
3.12,-0.0446025,-0.00727343144849,-0.007061,-0.00021243144849
3.15,-0.0452158,-0.007373443678911,-0.007109,-0.000264443678911
3.18,-0.0457979,-0.00746836805414,-0.007153,-0.00031536805414
3.21,-0.0463485,-0.007558155652493,-0.00719,-0.000368155652493
3.24,-0.0468673,-0.007642757552285,-0.007222,-0.000420757552285
3.27,-0.0473539,-0.007722108524604,-0.007249,-0.000473108524604
3.3,-0.0478082,-0.00779619226222,-0.00727,-0.00052619226222
3.33,-0.0482299,-0.007864959843451,-0.007285,-0.000579959843451
3.36,-0.0486189,-0.007928394961067,-0.007295,-0.000633394961066
3.39,-0.0489749,-0.007986448693383,-0.007299,-0.000687448693383
3.42,-0.0492977,-0.008039088425945,-0.007298,-0.000741088425945
3.45,-0.0495873,-0.008086314158751,-0.007292,-0.000794314158751
3.48,-0.0498436,-0.008128109584573,-0.00728,-0.000848109584573
3.51,-0.0500663,-0.008164425781728,-0.007263,-0.000901425781728
3.54,-0.0502556,-0.00819529536467,-0.00724,-0.00095529536467
3.57,-0.0504114,-0.008220702026173,-0.007212,-0.001008702026173
3.6,-0.0505337,-0.008240645766236,-0.007179,-0.001061645766236
3.63,-0.0506228,-0.008255175506543,-0.007141,-0.001114175506543
3.66,-0.0506789,-0.008264323861552,-0.007098,-0.001166323861552
3.69,-0.0507021,-0.008268107138489,-0.00705,-0.001218107138489
3.72,-0.0506924,-0.008266525337356,-0.006996,-0.001270525337356
3.75,-0.05065,-0.008259611072608,-0.006938,-0.001321611072608
3.78,-0.0505749,-0.008247364344246,-0.006875,-0.001372364344246
3.81,-0.0504674,-0.008229834073953,-0.006808,-0.001421834073953
3.84,-0.0503277,-0.008207052876187,-0.006736,-0.001471052876187
3.87,-0.0501558,-0.008179020750948,-0.006659,-0.001520020750948
3.9,-0.0499522,-0.008145819234376,-0.006578,-0.001567819234376
3.93,-0.0497169,-0.008107448326471,-0.006492,-0.001615448326471
3.96,-0.0494503,-0.008063973256146,-0.006402,-0.001661973256146
3.99,-0.0491527,-0.008015442945085,-0.006308,-0.001707442945085
4.02,-0.0488243,-0.007961890007746,-0.006209,-0.001752890007746
4.05,-0.0484655,-0.00790337967304,-0.006107,-0.00179637967304
4.08,-0.0480767,-0.007839977169881,-0.006001,-0.001838977169881
4.11,-0.0476582,-0.007771731419952,-0.005891,-0.001880731419952
4.14,-0.0472104,-0.007698707652167,-0.005777,-0.001921707652167
4.17,-0.0467337,-0.007620971095438,-0.00566,-0.001960971095438
4.2,-0.0462285,-0.007538586978678,-0.005539,-0.001999586978678
4.23,-0.0456952,-0.0074516205308,-0.005415,-0.0020366205308
4.26,-0.0451344,-0.007360169595173,-0.005288,-0.002072169595173
4.29,-0.0445464,-0.007264283093481,-0.005158,-0.002106283093481
4.32,-0.0439318,-0.007164058869094,-0.005024,-0.002140058869094
4.35,-0.043291,-0.007059562150923,-0.004888,-0.002171562150923
4.38,-0.0426247,-0.006950907089567,-0.004749,-0.002201907089567
4.41,-0.0419332,-0.00683814260671,-0.004607,-0.00223114260671
4.44,-0.0412174,-0.006721415467406,-0.004462,-0.002259415467406
4.47,-0.0404777,-0.006600790900567,-0.004316,-0.002284790900567
4.5,-0.0397148,-0.00647638305679,-0.004167,-0.00230938305679
4.53,-0.0389293,-0.006348289779445,-0.004016,-0.002332289779445
4.56,-0.0381216,-0.006216576297444,-0.003862,-0.002354576297444
4.59,-0.0372925,-0.006081373068613,-0.003707,-0.002374373068613
4.62,-0.0364425,-0.005942761629092,-0.00355,-0.002392761629092
4.65,-0.0355722,-0.005800839822251,-0.003392,-0.002408839822251
4.68,-0.0346822,-0.005655705491459,-0.003232,-0.002423705491459
4.71,-0.0337732,-0.005507472787313,-0.003071,-0.002436472787313
4.74,-0.0328459,-0.00535625586041,-0.002908,-0.00244825586041
4.77,-0.0319007,-0.005202119939663,-0.002744,-0.002458119939663
4.8,-0.0309385,-0.005045211790126,-0.002579,-0.002466211790126
4.83,-0.0299598,-0.004885612947939,-0.002414,-0.002471612947939
4.86,-0.0289653,-0.0047234375637,-0.002247,-0.0024764375637
4.89,-0.0279558,-0.004558816095234,-0.00208,-0.002478816095234
4.92,-0.0269318,-0.004391830078682,-0.001913,-0.002478830078682
4.95,-0.025894,-0.004222593664642,-0.001745,-0.002477593664642
4.98,-0.0248432,-0.004051237310938,-0.001577,-0.002474237310938
5.01,-0.0237799,-0.003877842553712,-0.001409,-0.002468842553712
5.04,-0.022705,-0.003702556158017,-0.001241,-0.002461556158017
5.07,-0.0216191,-0.003525475967222,-0.001073,-0.002452475967222
5.1,-0.0205229,-0.003346716131925,-0.000906,-0.002440716131925
5.13,-0.019417,-0.003166374495495,-0.000738,-0.002428374495495
5.16,-0.0183023,-0.002984597822985,-0.000572,-0.002412597822985
5.19,-0.0171793,-0.002801467650536,-0.000406,-0.002395467650536
5.22,-0.0160489,-0.002617130743202,-0.000241,-0.002376130743202
5.25,-0.0149117,-0.002431684944352,-7.6E-05,-0.002355684944352
5.28,-0.0137683,-0.002245228097354,8.7E-05,-0.002332228097354
5.31,-0.0126197,-0.002057923274491,0.000249,-0.002306923274491
5.34,-0.0114663,-0.001869835704676,0.00041,-0.002279835704676
5.37,-0.010309,-0.001681112152962,0.00057,-0.002251112152962
5.4,-0.00914846,-0.001491860247055,0.000728,-0.002219860247055
5.43,-0.00798537,-0.001302192506829,0.000885,-0.002187192506829
5.46,-0.00682044,-0.001112224713604,0.001039,-0.002151224713604
5.49,-0.00565439,-0.000922074279424,0.001193,-0.002115074279424
5.52,-0.00448791,-0.000731853724163,0.001344,-0.002075853724163
5.55,-0.00332171,-0.000541678829141,0.001493,-0.002034678829141
5.58,-0.0021565,-0.000351665375678,0.00164,-0.001991665375678
5.61,-0.000992962,-0.00016192457907,0.001785,-0.00194692457907
5.64,0.000168195,2.74279424354845E-05,0.001928,-0.001900572057565
5.67,0.00132628,0.000216279505891,0.002068,-0.001851720494109
5.7,0.0024806,0.000404517102206,0.002206,-0.001801482897794
5.73,0.00363048,0.000592030657589,0.002341,-0.001748969342411
5.76,0.00477522,0.000778706021444,0.002473,-0.001694293978556
5.79,0.00591414,0.000964432304619,0.002603,-0.001638567695381
5.82,0.00704658,0.001149101879408,0.00273,-0.001580898120592
5.85,0.00817185,0.001332602225937,0.002854,-0.001521397774063
5.88,0.00928929,0.001514825716499,0.002976,-0.001461174283501
5.91,0.0103982,0.001695658200497,0.003094,-0.001398341799503
5.94,0.011498,0.001875005096009,0.003209,-0.001333994903991
5.97,0.012588,0.002052753883159,0.003321,-0.001268246116841
6,0.0136676,0.002228806718578,0.00343,-0.001201193281422
6.03,0.014736,0.002403033144441,0.003535,-0.001131966855559
6.06,0.0157928,0.002575367931836,0.003637,-0.001061632068164
6.09,0.0168371,0.002745664315708,0.003736,-0.000990335684292
6.12,0.0178685,0.002913857067145,0.003831,-0.000917142932855
6.15,0.0188863,0.00307983203555,0.003923,-0.00084316796445
6.18,0.0198899,0.003243491377553,0.004011,-0.000767508622447
6.21,0.0208787,0.003404737249786,0.004095,-0.000690262750214
6.24,0.0218521,0.003563471808879,0.004176,-0.000612528191121
6.27,0.0228096,0.003719613518692,0.004253,-0.000533386481308
6.3,0.0237505,0.003873048228627,0.004327,-0.000453951771373
6.33,0.0246743,0.004023694402544,0.004397,-0.000373305597456
6.36,0.0255805,0.004171470504301,0.004463,-0.000291529495699
6.39,0.0264684,0.004316262383301,0.004525,-0.000208737616699
6.42,0.0273377,0.004458021117861,0.004583,-0.00012497888214
6.45,0.0281877,0.004596632557381,0.004638,-4.13674426189403E-05
6.48,0.0290179,0.004732015165722,0.004689,4.30151657222072E-05
6.51,0.0298279,0.004864103713971,0.004736,0.000128103713971
6.54,0.0306171,0.004992800358759,0.004779,0.000213800358759
6.57,0.0313851,0.005118039871173,0.004818,0.000300039871173
6.6,0.0321315,0.0052397570223,0.004853,0.0003867570223
6.63,0.0328557,0.005357853968772,0.004884,0.000473853968772
6.66,0.0335574,0.005472281788903,0.004912,0.000560281788903
6.69,0.0342362,0.005582975253781,0.004935,0.000647975253781
6.72,0.0348916,0.005689852827266,0.004955,0.000734852827266
6.75,0.0355232,0.005792849280444,0.004971,0.000821849280444
6.78,0.0361308,0.005891931998859,0.004982,0.000909931998858
6.81,0.0367138,0.005987003139141,0.004991,0.000996003139141
6.84,0.0372721,0.006078046394064,0.004995,0.001083046394064
6.87,0.0378053,0.006164996534714,0.004995,0.001169996534714
6.9,0.038313,0.006247788332178,0.004992,0.001255788332178
6.93,0.0387951,0.006326405479229,0.004985,0.001341405479229
6.96,0.0392512,0.006400782746953,0.004974,0.001426782746953
6.99,0.039681,0.006470871213665,0.00496,0.001510871213665
7.02,0.0400845,0.006536670879367,0.004942,0.001594670879367
7.05,0.0404613,0.006598116515145,0.00492,0.001678116515145
7.08,0.0408112,0.006655175506543,0.004895,0.001760175506543
7.11,0.0411341,0.006707831546333,0.004866,0.001841831546333
7.14,0.0414299,0.006756068327286,0.004833,0.001923068327286
7.17,0.0416983,0.006799836927718,0.004798,0.002001836927718
7.2,0.0419393,0.006839137347629,0.004758,0.002081137347629
7.23,0.0421529,0.006873969587019,0.004716,0.002157969587019
7.26,0.0423388,0.006904284724204,0.00467,0.002234284724204
7.29,0.0424971,0.006930099066411,0.004621,0.002309099066411
7.32,0.0426279,0.006951428920869,0.004569,0.002382428920869
7.35,0.0427312,0.006968274287578,0.004513,0.002455274287578
7.38,0.0428069,0.006980618859309,0.004455,0.002525618859309
7.41,0.0428552,0.00698849525052,0.004393,0.00259549525052
7.44,0.0428761,0.006991903461209,0.004329,0.002662903461209
7.47,0.0428697,0.006990859798606,0.004262,0.002728859798606
7.5,0.042836,0.006985364262709,0.004192,0.002793364262709
7.53,0.0427752,0.006975449467977,0.004119,0.002856449467977
7.56,0.0426874,0.006961131721636,0.004044,0.002917131721636
7.59,0.0425727,0.006942427330914,0.003966,0.002976427330914
7.62,0.0424313,0.006919368910269,0.003885,0.003034368910269
7.65,0.0422634,0.006891989074157,0.003803,0.003088989074157
7.68,0.0420692,0.006860320437034,0.003717,0.003143320437034
7.71,0.041849,0.006824411920584,0.00363,0.003194411920584
7.74,0.0416029,0.006784279832036,0.00354,0.003244279832036
7.77,0.0413313,0.006739989400302,0.003448,0.003291989400302
7.8,0.0410343,0.00669155693261,0.003355,0.00333655693261
7.83,0.0407124,0.006639063965103,0.003259,0.003380063965103
7.86,0.0403656,0.006582510497778,0.003161,0.003421510497778
7.89,0.0399945,0.006521994374006,0.003062,0.003459994374006
7.92,0.0395993,0.006457548208243,0.002961,0.003496548208243
7.95,0.0391803,0.006389220922174,0.002858,0.003531220922174
7.98,0.0387379,0.00631707774471,0.002754,0.00356307774471
8.01,0.0382724,0.006241167597538,0.002648,0.003593167597538
8.04,0.0377843,0.006161572016796,0.002541,0.003620572016796
8.07,0.0372739,0.006078339924171,0.002433,0.003645339924171
8.1,0.0367417,0.005991552855803,0.002324,0.003667552855803
8.13,0.036188,0.005901259733377,0.002213,0.003688259733377
8.16,0.0356134,0.005807558400261,0.002102,0.003705558400261
8.19,0.0350182,0.00571049777814,0.00199,0.00372049777814
8.22,0.034403,0.005610175710384,0.001877,0.003733175710384
8.25,0.0337683,0.005506673733132,0.001763,0.003743673733132
8.28,0.0331145,0.005400057075299,0.001648,0.003752057075299
8.31,0.032442,0.005290390965796,0.001533,0.003757390965796
8.34,0.0317515,0.00517778955522,0.001418,0.00375978955522
8.37,0.0310434,0.005062318072486,0.001302,0.003760318072486
8.4,0.0303181,0.004944041746504,0.001186,0.003758041746504
8.43,0.0295762,0.004823058420645,0.00107,0.003753058420645
8.46,0.0288183,0.004699465938277,0.000954,0.003745465938277
8.49,0.0280448,0.004573329528313,0.000838,0.003735329528313
8.52,0.0272562,0.004444730726895,0.000722,0.003722730726895
8.55,0.0264532,0.004313783684618,0.000606,0.003707783684618
8.58,0.0256362,0.004180553630397,0.00049,0.003690553630397
8.61,0.0248058,0.004045138407599,0.000375,0.003670138407599
8.64,0.0239626,0.003907635859595,0.00026,0.003647635859595
8.67,0.0231071,0.003768127522524,0.000146,0.003622127522524
8.7,0.0222399,0.003626711239757,3.2E-05,0.003594711239757
8.73,0.0213615,0.003483468547434,-8.1E-05,0.003564468547434
8.76,0.0204725,0.003338497288923,-0.000193,0.003531497288923
8.79,0.0195736,0.003191911614823,-0.000305,0.003496911614823
8.82,0.0186652,0.003043776754046,-0.000415,0.003458776754046
8.85,0.017748,0.002894206857189,-0.000525,0.003419206857189
8.88,0.0168225,0.002743283460394,-0.000633,0.003376283460394
8.91,0.0158894,0.002591120714257,-0.000741,0.003332120714257
8.94,0.0149491,0.00243778384769,-0.000847,0.00328478384769
8.97,0.0140024,0.002283403318521,-0.000952,0.003235403318521
9,0.0130498,0.002128060662889,-0.001055,0.003183060662889
9.03,0.0120919,0.001971853724163,-0.001157,0.003128853724163
9.06,0.0111293,0.001814880345713,-0.001257,0.003071880345713
9.09,0.0101625,0.00165722206368,-0.001356,0.00301322206368
9.12,0.00919227,0.00149900444372,-0.001453,0.00295200444372
9.15,0.00821908,0.001340304129806,-0.001549,0.002889304129806
9.18,0.00724357,0.001181225488198,-0.001643,0.002824225488198
9.21,0.00626633,0.001021864731542,-0.001735,0.002756864731542
9.24,0.00528795,0.000862318072486,-0.001825,0.002687318072486
9.27,0.00430903,0.000702683354397,-0.001913,0.002615683354397
9.3,0.00333016,0.000543056789922,-0.001999,0.002542056789922
9.33,0.00235192,0.000383532960985,-0.002083,0.002466532960985
9.36,0.00137492,0.000224211341677,-0.002165,0.002389211341677
9.39,0.000399729,6.51847201271964E-05,-0.002245,0.002310184720127
9.42,-0.000573056,-9.34495495128216E-05,-0.002323,0.002229550450487
9.45,-0.00154285,-0.000251596069958,-0.002398,0.002146403930042
9.48,-0.00250909,-0.000409163031514,-0.002472,0.002062836968486
9.51,-0.00347118,-0.0005660532431,-0.002542,0.0019759467569
9.54,-0.00442855,-0.000722173753516,-0.002611,0.001888826246484
9.57,-0.00538064,-0.000877433242285,-0.002677,0.001799566757715
9.6,-0.00632688,-0.001031738758205,-0.002741,0.001709261241795
9.63,-0.0072667,-0.001184997350075,-0.002802,0.001617002649925
9.66,-0.00819955,-0.001337119328142,-0.002861,0.001523880671858
9.69,-0.00912488,-0.00148801500265,-0.002917,0.00142898499735
9.72,-0.0100421,-0.001637588160952,-0.002971,0.001333411839048
9.75,-0.0109508,-0.001785771943414,-0.003022,0.001236228056586
9.78,-0.0118503,-0.001932455460883,-0.003071,0.001138544539117
9.81,-0.01274,-0.002077540869991,-0.003117,0.001039459130009
9.84,-0.0136196,-0.002220979249052,-0.00316,0.000939020750948
9.87,-0.0144885,-0.002362672754699,-0.003201,0.000838327245301
9.9,-0.0153461,-0.002502523543561,-0.003239,0.000736476456439
9.93,-0.016192,-0.002640466386726,-0.003274,0.000633533613274
9.96,-0.0170256,-0.002776403440825,-0.003307,0.000530596559175
9.99,-0.0178465,-0.002910269476946,-0.003337,0.000426730523054
10.02,-0.0186541,-0.003041966651718,-0.003364,0.000322033348282
10.05,-0.0194481,-0.003171446043459,-0.003389,0.000217553956541
10.08,-0.0202279,-0.003298609808798,-0.003411,0.000112390191202
10.11,-0.020993,-0.003423376411594,-0.00343,6.62358840556069E-06
10.14,-0.0217431,-0.003545696930164,-0.003446,-9.96969301642957E-05
10.17,-0.0224777,-0.003665489828366,-0.00346,-0.000205489828366
10.2,-0.0231963,-0.00378267357006,-0.003471,-0.00031167357006
10.23,-0.0238986,-0.00389719923356,-0.00348,-0.00041719923356
10.26,-0.0245841,-0.004008985282727,-0.003486,-0.000522985282727
10.29,-0.0252524,-0.004117966488646,-0.003489,-0.000628966488646
10.32,-0.0259032,-0.004224093929634,-0.00349,-0.000734093929634
10.35,-0.026536,-0.00432728606955,-0.003487,-0.00084028606955
10.38,-0.0271505,-0.00442749398671,-0.003483,-0.00094449398671
10.41,-0.0277464,-0.004524668759428,-0.003476,-0.001048668759428
10.44,-0.0283233,-0.004618745158792,-0.003466,-0.001152745158792
10.47,-0.0288808,-0.004709657955889,-0.003453,-0.001256657955889
10.5,-0.0294187,-0.004797374536263,-0.003439,-0.001358374536263
10.53,-0.0299366,-0.004881829671002,-0.003421,-0.001460829671002
10.56,-0.0304343,-0.004962990745648,-0.003401,-0.001561990745648
10.59,-0.0309115,-0.005040808838518,-0.003379,-0.001661808838518
10.62,-0.0313679,-0.005115235027926,-0.003355,-0.001760235027926
10.65,-0.0318033,-0.005186236699417,-0.003328,-0.001858236699417
10.68,-0.0322174,-0.005253764931306,-0.003298,-0.001955764931306
10.71,-0.03261,-0.005317787109136,-0.003267,-0.002050787109136
10.74,-0.032981,-0.00537828692568,-0.003233,-0.00214528692568
10.77,-0.03333,-0.005435199152024,-0.003197,-0.002238199152024
10.8,-0.033657,-0.005488523788169,-0.003159,-0.002329523788169
10.83,-0.0339618,-0.005538228219658,-0.003118,-0.002420228219658
10.86,-0.0342443,-0.005584296139264,-0.003076,-0.002508296139264
10.89,-0.0345042,-0.005626678625301,-0.003031,-0.002595678625301
10.92,-0.0347416,-0.005665391984997,-0.002985,-0.002680391984997
10.95,-0.0349562,-0.005700387296669,-0.002936,-0.002764387296669
10.98,-0.0351481,-0.005731680867545,-0.002886,-0.002845680867545
11.01,-0.0353171,-0.005759240083167,-0.002834,-0.002925240083167
11.04,-0.0354633,-0.005783081250764,-0.00278,-0.003003081250764
11.07,-0.0355865,-0.005803171755881,-0.002724,-0.003079171755881
11.1,-0.0356869,-0.005819544212972,-0.002667,-0.003152544212972
11.13,-0.0357644,-0.005832182314811,-0.002608,-0.003224182314811
11.16,-0.0358191,-0.005841102368625,-0.002548,-0.003293102368625
11.19,-0.0358511,-0.005846320681642,-0.002485,-0.003361320681642
11.22,-0.0358603,-0.005847820946635,-0.002422,-0.003425820946635
11.25,-0.0358468,-0.00584561947083,-0.002357,-0.00348861947083
11.28,-0.0358107,-0.005839732561458,-0.002291,-0.003548732561458
11.31,-0.0357522,-0.005830192832973,-0.002223,-0.003607192832973
11.34,-0.0356712,-0.005816983978148,-0.002154,-0.003662983978148
11.37,-0.035568,-0.005800154918668,-0.002084,-0.003716154918668
11.4,-0.0354426,-0.005779705654531,-0.002013,-0.003766705654531
11.43,-0.0352953,-0.005755685107424,-0.001941,-0.003814685107424
11.46,-0.0351263,-0.005728125891802,-0.001867,-0.003861125891802
11.49,-0.0349356,-0.005697028007664,-0.001793,-0.003904028007664
11.52,-0.0347235,-0.005662440376697,-0.001718,-0.003944440376697
11.55,-0.0344903,-0.005624411920584,-0.001642,-0.003982411920584
11.58,-0.034236,-0.005582942639325,-0.001566,-0.004016942639325
11.61,-0.033961,-0.005538097761833,-0.001489,-0.004049097761833
11.64,-0.0336655,-0.005489909902564,-0.001411,-0.004078909902564
11.67,-0.0333498,-0.005438427983204,-0.001332,-0.004106427983204
11.7,-0.033014,-0.005383668310979,-0.001253,-0.004130668310979
11.73,-0.0326586,-0.005325712422031,-0.001174,-0.004151712422031
11.76,-0.0322838,-0.005264592930817,-0.001094,-0.004170592930817
11.79,-0.0318898,-0.005200342451792,-0.001014,-0.004186342451792
11.82,-0.0314771,-0.005133042521097,-0.000934,-0.004199042521097
11.85,-0.031046,-0.005062742060418,-0.000853,-0.004209742060418
11.88,-0.0305966,-0.004989457376982,-0.000773,-0.004216457376982
11.91,-0.0301296,-0.004913302621387,-0.000692,-0.004221302621387
11.94,-0.029645,-0.004834277793632,-0.000611,-0.004223277793632
11.97,-0.0291435,-0.004752497044315,-0.000531,-0.004221497044315
12,-0.0286252,-0.004667976680664,-0.00045,-0.004217976680664
12.03,-0.0280908,-0.004580830853276,-0.00037,-0.004210830853276
12.06,-0.0275405,-0.004491092176607,-0.00029,-0.004201092176607
12.09,-0.0269747,-0.004398825879571,-0.00021,-0.004188825879571
12.12,-0.026394,-0.004304129805536,-0.00013,-0.004174129805536
12.15,-0.0257986,-0.004207036568959,-5.1E-05,-0.004156036568959
12.18,-0.025189,-0.004107627705981,2.7E-05,-0.004134627705981
12.21,-0.0245656,-0.004005968445513,0.000105,-0.004110968445513
12.24,-0.0239289,-0.003902140323698,0.000183,-0.004085140323698
12.27,-0.0232793,-0.003796208569448,0.00026,-0.004056208569448
12.3,-0.0226173,-0.003688254718904,0.000336,-0.004024254718904
12.33,-0.0219432,-0.00357832769375,0.000411,-0.00398932769375
12.36,-0.0212575,-0.003466509030128,0.000486,-0.003952509030128
12.39,-0.0205608,-0.003352896571405,0.00056,-0.003912896571405
12.42,-0.0198534,-0.003237539239268,0.000632,-0.003869539239268
12.45,-0.0191358,-0.003120518569856,0.000704,-0.003824518569856
12.48,-0.0184086,-0.003001932406539,0.000775,-0.003776932406539
12.51,-0.0176721,-0.002881829671002,0.000845,-0.003726829671002
12.54,-0.0169269,-0.002760308206613,0.000914,-0.003674308206613
12.57,-0.0161735,-0.002637449549513,0.000982,-0.003619449549513
12.6,-0.0154122,-0.002513302621387,0.001048,-0.003561302621387
12.63,-0.0146437,-0.002387981572832,0.001114,-0.003501981572832
12.66,-0.0138684,-0.002261551632761,0.001178,-0.003439551632761
12.69,-0.0130868,-0.002134094337315,0.00124,-0.003374094337315
12.72,-0.0122994,-0.002005691222634,0.001302,-0.003307691222634
12.75,-0.0115066,-0.001876407517632,0.001362,-0.003238407517632
12.78,-0.0107091,-0.001746357372906,0.001421,-0.003167357372906
12.81,-0.0099072,-0.001615589710139,0.001478,-0.003093589710139
12.84,-0.00910152,-0.001484205634147,0.001533,-0.003017205634147
12.87,-0.00829253,-0.001352281788903,0.001588,-0.002940281788903
12.9,-0.00748072,-0.001219898079824,0.00164,-0.002859898079824
12.93,-0.0066666,-0.001087137673774,0.001691,-0.002778137673774
12.96,-0.00585067,-0.000954082106894,0.001741,-0.002695082106894
12.99,-0.00503343,-0.000820812915325,0.001789,-0.002609812915325
13.02,-0.00421537,-0.000687410004484,0.001835,-0.002522410004484
13.05,-0.003397,-0.000553956541237,0.001879,-0.002432956541237
13.08,-0.00257882,-0.000420534061723,0.001922,-0.002342534061723
13.11,-0.00176132,-0.00028722247136,0.001963,-0.00225022247136
13.14,-0.000944993,-0.000154102164785,0.002003,-0.002157102164785
13.17,-0.00013034,-2.12548412083656E-05,0.00204,-0.002061254841208
13.2,0.00068215,0.000111239757022,0.002076,-0.001964760242978
13.23,0.00149199,0.000243302213706,0.00211,-0.001866697786294
13.26,0.00229869,0.000374852623425,0.002143,-0.001768147376575
13.29,0.00310177,0.000505812711484,0.002173,-0.001667187288516
13.32,0.00390074,0.000636102572465,0.002201,-0.001564897427535
13.35,0.00469514,0.000765647193118,0.002228,-0.001462352806882
13.38,0.00548448,0.000894366668026,0.002253,-0.001358633331974
13.41,0.0062683,0.001022185983937,0.002276,-0.001253814016063
13.44,0.00704612,0.001149026866158,0.002297,-0.001147973133842
13.47,0.0078175,0.001274817562885,0.002317,-0.001042182437115
13.5,0.00858196,0.001399479799421,0.002334,-0.000934520200579
13.53,0.00933905,0.001522940193241,0.00235,-0.000827059806759
13.56,0.0100883,0.001645122100371,0.002363,-0.000717877899629
13.59,0.0108294,0.001765974968405,0.002375,-0.000609025031595
13.62,0.0115617,0.001885392800359,0.002385,-0.000499607199641
13.65,0.0122849,0.002003326674549,0.002393,-0.000389673325452
13.68,0.0129986,0.002119711362061,0.002399,-0.000279288637939
13.71,0.0137022,0.002234449019528,0.002404,-0.000169550980472
13.74,0.0143955,0.002347507032492,0.002406,-5.84929675078475E-05
13.77,0.0150781,0.002458820172041,0.002407,5.18201720412573E-05
13.8,0.0157494,0.002568290594806,0.002406,0.000162290594806
13.83,0.0164091,0.002675869379102,0.002403,0.000272869379102
13.86,0.0170569,0.002781507603245,0.002398,0.000383507603245
13.89,0.0176923,0.002885123731094,0.002392,0.000493123731094
13.92,0.018315,0.002986668840964,0.002384,0.000602668840964
13.95,0.0189246,0.003086077703942,0.002374,0.000712077703942
13.98,0.0195208,0.003183301398345,0.002362,0.000821301398345
14.01,0.0201032,0.003278274695259,0.002349,0.000929274695259
14.04,0.0206715,0.003370948672999,0.002334,0.001036948672999
14.07,0.0212254,0.003461274409882,0.002317,0.001144274409882
14.1,0.0217645,0.003549186676995,0.002298,0.001251186676995
14.13,0.0222885,0.003634636552652,0.002278,0.001356636552652
14.16,0.0227972,0.003717591422398,0.002257,0.001460591422398
14.19,0.0232902,0.00379798605732,0.002234,0.00156398605732
14.22,0.0237674,0.00387580415019,0.002209,0.00166680415019
14.25,0.0242283,0.003950964164866,0.002183,0.001767964164866
14.28,0.0246727,0.004023433486893,0.002155,0.001868433486893
14.31,0.0251005,0.004093195809042,0.002126,0.001967195809042
14.34,0.0255114,0.004160202209629,0.002095,0.002065202209629
14.37,0.0259051,0.00422440376697,0.002063,0.00216140376697
14.4,0.0262814,0.004285767866607,0.00203,0.002255767866607
14.43,0.0266402,0.004344278201313,0.001996,0.002348278201313
14.46,0.0269812,0.004399885849403,0.00196,0.002439885849403
14.49,0.0273043,0.004452574503649,0.001922,0.002530574503649
14.52,0.0276094,0.004502327856823,0.001884,0.002618327856823
14.55,0.0278961,0.004549080680011,0.001845,0.002704080680011
14.58,0.0281646,0.004592865587672,0.001804,0.002788865587672
14.61,0.0284145,0.004633617350891,0.001762,0.002871617350891
14.64,0.0286458,0.004671335969669,0.001719,0.002952335969669
14.67,0.0288583,0.004705988829549,0.001675,0.003030988829549
14.7,0.0290521,0.004737592237759,0.001631,0.003106592237759
14.73,0.029227,0.004766113579844,0.001585,0.003181113579844
14.76,0.0293829,0.004791536548575,0.001538,0.003253536548575
14.79,0.0295198,0.004813861143952,0.00149,0.003323861143952
14.82,0.0296377,0.004833087365975,0.001442,0.003391087365975
14.85,0.0297366,0.004849215214644,0.001393,0.003456215214644
14.88,0.0298165,0.004862244689959,0.001343,0.003519244689959
14.91,0.0298774,0.00487217579192,0.001292,0.00358017579192
14.94,0.0299193,0.004879008520527,0.001241,0.003638008520527
14.97,0.0299423,0.004882759183008,0.001189,0.003693759183008
15,0.0299463,0.004883411472135,0.001137,0.003746411472135
15.03,0.0299315,0.004880998002365,0.001084,0.003796998002365
15.06,0.029898,0.004875535080925,0.00103,0.003845535080925
15.09,0.0298457,0.004867006400587,0.000976,0.003891006400587
15.12,0.0297748,0.004855444575808,0.000922,0.003933444575808
15.15,0.0296854,0.004840865913816,0.000868,0.003972865913816
15.18,0.0295776,0.004823286721839,0.000813,0.004010286721839
15.21,0.0294515,0.004802723307106,0.000757,0.004045723307106
15.24,0.0293073,0.004779208284072,0.000702,0.004077208284072
15.27,0.0291452,0.004752774267194,0.000646,0.004106774267194
15.3,0.0289652,0.004723421256472,0.000591,0.004132421256472
15.33,0.0287676,0.00469119817359,0.000535,0.00415619817359
15.36,0.0285526,0.004656137633006,0.000479,0.004177137633006
15.39,0.0283203,0.004618255941946,0.000423,0.004195255941946
15.42,0.028071,0.004577602022096,0.000367,0.004210602022096
15.45,0.0278048,0.004534192180684,0.000311,0.004223192180684
15.48,0.027522,0.004488075339394,0.000256,0.004232075339394
15.51,0.0272229,0.004439300419911,0.0002,0.004239300419911
15.54,0.0269075,0.004387867422235,0.000145,0.004242867422235
15.57,0.0265763,0.004333857882506,9E-05,0.004243857882506
15.6,0.0262295,0.004277304415182,3.5E-05,0.004242304415182
15.63,0.0258673,0.004218239634718,-2E-05,0.004238239634718
15.66,0.02549,0.004156712462799,-7.4E-05,0.004230712462799
15.69,0.0250979,0.00409277182111,-0.000128,0.00422077182111
15.72,0.0246913,0.004026466631334,-0.000181,0.004207466631334
15.75,0.0242704,0.003957829507929,-0.000234,0.004191829507929
15.78,0.0238358,0.003886958294264,-0.000286,0.004172958294264
15.81,0.0233876,0.003813869297566,-0.000338,0.004151869297566
15.84,0.0229262,0.003738627746749,-0.000389,0.004127627746749
15.87,0.0224519,0.003661282563496,-0.00044,0.004101282563496
15.9,0.0219651,0.003581898976721,-0.00049,0.004071898976721
15.93,0.0214661,0.003500525908109,-0.000539,0.004039525908109
15.96,0.0209553,0.003417228586571,-0.000587,0.004004228586571
15.99,0.020433,0.003332055933793,-0.000635,0.003967055933793
16.02,0.0198996,0.003245073178686,-0.000682,0.003927073178686
16.05,0.0193554,0.003156329242937,-0.000728,0.003884329242937
16.08,0.0188008,0.003065889355457,-0.000774,0.003839889355457
16.11,0.0182362,0.002973818745159,-0.000818,0.003791818745159
16.14,0.017662,0.002880182640956,-0.000862,0.003742182640956
16.17,0.0170785,0.002785029964532,-0.000905,0.003690029964532
16.2,0.0164862,0.002688442252028,-0.000946,0.003634442252028
16.23,0.0158854,0.002590468425129,-0.000987,0.003577468425129
16.26,0.0152765,0.002491173712748,-0.001027,0.003518173712748
16.29,0.01466,0.002390639651025,-0.001066,0.003456639651025
16.32,0.0140361,0.002288898854417,-0.001103,0.003391898854417
16.35,0.0134054,0.002186049166293,-0.00114,0.003326049166293
16.38,0.0127683,0.002082155815565,-0.001176,0.003258155815565
16.41,0.0121251,0.001977267723919,-0.00121,0.003187267723919
16.44,0.0114763,0.001871466427494,-0.001243,0.003114466427494
16.47,0.0108222,0.001764800847976,-0.001275,0.003039800847976
16.5,0.0101633,0.001657352521505,-0.001306,0.002963352521505
16.53,0.00950004,0.001549193199886,-0.001336,0.002885193199886
16.56,0.0088328,0.001440384850585,-0.001365,0.002805384850585
16.59,0.008162,0.001330995963961,-0.001392,0.002722995963961
16.62,0.00748807,0.001221096661095,-0.001419,0.002640096661095
16.65,0.00681143,0.001110755432345,-0.001444,0.002554755432345
16.68,0.00613249,0.001000039137348,-0.001467,0.002467039137348
16.71,0.00545167,0.00088901626646,-0.00149,0.00237901626646
16.74,0.00476941,0.000777758571487,-0.001511,0.002288758571487
16.77,0.00408612,0.000666332912063,-0.001531,0.002197332912063
16.8,0.00340221,0.000554806147825,-0.00155,0.002104806147825
16.83,0.00271812,0.000443250030576,-0.001567,0.002010250030576
16.86,0.00203425,0.000331729789229,-0.001583,0.001914729789229
16.89,0.00135103,0.000220315544865,-0.001598,0.001818315544865
16.92,0.000668868,0.000109073830976,-0.001612,0.001721073830976
16.95,-1.1816E-05,-1.92686208161768E-06,-0.001624,0.001622073137918
16.98,-0.000690611,-0.000112619511599,-0.001635,0.001522380488401
17.01,-0.00136711,-0.000222937747156,-0.001645,0.001422062252844
17.04,-0.0020409,-0.000332814219903,-0.001653,0.001320185780097
17.07,-0.00271157,-0.00044218190713,-0.00166,0.00121781809287
17.1,-0.00337873,-0.000550977210649,-0.001666,0.001115022789351
17.13,-0.00404197,-0.000659133270822,-0.00167,0.001010866729178
17.16,-0.0047009,-0.000766586489461,-0.001674,0.000907413510539
17.19,-0.00535513,-0.000873273268376,-0.001675,0.000801726731624
17.22,-0.00600425,-0.000979126747931,-0.001676,0.000696873252069
17.25,-0.0066479,-0.001084088222104,-0.001676,0.000591911777896
17.28,-0.00728567,-0.001188090831261,-0.001674,0.000485909168739
17.31,-0.0079172,-0.001291075869379,-0.001671,0.000379924130621
17.34,-0.00854211,-0.001392981368992,-0.001666,0.000273018631008
17.37,-0.00916004,-0.001493748624078,-0.001661,0.000167251375922
17.4,-0.00977061,-0.001593315667169,-0.001654,6.06843328305267E-05
17.43,-0.0103735,-0.001691630315137,-0.001646,-4.56303151371846E-05
17.46,-0.0109683,-0.001788625708345,-0.001637,-0.000151625708345
17.49,-0.0115546,-0.001884234987158,-0.001626,-0.000258234987158
17.52,-0.0121323,-0.001978441844348,-0.001615,-0.000363441844348
17.55,-0.0127008,-0.002071148436545,-0.001602,-0.000469148436544
17.58,-0.0132599,-0.002162322149293,-0.001589,-0.000573322149293
17.61,-0.0138092,-0.002251897753679,-0.001574,-0.000677897753679
17.64,-0.0143485,-0.002339842635248,-0.001558,-0.000781842635248
17.67,-0.0148774,-0.002426091565086,-0.001541,-0.000885091565086
17.7,-0.0153955,-0.002510579314281,-0.001523,-0.000987579314281
17.73,-0.0159027,-0.002593289575604,-0.001504,-0.001089289575604
17.76,-0.0163987,-0.002674173427372,-0.001484,-0.001190173427372
17.79,-0.016883,-0.002753149333442,-0.001463,-0.001290149333442
17.82,-0.0173555,-0.002830200986587,-0.001441,-0.001389200986587
17.85,-0.0178159,-0.002905279465123,-0.001418,-0.001487279465123
17.88,-0.018264,-0.002978352154593,-0.001394,-0.001584352154593
17.91,-0.0186994,-0.003049353826083,-0.001369,-0.001680353826083
17.94,-0.0191219,-0.003118251865139,-0.001343,-0.001775251865139
17.97,-0.0195314,-0.003185029964532,-0.001317,-0.001868029964532
18,-0.0199275,-0.003249622895348,-0.001289,-0.001960622895348
18.03,-0.0203101,-0.003312014350361,-0.001261,-0.002051014350361
18.06,-0.0206789,-0.003372155407885,-0.001232,-0.002140155407885
18.09,-0.0210338,-0.003430029760691,-0.001203,-0.002227029760691
18.12,-0.0213745,-0.003485588487097,-0.001172,-0.002313588487097
18.15,-0.0217009,-0.003538815279873,-0.001141,-0.002397815279873
18.18,-0.0220128,-0.003589677524563,-0.00111,-0.002479677524563
18.21,-0.02231,-0.00363814260671,-0.001077,-0.00256114260671
18.24,-0.0225924,-0.003684194219088,-0.001045,-0.002639194219088
18.27,-0.0228599,-0.003727816054466,-0.001011,-0.002716816054466
18.3,-0.0231123,-0.00376897549839,-0.000977,-0.00279197549839
18.33,-0.0233494,-0.003807639936402,-0.000942,-0.002865639936402
18.36,-0.0235713,-0.003843825675731,-0.000907,-0.002936825675731
18.39,-0.0237777,-0.003877483794692,-0.000872,-0.003005483794692
18.42,-0.0239686,-0.003908614293286,-0.000836,-0.003072614293286
18.45,-0.0241439,-0.003937200864283,-0.0008,-0.003137200864283
18.48,-0.0243036,-0.003963243507685,-0.000763,-0.003200243507685
18.51,-0.0244475,-0.003986709609034,-0.000726,-0.003260709609034
18.54,-0.0245756,-0.004007599168331,-0.000688,-0.003319599168331
18.57,-0.024688,-0.004025928492804,-0.000651,-0.003374928492804
18.6,-0.0247845,-0.004041664967997,-0.000613,-0.003428664967997
18.63,-0.0248651,-0.004054808593909,-0.000575,-0.003479808593909
18.66,-0.02493,-0.004065391984997,-0.000537,-0.003528391984997
18.69,-0.024979,-0.004073382526805,-0.000498,-0.003575382526805
18.72,-0.0250122,-0.00407879652656,-0.00046,-0.00361879652656
18.75,-0.0250296,-0.004081633984264,-0.000421,-0.003660633984264
18.78,-0.0250313,-0.004081911207143,-0.000382,-0.003699911207143
18.81,-0.0250174,-0.004079644502426,-0.000343,-0.003736644502426
18.84,-0.0249877,-0.004074801255657,-0.000305,-0.003769801255657
18.87,-0.0249425,-0.00406743038852,-0.000266,-0.00380143038852
18.9,-0.0248818,-0.004057531901015,-0.000227,-0.003830531901015
18.93,-0.0248057,-0.004045122100371,-0.000188,-0.003857122100371
18.96,-0.0247143,-0.004030217293815,-0.00015,-0.003880217293815
18.99,-0.0246077,-0.004012833788577,-0.000111,-0.003901833788577
19.02,-0.0244859,-0.003992971584655,-7.3E-05,-0.003919971584655
19.05,-0.0243493,-0.003970695910963,-3.5E-05,-0.003935695910963
19.08,-0.0241978,-0.003945990460272,3E-06,-0.003948990460272
19.11,-0.0240316,-0.003918887847038,4E-05,-0.003958887847038
19.14,-0.0238509,-0.003889420685719,7.8E-05,-0.003967420685719
19.17,-0.0236558,-0.003857605283542,0.000115,-0.003972605283542
19.2,-0.0234465,-0.003823474254964,0.000151,-0.003974474254964
19.23,-0.0232232,-0.00378706021444,0.000188,-0.00397506021444
19.26,-0.0229861,-0.003748395776428,0.000224,-0.003972395776428
19.29,-0.0227353,-0.003707497248155,0.000259,-0.003966497248155
19.32,-0.022471,-0.003664397244078,0.000294,-0.003958397244078
19.35,-0.0221935,-0.003619144685882,0.000329,-0.003948144685882
19.38,-0.021903,-0.003571772188022,0.000363,-0.003934772188022
19.41,-0.0215996,-0.003522296057728,0.000397,-0.003919296057728
19.44,-0.0212837,-0.00347078152391,0.00043,-0.00390078152391
19.47,-0.0209554,-0.003417244893799,0.000463,-0.003880244893799
19.5,-0.0206151,-0.003361751396306,0.000495,-0.003856751396306
19.53,-0.0202629,-0.00330431733866,0.000527,-0.00383131733866
19.56,-0.0198991,-0.003244991642546,0.000558,-0.003802991642546
19.59,-0.0195241,-0.003183839536875,0.000588,-0.003771839536875
19.62,-0.019138,-0.003120877328876,0.000618,-0.003738877328876
19.65,-0.0187412,-0.003056170247462,0.000647,-0.003703170247462
19.68,-0.0183339,-0.00298975090709,0.000675,-0.00366475090709
19.71,-0.0179164,-0.002921668229443,0.000703,-0.003624668229443
19.74,-0.0174891,-0.002851987443434,0.00073,-0.003581987443434
19.77,-0.0170522,-0.002780741163521,0.000756,-0.003536741163521
19.8,-0.016606,-0.002707978311387,0.000782,-0.003489978311387
19.83,-0.0161508,-0.002633747808716,0.000807,-0.003440747808716
19.86,-0.0156869,-0.002558098577194,0.000831,-0.003389098577194
19.89,-0.0152147,-0.002481095845734,0.000854,-0.003335095845734
19.92,-0.0147344,-0.00240277222879,0.000876,-0.00327877222879
19.95,-0.0142464,-0.002323192955277,0.000898,-0.003221192955277
19.98,-0.013751,-0.002242406946879,0.000919,-0.003161406946879
20.01,-0.0132485,-0.00216046312528,0.000939,-0.00309946312528
20.04,-0.0127393,-0.002077426719393,0.000958,-0.003035426719393
20.07,-0.0122237,-0.001993346650903,0.000976,-0.002969346650903
20.1,-0.011702,-0.001908271841494,0.000994,-0.002902271841494
20.13,-0.0111746,-0.001822267520078,0.001011,-0.002833267520078
20.16,-0.0106418,-0.001735382608341,0.001026,-0.002761382608341
20.19,-0.010104,-0.001647682335195,0.001041,-0.002688682335195
20.22,-0.00956144,-0.001559205837988,0.001055,-0.002614205837988
20.25,-0.00901454,-0.001470021607077,0.001068,-0.002538021607077
20.28,-0.00846363,-0.001380183456317,0.001081,-0.002461183456317
20.31,-0.00790907,-0.001289750091728,0.001092,-0.002381750091728
20.34,-0.0073512,-0.001198776957887,0.001102,-0.002300776957887
20.37,-0.00679038,-0.001107322760814,0.001112,-0.002219322760814
20.4,-0.00622695,-0.001015442945085,0.001121,-0.002136442945085
20.43,-0.00566128,-0.000923197847446,0.001128,-0.002051197847446
20.46,-0.00509372,-0.000830644543194,0.001135,-0.001965644543194
20.49,-0.00452461,-0.000737838476905,0.001141,-0.001878838476905
20.52,-0.00395431,-0.000644838354601,0.001146,-0.001790838354601
20.55,-0.00338318,-0.000551702882303,0.00115,-0.001701702882303
20.58,-0.00281157,-0.000458489135309,0.001154,-0.001612489135309
20.61,-0.00223983,-0.000365254188919,0.001156,-0.001521254188919
20.64,-0.0016683,-0.000272053487708,0.001157,-0.001429053487708
20.67,-0.00109735,-0.000178947368421,0.001158,-0.001336947368421
20.7,-0.000527322,-8.59916017774879E-05,0.001158,-0.001243991601777
20.73,4.14413E-05,6.75792735129846E-06,0.001157,-0.001150242072649
20.76,0.000608591,9.92443230461902E-05,0.001155,-0.001055755676954
20.79,0.00117378,0.000191410982918,0.001152,-0.000960589017082
20.82,0.00173667,0.000283202739614,0.001148,-0.000864797260386
20.85,0.00229693,0.000374565616209,0.001144,-0.000769434383791
20.88,0.0028542,0.000465440906682,0.001138,-0.000672559093318
20.91,0.00340816,0.000555776427902,0.001132,-0.000576223572098
20.94,0.00395848,0.000645518366016,0.001125,-0.000479481633984
20.97,0.00450482,0.000734611276448,0.001117,-0.000382388723552
21,0.00504687,0.000823004606792,0.001109,-0.000285995393208
21.03,0.00558429,0.000910642912471,0.001099,-0.000188357087529
21.06,0.00611676,0.000997474010355,0.001089,-9.15259896449099E-05
21.09,0.00664397,0.001083447348037,0.001078,5.4473480370174E-06
21.12,0.00716562,0.001168514003832,0.001066,0.000102514003832
21.15,0.00768138,0.001252620163888,0.001054,0.000198620163888
21.18,0.00819096,0.001335718537242,0.001041,0.000294718537242
21.21,0.00869405,0.001417758571487,0.001027,0.000390758571487
21.24,0.00919036,0.001498692975661,0.001013,0.000485692975661
21.27,0.00967961,0.001578476089527,0.000997,0.000581476089527
21.3,0.0101615,0.001657058991398,0.000982,0.000675058991398
21.33,0.0106357,0.001734387867422,0.000965,0.000769387867422
21.36,0.0111021,0.001810444779649,0.000948,0.000862444779649
21.39,0.0115602,0.001885148191936,0.00093,0.000955148191936
21.42,0.0120099,0.001958481797057,0.000912,0.001046481797057
21.45,0.0124509,0.002030396673325,0.000893,0.001137396673325
21.48,0.012883,0.002100860206286,0.000874,0.001226860206286
21.51,0.0133058,0.002169807167027,0.000854,0.001315807167027
21.54,0.0137192,0.002237221248318,0.000834,0.001403221248318
21.57,0.0141229,0.002303053528477,0.000813,0.001490053528477
21.6,0.0145167,0.002367271393045,0.000791,0.001576271393045
21.63,0.0149003,0.002429825920339,0.000769,0.001660825920339
21.66,0.0152737,0.002490717110359,0.000747,0.001743717110359
21.69,0.0156364,0.002549863426964,0.000724,0.001825863426964
21.72,0.0159884,0.002607264870154,0.000701,0.001906264870154
21.75,0.0163294,0.002662872518244,0.000677,0.001985872518244
21.78,0.0166593,0.002716670064006,0.000654,0.002062670064006
21.81,0.0169779,0.002768624892984,0.000629,0.002139624892984
21.84,0.017285,0.002818704390721,0.000605,0.002213704390721
21.87,0.0175804,0.002866875942762,0.00058,0.002286875942762
21.9,0.017864,0.002913123241877,0.000555,0.002358123241877
21.93,0.0181357,0.002957429980839,0.000529,0.002428429980839
21.96,0.0183952,0.002999747237963,0.000504,0.002495747237963
21.99,0.0186425,0.00304007501325,0.000478,0.00256207501325
22.02,0.0188775,0.00307839699947,0.000452,0.00262639699947
22.05,0.0191,0.003114680582168,0.000426,0.002688680582168
22.08,0.0193099,0.003148909454116,0.000399,0.002749909454116
22.11,0.0195071,0.003181067308084,0.000373,0.002808067308084
22.14,0.0196916,0.003211154144074,0.000346,0.002865154144074
22.17,0.0198631,0.003239121040401,0.000319,0.002920121040401
22.2,0.0200218,0.003265000611521,0.000293,0.002972000611521
22.23,0.0201674,0.00328874393575,0.000266,0.00302274393575
22.26,0.0203,0.003310367320315,0.000239,0.003071367320315
22.29,0.0204195,0.003329854457989,0.000212,0.003117854457989
22.32,0.0205258,0.003347189041543,0.000185,0.003162189041543
22.35,0.020619,0.003362387378205,0.000158,0.003204387378205
22.38,0.020699,0.003375433160749,0.000131,0.003244433160749
22.41,0.0207658,0.003386326389172,0.000105,0.003281326389172
22.44,0.0208193,0.003395050756248,7.8E-05,0.003317050756248
22.47,0.0208597,0.003401638876432,5.2E-05,0.003349638876432
22.5,0.020887,0.003406090749725,2.5E-05,0.003381090749725
22.53,0.0209011,0.003408390068898,-1E-06,0.003409390068898
22.56,0.020902,0.003408536833952,-2.7E-05,0.003435536833952
22.59,0.0208899,0.003406563659342,-5.3E-05,0.003459563659342
22.62,0.0208647,0.003402454237841,-7.9E-05,0.003481454237841
22.65,0.0208266,0.003396241183905,-0.000104,0.003500241183905
22.68,0.0207755,0.003387908190305,-0.000129,0.003516908190305
22.71,0.0207116,0.003377487871499,-0.000154,0.003531487871499
22.74,0.020635,0.003364996534714,-0.000179,0.003543996534714
22.77,0.0205456,0.003350417872722,-0.000204,0.003554417872722
22.8,0.0204437,0.003333800807208,-0.000228,0.003561800807208
22.83,0.0203293,0.003315145338171,-0.000252,0.003567145338171
22.86,0.0202025,0.00329446777284,-0.000275,0.00356946777284
22.89,0.0200635,0.003271800725672,-0.000298,0.003569800725672
22.92,0.0199124,0.003247160503893,-0.000321,0.003568160503893
22.95,0.0197492,0.003220547107505,-0.000343,0.003563547107505
22.98,0.0195743,0.003192025765421,-0.000365,0.003557025765421
23.01,0.0193876,0.003161580170411,-0.000387,0.003548580170411
23.04,0.0191893,0.003129242936932,-0.000408,0.003537242936932
23.07,0.0189797,0.003095062986669,-0.000428,0.003523062986669
23.1,0.0187589,0.00305905662685,-0.000449,0.00350805662685
23.13,0.0185269,0.003021223857475,-0.000468,0.003489223857475
23.16,0.0182842,0.002981646214685,-0.000488,0.003469646214685
23.19,0.0180307,0.002940307391251,-0.000506,0.003446307391251
23.22,0.0177667,0.002897256308859,-0.000525,0.003422256308859
23.25,0.0174924,0.002852525581964,-0.000542,0.003394525581964
23.28,0.017208,0.002806147825023,-0.00056,0.003366147825023
23.31,0.0169138,0.002758171959721,-0.000576,0.003334171959721
23.34,0.0166098,0.002708597986057,-0.000593,0.003301597986057
23.37,0.0162964,0.002657491132945,-0.000608,0.003265491132945
23.4,0.0159738,0.00260488401484,-0.000623,0.00322788401484
23.43,0.0156423,0.002550825553427,-0.000638,0.003188825553427
23.46,0.0153019,0.002495315748706,-0.000652,0.003147315748706
23.49,0.0149531,0.002438436136818,-0.000665,0.003103436136818
23.52,0.014596,0.002380203024991,-0.000678,0.003058203024991
23.55,0.0142309,0.00232066533491,-0.00069,0.00301066533491
23.58,0.013858,0.002259855681031,-0.000702,0.002961855681031
23.61,0.0134776,0.002197822985038,-0.000713,0.002910822985038
23.64,0.01309,0.002134616168617,-0.000723,0.002857616168617
23.67,0.0126953,0.002070251538995,-0.000733,0.002803251538995
23.7,0.012294,0.002004810632313,-0.000742,0.002746810632313
23.73,0.0118861,0.001938293448571,-0.000751,0.002689293448571
23.76,0.0114721,0.00187078152391,-0.000759,0.00262978152391
23.79,0.0110522,0.001802307472787,-0.000766,0.002568307472787
23.82,0.0106266,0.001732903909658,-0.000773,0.002505903909658
23.85,0.0101957,0.001662636063435,-0.000779,0.002441636063435
23.88,0.00975964,0.001591526764238,-0.000784,0.002375526764238
23.91,0.00931883,0.001519642871703,-0.000789,0.002308642871703
23.94,0.00887351,0.001447023523177,-0.000793,0.002240023523177
23.97,0.00842397,0.001373716009621,-0.000797,0.002170716009621
24,0.0079705,0.001299767621998,-0.0008,0.002099767621998
24.03,0.00751339,0.00122522565127,-0.000802,0.00202722565127
24.06,0.00705292,0.001150135757675,-0.000804,0.001954135757675
24.09,0.0065894,0.00107454849362,-0.000805,0.00187954849362
24.12,0.00612311,0.000998509519344,-0.000806,0.001804509519344
24.15,0.00565436,0.000922069387256,-0.000805,0.001727069387256
24.18,0.00518344,0.000845275388316,-0.000805,0.001650275388316
24.21,0.00471064,0.000768174813486,-0.000803,0.001571174813486
24.24,0.00423625,0.000690814953728,-0.000802,0.001492814953728
24.27,0.00376059,0.000613247992173,-0.000799,0.001412247992173
24.3,0.00328393,0.000535517958335,-0.000796,0.001331517958335
24.33,0.00280659,0.000457677035346,-0.000792,0.001249677035346
24.36,0.00232884,0.000379769252721,-0.000788,0.001167769252721
24.39,0.001851,0.000301846793591,-0.000783,0.001084846793591
24.42,0.00137335,0.000223955318195,-0.000778,0.001001955318195
24.45,0.000896183,0.00014614260671,-0.000772,0.00091814260671
24.48,0.000419798,6.84574177504179E-05,-0.000766,0.00083445741775
24.51,-5.55164E-05,-9.05318602470545E-06,-0.000759,0.000749946813975
24.54,-0.00052947,-8.63418810387704E-05,-0.000751,0.000664658118961
24.57,-0.00100178,-0.00016336255045,-0.000743,0.00057963744955
24.6,-0.00147214,-0.000240065228913,-0.000735,0.000494934771087
24.63,-0.00194029,-0.000316407517632,-0.000726,0.000409592482368
24.66,-0.00240594,-0.000392342125647,-0.000716,0.000323657874353
24.69,-0.0028688,-0.000467821761996,-0.000706,0.000238178238004
24.72,-0.00332861,-0.000542804027885,-0.000696,0.000153195972115
24.75,-0.00378507,-0.000617240001631,-0.000685,6.7759998369277E-05
24.78,-0.00423792,-0.000691087284439,-0.000673,-1.80872844388276E-05
24.81,-0.0046869,-0.000764303477516,-0.000662,-0.000102303477516
24.84,-0.00513172,-0.000836841289902,-0.000649,-0.000187841289902
24.87,-0.00557213,-0.000908659953524,-0.000637,-0.000271659953524
24.9,-0.00600787,-0.000979717069591,-0.000624,-0.000355717069591
24.93,-0.00643868,-0.001049970239309,-0.00061,-0.000439970239309
24.96,-0.0068643,-0.001119377063884,-0.000597,-0.000522377063884
24.99,-0.00728449,-0.001187898405968,-0.000582,-0.000605898405968
25.02,-0.007699,-0.001255493497493,-0.000568,-0.000687493497493
25.05,-0.00810758,-0.001322121570386,-0.000553,-0.000769121570386
25.08,-0.00851,-0.001387745118024,-0.000538,-0.000849745118024
25.11,-0.00890603,-0.00145232663378,-0.000523,-0.00092932663378
25.14,-0.00929543,-0.001515826980309,-0.000507,-0.001008826980309
25.17,-0.00967797,-0.001578208650985,-0.000491,-0.001087208650985
25.2,-0.0100534,-0.001639430877737,-0.000475,-0.001164430877737
25.23,-0.0104216,-0.001699474091891,-0.000458,-0.001241474091891
25.26,-0.0107823,-0.001758294263932,-0.000441,-0.001317294263932
25.29,-0.0111353,-0.001815858779404,-0.000424,-0.001391858779404
25.32,-0.0114804,-0.001872135023849,-0.000407,-0.001465135023849
25.35,-0.0118174,-0.001927090382812,-0.00039,-0.001537090382812
25.38,-0.0121461,-0.001980692241836,-0.000372,-0.001608692241836
25.41,-0.0124663,-0.002032907986465,-0.000354,-0.001678907986465
25.44,-0.0127779,-0.00208372130947,-0.000336,-0.00174772130947
25.47,-0.0130806,-0.002133083289168,-0.000318,-0.001815083289168
25.5,-0.0133744,-0.002180993925558,-0.0003,-0.001880993925558
25.53,-0.013659,-0.002227404296955,-0.000282,-0.001945404296955
25.56,-0.0139343,-0.002272298096131,-0.000263,-0.002009298096131
25.59,-0.0142001,-0.002315642708631,-0.000245,-0.002070642708631
25.62,-0.0144564,-0.002357438134453,-0.000226,-0.002131438134453
25.65,-0.0147029,-0.002397635451914,-0.000208,-0.002189635451914
25.68,-0.0149395,-0.002436218353785,-0.000189,-0.002247218353785
25.71,-0.0151662,-0.002473186840067,-0.000171,-0.002302186840067
25.74,-0.0153828,-0.002508508296302,-0.000152,-0.002356508296302
25.77,-0.0155891,-0.002542150108035,-0.000133,-0.002409150108035
25.8,-0.0157852,-0.002574128582494,-0.000115,-0.002459128582494
25.83,-0.0159708,-0.002604394797994,-9.6E-05,-0.002508394797994
25.86,-0.0161459,-0.002632948754535,-7.8E-05,-0.002554948754535
25.89,-0.0163105,-0.002659790452118,-5.9E-05,-0.002600790452118
25.92,-0.0164643,-0.002684870969057,-4.1E-05,-0.002643870969057
25.95,-0.0166075,-0.002708222919809,-2.2E-05,-0.002686222919809
25.98,-0.0167399,-0.002729813689918,-4E-06,-0.002725813689918
26.01,-0.0168614,-0.002749626972155,1.4E-05,-0.002763626972155
26.04,-0.0169721,-0.002767679073749,3.2E-05,-0.002799679073749
26.07,-0.0170718,-0.002783937380244,5E-05,-0.002833937380244
26.1,-0.0171605,-0.002798401891638,6.8E-05,-0.002866401891638
26.13,-0.0172383,-0.002811088915162,8.5E-05,-0.002896088915162
26.16,-0.0173051,-0.002821982143585,0.000102,-0.002923982143585
26.19,-0.0173608,-0.002831065269681,0.00012,-0.002951065269681
26.22,-0.0174056,-0.002838370907905,0.000137,-0.002975370907905
26.25,-0.0174394,-0.002843882751029,0.000153,-0.002996882751029
26.28,-0.0174621,-0.002847584491826,0.00017,-0.003017584491826
26.31,-0.0174739,-0.002849508744751,0.000186,-0.003035508744751
26.34,-0.0174748,-0.002849655509805,0.000202,-0.003051655509805
26.37,-0.0174647,-0.002848008479759,0.000218,-0.003066008479759


==> data/standing_wave/cdi_const_eps/cdi_const_eps_eb_64.dat <==
0,0.0630082,0.01,0.01,0
0.03,0.062985,0.00999631793957,0.009996,3.17939569770623E-07
0.06,0.0629157,0.009985319371129,0.009983,2.31937112947153E-06
0.09,0.0628007,0.00996706777848,0.009961,6.06777847962821E-06
0.12,0.0626402,0.009941594903521,0.009932,9.59490352049272E-06
0.15,0.0624348,0.009908995971953,0.009894,1.4995971952857E-05
0.18,0.0621846,0.009869286854727,0.009849,2.02868547268462E-05
0.21,0.0618903,0.009822578648493,0.009796,2.65786484933712E-05
0.24,0.0615523,0.009768934837053,0.009735,3.39348370529558E-05
0.27,0.061171,0.009708418904206,0.009666,4.24189042061204E-05
0.3,0.0607469,0.009641110204704,0.009591,5.01102047035153E-05
0.33,0.0602805,0.009567088093296,0.009508,5.90880932957935E-05
0.36,0.0597724,0.009486447795684,0.009417,6.94477956837362E-05
0.39,0.0592232,0.009399284537568,0.00932,7.92845375681261E-05
0.42,0.0586333,0.009305661802749,0.009216,8.96618027494828E-05
0.45,0.0580034,0.009205690687879,0.009105,0.000100690687879
0.48,0.0573341,0.009099466418657,0.008988,0.000111466418657
0.51,0.056626,0.008987084220784,0.008865,0.000122084220784
0.54,0.0558797,0.008868639319962,0.008735,0.000133639319962
0.57,0.055096,0.00874425868379,0.008598,0.00014625868379
0.6,0.0542754,0.008614021667021,0.008456,0.000158021667021
0.63,0.0534187,0.008478055237255,0.008309,0.000169055237255
0.66,0.0525265,0.008336454620192,0.008155,0.000181454620192
0.69,0.0515996,0.008189346783435,0.007996,0.000193346783435
0.72,0.0506386,0.008036826952682,0.007832,0.000204826952682
0.75,0.0496444,0.007879037966487,0.007663,0.000216037966487
0.78,0.0486189,0.007716281372901,0.007488,0.000228281372901
0.81,0.0475652,0.007549049171378,0.007309,0.000240049171378
0.84,0.0464837,0.007377404845719,0.007125,0.000252404845718
0.87,0.0453753,0.007201491234474,0.006937,0.000264491234474
0.9,0.0442411,0.007021482918096,0.006744,0.000277482918096
0.93,0.043082,0.006837522735136,0.006548,0.000289522735136
0.96,0.0418992,0.006649801136995,0.006347,0.000302801136995
0.99,0.0406935,0.006458445091274,0.006143,0.000315445091274
1.02,0.0394661,0.006263645049375,0.005935,0.000328645049375
1.05,0.0382178,0.006065527978898,0.005724,0.000341527978898
1.08,0.0369498,0.005864284331246,0.005509,0.000355284331246
1.11,0.0356631,0.005660072815919,0.005292,0.000368072815919
1.14,0.0343585,0.005453020400519,0.005072,0.000381020400519
1.17,0.0330372,0.005243317536448,0.004849,0.000394317536448
1.2,0.0317001,0.005031107062255,0.004623,0.000408107062255
1.23,0.0303483,0.004816563558394,0.004396,0.000420563558394
1.26,0.0289827,0.004599829863415,0.004166,0.000433829863415
1.29,0.0276043,0.004381064686819,0.003935,0.000446064686819
1.32,0.026214,0.004160410867157,0.003702,0.000458410867157
1.35,0.024813,0.003938058855831,0.003467,0.000471058855831
1.38,0.023402,0.003714119749493,0.003232,0.000482119749493
1.41,0.0219822,0.003488783999543,0.002995,0.000493783999543
1.44,0.0205544,0.003262178573582,0.002757,0.000505178573582
1.47,0.0191197,0.003034478052063,0.002518,0.000516478052063
1.5,0.0176788,0.002805793531636,0.002279,0.000526793531636
1.53,0.0162329,0.002576315463702,0.002039,0.000537315463702
1.56,0.0147829,0.002346186686812,0.0018,0.000546186686812
1.59,0.0133296,0.002115534168569,0.00156,0.000555534168569
1.62,0.011874,0.001884516618472,0.001321,0.000563516618472
1.65,0.010417,0.001653276875073,0.001082,0.000571276875073
1.68,0.00895961,0.001421975234969,0.000843,0.000578975234969
1.71,0.00750262,0.001190737078666,0.000606,0.000584737078666
1.74,0.00604697,0.000959711593094,0.000369,0.000590711593094
1.77,0.00459355,0.00072904002971,0.000133,0.00059604002971
1.8,0.00314326,0.000498865227066,-0.000101,0.000599865227066
1.83,0.00169698,0.000269326849521,-0.000334,0.000603326849521
1.86,0.00025558,4.0562974343022E-05,-0.000566,0.000606562974343
1.89,-0.00118006,-0.000187286734108,-0.000795,0.000607713265892
1.92,-0.00260908,-0.00041408578566,-0.001023,0.00060891421434
1.95,-0.00403062,-0.000639697690142,-0.001249,0.000609302309858
1.98,-0.00544383,-0.000863987544478,-0.001472,0.000608012455522
2.01,-0.00684786,-0.001086820445593,-0.001693,0.000606179554407
2.04,-0.00824189,-0.001308066251694,-0.001911,0.000602933748306
2.07,-0.00962507,-0.001527590059707,-0.002127,0.000599409940293
2.1,-0.0109966,-0.001745264902029,-0.00234,0.000594735097971
2.13,-0.0123556,-0.001960951114299,-0.002549,0.000588048885701
2.16,-0.0137013,-0.002174526490203,-0.002756,0.000581473509797
2.19,-0.015033,-0.002385879933088,-0.002959,0.000573120066912
2.22,-0.0163498,-0.002594868604404,-0.003159,0.000564131395596
2.25,-0.0176508,-0.002801349665599,-0.003356,0.000554650334401
2.28,-0.0189355,-0.003005243761923,-0.003548,0.000542756238077
2.31,-0.0202029,-0.003206392183874,-0.003737,0.000530607816126
2.34,-0.0214524,-0.003404699705753,-0.003922,0.000517300294247
2.37,-0.0226832,-0.003600039359956,-0.004103,0.000502960640044
2.4,-0.0238945,-0.003792284178885,-0.00428,0.000487715821115
2.43,-0.0250857,-0.003981338936837,-0.004453,0.000471661063163
2.46,-0.0262559,-0.004167060795262,-0.004621,0.000453939204738
2.49,-0.0274046,-0.004349370399408,-0.004785,0.000435629600592
2.52,-0.028531,-0.004528140781676,-0.004944,0.000415859218324
2.55,-0.0296345,-0.004703276716364,-0.005098,0.000394723283636
2.58,-0.0307143,-0.004874651235871,-0.005248,0.000373348764129
2.61,-0.0317699,-0.005042184985446,-0.005393,0.000350815014554
2.64,-0.0328006,-0.005205766868439,-0.005533,0.000327233131561
2.67,-0.0338058,-0.005365301659149,-0.005668,0.000302698340851
2.7,-0.0347849,-0.005520694131875,-0.005799,0.000278305868125
2.73,-0.0357373,-0.005671849060916,-0.005924,0.000252150939084
2.76,-0.0366625,-0.005818687091521,-0.006043,0.000224312908479
2.79,-0.0375599,-0.005961112997991,-0.006158,0.000196887002009
2.82,-0.038429,-0.006099047425573,-0.006267,0.000167952574427
2.85,-0.0392693,-0.006232411019518,-0.006371,0.000138588980482
2.88,-0.0400803,-0.006361124425075,-0.00647,0.000108875574925
2.91,-0.0408616,-0.006485124158443,-0.006563,7.78758415571302E-05
2.94,-0.0416126,-0.006604314993921,-0.006651,4.66850060785737E-05
2.97,-0.0423331,-0.00671866518961,-0.006733,1.43348103897583E-05
3,-0.0430225,-0.006828079519809,-0.006809,-1.90795198085321E-05
3.03,-0.0436806,-0.006932526242616,-0.006881,-5.15262426160406E-05
3.06,-0.0443069,-0.007031926003282,-0.006946,-8.59260032821116E-05
3.09,-0.0449011,-0.007126231188956,-0.007006,-0.000120231188956
3.12,-0.045463,-0.007215410057739,-0.007061,-0.000154410057739
3.15,-0.0459923,-0.007299414996778,-0.007109,-0.000190414996778
3.18,-0.0464887,-0.007378198393225,-0.007153,-0.000225198393225
3.21,-0.0469519,-0.007451712634229,-0.00719,-0.000261712634229
3.24,-0.0473819,-0.007519957719789,-0.007222,-0.000297957719789
3.27,-0.0477784,-0.007582886037056,-0.007249,-0.000333886037055
3.3,-0.0481413,-0.007640481715078,-0.00727,-0.000370481715078
3.33,-0.0484704,-0.007692713011957,-0.007285,-0.000407713011957
3.36,-0.0487657,-0.007739579927692,-0.007295,-0.000444579927692
3.39,-0.0490271,-0.007781066591333,-0.007299,-0.000482066591333
3.42,-0.0492549,-0.007817220615729,-0.007298,-0.000519220615729
3.45,-0.0494489,-0.007848010258982,-0.007292,-0.000556010258982
3.48,-0.0496091,-0.007873435521091,-0.00728,-0.000593435521091
3.51,-0.0497356,-0.007893512273006,-0.007263,-0.000630512273006
3.54,-0.0498285,-0.007908256385677,-0.00724,-0.000668256385677
3.57,-0.0498879,-0.007917683730054,-0.007212,-0.000705683730054
3.6,-0.0499139,-0.007921810177088,-0.007179,-0.000742810177088
3.63,-0.0499068,-0.007920683339629,-0.007141,-0.000779683339629
3.66,-0.0498667,-0.007914319088627,-0.007098,-0.000816319088627
3.69,-0.0497937,-0.007902733295031,-0.00705,-0.000852733295031
3.72,-0.0496882,-0.007885989442644,-0.006996,-0.000889989442644
3.75,-0.0495503,-0.007864103402414,-0.006938,-0.000926103402414
3.78,-0.0493803,-0.007837122787193,-0.006875,-0.000962122787193
3.81,-0.0491784,-0.00780507933888,-0.006808,-0.00099707933888
3.84,-0.0489455,-0.007768115896026,-0.006736,-0.001032115896026
3.87,-0.048682,-0.007726295942433,-0.006659,-0.001067295942433
3.9,-0.0483878,-0.00767960360715,-0.006578,-0.00110160360715
3.93,-0.0480635,-0.007628134115877,-0.006492,-0.001136134115877
3.96,-0.0477094,-0.007571935081466,-0.006402,-0.001169935081466
3.99,-0.0473259,-0.007511069987716,-0.006308,-0.001203069987716
4.02,-0.0469135,-0.007445618189379,-0.006209,-0.001236618189379
4.05,-0.0464727,-0.007375659041204,-0.006107,-0.001268659041204
4.08,-0.0460039,-0.007301256026993,-0.006001,-0.001300256026993
4.11,-0.0455076,-0.007222488501497,-0.005891,-0.001331488501497
4.14,-0.0449844,-0.007139451690415,-0.005777,-0.001362451690415
4.17,-0.0444347,-0.007052209077549,-0.00566,-0.001392209077549
4.2,-0.0438591,-0.006960855888599,-0.005539,-0.001421855888599
4.23,-0.0432583,-0.006865503220216,-0.005415,-0.001450503220216
4.26,-0.0426328,-0.006766230427151,-0.005288,-0.001478230427151
4.29,-0.0419831,-0.006663116864154,-0.005158,-0.001505116864154
4.32,-0.0413098,-0.006556257756927,-0.005024,-0.001532257756927
4.35,-0.0406136,-0.00644576420212,-0.004888,-0.00155776420212
4.38,-0.0398951,-0.006331731425434,-0.004749,-0.001582731425434
4.41,-0.0391548,-0.006214238781619,-0.004607,-0.001607238781619
4.44,-0.0383934,-0.006093397367327,-0.004462,-0.001631397367327
4.47,-0.0376116,-0.005969318279208,-0.004316,-0.001653318279208
4.5,-0.03681,-0.005842096742964,-0.004167,-0.001675096742964
4.53,-0.0359892,-0.005711827984294,-0.004016,-0.001695827984294
4.56,-0.0351499,-0.005578623099851,-0.003862,-0.001716623099851
4.59,-0.0342927,-0.005442577315334,-0.003707,-0.001735577315334
4.62,-0.0334184,-0.005303817598344,-0.00355,-0.001753817598344
4.65,-0.0325276,-0.005162439174584,-0.003392,-0.001770439174584
4.68,-0.0316209,-0.005018537269752,-0.003232,-0.001786537269752
4.71,-0.0306992,-0.004872254722401,-0.003071,-0.001801254722401
4.74,-0.029763,-0.004723670887281,-0.002908,-0.001815670887281
4.77,-0.0288132,-0.004572928602944,-0.002744,-0.001828928602944
4.8,-0.0278505,-0.004420138966039,-0.002579,-0.001841138966039
4.83,-0.0268756,-0.004265413073219,-0.002414,-0.001851413073219
4.86,-0.0258892,-0.004108862021134,-0.002247,-0.001861862021134
4.89,-0.024892,-0.003950596906434,-0.00208,-0.001870596906434
4.92,-0.0238847,-0.003790728825772,-0.001913,-0.001877728825772
4.95,-0.022868,-0.003629368875797,-0.001745,-0.001884368875797
4.98,-0.0218425,-0.003466612282211,-0.001577,-0.001889612282211
5.01,-0.020809,-0.003302586012614,-0.001409,-0.001893586012614
5.04,-0.0197682,-0.003137401163658,-0.001241,-0.001896401163658
5.07,-0.0187207,-0.002971152961043,-0.001073,-0.001898152961043
5.1,-0.0176672,-0.00280395250142,-0.000906,-0.00189795250142
5.13,-0.0166085,-0.002635926752391,-0.000738,-0.001897926752391
5.16,-0.0155452,-0.002467170939655,-0.000572,-0.001895170939655
5.19,-0.0144779,-0.002297780288915,-0.000406,-0.001891780288915
5.22,-0.0134074,-0.00212788176777,-0.000241,-0.00188688176777
5.25,-0.0123344,-0.001957586472872,-7.6E-05,-0.001881586472872
5.28,-0.0112595,-0.001786989629921,8.7E-05,-0.001873989629921
5.31,-0.0101834,-0.001616202335569,0.000249,-0.001865202335569
5.34,-0.00910676,-0.001445329338086,0.00041,-0.001855329338086
5.37,-0.00803025,-0.001274476972838,0.00057,-0.001844476972838
5.4,-0.00695454,-0.001103751575192,0.000728,-0.001831751575192
5.43,-0.00588028,-0.000933256306322,0.000885,-0.001818256306322
5.46,-0.00480813,-0.0007630959145,0.001039,-0.0018020959145
5.49,-0.00373874,-0.000593373560902,0.001193,-0.001786373560902
5.52,-0.00267277,-0.000424193993798,0.001344,-0.001768193993798
5.55,-0.00161084,-0.000255655613079,0.001493,-0.001748655613079
5.58,-0.000553605,-8.78623734688501E-05,0.00164,-0.001727862373469
5.61,0.000498312,7.9086849013303E-05,0.001785,-0.001705913150987
5.64,0.00154428,0.000245091908672,0.001928,-0.001682908091328
5.67,0.00258368,0.000410054564327,0.002068,-0.001657945435673
5.7,0.0036159,0.000573877685762,0.002206,-0.001632122314238
5.73,0.00464032,0.000736462873086,0.002341,-0.001604537126914
5.76,0.00565634,0.0008977149006,0.002473,-0.0015752850994
5.79,0.00666337,0.001057540129697,0.002603,-0.001545459870303
5.82,0.00766081,0.001215843334677,0.00273,-0.001514156665323
5.85,0.00864807,0.001372530876933,0.002854,-0.001481469123067
5.88,0.00962458,0.001527512292051,0.002976,-0.001448487707949
5.91,0.0105898,0.001680701876899,0.003094,-0.001413298123101
5.94,0.0115431,0.001831999644491,0.003209,-0.001377000355509
5.97,0.012484,0.001981329414267,0.003321,-0.001339670585733
6,0.0134118,0.002128580089576,0.00343,-0.001301419910424
6.03,0.0143262,0.002273704057567,0.003535,-0.001261295942433
6.06,0.0152265,0.00241659022159,0.003637,-0.00122040977841
6.09,0.0161122,0.002557159226894,0.003736,-0.001178840773106
6.12,0.0169829,0.002695347589679,0.003831,-0.001135652410321
6.15,0.017838,0.002831060084243,0.003923,-0.001091939915757
6.18,0.018677,0.002964217355836,0.004011,-0.001046782644164
6.21,0.0194996,0.003094771791608,0.004095,-0.001000228208392
6.24,0.0203051,0.003222612294908,0.004176,-0.000953387705092
6.27,0.0210931,0.003347675381934,0.004253,-0.000905324618066
6.3,0.0218632,0.003469897568888,0.004327,-0.000857102431112
6.33,0.022615,0.003589215371967,0.004397,-0.000807784628033
6.36,0.0233481,0.003705565307373,0.004463,-0.000757434692627
6.39,0.024062,0.003818868020353,0.004525,-0.000706131979647
6.42,0.0247564,0.003929075898058,0.004583,-0.000653924101942
6.45,0.0254309,0.004036125456687,0.004638,-0.000601874543313
6.48,0.0260851,0.004139953212439,0.004689,-0.000549046787561
6.51,0.0267187,0.004240511552465,0.004736,-0.000495488447535
6.54,0.0273313,0.004337736992963,0.004779,-0.000441263007037
6.57,0.0279226,0.004431581921083,0.004818,-0.000386418078917
6.6,0.0284924,0.004522014594926,0.004853,-0.000330985405074
6.63,0.0290402,0.00460895565974,0.004884,-0.00027504434026
6.66,0.029566,0.004692405115525,0.004912,-0.000219594884475
6.69,0.0300693,0.00477228360753,0.004935,-0.00016271639247
6.72,0.03055,0.004848575264807,0.004955,-0.000106424735193
6.75,0.0310078,0.004921232474503,0.004971,-4.97675254966818E-05
6.78,0.0314425,0.00499022349472,0.004982,8.22349471973471E-06
6.81,0.031854,0.005055532454506,0.004991,6.45324545059216E-05
6.84,0.032242,0.005117111741011,0.004995,0.000122111741011
6.87,0.0326065,0.005174961354236,0.004995,0.000179961354236
6.9,0.0329472,0.00522903368133,0.004992,0.00023703368133
6.93,0.033264,0.005279312851343,0.004985,0.000294312851343
6.96,0.0335569,0.005325798864275,0.004974,0.000351798864275
6.99,0.0338257,0.005368459978225,0.00496,0.000408459978225
7.02,0.0340705,0.005407312064144,0.004942,0.000465312064144
7.05,0.034291,0.005442307509181,0.00492,0.000522307509181
7.08,0.0344874,0.005473478055237,0.004895,0.000578478055237
7.11,0.0346595,0.005500791960412,0.004866,0.000634791960412
7.14,0.0348074,0.005524265095654,0.004833,0.000691265095654
7.17,0.0349311,0.005543897460965,0.004798,0.000745897460965
7.2,0.0350308,0.005559720798245,0.004758,0.000801720798245
7.23,0.0351064,0.005571719236544,0.004716,0.000855719236544
7.26,0.035158,0.005579908646811,0.00467,0.000909908646811
7.29,0.0351858,0.005584320770947,0.004621,0.000963320770947
7.32,0.03519,0.005584987350853,0.004569,0.001015987350853
7.35,0.0351705,0.005581892515577,0.004513,0.001068892515577
7.38,0.0351276,0.005575083877971,0.004455,0.001120083877971
7.41,0.0350614,0.005564577308985,0.004393,0.001171577308985
7.44,0.0349722,0.005550420421469,0.004329,0.001221420421469
7.47,0.0348601,0.005532629086373,0.004262,0.001270629086373
7.5,0.0347254,0.005511250916547,0.004192,0.001319250916547
7.53,0.0345682,0.005486301782943,0.004119,0.001367301782943
7.56,0.0343889,0.005457845169359,0.004044,0.001413845169359
7.59,0.0341876,0.005425896946747,0.003966,0.001459896946747
7.62,0.0339647,0.005390520598906,0.003885,0.001505520598906
7.65,0.0337204,0.005351747867738,0.003803,0.001548747867738
7.68,0.033455,0.005309626366092,0.003717,0.001592626366092
7.71,0.033169,0.005264235448719,0.00363,0.001634235448719
7.74,0.0328625,0.00521559098657,0.00354,0.00167559098657
7.77,0.0325359,0.005163756463444,0.003448,0.001715756463444
7.8,0.0321895,0.005108779492193,0.003355,0.001753779492193
7.83,0.0318238,0.005050739427567,0.003259,0.001791739427567
7.86,0.031439,0.004989668011465,0.003161,0.001828668011465
7.89,0.0310356,0.00492564459864,0.003062,0.00186364459864
7.92,0.030614,0.00485873267289,0.002961,0.00189773267289
7.95,0.0301745,0.004788979847068,0.002858,0.001930979847068
7.98,0.0297175,0.004716449604972,0.002754,0.001962449604972
8.01,0.0292435,0.004641221301354,0.002648,0.001993221301354
8.04,0.0287528,0.004563342549065,0.002541,0.002022342549065
8.07,0.028246,0.004482908573805,0.002433,0.002049908573805
8.1,0.0277233,0.004399951117474,0.002324,0.002075951117474
8.13,0.0271854,0.004314581276723,0.002213,0.002101581276723
8.16,0.0266326,0.004226846664402,0.002102,0.002124846664402
8.19,0.0260653,0.004136810764313,0.00199,0.002146810764313
8.22,0.0254842,0.004044584673106,0.001877,0.002167584673106
8.25,0.0248895,0.003950200132681,0.001763,0.002187200132681
8.28,0.0242819,0.003853768239689,0.001648,0.002205768239689
8.31,0.0236618,0.003755352477931,0.001533,0.002222352477931
8.34,0.0230296,0.003655016331208,0.001418,0.002237016331208
8.37,0.022386,0.003552870896169,0.001302,0.002250870896169
8.4,0.0217312,0.003448947914716,0.001186,0.002262947914716
8.43,0.021066,0.003343374354449,0.00107,0.002273374354449
8.46,0.0203908,0.003236213699169,0.000954,0.002282213699169
8.49,0.0197061,0.003127545303627,0.000838,0.002289545303627
8.52,0.0190124,0.003017448522573,0.000722,0.002295448522573
8.55,0.0183103,0.002906018581708,0.000606,0.002300018581708
8.58,0.0176002,0.002793318964833,0.00049,0.002303318964833
8.61,0.0168827,0.002679444897648,0.000375,0.002304444897648
8.64,0.0161582,0.002564459863954,0.00026,0.002304459863954
8.67,0.0154272,0.002448443218502,0.000146,0.002302443218502
8.7,0.0146903,0.002331490186992,3.2E-05,0.002299490186992
8.73,0.013948,0.002213680124174,-8.1E-05,0.002294680124174
8.76,0.0132007,0.002095076513851,-0.000193,0.002288076513851
8.79,0.012449,0.001975774581721,-0.000305,0.002280774581721
8.82,0.0116934,0.001855853682537,-0.000415,0.002270853682537
8.85,0.0109344,0.001735393171048,-0.000525,0.002260393171048
8.88,0.0101725,0.001614472402005,-0.000633,0.002247472402005
8.91,0.00940812,0.001493158033399,-0.000741,0.002234158033399
8.94,0.00864186,0.00137154529093,-0.000847,0.00221854529093
8.97,0.00787419,0.001249708768065,-0.000952,0.002201708768065
9,0.00710559,0.001127724645364,-0.001055,0.002182724645364
9.03,0.00633658,0.001005675451767,-0.001157,0.002162675451767
9.06,0.00556763,0.00088363578074,-0.001257,0.00214063578074
9.09,0.00479924,0.000761684987033,-0.001356,0.002117684987033
9.12,0.00403189,0.000639899251209,-0.001453,0.002092899251209
9.15,0.00326607,0.000518356340921,-0.001549,0.002067356340921
9.18,0.00250226,0.00039713243673,-0.001643,0.00204013243673
9.21,0.00174093,0.000276302132103,-0.001735,0.002011302132103
9.24,0.000982548,0.000155939703086,-0.001825,0.001980939703086
9.27,0.00022759,3.61206954015509E-05,-0.001913,0.001949120695402
9.3,-0.000523482,-8.30815671610997E-05,-0.001999,0.001915918432839
9.33,-0.00127021,-0.00020159439565,-0.002083,0.00188140560435
9.36,-0.00201214,-0.000319345735952,-0.002165,0.001845654264048
9.39,-0.00274881,-0.000436262264277,-0.002245,0.001808737735723
9.42,-0.0034798,-0.000552277322634,-0.002323,0.001770722677366
9.45,-0.00420465,-0.000667317904654,-0.002398,0.001730682095346
9.48,-0.00492293,-0.00078131576525,-0.002472,0.00169068423475
9.51,-0.00563422,-0.000894204246431,-0.002542,0.001647795753569
9.54,-0.00633808,-0.001005913516019,-0.002611,0.001605086483981
9.57,-0.0070341,-0.001116378503115,-0.002677,0.001560621496885
9.6,-0.00772188,-0.001225535723922,-0.002741,0.001515464276078
9.63,-0.00840101,-0.001333320107542,-0.002802,0.001468679892458
9.66,-0.00907108,-0.00143966658308,-0.002861,0.00142133341692
9.69,-0.00973172,-0.00154451642802,-0.002917,0.00137248357198
9.72,-0.0103825,-0.001647801397278,-0.002971,0.001323198602722
9.75,-0.0110232,-0.001749486574763,-0.003022,0.001272513425237
9.78,-0.0116532,-0.001849473560584,-0.003071,0.001221526439416
9.81,-0.0122723,-0.001947730612841,-0.003117,0.001169269387159
9.84,-0.0128802,-0.002044210118683,-0.00316,0.001115789881317
9.87,-0.0134764,-0.00213883272336,-0.003201,0.00106216727664
9.9,-0.0140607,-0.002231566684971,-0.003239,0.001007433315029
9.93,-0.0146326,-0.002322332648766,-0.003274,0.000951667351234
9.96,-0.015192,-0.002411114743795,-0.003307,0.000895885256205
9.99,-0.0157385,-0.002497849486257,-0.003337,0.000839150513743
10.02,-0.0162718,-0.002582489263302,-0.003364,0.000781510736698
10.05,-0.0167916,-0.00266498646208,-0.003389,0.00072401353792
10.08,-0.0172976,-0.002745293469739,-0.003411,0.000665706530261
10.11,-0.0177896,-0.00282337854438,-0.00343,0.00060662145562
10.14,-0.0182673,-0.002899194073152,-0.003446,0.000546805926848
10.17,-0.0187304,-0.002972692443206,-0.00346,0.000487307556794
10.2,-0.0191788,-0.00304385778359,-0.003471,0.00042714221641
10.23,-0.0196122,-0.003112642481455,-0.00348,0.000367357518545
10.26,-0.0200303,-0.00317899892395,-0.003486,0.00030700107605
10.29,-0.020433,-0.003242911240124,-0.003489,0.000246088759876
10.32,-0.0208201,-0.003304347688079,-0.00349,0.000185652311921
10.35,-0.0211914,-0.003363276525913,-0.003487,0.000123723474088
10.38,-0.0215467,-0.003419666011725,-0.003483,6.33339882745421E-05
10.41,-0.0218859,-0.003473500274567,-0.003476,2.49972543256297E-06
10.44,-0.0222088,-0.003524747572538,-0.003466,-5.87475725381775E-05
10.47,-0.0225152,-0.003573376163737,-0.003453,-0.000120376163737
10.5,-0.0228052,-0.003619401919115,-0.003439,-0.000180401919115
10.53,-0.0230785,-0.003662777225821,-0.003421,-0.000241777225821
10.56,-0.023335,-0.003703486212906,-0.003401,-0.000302486212906
10.59,-0.0235747,-0.003741528880368,-0.003379,-0.000362528880368
10.62,-0.0237975,-0.003776889357258,-0.003355,-0.000421889357258
10.65,-0.0240033,-0.003809551772626,-0.003328,-0.000481551772626
10.68,-0.0241921,-0.003839516126472,-0.003298,-0.000541516126472
10.71,-0.0243638,-0.003866766547846,-0.003267,-0.000599766547846
10.74,-0.0245183,-0.003891287165797,-0.003233,-0.000658287165797
10.77,-0.0246558,-0.003913109722227,-0.003197,-0.000716109722227
10.8,-0.0247761,-0.003932202475233,-0.003159,-0.000773202475233
10.83,-0.0248794,-0.003948597166718,-0.003118,-0.000830597166718
10.86,-0.0249655,-0.00396226205478,-0.003076,-0.00088626205478
10.89,-0.0250346,-0.00397322888132,-0.003031,-0.00094222888132
10.92,-0.0250867,-0.003981497646338,-0.002985,-0.000996497646338
10.95,-0.0251219,-0.003987084220784,-0.002936,-0.001051084220784
10.98,-0.0251402,-0.003989988604658,-0.002886,-0.001103988604658
11.01,-0.0251418,-0.00399024253986,-0.002834,-0.00115624253986
11.04,-0.0251267,-0.00398784602639,-0.00278,-0.00120784602639
11.07,-0.0250951,-0.003982830806149,-0.002724,-0.001258830806149
11.1,-0.025047,-0.003975196879136,-0.002667,-0.001308196879136
11.13,-0.0249826,-0.003964975987252,-0.002608,-0.001356975987252
11.16,-0.0249021,-0.003952199872398,-0.002548,-0.001404199872398
11.19,-0.0248056,-0.003936884405522,-0.002485,-0.001451884405522
11.22,-0.0246932,-0.003919045457575,-0.002422,-0.001497045457575
11.25,-0.0245651,-0.003898714770458,-0.002357,-0.001541714770458
11.28,-0.0244216,-0.003875939957021,-0.002291,-0.001584939957021
11.31,-0.0242627,-0.003850721017264,-0.002223,-0.001627721017264
11.34,-0.0240887,-0.003823105564038,-0.002154,-0.001669105564038
11.37,-0.0238998,-0.003793125339242,-0.002084,-0.001709125339242
11.4,-0.0236963,-0.003760827955726,-0.002013,-0.001747827955726
11.43,-0.0234783,-0.003726229284442,-0.001941,-0.001785229284442
11.46,-0.0232461,-0.00368937693824,-0.001867,-0.00182237693824
11.49,-0.0229999,-0.003650302659019,-0.001793,-0.001857302659019
11.52,-0.0227399,-0.00360903818868,-0.001718,-0.00189103818868
11.55,-0.0224665,-0.003565647011024,-0.001642,-0.001923647011024
11.58,-0.0221799,-0.003520160867951,-0.001566,-0.001954160867951
11.61,-0.0218803,-0.00347261150136,-0.001489,-0.00198361150136
11.64,-0.0215681,-0.003423062395053,-0.001411,-0.002012062395053
11.67,-0.0212435,-0.00337154529093,-0.001332,-0.00203954529093
11.7,-0.0209068,-0.003318107801842,-0.001253,-0.002065107801842
11.73,-0.0205583,-0.003262797540638,-0.001174,-0.002088797540638
11.76,-0.0201983,-0.003205662120168,-0.001094,-0.002111662120168
11.79,-0.0198271,-0.003146749153285,-0.001014,-0.002132749153285
11.82,-0.019445,-0.003086106252837,-0.000934,-0.002152106252837
11.85,-0.0190524,-0.003023796902625,-0.000853,-0.002170796902625
11.88,-0.0186495,-0.00295985284455,-0.000773,-0.00218685284455
11.91,-0.0182368,-0.002894353433363,-0.000692,-0.002202353433363
11.94,-0.0178145,-0.002827330410962,-0.000611,-0.002216330410962
11.97,-0.0173829,-0.0027588313902,-0.000531,-0.0022278313902
12,-0.0169425,-0.002688935725826,-0.00045,-0.002238935725826
12.03,-0.0164935,-0.002617675159741,-0.00037,-0.002247675159741
12.06,-0.0160363,-0.002545113175745,-0.00029,-0.002255113175745
12.09,-0.0155712,-0.002471297386689,-0.00021,-0.002261297386689
12.12,-0.0150987,-0.002396307147324,-0.00013,-0.002266307147324
12.15,-0.0146189,-0.002320158328599,-5.1E-05,-0.002269158328599
12.18,-0.0141325,-0.002242962027165,2.7E-05,-0.002269962027165
12.21,-0.0136396,-0.002164734113972,0.000105,-0.002269734113972
12.24,-0.0131407,-0.002085553943772,0.000183,-0.002268553943772
12.27,-0.0126361,-0.002005469129415,0.00026,-0.002265469129415
12.3,-0.0121262,-0.001924543154701,0.000336,-0.002260543154701
12.33,-0.0116114,-0.00184283950343,0.000411,-0.00225383950343
12.36,-0.011092,-0.001760405788453,0.000486,-0.002246405788453
12.39,-0.0105683,-0.001677289622621,0.00056,-0.002237289622621
12.42,-0.0100408,-0.001593570360683,0.000632,-0.002225570360683
12.45,-0.00950973,-0.001509284505826,0.000704,-0.002213284505826
12.48,-0.00897557,-0.00142450823861,0.000775,-0.00219950823861
12.51,-0.00843863,-0.001339290758981,0.000845,-0.002184290758981
12.54,-0.00789928,-0.001253690789453,0.000914,-0.002167690789453
12.57,-0.00735789,-0.001167767052542,0.000982,-0.002149767052542
12.6,-0.00681481,-0.001081575096575,0.001048,-0.002129575096575
12.63,-0.00627041,-0.000995173644065,0.001114,-0.002109173644065
12.66,-0.00572504,-0.00090861824334,0.001178,-0.00208661824334
12.69,-0.00517906,-0.000821966029818,0.00124,-0.002061966029818
12.72,-0.00463283,-0.000735274138922,0.001302,-0.002037274138922
12.75,-0.0040867,-0.000648598118975,0.001362,-0.002010598118975
12.78,-0.00354102,-0.000561993518304,0.001421,-0.001982993518304
12.81,-0.00299614,-0.000475515885234,0.001478,-0.001953515885234
12.84,-0.00245242,-0.000389222355186,0.001533,-0.001922222355186
12.87,-0.00191019,-0.000303165302294,0.001588,-0.001891165302294
12.9,-0.00136979,-0.00021739868779,0.00164,-0.00185739868779
12.93,-0.000831577,-0.000131979170965,0.001691,-0.001822979170965
12.96,-0.000295872,-4.69576975695227E-05,0.001741,-0.00178795769757
12.99,0.000236989,3.76124060042978E-05,0.001789,-0.001751387593996
13.02,0.000766675,0.000121678606911,0.001835,-0.001713321393089
13.05,0.00129286,0.000205189165855,0.001879,-0.001673810834145
13.08,0.00181523,0.00028809424805,0.001922,-0.00163390575195
13.11,0.00233345,0.000370340685815,0.001963,-0.001592659314185
13.14,0.00284723,0.000451882453395,0.002003,-0.001551117546605
13.17,0.00335624,0.000532667176653,0.00204,-0.001507332823347
13.2,0.00386018,0.00061264724274,0.002076,-0.00146335275726
13.23,0.00435875,0.000691775038804,0.00211,-0.001418224961196
13.26,0.00485165,0.000770002951997,0.002143,-0.001372997048003
13.29,0.0053386,0.000847286543656,0.002173,-0.001325713456344
13.32,0.00581931,0.000923579788028,0.002201,-0.001277420211972
13.35,0.0062935,0.00099883824645,0.002228,-0.00122916175355
13.38,0.00676088,0.001073015893169,0.002253,-0.001179984106831
13.41,0.00722119,0.001146071463714,0.002276,-0.001129928536286
13.44,0.00767418,0.00121796528071,0.002297,-0.001079034719291
13.47,0.00811957,0.001288652905495,0.002317,-0.001028347094505
13.5,0.00855712,0.00135809624779,0.002334,-0.00097590375221
13.53,0.00898658,0.00142625563022,0.00235,-0.00092374436978
13.56,0.00940772,0.001493094549598,0.002363,-0.000869905450402
13.59,0.00982029,0.001558573328551,0.002375,-0.000816426671449
13.62,0.0102241,0.001622661812272,0.002385,-0.000762338187728
13.65,0.0106189,0.001685320323386,0.002393,-0.000707679676614
13.68,0.0110044,0.001746502836139,0.002399,-0.000652497163861
13.71,0.0113805,0.001806193479579,0.002404,-0.000597806520421
13.74,0.0117471,0.001864376382757,0.002406,-0.000541623617243
13.77,0.0121037,0.001920972190921,0.002407,-0.000486027809079
13.8,0.0124504,0.001975996775023,0.002406,-0.000430003224977
13.83,0.012787,0.002029418393162,0.002403,-0.000373581606838
13.86,0.0131131,0.002081173561536,0.002398,-0.000316826438464
13.89,0.0134288,0.002131278151098,0.002392,-0.000260721848902
13.92,0.0137338,0.002179684548995,0.002384,-0.000204315451005
13.95,0.014028,0.002226376884279,0.002374,-0.000147623115721
13.98,0.0143112,0.002271323415048,0.002362,-9.06765849524346E-05
14.01,0.0145834,0.002314524141302,0.002349,-3.44758586977565E-05
14.04,0.0148443,0.002355931450192,0.002334,2.19314501921975E-05
14.07,0.015094,0.002395561212668,0.002317,7.85612126675576E-05
14.1,0.0153322,0.002433365815878,0.002298,0.000135365815878
14.13,0.0155589,0.002469345259823,0.002278,0.000191345259823
14.16,0.015774,0.002503483673554,0.002257,0.000246483673554
14.19,0.0159774,0.002535765186119,0.002234,0.000301765186119
14.22,0.0161691,0.002566189797518,0.002209,0.000357189797518
14.25,0.0163489,0.002594725765853,0.002183,0.000411725765853
14.28,0.0165168,0.002621373091121,0.002155,0.000466373091121
14.31,0.0166729,0.002646147644275,0.002126,0.000520147644275
14.34,0.0168169,0.002669001812463,0.002095,0.000574001812463
14.37,0.0169489,0.002689951466635,0.002063,0.000626951466635
14.4,0.0170689,0.002708996606791,0.00203,0.000678996606791
14.43,0.0171768,0.002726121361981,0.001996,0.000730121361981
14.46,0.0172727,0.002741341603156,0.00196,0.000781341603156
14.49,0.0173565,0.002754641459366,0.001922,0.000832641459366
14.52,0.0174283,0.002766036801559,0.001884,0.000882036801559
14.55,0.0174881,0.002775527629737,0.001845,0.000930527629737
14.58,0.0175359,0.002783113943899,0.001804,0.000979113943899
14.61,0.0175717,0.002788795744046,0.001762,0.001026795744046
14.64,0.0175956,0.002792588901127,0.001719,0.001073588901127
14.67,0.0176077,0.002794509286093,0.001675,0.001119509286093
14.7,0.017608,0.002794556898943,0.001631,0.001163556898943
14.73,0.0175966,0.002792747610628,0.001585,0.001207747610628
14.76,0.0175736,0.002789097292098,0.001538,0.001251097292098
14.79,0.017539,0.002783605943353,0.00149,0.001293605943353
14.82,0.017493,0.002776305306293,0.001442,0.001334305306293
14.85,0.0174356,0.002767195380919,0.001393,0.001374195380919
14.88,0.0173669,0.002756292038179,0.001343,0.001413292038179
14.91,0.0172871,0.002743627019975,0.001292,0.001451627019975
14.94,0.0171963,0.002729216197257,0.001241,0.001488216197257
14.97,0.0170946,0.002713075440974,0.001189,0.001524075440974
15,0.0169821,0.002695220622078,0.001137,0.001558220622078
15.03,0.016859,0.002675683482467,0.001084,0.001591683482467
15.06,0.0167254,0.002654479893093,0.00103,0.001624479893093
15.09,0.0165815,0.002631641595856,0.000976,0.001655641595856
15.12,0.0164274,0.002607184461705,0.000922,0.001685184461705
15.15,0.0162634,0.002581156103491,0.000868,0.001713156103491
15.18,0.0160895,0.002553556521215,0.000813,0.001740556521215
15.21,0.0159059,0.002524417456775,0.000757,0.001767417456775
15.24,0.0157129,0.002493786523024,0.000702,0.001791786523024
15.27,0.0155106,0.00246167959091,0.000646,0.00181567959091
15.3,0.0152991,0.002428112531385,0.000591,0.001837112531385
15.33,0.0150788,0.002393148828248,0.000535,0.001858148828248
15.36,0.0148497,0.002356788481499,0.000479,0.001877788481499
15.39,0.0146121,0.00231907910399,0.000423,0.00189607910399
15.42,0.0143663,0.002280068308569,0.000367,0.001913068308569
15.45,0.0141123,0.002239756095238,0.000311,0.001928756095238
15.48,0.0138505,0.002198205947797,0.000256,0.001942205947797
15.51,0.013581,0.002155433737196,0.0002,0.001955433737196
15.54,0.0133041,0.002111487076285,0.000145,0.001966487076285
15.57,0.0130199,0.002066381836015,9E-05,0.001976381836015
15.6,0.0127288,0.002020181500186,3.5E-05,0.001985181500186
15.63,0.012431,0.001972917810698,-2E-05,0.001992917810698
15.66,0.0121267,0.001924622509451,-7.4E-05,0.001998622509451
15.69,0.0118161,0.001875327338346,-0.000128,0.002003327338346
15.72,0.0114995,0.001825079910234,-0.000181,0.002006079910234
15.75,0.0111771,0.001773911967014,-0.000234,0.002007911967014
15.78,0.0108492,0.001721871121537,-0.000286,0.002007871121537
15.81,0.010516,0.001668989115702,-0.000338,0.002006989115702
15.84,0.0101777,0.001615297691412,-0.000389,0.002004297691412
15.87,0.00983473,0.00156086509375,-0.00044,0.00200086509375
15.9,0.00948723,0.001505713542047,-0.00049,0.001995713542047
15.93,0.00913547,0.001449885887869,-0.000539,0.001988885887869
15.96,0.00877973,0.001393426569875,-0.000587,0.001980426569875
15.99,0.00842025,0.001336373678347,-0.000635,0.001971373678347
16.02,0.0080573,0.001278770064849,-0.000682,0.001960770064849
16.05,0.00769112,0.001220653819662,-0.000728,0.001948653819662
16.08,0.00732198,0.001162067794351,-0.000774,0.001936067794351
16.11,0.00695014,0.001103053253386,-0.000818,0.001921053253386
16.14,0.00657585,0.001043649874143,-0.000862,0.001905649874143
16.17,0.00619938,0.000983900508188,-0.000905,0.001888900508188
16.2,0.00582097,0.0009238432458,-0.000946,0.0018698432458
16.23,0.0054409,0.00086352252564,-0.000987,0.00185052252564
16.26,0.00505942,0.000802978025082,-0.001027,0.001829978025082
16.29,0.00467678,0.000742249421504,-0.001066,0.001808249421504
16.32,0.00429324,0.000681377979374,-0.001103,0.001784377979374
16.35,0.00390905,0.000620403376069,-0.00114,0.001760403376069
16.38,0.00352448,0.000559368463152,-0.001176,0.001735368463152
16.41,0.00313977,0.000498311330906,-0.00121,0.001708311330906
16.44,0.00275517,0.000437271656705,-0.001243,0.001680271656705
16.47,0.00237094,0.000376290705019,-0.001275,0.001651290705019
16.5,0.00198732,0.000315406566129,-0.001306,0.001621406566129
16.53,0.00160457,0.000254660504506,-0.001336,0.001590660504506
16.56,0.00122291,0.000194087436238,-0.001365,0.001559087436238
16.59,0.000842608,0.000133729895474,-0.001392,0.001525729895474
16.62,0.00046389,7.3623750559451E-05,-0.001419,0.001492623750559
16.65,8.69994E-05,1.38076313876607E-05,-0.001444,0.001457807631388
16.68,-0.00028783,-4.56813557600439E-05,-0.001467,0.00142131864424
16.71,-0.000660363,-0.000104805882409,-0.00149,0.001385194117591
16.74,-0.00103037,-0.000163529508858,-0.001511,0.001347470491142
16.77,-0.00139763,-0.000221817160306,-0.001531,0.001309182839694
16.8,-0.0017619,-0.000279630270346,-0.00155,0.001270369729654
16.83,-0.00212298,-0.000336937097076,-0.001567,0.001230062902924
16.86,-0.00248063,-0.000393699550217,-0.001583,0.001189300449783
16.89,-0.00283466,-0.000449887474964,-0.001598,0.001148112525036
16.92,-0.00318483,-0.000505462781035,-0.001612,0.001106537218965
16.95,-0.00353095,-0.000560395313626,-0.001624,0.001063604686374
16.98,-0.00387281,-0.000614651743741,-0.001635,0.001020348256259
17.01,-0.00421022,-0.000668201916576,-0.001645,0.000976798083424
17.04,-0.00454296,-0.00072101091604,-0.001653,0.000931989083961
17.07,-0.00487086,-0.000773051761517,-0.00166,0.000886948238483
17.1,-0.00519371,-0.000824291124012,-0.001666,0.000841708875988
17.13,-0.00551134,-0.000874702022911,-0.00167,0.000795297977089
17.16,-0.00582357,-0.000924255890503,-0.001674,0.000749744109497
17.19,-0.00613021,-0.000972922571983,-0.001675,0.000702077428017
17.22,-0.00643111,-0.001020678260925,-0.001676,0.000655321739075
17.25,-0.00672609,-0.001067494389619,-0.001676,0.000608505610381
17.28,-0.00701499,-0.001113345564546,-0.001674,0.000560654435454
17.31,-0.00729765,-0.001158206392184,-0.001671,0.000512793607816
17.34,-0.00757392,-0.001202053066109,-0.001666,0.000463946933891
17.37,-0.00784365,-0.001244861779895,-0.001661,0.000416138220105
17.4,-0.0081067,-0.001286610314213,-0.001654,0.000367389685787
17.43,-0.00836294,-0.001327278036827,-0.001646,0.000318721963173
17.46,-0.00861222,-0.001366841141312,-0.001637,0.000270158858688
17.49,-0.00885443,-0.001405282169622,-0.001626,0.000220717830378
17.52,-0.00908945,-0.001442582076619,-0.001615,0.000172417923381
17.55,-0.00931714,-0.00147871864297,-0.001602,0.00012328135703
17.58,-0.00953742,-0.001513679171917,-0.001589,7.5320828082694E-05
17.61,-0.00975016,-0.001547443031225,-0.001574,2.65569687754924E-05
17.64,-0.00995527,-0.001579995937037,-0.001558,-2.19959370367667E-05
17.67,-0.0101527,-0.001611329953879,-0.001541,-7.0329953879019E-05
17.7,-0.0103422,-0.001641405404376,-0.001523,-0.000118405404376
17.73,-0.0105239,-0.001670242920763,-0.001504,-0.000166242920763
17.76,-0.0106976,-0.001697810761139,-0.001484,-0.000213810761139
17.79,-0.0108633,-0.001724108925505,-0.001463,-0.000261108925505
17.82,-0.0110208,-0.00174910567196,-0.001441,-0.00030810567196
17.85,-0.0111702,-0.001772816871455,-0.001418,-0.000354816871455
17.88,-0.0113114,-0.001795226653039,-0.001394,-0.000401226653039
17.91,-0.0114442,-0.001816303274812,-0.001369,-0.000447303274812
17.94,-0.0115688,-0.001836078478674,-0.001343,-0.000493078478674
17.97,-0.011685,-0.001854520522726,-0.001317,-0.000537520522726
18,-0.0117928,-0.001871629406966,-0.001289,-0.000582629406966
18.03,-0.0118922,-0.001887405131396,-0.001261,-0.000626405131396
18.06,-0.0119832,-0.001901847696014,-0.001232,-0.000669847696014
18.09,-0.0120657,-0.001914941229872,-0.001203,-0.000711941229872
18.12,-0.0121398,-0.001926701603918,-0.001172,-0.000754701603918
18.15,-0.0122054,-0.001937112947204,-0.001141,-0.000796112947204
18.18,-0.0122626,-0.001946191130678,-0.00111,-0.000836191130678
18.21,-0.0123113,-0.001953920283392,-0.001077,-0.000876920283392
18.24,-0.0123516,-0.001960316276294,-0.001045,-0.000915316276294
18.27,-0.0123835,-0.001965379109386,-0.001011,-0.000954379109386
18.3,-0.012407,-0.001969108782666,-0.000977,-0.000992108782666
18.33,-0.0124222,-0.001971521167086,-0.000942,-0.001029521167086
18.36,-0.012429,-0.001972600391695,-0.000907,-0.001065600391695
18.39,-0.0124276,-0.001972378198393,-0.000872,-0.001100378198393
18.42,-0.012418,-0.001970854587181,-0.000836,-0.001134854587181
18.45,-0.0124003,-0.001968045429008,-0.0008,-0.001168045429008
18.48,-0.0123745,-0.001963950723874,-0.000763,-0.001200950723874
18.51,-0.0123406,-0.00195857047178,-0.000726,-0.00123257047178
18.54,-0.0122988,-0.001951936414625,-0.000688,-0.001263936414625
18.57,-0.0122491,-0.001944048552411,-0.000651,-0.001293048552411
18.6,-0.0121916,-0.001934922756086,-0.000613,-0.001321922756086
18.63,-0.0121264,-0.001924574896601,-0.000575,-0.001349574896601
18.66,-0.0120535,-0.001913004973956,-0.000537,-0.001376004973956
18.69,-0.0119731,-0.001900244730051,-0.000498,-0.001402244730051
18.72,-0.0118853,-0.001886310035837,-0.00046,-0.001426310035837
18.75,-0.0117902,-0.001871216762263,-0.000421,-0.001450216762263
18.78,-0.0116878,-0.001854964909329,-0.000382,-0.001472964909329
18.81,-0.0115783,-0.001837586218937,-0.000343,-0.001494586218937
18.84,-0.0114618,-0.001819096562035,-0.000305,-0.001514096562035
18.87,-0.0113384,-0.001799511809574,-0.000266,-0.001533511809574
18.9,-0.0112083,-0.001778863703454,-0.000227,-0.001551863703454
18.93,-0.0110715,-0.001757152243676,-0.000188,-0.001569152243676
18.96,-0.0109283,-0.00173442504309,-0.00015,-0.00158442504309
18.99,-0.0107786,-0.001710666230745,-0.000111,-0.001599666230745
19.02,-0.0106228,-0.001685939290442,-7.3E-05,-0.001612939290442
19.05,-0.0104608,-0.00166022835123,-3.5E-05,-0.00162522835123
19.08,-0.0102929,-0.001633581025962,3E-06,-0.001636581025962
19.11,-0.0101192,-0.001606013185585,4E-05,-0.001646013185585
19.14,-0.00993982,-0.001577543875242,7.8E-05,-0.001655543875242
19.17,-0.00975495,-0.001548203249736,0.000115,-0.001663203249736
19.2,-0.00956473,-0.001518013528398,0.000151,-0.001669013528398
19.23,-0.00936932,-0.001487000104748,0.000188,-0.001675000104748
19.26,-0.00916888,-0.001455188372307,0.000224,-0.001679188372307
19.29,-0.00896357,-0.001422603724595,0.000259,-0.001681603724595
19.32,-0.00875356,-0.001389273142226,0.000294,-0.001683273142226
19.35,-0.00853902,-0.001355223605816,0.000329,-0.001684223605816
19.38,-0.00832011,-0.001320480508886,0.000363,-0.001683480508886
19.41,-0.008097,-0.00128507083205,0.000397,-0.00168207083205
19.44,-0.00786986,-0.001249021555924,0.00043,-0.001679021555924
19.47,-0.00763888,-0.001212362835314,0.000463,-0.001675362835314
19.5,-0.00740421,-0.001175118476643,0.000495,-0.001670118476643
19.53,-0.00716604,-0.001137318634717,0.000527,-0.001664318634717
19.56,-0.00692456,-0.001098993464343,0.000558,-0.001656993464343
19.59,-0.00667994,-0.001060169946134,0.000588,-0.001648169946134
19.62,-0.00643237,-0.001020878234896,0.000618,-0.001638878234896
19.65,-0.00618203,-0.00098114689834,0.000647,-0.00162814689834
19.68,-0.00592909,-0.000941002917081,0.000675,-0.001616002917081
19.71,-0.00567374,-0.000900476445923,0.000703,-0.001603476445923
19.74,-0.00541616,-0.000859596052577,0.00073,-0.001589596052577
19.77,-0.00515653,-0.000818390304754,0.000756,-0.001574390304754
19.8,-0.00489503,-0.000776887770163,0.000782,-0.001558887770163
19.83,-0.00463186,-0.000735120190705,0.000807,-0.001542120190705
19.86,-0.00436718,-0.0006931129599,0.000831,-0.0015241129599
19.89,-0.00410118,-0.000650896232554,0.000854,-0.001504896232554
19.92,-0.00383405,-0.000608500163471,0.000876,-0.001484500163471
19.95,-0.00356596,-0.000565951733266,0.000898,-0.001463951733266
19.98,-0.0032971,-0.000523281096746,0.000919,-0.001442281096746
20.01,-0.00302765,-0.00048051682162,0.000939,-0.00141951682162
20.04,-0.00275778,-0.000437685888503,0.000958,-0.001395685888503
20.07,-0.00248768,-0.000394818452201,0.000976,-0.001370818452201
20.1,-0.00221752,-0.000351941493329,0.000994,-0.001345941493329
20.13,-0.00194749,-0.000309085166693,0.001011,-0.001320085166693
20.16,-0.00167776,-0.000266276452906,0.001026,-0.001292276452906
20.19,-0.0014085,-0.000223542332585,0.001041,-0.001264542332585
20.22,-0.00113988,-0.000180909786345,0.001055,-0.001235909786345
20.25,-0.000872088,-0.000138408651572,0.001068,-0.001206408651572
20.28,-0.000605284,-9.60643217866881E-05,0.001081,-0.001177064321787
20.31,-0.00033964,-5.39040950225526E-05,0.001092,-0.001145904095023
20.34,-7.53228E-05,-1.1954444024746E-05,0.001102,-0.001113954444025
20.37,0.000187502,2.9758348913316E-05,0.001112,-0.001082241651087
20.4,0.00044867,7.12081919496193E-05,0.001121,-0.00104979180805
20.43,0.000708019,0.000112369342403,0.001128,-0.001015630657597
20.46,0.00096539,0.000153216565463,0.001135,-0.000981783434537
20.49,0.00122063,0.000193725578575,0.001141,-0.000947274421425
20.52,0.00147357,0.000233869559835,0.001146,-0.000912130440165
20.55,0.00172407,0.000273626289911,0.00115,-0.000876373710089
20.58,0.00197197,0.000312970375284,0.001154,-0.000841029624716
20.61,0.00221713,0.000351879596624,0.001156,-0.000804120403376
20.64,0.0024594,0.000390330147505,0.001157,-0.000766669852495
20.67,0.00269864,0.000428299808596,0.001158,-0.000729700191404
20.7,0.0029347,0.000465764773474,0.001158,-0.000692235226526
20.73,0.00316746,0.000502705996997,0.001157,-0.000654294003003
20.76,0.00339677,0.000539099672741,0.001155,-0.000615900327259
20.79,0.00362251,0.000574926755565,0.001152,-0.000577073244435
20.82,0.00384454,0.000610165026139,0.001148,-0.000537834973861
20.85,0.00406274,0.000644795439324,0.001144,-0.000499204560676
20.88,0.00427699,0.000678798949978,0.001138,-0.000459201050022
20.91,0.00448717,0.000712156512962,0.001132,-0.000419843487038
20.94,0.00469316,0.000744849083135,0.001125,-0.000380150916865
20.97,0.00489485,0.000776859202453,0.001117,-0.000340140797547
21,0.00509213,0.00080816941287,0.001109,-0.00030083058713
21.03,0.00528491,0.000838765430531,0.001099,-0.000260234569469
21.06,0.00547306,0.000868626623201,0.001089,-0.000220373376799
21.09,0.00565651,0.000897741881215,0.001078,-0.000180258118785
21.12,0.00583515,0.000926093746528,0.001066,-0.000139906253472
21.15,0.00600888,0.00095366634819,0.001054,-0.00010033365181
21.18,0.00617764,0.000980450163629,0.001041,-6.05498363705041E-05
21.21,0.00634132,0.001006427734803,0.001027,-2.05722651972283E-05
21.24,0.00649986,0.001031589539139,0.001013,1.85895391393502E-05
21.27,0.00665317,0.001055921292784,0.000997,5.89212927841138E-05
21.3,0.00680118,0.001079411886072,0.000982,9.74118860719716E-05
21.33,0.00694383,0.001102051796433,0.000965,0.000137051796433
21.36,0.00708105,0.001123829914202,0.000948,0.000175829914202
21.39,0.00721278,0.001144736716808,0.00093,0.000214736716808
21.42,0.00733897,0.001164764268778,0.000912,0.000252764268778
21.45,0.00745956,0.00118390304754,0.000893,0.00029090304754
21.48,0.0075745,0.00120214511762,0.000874,0.00032814511762
21.51,0.00768375,0.001219484130637,0.000854,0.000365484130637
21.54,0.00778727,0.001235913738212,0.000834,0.000401913738212
21.57,0.00788503,0.001251429179059,0.000813,0.000438429179059
21.6,0.00797699,0.001266024104799,0.000791,0.000475024104799
21.63,0.00806312,0.001279693754146,0.000769,0.000510693754146
21.66,0.0081434,0.001292434952911,0.000747,0.000545434952911
21.69,0.00821781,0.001304244526903,0.000724,0.000580244526903
21.72,0.00828633,0.001315119301932,0.000701,0.000614119301932
21.75,0.00834896,0.001325059277999,0.000677,0.000648059277999
21.78,0.00840567,0.001334059693818,0.000654,0.000680059693818
21.81,0.00845647,0.001342122136484,0.000629,0.000713122136484
21.84,0.00850136,0.001349246605997,0.000605,0.000744246605997
21.87,0.00854034,0.001355433102358,0.00058,0.000775433102358
21.9,0.00857341,0.001360681625566,0.000555,0.000805681625566
21.93,0.00860061,0.001364998524002,0.000529,0.000835998524002
21.96,0.00862193,0.001368382210569,0.000504,0.000864382210569
21.99,0.0086374,0.001370837446555,0.000478,0.000892837446555
22.02,0.00864706,0.001372370580337,0.000452,0.000920370580337
22.05,0.00865091,0.001372981611917,0.000426,0.000946981611917
22.08,0.008649,0.00137267847677,0.000399,0.00097367847677
22.11,0.00864137,0.001371467523275,0.000373,0.000998467523275
22.14,0.00862805,0.001369353512717,0.000346,0.001023353512717
22.17,0.00860908,0.001366342793478,0.000319,0.001047342793478
22.2,0.00858451,0.001362443301031,0.000293,0.001069443301031
22.23,0.00855439,0.001357662970851,0.000266,0.001091662970851
22.26,0.00851878,0.00135201132551,0.000239,0.00111301132551
22.29,0.00847773,0.001345496300482,0.000212,0.001133496300482
22.32,0.00843129,0.001338125831241,0.000185,0.001153125831241
22.35,0.00837954,0.001329912614549,0.000158,0.001171912614549
22.38,0.00832253,0.001320864585879,0.000131,0.001189864585879
22.41,0.00826034,0.001310994441993,0.000105,0.001205994441993
22.44,0.00819304,0.001300313292556,7.8E-05,0.001222313292556
22.47,0.00812071,0.001288833834326,5.2E-05,0.001236833834326
22.5,0.00804342,0.001276567176971,2.5E-05,0.001251567176971
22.53,0.00796125,0.001263526017249,-1E-06,0.001264526017249
22.56,0.0078743,0.00124972622611,-2.7E-05,0.00127672622611
22.59,0.00778263,0.001235177326126,-5.3E-05,0.001288177326126
22.62,0.00768635,0.00121989677534,-7.9E-05,0.00129889677534
22.65,0.00758554,0.001203897270514,-0.000104,0.001307897270514
22.68,0.00748029,0.001187193095502,-0.000129,0.001316193095502
22.71,0.00737071,0.001169801708349,-0.000154,0.001323801708349
22.74,0.00725689,0.001151737392911,-0.000179,0.001330737392911
22.77,0.00713894,0.001133017607232,-0.000204,0.001337017607232
22.8,0.00701694,0.001113655048073,-0.000228,0.001341655048073
22.83,0.00689102,0.001093670347669,-0.000252,0.001345670347669
22.86,0.00676127,0.001073077789875,-0.000275,0.001348077789875
22.89,0.0066278,0.001051894832736,-0.000298,0.001349894832736
22.92,0.00649073,0.001030140521392,-0.000321,0.001351140521392
22.95,0.00635016,0.001007830726794,-0.000343,0.001350830726794
22.98,0.00620621,0.000984984494082,-0.000365,0.001349984494082
23.01,0.006059,0.000961620868395,-0.000387,0.001348620868395
23.04,0.00590864,0.000937757307779,-0.000408,0.001345757307779
23.07,0.00575525,0.000913412857374,-0.000428,0.001341412857374
23.1,0.00559895,0.00088860656232,-0.000449,0.00133760656232
23.13,0.00543986,0.000863357467758,-0.000468,0.001331357467758
23.16,0.0052781,0.000837684618827,-0.000488,0.001325684618827
23.19,0.00511379,0.000811607060668,-0.000506,0.001317607060668
23.22,0.00494707,0.000785147012611,-0.000525,0.001310147012611
23.25,0.00477804,0.000758320345606,-0.000542,0.001300320345606
23.28,0.00460684,0.000731149278983,-0.00056,0.001291149278983
23.31,0.0044336,0.000703654444977,-0.000576,0.001279654444977
23.34,0.00425844,0.000675854888729,-0.000593,0.001268854888729
23.37,0.0040815,0.000647772829568,-0.000608,0.001255772829568
23.4,0.0039029,0.000619427312635,-0.000623,0.001242427312636
23.43,0.00372276,0.000590837383071,-0.000638,0.001228837383071
23.46,0.00354122,0.000562025260204,-0.000652,0.001214025260204
23.49,0.00335839,0.000533008402081,-0.000665,0.001198008402081
23.52,0.00317442,0.000503810615126,-0.000678,0.001181810615126
23.55,0.00298943,0.00047445094448,-0.00069,0.00116445094448
23.58,0.00280354,0.000444948435283,-0.000702,0.001146948435283
23.61,0.00261689,0.000415325306865,-0.000713,0.001128325306865
23.64,0.00242959,0.000385599017271,-0.000723,0.001108599017271
23.67,0.00224179,0.000355793372926,-0.000733,0.001088793372926
23.7,0.0020536,0.000325925831876,-0.000742,0.001067925831876
23.73,0.00186515,0.000296017026355,-0.000751,0.001047017026355
23.76,0.00167656,0.000266086001505,-0.000759,0.001025086001505
23.79,0.00148796,0.000236153389559,-0.000766,0.001002153389559
23.82,0.00129948,0.000206239822753,-0.000773,0.000979239822753
23.85,0.00111124,0.000176364346228,-0.000779,0.000955364346228
23.88,0.000923361,0.000146546163833,-0.000784,0.000930546163833
23.91,0.000735962,0.000116804161998,-0.000789,0.000905804161998
23.94,0.000549165,8.71577032830647E-05,-0.000793,0.000880157703283
23.97,0.00036309,5.76258328281081E-05,-0.000797,0.000854625832828
24,0.000177855,2.8227278354246E-05,-0.0008,0.000828227278354
24.03,-6.42232E-06,-1.01928320440832E-06,-0.000802,0.000800980716796
24.06,-0.000189627,-3.00956066035849E-05,-0.000804,0.000773904393396
24.09,-0.000371644,-5.8983433902254E-05,-0.000805,0.000746016566098
24.12,-0.000552361,-8.76649388492291E-05,-0.000806,0.000718335061151
24.15,-0.000731666,-0.00011612234598,-0.000805,0.00068887765402
24.18,-0.000909449,-0.000144338197251,-0.000805,0.000660661802749
24.21,-0.0010856,-0.000172295034615,-0.000803,0.000630704965385
24.24,-0.00126002,-0.000199977145832,-0.000802,0.000602022854168
24.27,-0.00143259,-0.000227365644472,-0.000799,0.000571634355528
24.3,-0.00160322,-0.000254446246679,-0.000796,0.000541553753321
24.33,-0.0017718,-0.000281201494409,-0.000792,0.000510798505591
24.36,-0.00193824,-0.000307617103806,-0.000788,0.000480382896194
24.39,-0.00210244,-0.000333677203919,-0.000783,0.000449322796081
24.42,-0.00226429,-0.000359364336705,-0.000778,0.000418635663295
24.45,-0.00242372,-0.000384667392498,-0.000772,0.000387332607502
24.48,-0.00258062,-0.000409568913253,-0.000766,0.000356431086747
24.51,-0.00273491,-0.000434056202209,-0.000759,0.000324943797791
24.54,-0.0028865,-0.000458114975511,-0.000751,0.000292885024489
24.57,-0.00303531,-0.0004817325364,-0.000743,0.0002612674636
24.6,-0.00318125,-0.00050489460102,-0.000735,0.00023010539898
24.63,-0.00332425,-0.000527590059707,-0.000726,0.000198409940293
24.66,-0.00346422,-0.000549804628604,-0.000716,0.000166195371396
24.69,-0.00360109,-0.000571527198047,-0.000706,0.000134472801953
24.72,-0.0037348,-0.000592748245466,-0.000696,0.000103251754534
24.75,-0.00386526,-0.000613453487006,-0.000685,7.15465129935468E-05
24.78,-0.00399241,-0.000633633400097,-0.000673,3.93665999028697E-05
24.81,-0.0041162,-0.000653280049263,-0.000662,8.71995073657077E-06
24.84,-0.00423654,-0.00067237915065,-0.000649,-2.3379150650233E-05
24.87,-0.00435339,-0.000690924355877,-0.000637,-5.3924355877489E-05
24.9,-0.00446668,-0.00070890455528,-0.000624,-8.49045552801064E-05
24.93,-0.00457637,-0.000726313400478,-0.00061,-0.000116313400478
24.96,-0.0046824,-0.000743141368901,-0.000597,-0.000146141368901
24.99,-0.00478472,-0.000759380525075,-0.000582,-0.000177380525075
25.02,-0.00488328,-0.000775022933523,-0.000568,-0.000207022933523
25.05,-0.00497804,-0.000790062245866,-0.000553,-0.000237062245866
25.08,-0.00506897,-0.00080449370082,-0.000538,-0.00026649370082
25.11,-0.00515601,-0.000818307775813,-0.000523,-0.000295307775813
25.14,-0.00523915,-0.000831502883752,-0.000507,-0.000324502883752
25.17,-0.00531833,-0.000844069502065,-0.000491,-0.000353069502065
25.2,-0.00539354,-0.000856006043658,-0.000475,-0.000381006043658
25.23,-0.00546475,-0.000867307747246,-0.000458,-0.000409307747246
25.26,-0.00553193,-0.000877969851543,-0.000441,-0.000436969851543
25.29,-0.00559506,-0.00088798918236,-0.000424,-0.00046398918236
25.32,-0.00565413,-0.000897364152602,-0.000407,-0.000490364152602
25.35,-0.00570911,-0.000906090000984,-0.00039,-0.000516090000984
25.38,-0.00575999,-0.00091416514041,-0.000372,-0.00054216514041
25.41,-0.00580677,-0.000921589570881,-0.000354,-0.000567589570881
25.44,-0.00584944,-0.000928361705302,-0.000336,-0.000592361705302
25.47,-0.00588799,-0.000934479956577,-0.000318,-0.000616479956577
25.5,-0.00592241,-0.000939942737612,-0.0003,-0.000639942737612
25.53,-0.00595272,-0.000944753222596,-0.000282,-0.000662753222596
25.56,-0.00597891,-0.000948909824436,-0.000263,-0.000685909824436
25.59,-0.00600098,-0.000952412543129,-0.000245,-0.000707412543129
25.62,-0.00601896,-0.000955266139963,-0.000226,-0.000729266139963
25.65,-0.00603286,-0.000957472202031,-0.000208,-0.000749472202031
25.68,-0.00604268,-0.000959030729334,-0.000189,-0.000770030729334
25.71,-0.00604845,-0.000959946483156,-0.000171,-0.000788946483156
25.74,-0.00605018,-0.000960221050593,-0.000152,-0.000808221050593
25.77,-0.00604791,-0.000959860780025,-0.000133,-0.000826860780025
25.8,-0.00604165,-0.000958867258547,-0.000115,-0.000843867258547
25.83,-0.00603143,-0.000957245247444,-9.6E-05,-0.000861245247444
25.86,-0.00601728,-0.000954999508001,-7.8E-05,-0.000876999508001
25.89,-0.00599924,-0.000952136388597,-5.9E-05,-0.000893136388597
25.92,-0.00597734,-0.000948660650519,-4.1E-05,-0.000907660650519
25.95,-0.00595162,-0.000944578642145,-2.2E-05,-0.000922578642145
25.98,-0.00592212,-0.000939896711857,-4E-06,-0.000935896711857
26.01,-0.00588888,-0.000934621208033,1.4E-05,-0.000948621208033
26.04,-0.00585194,-0.000928758479055,3.2E-05,-0.000960758479055
26.07,-0.00581135,-0.000922316460397,5E-05,-0.000972316460397
26.1,-0.00576717,-0.00091530467463,6.8E-05,-0.00098330467463
26.13,-0.00571943,-0.000907727883037,8.5E-05,-0.000992727883037
26.16,-0.00566819,-0.000899595608191,0.000102,-0.001001595608191
26.19,-0.00561352,-0.000890918959754,0.00012,-0.001010918959754
26.22,-0.00555546,-0.000881704286109,0.000137,-0.001018704286109
26.25,-0.00549407,-0.000871961109824,0.000153,-0.001024961109824
26.28,-0.00542941,-0.00086169895347,0.00017,-0.00103169895347
26.31,-0.00536156,-0.000850930513806,0.000186,-0.001036930513806
26.34,-0.00529056,-0.000839662139214,0.000202,-0.001041662139214
26.37,-0.00521648,-0.000827904939357,0.000218,-0.001045904939357


==> data/standing_wave/cdi_const_eps/cdi_const_eps_rcsf_128.dat <==
0,0.0628073,0.01
0.03,0.0627836,0.009996226553283
0.06,0.0627126,0.009984922134847
0.09,0.0625948,0.009966166353274
0.12,0.0624304,0.009939991051996
0.15,0.06222,0.009906491761308
0.18,0.0619639,0.00986571624636
0.21,0.0616626,0.009817744115732
0.24,0.0613167,0.00976267089972
0.27,0.0609266,0.00970056028519
0.3,0.060493,0.009631523724153
0.33,0.0600163,0.009555624903475
0.36,0.0594971,0.009472959353451
0.39,0.0589362,0.009383654447811
0.42,0.0583341,0.009287789795135
0.45,0.0576914,0.00918546092572
0.48,0.057009,0.009076811135011
0.51,0.0562874,0.008961920031589
0.54,0.0555275,0.008840930910897
0.57,0.0547299,0.008713939303234
0.6,0.0538954,0.008581072582327
0.63,0.0530247,0.00844244220019
0.66,0.0521187,0.008298191452267
0.69,0.0511782,0.008148447712288
0.72,0.0502038,0.007993306510549
0.75,0.0491966,0.007832942985927
0.78,0.0481572,0.007667452668718
0.81,0.0470865,0.007496978854369
0.84,0.0459854,0.007321664838323
0.87,0.0448546,0.007141622072593
0.9,0.0436952,0.006957025696058
0.93,0.0425079,0.006767987160728
0.96,0.0412935,0.006574633840334
0.99,0.040053,0.006377124952036
1.02,0.0387873,0.006175603791279
1.05,0.0374971,0.005970181810076
1.08,0.0361835,0.005761034147305
1.11,0.0348473,0.005548288176693
1.14,0.0334894,0.005332087193686
1.17,0.0321106,0.005112558572013
1.2,0.030712,0.004889877450551
1.23,0.0292943,0.004664155281313
1.26,0.0278586,0.004435567203175
1.29,0.0264057,0.004204240589868
1.32,0.0249365,0.003970318736835
1.35,0.0234564,0.003734661416746
1.38,0.0219663,0.003497411925047
1.41,0.0204658,0.003258506574873
1.44,0.0189559,0.003018104583384
1.47,0.0174377,0.002776381089459
1.5,0.0159121,0.002533479388542
1.53,0.0143801,0.002289558697795
1.56,0.0128427,0.002044778234377
1.59,0.0113008,0.001799281293735
1.62,0.00975533,0.001553215947828
1.65,0.00820735,0.001306750966846
1.68,0.00665779,0.00106003442275
1.71,0.00510759,0.000813215979671
1.74,0.00355771,0.000566448486084
1.77,0.00200908,0.000319880013947
1.8,0.000462669,7.36648446916202E-05
1.83,-0.0010806,-0.000172050064244
1.86,-0.00261977,-0.000417112342037
1.89,-0.00415393,-0.000661376941852
1.92,-0.00568213,-0.000904692607388
1.95,-0.00720345,-0.001146912858856
1.98,-0.00871697,-0.001387891216467
2.01,-0.0102218,-0.001627485976949
2.04,-0.0117169,-0.001865531554453
2.07,-0.0132015,-0.002101905351766
2.1,-0.0146746,-0.002336448151728
2.13,-0.0161354,-0.002569032580608
2.16,-0.0175829,-0.002799499421246
2.19,-0.0190162,-0.003027705378196
2.22,-0.0204346,-0.003253538999448
2.25,-0.021837,-0.003476825146122
2.28,-0.0232226,-0.00369743644449
2.31,-0.0245903,-0.003915197755675
2.34,-0.0259315,-0.004128739812092
2.37,-0.0272512,-0.004338858699546
2.4,-0.0285487,-0.004545442966025
2.43,-0.0298233,-0.004748381159515
2.46,-0.0310743,-0.004947561828004
2.49,-0.032301,-0.005142873519479
2.52,-0.0335028,-0.005334220703644
2.55,-0.034679,-0.005521491928486
2.58,-0.035829,-0.005704591663708
2.61,-0.0369522,-0.005883424379013
2.64,-0.0380479,-0.006057878622389
2.67,-0.0391156,-0.006227874785256
2.7,-0.0401547,-0.006393317337316
2.73,-0.0411646,-0.006554110748273
2.76,-0.0421448,-0.006710175409546
2.79,-0.0430948,-0.006861431712556
2.82,-0.044014,-0.007007784127004
2.85,-0.044902,-0.007149168966028
2.88,-0.0457583,-0.007285506621046
2.91,-0.0465823,-0.007416701561761
2.94,-0.0473738,-0.007542721944742
2.97,-0.0481321,-0.007663456317976
3,-0.048857,-0.00777887283803
3.03,-0.049548,-0.007888891896324
3.06,-0.0502048,-0.00799346572771
3.09,-0.0508269,-0.008092514723607
3.12,-0.0514141,-0.008186007040583
3.15,-0.0519661,-0.008273894913489
3.18,-0.0524825,-0.008356114655462
3.21,-0.0529632,-0.008432650344785
3.24,-0.0534078,-0.008503438294593
3.27,-0.0538161,-0.008568446661455
3.3,-0.0541879,-0.008627643601938
3.33,-0.0545231,-0.008681013194326
3.36,-0.0548215,-0.008728523595187
3.39,-0.0550829,-0.008770142961089
3.42,-0.0553074,-0.008805887213747
3.45,-0.0554947,-0.008835708588014
3.48,-0.0556449,-0.008859623005606
3.51,-0.0557575,-0.008877550857942
3.54,-0.0558323,-0.008889460301589
3.57,-0.0558693,-0.008895351336548
3.6,-0.0558686,-0.008895239884536
3.63,-0.0558302,-0.008889125945551
3.66,-0.0557544,-0.008877057284742
3.69,-0.0556413,-0.008859049823826
3.72,-0.0554911,-0.008835135406235
3.75,-0.0553041,-0.008805361797116
3.78,-0.0550804,-0.008769744918186
3.81,-0.0548204,-0.00872834845631
3.84,-0.0545244,-0.008681220176636
3.87,-0.0541926,-0.008628391922595
3.9,-0.0538254,-0.008569927381053
3.93,-0.0534233,-0.00850590616059
3.96,-0.0529865,-0.008436360104638
3.99,-0.0525156,-0.008361384743493
4.02,-0.052011,-0.008281043764021
4.05,-0.051473,-0.008195384931369
4.08,-0.0509023,-0.008104519697551
4.11,-0.0502992,-0.008008495827714
4.14,-0.0496644,-0.007907424773872
4.17,-0.0489983,-0.007801370222888
4.2,-0.0483015,-0.00769042770506
4.23,-0.0475746,-0.007574692750683
4.26,-0.0468181,-0.00745424496834
4.29,-0.0460328,-0.007329211731757
4.32,-0.045219,-0.007199640806085
4.35,-0.0443774,-0.007065643643334
4.38,-0.0435088,-0.006927347617236
4.41,-0.0426138,-0.006784848258085
4.44,-0.0416931,-0.006638257017894
4.47,-0.0407473,-0.006487669426962
4.5,-0.0397771,-0.006333196937299
4.53,-0.0387834,-0.006174982844351
4.56,-0.0377667,-0.006013106756699
4.59,-0.0367279,-0.005847711969787
4.62,-0.0356676,-0.005678894013912
4.65,-0.0345866,-0.005506780262804
4.68,-0.0334857,-0.00533149809019
4.71,-0.0323656,-0.005153158948084
4.74,-0.0312271,-0.004971890210214
4.77,-0.0300709,-0.004787803328594
4.8,-0.0288978,-0.004601025676952
4.83,-0.0277085,-0.0044116687073
4.86,-0.026504,-0.0042198916368
4.89,-0.0252849,-0.004025789995749
4.92,-0.0240527,-0.003829602609888
4.95,-0.0228101,-0.003631759365551
4.98,-0.0215576,-0.003432339871321
5.01,-0.020296,-0.003231471500924
5.04,-0.0190262,-0.003029297549807
5.07,-0.0177489,-0.002825929469982
5.1,-0.016465,-0.002621510556894
5.13,-0.0151754,-0.002416184105988
5.16,-0.0138809,-0.002210077490992
5.19,-0.0125822,-0.00200330216392
5.22,-0.0112802,-0.001796001420217
5.25,-0.00997575,-0.001588310594469
5.28,-0.00866962,-0.001380352283891
5.31,-0.00736264,-0.001172258638725
5.34,-0.00605559,-0.000964153848358
5.37,-0.00474928,-0.000756166878691
5.4,-0.00344451,-0.000548425103451
5.43,-0.00214206,-0.000341052712026
5.46,-0.000842741,-0.000134178829531
5.49,0.000452676,7.20737876011228E-05
5.52,0.00174341,0.000277580790768
5.55,0.00302868,0.000482217831367
5.58,0.00430771,0.00068586135688
5.61,0.00557973,0.000888388770095
5.64,0.00684398,0.001089679065968
5.67,0.0080997,0.001289611239458
5.7,0.00934612,0.001488062693349
5.73,0.0105825,0.001684915606944
5.76,0.0118081,0.001880052159542
5.79,0.0130222,0.002073357714788
5.82,0.014224,0.002264704898953
5.85,0.0154128,0.002453982260024
5.88,0.0165879,0.002641078345988
5.91,0.0177485,0.002825865783118
5.94,0.0188941,0.003008264962831
5.97,0.0200237,0.003188116667967
6,0.0211369,0.003365357211662
6.03,0.0222328,0.00353984329847
6.06,0.0233108,0.003711479398095
6.09,0.0243702,0.003880154058525
6.12,0.0254066,0.00404516672425
6.15,0.0264213,0.00420672437758
6.18,0.0274142,0.004364811096799
6.21,0.028385,0.004519379116759
6.24,0.029333,0.004670316985446
6.27,0.0302578,0.004817561015997
6.3,0.0311588,0.004961015678114
6.33,0.0320356,0.005100617284933
6.36,0.0328878,0.005236302149591
6.39,0.0337148,0.00536797474179
6.42,0.0345163,0.005495587296381
6.45,0.0352918,0.005619060204785
6.48,0.0360409,0.005738329780137
6.51,0.0367633,0.005853348257289
6.54,0.0374585,0.005964036027659
6.57,0.0381262,0.006070345326101
6.6,0.0387661,0.006172228387465
6.63,0.0393779,0.006269637446603
6.66,0.0399612,0.00636250881665
6.69,0.0405158,0.006450810654176
6.72,0.0410414,0.00653449519403
6.75,0.0415377,0.006613514671065
6.78,0.0420045,0.006687837241849
6.81,0.0424416,0.00675743106295
6.84,0.0428488,0.006822264290934
6.87,0.0432258,0.006882289160655
6.9,0.0435726,0.006937505672111
6.93,0.043889,0.006987881981872
6.96,0.0441748,0.007033386246503
6.99,0.04443,0.007074018466006
7.02,0.0446544,0.007109746796949
7.05,0.0448481,0.007140587161047
7.08,0.0450109,0.007166507714868
7.11,0.0451429,0.007187524380128
7.14,0.045244,0.007203621235111
7.17,0.0453139,0.007214750514669
7.2,0.0453524,0.00722088037537
7.23,0.0453598,0.007222058582362
7.26,0.0453361,0.007218285135645
7.29,0.0452813,0.007209560035219
7.32,0.0451958,0.007195946967948
7.35,0.0450795,0.007177430012116
7.38,0.0449328,0.007154072854589
7.41,0.0447557,0.007125875495364
7.44,0.0445486,0.007092901621308
7.47,0.0443117,0.007055183075853
7.5,0.0440452,0.00701275170243
7.53,0.0437494,0.006965655266187
7.56,0.0434246,0.006913941532274
7.59,0.0430712,0.006857674187555
7.62,0.0426894,0.006796885075461
7.65,0.0422796,0.006731637882858
7.68,0.0418422,0.006661996296609
7.71,0.0413775,0.006588008081863
7.74,0.0408859,0.006509736925485
7.77,0.0403679,0.006427262436054
7.8,0.0398237,0.006340616457004
7.83,0.0392539,0.006249894518631
7.86,0.0386589,0.006155160307799
7.89,0.0380392,0.006056493433088
7.92,0.0373954,0.005953989424796
7.95,0.0367279,0.005847711969787
7.98,0.0360372,0.005737740676641
8.01,0.0353239,0.005624171075655
8.04,0.0345885,0.00550708277541
8.07,0.0338315,0.005386555384486
8.1,0.0330536,0.005262700354895
8.13,0.0322553,0.005135597295219
8.16,0.0314372,0.005005341735754
8.19,0.0305999,0.004872029206796
8.22,0.0297439,0.004735739316927
8.25,0.02887,0.004596599439874
8.28,0.0279786,0.004454673262503
8.31,0.0270705,0.004310088158542
8.34,0.0261463,0.004162939658288
8.37,0.0252065,0.004013307370322
8.4,0.0242521,0.003861350511804
8.43,0.0232845,0.00370729198676
8.46,0.0223048,0.003551306934067
8.49,0.0213137,0.003393506805738
8.52,0.0203118,0.003233987132069
8.55,0.0192999,0.00307287528679
8.58,0.0182787,0.002910282721913
8.61,0.0172489,0.002746320889451
8.64,0.0162113,0.002581117163132
8.67,0.0151664,0.002414751151538
8.7,0.0141151,0.002247366150113
8.73,0.013058,0.002079057689154
8.76,0.0119959,0.00190995314239
8.79,0.0109295,0.001740163961832
8.82,0.00985945,0.001569793638638
8.85,0.00878645,0.001398953624818
8.88,0.00771124,0.001227761741072
8.91,0.00663449,0.001056324662897
8.94,0.00555691,0.00088475543448
8.97,0.00447919,0.000713163915659
9,0.00340202,0.000541659966278
9.03,0.00232608,0.000370351854004
9.06,0.00125205,0.000199347846508
9.09,0.000180612,2.87565298938181E-05
9.12,-0.000887559,-0.000141314624255
9.15,-0.0019518,-0.000310760054962
9.18,-0.00301143,-0.000479471335338
9.21,-0.00406581,-0.000647346725619
9.24,-0.00511428,-0.000814281142479
9.27,-0.00615618,-0.00098016950259
9.3,-0.00719086,-0.001144908314798
9.33,-0.0082177,-0.001308398864463
9.36,-0.00923606,-0.001470539252603
9.39,-0.0102453,-0.001631227580234
9.42,-0.0112448,-0.001790365132715
9.45,-0.012234,-0.001947862748438
9.48,-0.0132122,-0.00210360897539
9.51,-0.0141788,-0.002257508283273
9.54,-0.0151333,-0.002409481063507
9.57,-0.016075,-0.00255941586408
9.6,-0.0170034,-0.00270723307641
9.63,-0.0179179,-0.002852837170202
9.66,-0.018818,-0.002996148536874
9.69,-0.019703,-0.003137055724414
9.72,-0.0205725,-0.003275495045958
9.75,-0.0214259,-0.003411370971209
9.78,-0.0222626,-0.00354458796987
9.81,-0.0230823,-0.003675098276793
9.84,-0.0238842,-0.003802774518249
9.87,-0.0246677,-0.003927521163941
9.9,-0.02543,-0.004048892405819
9.93,-0.0261727,-0.00416714299134
9.96,-0.0268952,-0.004282177390208
9.99,-0.0275972,-0.004393947837274
10.02,-0.0282782,-0.004502374723957
10.05,-0.028938,-0.004607426206826
10.08,-0.0295762,-0.004709038599016
10.11,-0.0301924,-0.004807148213663
10.14,-0.0307864,-0.004901723207334
10.17,-0.0313578,-0.004992699893165
10.2,-0.0319063,-0.005080030506008
10.23,-0.0324316,-0.005163667280714
10.26,-0.0329335,-0.005243578373851
10.29,-0.0334118,-0.005319731941988
10.32,-0.0338661,-0.005392064298258
10.35,-0.0342962,-0.005460543599231
10.38,-0.034702,-0.00552515392319
10.41,-0.0350833,-0.005585863426704
10.44,-0.0354397,-0.005642608422906
10.47,-0.0357713,-0.005695404833515
10.5,-0.0360778,-0.00574420489338
10.53,-0.0363591,-0.005788992680787
10.56,-0.0366151,-0.005829752274019
10.59,-0.0368457,-0.00586646775136
10.62,-0.0370508,-0.005899123191094
10.65,-0.0372304,-0.005927718593221
10.68,-0.0373843,-0.005952222114308
10.71,-0.0375125,-0.005972633754357
10.74,-0.0376151,-0.005988969435082
10.77,-0.037692,-0.006001213234767
10.8,-0.0377428,-0.006009301466549
10.83,-0.0377678,-0.006013281895576
10.86,-0.037767,-0.006013154521847
10.89,-0.0377405,-0.006008935267079
10.92,-0.0376883,-0.006000624131271
10.95,-0.0376106,-0.005988252957857
10.98,-0.0375076,-0.005971853590267
11.01,-0.0373793,-0.005951426028503
11.04,-0.037226,-0.005927018037712
11.07,-0.0370478,-0.005898645539611
11.1,-0.0368449,-0.005866340377631
11.13,-0.0366176,-0.005830150316922
11.16,-0.0363661,-0.005790107200915
11.19,-0.0360907,-0.005746258794758
11.22,-0.0357915,-0.005698621020168
11.25,-0.0354689,-0.005647257564009
11.28,-0.0351232,-0.00559221619143
11.31,-0.0347546,-0.005533528745862
11.34,-0.0343635,-0.005471258914171
11.37,-0.0339502,-0.005405454461504
11.4,-0.0335151,-0.005336179074725
11.43,-0.0330585,-0.005263480518984
11.46,-0.0325808,-0.005187422481145
11.49,-0.0320823,-0.005108052726355
11.52,-0.0315634,-0.00502543494148
11.55,-0.0310245,-0.004939632813383
11.58,-0.0304661,-0.004850725950646
11.61,-0.0298885,-0.004758762118416
11.64,-0.0292923,-0.004663836846991
11.67,-0.0286778,-0.004565997901518
11.7,-0.0280455,-0.004465324890578
11.73,-0.0273959,-0.004361897422752
11.76,-0.0267294,-0.004255779184904
11.79,-0.0260466,-0.00414706570733
11.82,-0.025348,-0.004035836598612
11.85,-0.0246339,-0.003922139623897
11.88,-0.0239054,-0.003806149922063
11.91,-0.0231633,-0.003687994866839
11.94,-0.0224082,-0.00356776998852
11.97,-0.0216407,-0.003445570817405
12,-0.0208614,-0.003321492883789
12.03,-0.0200707,-0.003195599874537
12.06,-0.0192694,-0.003068019163378
12.09,-0.0184579,-0.002938814437175
12.12,-0.0176368,-0.002808081226227
12.15,-0.0168068,-0.002675930982545
12.18,-0.0159684,-0.00254244331471
12.21,-0.0151223,-0.002407729674735
12.24,-0.0142689,-0.002271853749485
12.27,-0.0134089,-0.002134926990971
12.3,-0.0125428,-0.001997029007775
12.33,-0.0116713,-0.001858271251909
12.36,-0.010795,-0.00171874925367
12.39,-0.00991447,-0.001578553766839
12.42,-0.00903024,-0.001437769176513
12.45,-0.00814294,-0.001296495789502
12.48,-0.00725315,-0.00115482595176
12.51,-0.00636148,-0.001012856785756
12.54,-0.00546849,-0.000870677453099
12.57,-0.00457478,-0.000728383484085
12.6,-0.00368094,-0.000586068816841
12.63,-0.00278753,-0.000443822612977
12.66,-0.00189515,-0.000301740402788
12.69,-0.00100436,-0.000159911347885
12.72,-0.000115734,-1.8426838918406E-05
12.75,0.000770152,0.000122621415027
12.78,0.00165274,0.000263144570774
12.81,0.00253145,0.000403050282372
12.84,0.00340575,0.000542253846289
12.87,0.00427507,0.000680664508743
12.9,0.00513887,0.000818196292469
12.93,0.00599659,0.000954760035856
12.96,0.00684771,0.001090272945979
12.99,0.00769168,0.001224647453401
13.02,0.00852798,0.001357800765198
13.05,0.00935609,0.001489650088445
13.08,0.0101755,0.001620114222391
13.11,0.0109857,0.001749111966284
13.14,0.0117861,0.001876549381999
13.17,0.0125763,0.00200236278267
13.2,0.0133559,0.002126488481434
13.23,0.0141242,0.002248815026279
13.26,0.0148809,0.002369294652055
13.29,0.0156254,0.002487831828466
13.32,0.0163573,0.002604362868647
13.35,0.0170762,0.002718824085735
13.38,0.0177816,0.002831135871149
13.41,0.0184731,0.002941234538023
13.44,0.0191502,0.003049040477779
13.47,0.0198126,0.003154505925267
13.5,0.0204599,0.003257567193622
13.53,0.0210916,0.003358144674266
13.56,0.0217074,0.003456190602048
13.59,0.0223068,0.003551625368389
13.62,0.0228896,0.003644417129856
13.65,0.0234554,0.003734502199585
13.68,0.0240039,0.003821832812428
13.71,0.0245346,0.003906329359804
13.74,0.0250457,0.003987705250823
13.77,0.0255381,0.00406610378093
13.8,0.0260118,0.004141524950125
13.83,0.0264665,0.00421392099326
13.86,0.0269019,0.004283244145187
13.89,0.0273178,0.004349462562473
13.92,0.027714,0.004412544401686
13.95,0.0280904,0.00447247374111
13.98,0.0284467,0.004529202815596
14.01,0.0287827,0.004582699781713
14.04,0.0290984,0.004632964639461
14.07,0.0293935,0.00467994962369
14.1,0.029668,0.004723654734402
14.13,0.0299216,0.004764032206447
14.16,0.0301544,0.004801097961543
14.19,0.0303661,0.00483480423454
14.22,0.0305568,0.004865166947154
14.25,0.0307264,0.00489217017767
14.28,0.0308748,0.004915798004372
14.31,0.0310019,0.004936034505543
14.34,0.0311077,0.004952879681184
14.37,0.0311923,0.004966349453009
14.4,0.0312556,0.004976427899305
14.43,0.0312973,0.004983067254921
14.46,0.0313175,0.004986283441574
14.49,0.0313164,0.004986108302697
14.52,0.0312938,0.004982509994857
14.55,0.03125,0.004975536283203
14.58,0.031185,0.004965187167734
14.61,0.0310989,0.004951478570166
14.64,0.0309918,0.004934426412216
14.67,0.030864,0.004914078459033
14.7,0.0307155,0.004890434710615
14.73,0.0305465,0.004863527010395
14.76,0.0303572,0.004833387201806
14.79,0.0301478,0.00480004712828
14.82,0.0299184,0.004763522711532
14.85,0.0296694,0.004723877638427
14.88,0.0294008,0.004681111908966
14.91,0.029113,0.004635289210012
14.94,0.0288063,0.004586457306714
14.97,0.0284808,0.004534632120789
15,0.0281368,0.004479861417383
15.03,0.0277747,0.004422208883362
15.06,0.0273946,0.004361690440442
15.09,0.0269969,0.004298369775488
15.12,0.0265819,0.004232294653647
15.15,0.0261499,0.004163512840068
15.18,0.0257014,0.004092103943331
15.21,0.0252365,0.004018083885153
15.24,0.0247558,0.003941548195831
15.27,0.0242592,0.003862480953647
15.3,0.0237476,0.003781025454048
15.33,0.0232216,0.003697277227329
15.36,0.0226817,0.003611315882071
15.39,0.0221283,0.003523205105139
15.42,0.0215617,0.003432992661681
15.45,0.0209825,0.003340774081994
15.48,0.0203911,0.003246613052941
15.51,0.019788,0.003150589183105
15.54,0.0191736,0.003052766159348
15.57,0.0185484,0.002953223590251
15.6,0.0179128,0.00285202516268
15.63,0.0172673,0.002749250485214
15.66,0.0166125,0.002644995088151
15.69,0.0159487,0.002539306736637
15.72,0.0152764,0.002432265039255
15.75,0.0145962,0.0023239655263
15.78,0.0139086,0.002214487806354
15.81,0.0132139,0.002103879644564
15.84,0.0125128,0.001992252492943
15.87,0.0118056,0.001879654116639
15.9,0.011093,0.001766195967666
15.93,0.0103753,0.001651925811172
15.96,0.00965308,0.001536935993109
15.99,0.00892686,0.001421309306402
16.02,0.0081971,0.001305118990945
16.05,0.00746432,0.001188447839662
16.08,0.00672899,0.001071370684618
16.11,0.00599162,0.000953968726565
16.14,0.00525269,0.000836318389741
16.17,0.00451271,0.000718500874898
16.2,0.00377215,0.000600591014102
16.23,0.00303152,0.000482670008104
16.26,0.00229129,0.000364812688971
16.29,0.00155195,0.000247097073111
16.32,0.000813988,0.000129600858499
16.35,7.78829E-05,1.24002942333136E-05
16.38,-0.000655889,-0.000104428784552
16.41,-0.00138685,-0.00022081031982
16.44,-0.00211453,-0.000336669463581
16.47,-0.00283847,-0.000451933135161
16.5,-0.00355819,-0.000566524910321
16.53,-0.00427324,-0.000680373141339
16.56,-0.00498315,-0.000793402996149
16.59,-0.00568748,-0.0009055444192
16.62,-0.00638579,-0.001016727354941
16.65,-0.00707762,-0.001126878563479
16.68,-0.00776253,-0.001235927989262
16.71,-0.00844011,-0.001343810353255
16.74,-0.00910992,-0.001450455599906
16.77,-0.00977153,-0.001555795265837
16.8,-0.0104245,-0.001659759295496
16.83,-0.0110685,-0.00176229514722
16.86,-0.0117031,-0.00186333435763
16.89,-0.0123279,-0.001962813239862
16.92,-0.0129425,-0.002060668107051
16.95,-0.0135464,-0.002156819350617
16.98,-0.0141395,-0.002251251048843
17.01,-0.0147212,-0.002343867671433
17.04,-0.0152912,-0.002434621453239
17.07,-0.0158492,-0.002523464629112
17.1,-0.0163949,-0.002610349433903
17.13,-0.0169278,-0.002695196259034
17.16,-0.0174477,-0.00277797326107
17.19,-0.0179543,-0.002858632674864
17.22,-0.0184473,-0.002937126735268
17.25,-0.0189263,-0.003013391755417
17.28,-0.019391,-0.003087379970163
17.31,-0.0198413,-0.003159075457789
17.34,-0.0202768,-0.003228414531432
17.37,-0.0206973,-0.003295365347659
17.4,-0.0211025,-0.003359880141321
17.43,-0.0214922,-0.003421927068987
17.46,-0.0218662,-0.003481474287225
17.49,-0.0222243,-0.003538489952601
17.52,-0.0225662,-0.003592926299968
17.55,-0.0228918,-0.00364476740761
17.58,-0.0232009,-0.003693981432095
17.61,-0.0234933,-0.003740536529989
17.64,-0.0237689,-0.003784416779578
17.67,-0.0240275,-0.003825590337429
17.7,-0.0242689,-0.003864025360109
17.73,-0.0244932,-0.003899737769336
17.76,-0.0246997,-0.003932616113095
17.79,-0.0248887,-0.003962708156536
17.82,-0.0250602,-0.003990013899658
17.85,-0.0252141,-0.004014517420746
17.88,-0.0253504,-0.004036218719799
17.91,-0.025469,-0.004055101875101
17.94,-0.0255699,-0.004071166886652
17.97,-0.0256531,-0.004084413754452
18,-0.0257186,-0.004094842478502
18.03,-0.0257662,-0.004102421215368
18.06,-0.025796,-0.004107165886768
18.09,-0.025808,-0.004109076492701
18.12,-0.0258023,-0.004108168954883
18.15,-0.0257789,-0.004104443273314
18.18,-0.0257378,-0.004097899447994
18.21,-0.0256793,-0.004088585244072
18.24,-0.0256032,-0.004076468818115
18.27,-0.0255099,-0.004061613856988
18.3,-0.0253993,-0.004044004438974
18.33,-0.0252716,-0.004023672407507
18.36,-0.025127,-0.004000649606017
18.39,-0.0249655,-0.003974936034506
18.42,-0.0247874,-0.00394657945812
18.45,-0.0245928,-0.003915595798578
18.48,-0.0243818,-0.003882000977593
18.51,-0.0241546,-0.0038458268386
18.54,-0.0239116,-0.003807137068462
18.57,-0.023653,-0.003765963510611
18.6,-0.023379,-0.00372233800848
18.63,-0.0230899,-0.003676308327217
18.66,-0.022786,-0.00362792223197
18.69,-0.0224674,-0.003577195644455
18.72,-0.0221344,-0.003524176329822
18.75,-0.0217874,-0.003468927974933
18.78,-0.0214266,-0.003411482423222
18.81,-0.0210524,-0.003351903361552
18.84,-0.0206649,-0.00329020671164
18.87,-0.0202647,-0.003226488003783
18.9,-0.0198519,-0.003160763159696
18.93,-0.0194269,-0.003093095866245
18.96,-0.0189901,-0.003023549810293
18.99,-0.0185417,-0.002952156835272
19.02,-0.0180823,-0.00287901247148
19.05,-0.017612,-0.002804132640633
19.08,-0.0171313,-0.00272759695131
19.11,-0.0166405,-0.00264945316866
19.14,-0.01614,-0.002569764979549
19.17,-0.0156302,-0.002488596070839
19.2,-0.0151115,-0.002406010129396
19.23,-0.0145842,-0.002322054920368
19.26,-0.0140488,-0.002236810052335
19.29,-0.0135056,-0.002150323290446
19.32,-0.012955,-0.002062658321565
19.35,-0.0123975,-0.001973894754272
19.38,-0.0118334,-0.001884080353717
19.41,-0.0112631,-0.001793278806763
19.44,-0.010687,-0.001701553800275
19.47,-0.0101056,-0.001608984942833
19.5,-0.00951927,-0.001515631144787
19.53,-0.00892838,-0.001421551316487
19.56,-0.00833335,-0.00132681232914
19.59,-0.00773461,-0.001231482646126
19.62,-0.00713256,-0.001135625954308
19.65,-0.00652762,-0.001039309124895
19.68,-0.00592021,-0.000942599029094
19.71,-0.00531072,-0.000845557761598
19.74,-0.00469959,-0.000748255377958
19.77,-0.0040872,-0.000650752380695
19.8,-0.00347399,-0.000553118825359
19.83,-0.00286035,-0.000455416806645
19.86,-0.00224669,-0.000357711603587
19.89,-0.00163342,-0.000260068495223
19.92,-0.00102095,-0.000162552760587
19.95,-0.000409674,-6.52271312411137E-05
19.98,0.000200005,3.18442282983029E-05
20.01,0.000807687,0.000128597631167
20.04,0.00141298,0.000224970664238
20.07,0.00201549,0.00032090059595
20.1,0.00261482,0.000416324217089
20.13,0.0032106,0.000511182617307
20.16,0.00380243,0.000605412109739
20.19,0.00438994,0.000698953784035
20.22,0.00497276,0.000791748729845
20.25,0.0055505,0.000883734852477
20.28,0.00612281,0.000974856425925
20.31,0.00668932,0.001065054539839
20.34,0.00724967,0.00115427187604
20.37,0.00780351,0.001242452708523
20.4,0.00835049,0.001329541311281
20.43,0.00889027,0.001415483550479
20.46,0.00942251,0.001500225292283
20.49,0.00994687,0.001583712402858
20.52,0.010463,0.001665889156197
20.55,0.0109707,0.001746723708868
20.58,0.0114695,0.001826141228806
20.61,0.0119592,0.001904109872579
20.64,0.0124394,0.001980565953321
20.67,0.0129099,0.002055477627601
20.7,0.0133704,0.00212879713027
20.73,0.0138205,0.002200460774464
20.76,0.0142601,0.002270452638467
20.79,0.0146889,0.002338724957131
20.82,0.0151065,0.00240521404359
20.85,0.0155128,0.00246990397613
20.88,0.0159075,0.002532746989602
20.91,0.0162904,0.002593711240572
20.94,0.0166612,0.002652748963894
20.97,0.0170197,0.002709828316135
21,0.0173658,0.002764933375579
21.03,0.0176992,0.002818016377077
21.06,0.0180198,0.002869061398914
21.09,0.0183273,0.002918020675941
21.12,0.0186215,0.002964862364725
21.15,0.0189024,0.003009586465268
21.18,0.0191697,0.00305214521242
21.21,0.0194234,0.003092538606181
21.24,0.0196633,0.00313073480312
21.27,0.0198891,0.003166686038088
21.3,0.020101,0.003200424154517
21.33,0.0202986,0.003231885465543
21.36,0.020482,0.003261085892882
21.39,0.020651,0.003287993593101
21.42,0.0208056,0.003312608566202
21.45,0.0209457,0.003334914890467
21.48,0.0210713,0.003354912565896
21.51,0.0211822,0.003372569749058
21.54,0.0212785,0.003387902361668
21.57,0.0213601,0.003400894482011
21.6,0.021427,0.003411546110086
21.63,0.0214793,0.00341987316761
21.66,0.0215167,0.003425827889433
21.69,0.0215394,0.003429442118989
21.72,0.0215473,0.003430699934562
21.75,0.0215405,0.003429617257867
21.78,0.0215189,0.003426178167188
21.81,0.0214828,0.003420430427673
21.84,0.0214322,0.003412374039323
21.87,0.0213671,0.003402009002138
21.9,0.0212876,0.003389351237834
21.93,0.0211939,0.003374432589842
21.96,0.021086,0.003357253058164
21.99,0.0209641,0.00333784448623
22.02,0.0208283,0.003316222795758
22.05,0.0206788,0.003292419830179
22.08,0.0205157,0.00326645151121
22.11,0.0203391,0.003238333760566
22.14,0.0201493,0.003208114343396
22.17,0.0199464,0.003175809181417
22.2,0.0197306,0.00314145011806
22.23,0.019502,0.003105053075041
22.26,0.019261,0.003066681739225
22.29,0.0190077,0.003026352032327


==> data/standing_wave/cdi_const_eps/cdi_const_eps_rcsf_16.dat <==
0,0.0543819,0.01
0.03,0.0543637,0.009996653298248
0.06,0.0543091,0.009986613192993
0.09,0.0542185,0.009969953238118
0.12,0.054092,0.009946691822095
0.15,0.0539298,0.009916865721867
0.18,0.0537322,0.009880530102847
0.21,0.0534994,0.009837721741977
0.24,0.0532319,0.009788532581613
0.27,0.0529298,0.009732981010226
0.3,0.0525935,0.009671140581701
0.33,0.0522234,0.009603084849922
0.36,0.0518198,0.009528868980304
0.39,0.0513831,0.00944856652673
0.42,0.0509138,0.009362269431557
0.45,0.0504122,0.009270032860198
0.48,0.0498788,0.009171948755009
0.51,0.0493141,0.009068109058345
0.54,0.0487186,0.008958605712562
0.57,0.0480927,0.008843512271546
0.6,0.047437,0.008722939066123
0.63,0.0467519,0.008596959650178
0.66,0.0460382,0.008465721131479
0.69,0.0452962,0.008329278675442
0.72,0.0445266,0.008187761001363
0.75,0.04373,0.008041278440069
0.78,0.042907,0.007889941322389
0.81,0.0420582,0.007733859979147
0.84,0.0411842,0.007573144741173
0.87,0.0402858,0.007407942716235
0.9,0.0393635,0.007238345846688
0.93,0.038418,0.007064482851831
0.96,0.03745,0.006886482450963
0.99,0.0364602,0.00670447336338
1.02,0.0354494,0.006518602696853
1.05,0.0344181,0.006328962393738
1.08,0.0333673,0.006135736338745
1.11,0.0322975,0.005939016474231
1.14,0.0312096,0.005738968296437
1.17,0.0301043,0.00553572052466
1.2,0.0289823,0.005329401878198
1.23,0.0278445,0.005120177853293
1.26,0.0266916,0.004908177169242
1.29,0.0255244,0.004693546933814
1.32,0.0243437,0.00447643425478
1.35,0.0231503,0.004256986239907
1.38,0.0219451,0.004035368385437
1.41,0.0207287,0.003811691022197
1.44,0.0195021,0.003586138034898
1.47,0.0182661,0.003358856531309
1.5,0.0170214,0.003129975230729
1.53,0.015769,0.00289967801787
1.56,0.0145097,0.0026681120005
1.59,0.0132442,0.002435405897918
1.62,0.0119735,0.002201743594836
1.65,0.0106984,0.001967272199022
1.68,0.0094197,0.001732138818247
1.71,0.00813829,0.001496507109902
1.74,0.00685501,0.001260531537147
1.77,0.00557071,0.001024368401987
1.8,0.00428624,0.000788174006425
1.83,0.00300245,0.000552104652467
1.86,0.00172019,0.000316316642118
1.89,0.000440309,8.09660934980205E-05
1.92,-0.000836346,-0.000153791243042
1.95,-0.00210893,-0.000387799984921
1.98,-0.0033766,-0.000620905117328
2.01,-0.00463851,-0.000852951073795
2.04,-0.00589383,-0.001083785230012
2.07,-0.00714173,-0.001313254961669
2.1,-0.00838136,-0.001541203966761
2.13,-0.00961192,-0.001767485137518
2.16,-0.0108326,-0.001991949527324
2.19,-0.0120425,-0.002214431639939
2.22,-0.0132409,-0.00243479907837
2.25,-0.014427,-0.002652904734847
2.28,-0.0156,-0.002868601501603
2.31,-0.0167591,-0.003081742270866
2.34,-0.0179035,-0.003292179934868
2.37,-0.0190325,-0.003499785774311
2.4,-0.0201452,-0.003704394292954
2.43,-0.0212411,-0.003905913548442
2.46,-0.0223192,-0.004104159656062
2.49,-0.0233789,-0.004299022284988
2.52,-0.0244194,-0.004490354327451
2.55,-0.0254402,-0.004678063841094
2.58,-0.0264404,-0.004861985329678
2.61,-0.0274194,-0.005042008462374
2.64,-0.0283766,-0.005218022908357
2.67,-0.0293113,-0.005389899948328
2.7,-0.0302228,-0.005557510862989
2.73,-0.0311106,-0.005720763709984
2.76,-0.0319741,-0.005879548158487
2.79,-0.0328126,-0.006033735489198
2.82,-0.0336257,-0.006183252148233
2.85,-0.0344127,-0.006327969416295
2.88,-0.0351732,-0.006467813739498
2.91,-0.0359066,-0.006602674787016
2.94,-0.0366125,-0.006732479004963
2.97,-0.0372904,-0.006857134450985
3,-0.0379398,-0.006976549182724
3.03,-0.0385604,-0.007090668034769
3.06,-0.0391517,-0.007199399064762
3.09,-0.0397133,-0.00730266871882
3.12,-0.0402449,-0.007400421831529
3.15,-0.0407463,-0.007492621625945
3.18,-0.0412169,-0.007579157771244
3.21,-0.0416567,-0.007660030267424
3.24,-0.0420653,-0.0077351655606
3.27,-0.0424426,-0.007804545262302
3.3,-0.0427886,-0.00786816937253
3.33,-0.043103,-0.00792598272587
3.36,-0.0433858,-0.007977985322322
3.39,-0.0436367,-0.008024121996473
3.42,-0.0438557,-0.008064392748323
3.45,-0.0440426,-0.008098760800928
3.48,-0.0441975,-0.008127244542761
3.51,-0.0443205,-0.008149862362293
3.54,-0.0444122,-0.008166724590351
3.57,-0.0444732,-0.008177941557761
3.6,-0.0445036,-0.008183531652995
3.63,-0.0445034,-0.008183494876053
3.66,-0.0444726,-0.008177831226934
3.69,-0.0444115,-0.008166595871053
3.72,-0.0443201,-0.008149788808409
3.75,-0.0441986,-0.008127446815944
3.78,-0.0440474,-0.008099643447544
3.81,-0.0438668,-0.008066433868622
3.84,-0.0436569,-0.008027836467648
3.87,-0.043418,-0.007983906410037
3.9,-0.0431503,-0.007934680472731
3.93,-0.042854,-0.007880195432672
3.96,-0.0425294,-0.007820506455273
3.99,-0.0421768,-0.007755668705948
4.02,-0.0417965,-0.007685737350111
4.05,-0.0413888,-0.007610767553175
4.08,-0.040954,-0.007530814480553
4.11,-0.0404926,-0.007445970074602
4.14,-0.0400047,-0.007356252723792
4.17,-0.039491,-0.007261791147422
4.2,-0.0389517,-0.007162622122434
4.23,-0.0383875,-0.007058874368126
4.26,-0.0377989,-0.006950639826854
4.29,-0.0371864,-0.006838010440974
4.32,-0.0365505,-0.006721078152841
4.35,-0.0358915,-0.00659989812787
4.38,-0.03521,-0.006474580696886
4.41,-0.0345064,-0.006345199413776
4.44,-0.0337813,-0.006211864609365
4.47,-0.0330351,-0.006074649837538
4.5,-0.0322683,-0.005933647040651
4.53,-0.0314815,-0.005788966549532
4.56,-0.0306752,-0.005640700306536
4.59,-0.0298499,-0.005488940254018
4.62,-0.0290063,-0.005333815111278
4.65,-0.0281449,-0.00517541682067
4.68,-0.0272662,-0.005013837324551
4.71,-0.0263709,-0.004849205342219
4.74,-0.0254596,-0.0046816312045
4.77,-0.0245328,-0.004511206853751
4.8,-0.0235912,-0.00433806100927
4.83,-0.0226353,-0.004162285613412
4.86,-0.0216659,-0.003984027773947
4.89,-0.0206836,-0.003803397821702
4.92,-0.019689,-0.003620506087503
4.95,-0.0186827,-0.003435462902179
4.98,-0.0176654,-0.003248396985026
5.01,-0.0166378,-0.003059437055344
5.04,-0.0156006,-0.00286871183243
5.07,-0.0145544,-0.002676331647111
5.1,-0.0134999,-0.002482425218685
5.13,-0.0124377,-0.00228710287798
5.16,-0.0113687,-0.002090530121235
5.19,-0.0102934,-0.001892798890807
5.22,-0.00921254,-0.001694045261383
5.25,-0.00812686,-0.001494405307648
5.28,-0.00703703,-0.00129400223236
5.31,-0.00594377,-0.001092968432512
5.34,-0.00484778,-0.0008914326274
5.37,-0.00374976,-0.000689523536324
5.4,-0.00265042,-0.000487371717428
5.43,-0.00155047,-0.000285107728858
5.46,-0.000450622,-8.28624965291761E-05
5.49,0.000648421,0.000119234708607
5.52,0.00174595,0.00032105351229
5.55,0.00284125,0.000522462436951
5.58,0.00393363,0.000723334418253
5.61,0.00502237,0.000923537059205
5.64,0.00610678,0.001122943479356
5.67,0.00718615,0.00132142312056
5.7,0.00825979,0.001518849102367
5.73,0.00932701,0.001715094544324
5.76,0.0103871,0.001910028888288
5.79,0.0114394,0.002103530770348
5.82,0.0124833,0.00229548802083
5.85,0.0135179,0.002485735143494
5.88,0.0145428,0.002674198584455
5.91,0.0155572,0.002860731235944
5.94,0.0165604,0.003045204378663
5.97,0.0175519,0.003227526070255
6,0.0185309,0.003407549202952
6.03,0.0194969,0.003585181834397
6.06,0.0204491,0.003760276856822
6.09,0.0213871,0.003932760716341
6.12,0.0223102,0.004102504693657
6.15,0.0232178,0.004269398457943
6.18,0.0241092,0.0044333132899
6.21,0.0249841,0.004594194024115
6.24,0.0258416,0.004751875164347
6.27,0.0266814,0.004906301545183
6.3,0.0275029,0.005057362835796
6.33,0.0283055,0.00520494870536
6.36,0.0290888,0.005348985599988
6.39,0.0298522,0.005489363188855
6.42,0.0305952,0.005625989529605
6.45,0.0313174,0.005758791068352
6.48,0.0320184,0.005887694251212
6.51,0.0326975,0.006012570358888
6.54,0.0333546,0.006133401002907
6.57,0.033989,0.006250057463972
6.6,0.0346005,0.006362502965141
6.63,0.0351886,0.006470645564057
6.66,0.035753,0.006574430095307
6.69,0.0362934,0.006673801393478
6.72,0.0368093,0.006768667516214
6.75,0.0373006,0.006859010075043
6.78,0.0377668,0.00694473712761
6.81,0.0382078,0.007025830285444
6.84,0.0386233,0.007102234383131
6.87,0.039013,0.007173894255258
6.9,0.0393767,0.007240773124882
6.93,0.0397142,0.007302834215061
6.96,0.0400254,0.007360059137323
6.99,0.04031,0.007412392726256
7.02,0.0405681,0.007459853370331
7.05,0.0407994,0.007502385904134
7.08,0.0410039,0.007539990327664
7.11,0.0411814,0.00757262986398
7.14,0.041332,0.007600322901554
7.17,0.0414556,0.007623051051913
7.2,0.0415522,0.007640814315057
7.23,0.0416221,0.007653667856401
7.26,0.0416652,0.007661593287472
7.29,0.0416815,0.007664590608272
7.32,0.0416713,0.007662714984214
7.35,0.0416344,0.007655929638354
7.38,0.0415711,0.007644289736107
7.41,0.0414814,0.007627795277473
7.44,0.0413654,0.007606464650922
7.47,0.0412234,0.007580353021869
7.5,0.0410554,0.007549460390314
7.53,0.0408616,0.007513823533198
7.56,0.0406424,0.007473516004406
7.59,0.0403978,0.007428537803938
7.62,0.0401281,0.007378944097209
7.65,0.0398336,0.00732479004963
7.68,0.0395145,0.007266112438146
7.71,0.0391711,0.007202966428168
7.74,0.0388038,0.007135425573582
7.77,0.0384129,0.007063545039802
7.8,0.0379987,0.00698737999224
7.83,0.0375616,0.006907003984782
7.86,0.0371019,0.00682247218284
7.89,0.03662,0.0067338581403
7.92,0.0361162,0.006641217022576
7.95,0.035591,0.006544640772022
7.98,0.0350447,0.006444184554052
8.01,0.0344777,0.006339921922551
8.04,0.0338905,0.006231944819876
8.07,0.0332836,0.006120345188381
8.1,0.0326572,0.006005159805009
8.13,0.032012,0.005886517389058
8.16,0.0313484,0.005764491494413
8.19,0.0306668,0.005639155674958
8.22,0.0299678,0.005510620261521
8.25,0.0292518,0.005378958807986
8.28,0.0285193,0.005244263256709
8.31,0.0277709,0.005106643938516
8.34,0.0270071,0.004966192795765
8.37,0.0262284,0.00482300177081
8.4,0.0254354,0.004677181194478
8.43,0.0246286,0.004528823009126
8.46,0.0238085,0.004378019157109
8.49,0.0229758,0.004224898357726
8.52,0.022131,0.004069552553331
8.55,0.0212747,0.003912092074753
8.58,0.0204074,0.003752608864346
8.61,0.0195298,0.00359123164141
8.64,0.0186424,0.0034280523483
8.67,0.0177458,0.003263181315842
8.7,0.0168407,0.003096747263336
8.73,0.0159276,0.002928842133136
8.76,0.0150072,0.002759594644542
8.79,0.01408,0.002589096739908
8.82,0.0131467,0.002417477138533
8.85,0.012208,0.002244864559716
8.88,0.0112643,0.00207133255734
8.91,0.0103164,0.001897028239175
8.94,0.00936484,0.001722050902966
8.97,0.00841028,0.001546521912622
9,0.00745333,0.001370553437817
9.03,0.00649463,0.001194263164766
9.06,0.0055348,0.001017765101992
9.09,0.00457446,0.000841173258014
9.12,0.00361423,0.000664601641355
9.15,0.00265475,0.000488167938229
9.18,0.00169664,0.000311986157159
9.21,0.000740504,0.000136167364509
9.24,-0.000213025,-3.91720406973644E-05
9.27,-0.00116334,-0.000213920440441
9.3,-0.00210982,-0.000387963642315
9.33,-0.00305185,-0.000561188557222
9.36,-0.00398885,-0.00073348853203
9.39,-0.00492019,-0.00090474771937
9.42,-0.00584529,-0.001074859466109
9.45,-0.00676355,-0.001243713441421
9.48,-0.00767438,-0.001411201153325
9.51,-0.0085772,-0.001577215948689
9.54,-0.00947144,-0.001741653013227
9.57,-0.0103565,-0.001904402016112
9.6,-0.0112319,-0.002065374692683
9.63,-0.012097,-0.002224453356723
9.66,-0.0129512,-0.002381527677407
9.69,-0.0137941,-0.00253652410085
9.72,-0.0146251,-0.002689332296224
9.75,-0.0154437,-0.002839860321173
9.78,-0.0162493,-0.002987997844871
9.81,-0.0170415,-0.003133671313433
9.84,-0.0178197,-0.003276770396033
9.87,-0.0185834,-0.003417203150313
9.9,-0.0193323,-0.003554914410861
9.93,-0.0200657,-0.003689775458379
9.96,-0.0207833,-0.003821731127452
9.99,-0.0214846,-0.003950689475726
10.02,-0.0221692,-0.004076576949316
10.05,-0.0228366,-0.004199301605865
10.08,-0.0234864,-0.00431878989149
10.11,-0.0241182,-0.004434968252305
10.14,-0.0247317,-0.004547781522896
10.17,-0.0253264,-0.004657137760909
10.2,-0.0259021,-0.004763000189401
10.23,-0.0264582,-0.004865258477545
10.26,-0.0269946,-0.004963894236869
10.29,-0.0275109,-0.00505883391349
10.32,-0.0280067,-0.005150003953521
10.35,-0.0284818,-0.005237367580022
10.38,-0.0289359,-0.005320869627578
10.41,-0.0293688,-0.005400473319248
10.44,-0.0297801,-0.005476105101146
10.47,-0.0301698,-0.005547764973272
10.5,-0.0305374,-0.005615360993272
10.53,-0.0308829,-0.005678893161144
10.56,-0.031206,-0.005738306311475
10.59,-0.0315066,-0.005793582055794
10.62,-0.0317845,-0.005844683617159
10.65,-0.0320396,-0.005891592607099
10.68,-0.0322717,-0.005934272248671
10.71,-0.032481,-0.005972759318817
10.74,-0.0326672,-0.006006998652125
10.77,-0.0328302,-0.006036971860123
10.8,-0.0329702,-0.006062715719752
10.83,-0.0330869,-0.006084175065601
10.86,-0.0331804,-0.006101368286139
10.89,-0.0332508,-0.006114313769839
10.92,-0.0332986,-0.006123103459055
10.95,-0.0333237,-0.006127718965318
10.98,-0.0333262,-0.006128178677097
11.01,-0.0333061,-0.006124482594393
11.04,-0.0332635,-0.006116649105677
11.07,-0.0331985,-0.00610469659942
11.1,-0.0331112,-0.006088643464094
11.13,-0.0330018,-0.00606852647664
11.16,-0.0328703,-0.006044345637059
11.19,-0.032717,-0.006016156110765
11.22,-0.0325422,-0.00598401306317
11.25,-0.0323458,-0.005947898105804
11.28,-0.0321283,-0.005907903181022
11.31,-0.0318896,-0.005864009900353
11.34,-0.0316301,-0.005816291817682
11.37,-0.0313499,-0.00576476732148
11.4,-0.0310494,-0.005709509965632
11.43,-0.0307287,-0.005650538138609
11.46,-0.0303881,-0.005587907005824
11.49,-0.0300281,-0.005521708509633
11.52,-0.0296488,-0.005451961038507
11.55,-0.0292507,-0.005378756534803
11.58,-0.028834,-0.005302131775462
11.61,-0.028399,-0.005222141925898
11.64,-0.0279461,-0.005138860539996
11.67,-0.0274757,-0.00505236117164
11.7,-0.0269879,-0.004962662209301
11.73,-0.0264833,-0.004869873983807
11.76,-0.0259622,-0.004774051660571
11.79,-0.0254249,-0.004675250405006
11.82,-0.0248718,-0.004573543770997
11.85,-0.0243034,-0.0044690237009
11.88,-0.0237201,-0.0043617637486
11.91,-0.0231222,-0.00425181907951
11.94,-0.0225102,-0.004139281635986
11.97,-0.0218845,-0.004024224971912
12,-0.0212455,-0.003906722641173
12.03,-0.0205938,-0.003786884974596
12.06,-0.0199296,-0.003664748749124
12.09,-0.0192536,-0.003540442684055
12.12,-0.0185662,-0.003414040333273
12.15,-0.0178677,-0.003285596862191
12.18,-0.0171588,-0.003155240990109
12.21,-0.0164399,-0.00302304627091
12.24,-0.0157115,-0.002889104646951
12.27,-0.014974,-0.002753489672115
12.3,-0.014228,-0.002616311677231
12.33,-0.0134739,-0.002477644216182
12.36,-0.0127124,-0.002337616008267
12.39,-0.0119438,-0.0021962822189
12.42,-0.0111687,-0.002053753178907
12.45,-0.0103876,-0.001910120830644
12.48,-0.00960097,-0.001765471599926
12.51,-0.00880942,-0.001619917656426
12.54,-0.00801342,-0.00147354542596
12.57,-0.00721351,-0.001326454206271
12.6,-0.0064102,-0.001178737778562
12.63,-0.00560402,-0.001030493601731
12.66,-0.00479549,-0.000881817295828
12.69,-0.00398515,-0.000732808158597
12.72,-0.00317352,-0.000583561810088
12.75,-0.00236112,-0.00043417387035
12.78,-0.00154848,-0.000284741798282
12.81,-0.000736131,-0.000135363236665
12.84,7.5409E-05,1.38665622201505E-05
12.87,0.000885615,0.0001628510589
12.9,0.00169397,0.000311495184979
12.93,0.00249994,0.00045970074602
12.96,0.00330303,0.000607376719092
12.99,0.00410271,0.000754425645297
13.02,0.00489847,0.000900753743433
13.05,0.0056898,0.001046267232296
13.08,0.00647621,0.001190876008378
13.11,0.00725718,0.001334484451628
13.14,0.00803223,0.001477004297386
13.17,0.00880085,0.001618341764447
13.2,0.00956256,0.001758408588152
13.23,0.0103169,0.001897120181531
13.26,0.0110633,0.0020343717303
13.29,0.0118014,0.002170097035962
13.32,0.0125307,0.002304204156162
13.35,0.0132508,0.002436619537015
13.38,0.0139611,0.002567232847694
13.41,0.0146612,0.002695970534314
13.44,0.0153507,0.00282275904299
13.47,0.0160292,0.002947524819839
13.5,0.0166962,0.003070175922504
13.53,0.0173513,0.0031906387971
13.56,0.0179941,0.003308839889743
13.59,0.0186243,0.003424724035019
13.62,0.0192413,0.003538180902102
13.65,0.0198449,0.003649173714048
13.68,0.0204346,0.003757610528503
13.71,0.0210101,0.003863436180053
13.74,0.0215711,0.003966595503283
13.77,0.0221171,0.004066996555839
13.8,0.0226479,0.004164602560779
13.83,0.0231632,0.004259358352687
13.86,0.0236625,0.00435117198921
13.89,0.0241457,0.004440025081875
13.92,0.0246124,0.004525844076798
13.95,0.0250623,0.004608573808565
13.98,0.0254952,0.004688177500234
14.01,0.0259109,0.004764618374864
14.04,0.026309,0.004837822878568
14.07,0.0266894,0.004907772622876
14.1,0.0270518,0.004974412442375
14.13,0.027396,0.005037705560122
14.16,0.0277218,0.005097615199175
14.19,0.0280291,0.005154122971062
14.22,0.0283177,0.005207192098842
14.25,0.0285874,0.005256785805571
14.28,0.0288381,0.00530288570278
14.31,0.0290696,0.005345455013525
14.34,0.0292819,0.005384493737806
14.37,0.0294749,0.005419983487153
14.4,0.0296484,0.005451887484623
14.43,0.0298024,0.005480205730215
14.46,0.0299369,0.005504938223931
14.49,0.0300518,0.005526066577299
14.52,0.030147,0.005543572401847
14.55,0.0302226,0.005557474086047
14.58,0.0302787,0.00556779001837
14.61,0.0303152,0.005574501810345
14.64,0.0303322,0.005577627850443
14.67,0.0303298,0.005577186527135
14.7,0.030308,0.005573177840421
14.73,0.0302669,0.005565620178773
14.76,0.0302064,0.005554495153718
14.79,0.0301268,0.005539857930672
14.82,0.0300282,0.005521726898104
14.85,0.0299105,0.005500083667544
14.88,0.0297741,0.005475001792876
14.91,0.029619,0.0054464812741
14.94,0.0294453,0.005414540499688
14.97,0.0292533,0.005379234635053
15,0.0290431,0.005340582068666
15.03,0.0288149,0.00529861957747
15.06,0.028569,0.005253402326877
15.09,0.0283055,0.00520494870536
15.12,0.0280247,0.005153313878331
15.15,0.0277267,0.005098516234262
15.18,0.0274119,0.005040629327037
15.21,0.0270805,0.004979689933599
15.24,0.0267327,0.00491573483089
15.27,0.0263689,0.004848837572795
15.3,0.0259894,0.004779053324728
15.33,0.0255943,0.004706400475158
15.36,0.025184,0.004630952577972
15.39,0.0247589,0.004552783187053
15.42,0.0243192,0.004471929079344
15.45,0.0238653,0.00438846380873
15.48,0.0233974,0.004302424152154
15.51,0.022916,0.00421390205197
15.54,0.0224214,0.004122952673592
15.57,0.0219139,0.004029631182434
15.6,0.0213939,0.00393401113238
15.63,0.0208618,0.003836166077316
15.66,0.020318,0.003736169571126
15.69,0.0197628,0.003634076779223
15.72,0.0191966,0.003529961255491
15.75,0.0186198,0.003423896553817
15.78,0.0180329,0.003315974616554
15.81,0.0174362,0.003206250609118
15.84,0.0168301,0.003094798085392
15.87,0.0162151,0.002981708987733
15.9,0.0155916,0.002867056870025
15.93,0.0149599,0.002750896897681
15.96,0.0143206,0.002633339401529
15.99,0.0136741,0.002514457935453
16.02,0.0130208,0.002394326053338
16.05,0.0123611,0.002273017309068
16.08,0.0116955,0.002150623645
16.11,0.0110244,0.002027218615017
16.14,0.0103484,0.001902912549948
16.17,0.00966769,0.001777740387886
16.2,0.0089829,0.001651817976202
16.23,0.00829444,0.001525220707625
16.26,0.00760277,0.001398033169124
16.29,0.00690833,0.001270336269972
16.32,0.0062116,0.00114221827483
16.35,0.00551301,0.001013758254125
16.38,0.00481303,0.00088504263367
16.41,0.00411211,0.000756154161587
16.44,0.00341072,0.000627179263689
16.47,0.0027093,0.000498198849249
16.5,0.00200831,0.000369297505236
16.53,0.0013082,0.000240557979769
16.56,0.000609422,0.000112063388738
16.59,-8.7568E-05,-1.61024164289957E-05
16.62,-0.000782325,-0.000143857607035
16.65,-0.0014744,-0.000271119618844
16.68,-0.00216336,-0.000397808829776
16.71,-0.00284875,-0.000523841572288
16.74,-0.00353015,-0.0006491406148
16.77,-0.0042071,-0.000773621370346
16.8,-0.00487919,-0.000897208446193
16.83,-0.00554599,-0.001019822771915
16.86,-0.00620707,-0.001141385277087
16.89,-0.00686202,-0.001261820568976
16.92,-0.00751041,-0.001381049577157
16.95,-0.00815185,-0.001499000586592
16.98,-0.00878592,-0.001615596365703
17.01,-0.00941223,-0.001730765199451
17.04,-0.0100304,-0.001844437211646
17.07,-0.01064,-0.001956533331862
17.1,-0.0112407,-0.002066992878145
17.13,-0.011832,-0.002175723908139
17.16,-0.0124138,-0.002282708033371
17.19,-0.0129854,-0.002387816534546
17.22,-0.0135467,-0.00249103102319
17.25,-0.0140973,-0.002592277945419
17.28,-0.0146367,-0.002691465358879
17.31,-0.0151648,-0.002788574875096
17.34,-0.0156811,-0.002883514551717
17.37,-0.0161854,-0.002976247611797
17.4,-0.0166773,-0.003066700501454
17.43,-0.0171566,-0.003154836443743
17.46,-0.0176229,-0.003240581884782
17.49,-0.018076,-0.003323900047626
17.52,-0.0185156,-0.003404735766864
17.55,-0.0189414,-0.00348303387708
17.58,-0.0193532,-0.003558757601334
17.61,-0.0197508,-0.003631870162683
17.64,-0.0201338,-0.003702298007241
17.67,-0.0205021,-0.003770022746539
17.7,-0.0208555,-0.003835007603633
17.73,-0.0211938,-0.003897215801581
17.76,-0.0215167,-0.00395659217497
17.79,-0.0218241,-0.004013118335328
17.82,-0.0221159,-0.004066775894185
17.85,-0.0223918,-0.004117509686127
17.88,-0.0226517,-0.004165301322683
17.91,-0.0228955,-0.004210132415381
17.94,-0.023123,-0.004251966187279
17.97,-0.0233342,-0.004290802638378
18,-0.0235289,-0.004326604991734
18.03,-0.023707,-0.004359354858878
18.06,-0.0238685,-0.004389052239808
18.09,-0.0240134,-0.004415697134525
18.12,-0.0241415,-0.004439252766086
18.15,-0.0242529,-0.004459737522963
18.18,-0.0243475,-0.004477133016684
18.21,-0.0244253,-0.00449143924725
18.24,-0.0244862,-0.004502637826189
18.27,-0.0245305,-0.004510783918914
18.3,-0.0245582,-0.004515877525427
18.33,-0.0245693,-0.004517918645726
18.36,-0.0245639,-0.004516925668283
18.39,-0.0245421,-0.004512916981569
18.42,-0.0245038,-0.004505874197113
18.45,-0.0244492,-0.004495834091858
18.48,-0.0243784,-0.004482815054274
18.51,-0.0242913,-0.00446679869589
18.54,-0.0241882,-0.004447840182119
18.57,-0.0240692,-0.004425957901434
18.6,-0.0239345,-0.004401188630776
18.63,-0.023784,-0.004373513981674
18.66,-0.0236181,-0.004343007508013
18.69,-0.0234368,-0.004309669209792
18.72,-0.0232403,-0.004273535863955
18.75,-0.0230288,-0.004234644247443
18.78,-0.0228024,-0.004193012748727
18.81,-0.0225614,-0.004148696533222
18.84,-0.022306,-0.004101732377868
18.87,-0.0220363,-0.004052138671139
18.9,-0.0217527,-0.003999988966917
18.93,-0.0214554,-0.003945320042146
18.96,-0.0211444,-0.003888131896826
18.99,-0.0208202,-0.003828516473312
19.02,-0.020483,-0.003766510548546
19.05,-0.0201329,-0.003702132511001
19.08,-0.0197704,-0.003635474303031
19.11,-0.0193955,-0.003566535924637
19.14,-0.0190087,-0.003495409318174
19.17,-0.0186101,-0.003422112872114
19.2,-0.0182002,-0.003346738528812
19.23,-0.0177791,-0.00326930467674
19.26,-0.0173471,-0.003189866481311
19.29,-0.0169047,-0.003108515884881
19.32,-0.016452,-0.003025271275921
19.35,-0.0159895,-0.002940224596787
19.38,-0.0155174,-0.002853412624421
19.41,-0.0150361,-0.002764908912708
19.44,-0.0145459,-0.002674768627062
19.47,-0.0140471,-0.002583046932895
19.5,-0.0135401,-0.002489817384093
19.53,-0.0130252,-0.002395135146069
19.56,-0.0125028,-0.002299073772707
19.59,-0.0119733,-0.002201706817893
19.62,-0.0114369,-0.002103071058569
19.65,-0.0108941,-0.00200325843709
19.68,-0.0103453,-0.001902342507342
19.71,-0.00979073,-0.001800365562807
19.74,-0.00923085,-0.001697412190453
19.77,-0.00866601,-0.00159354674993
19.8,-0.00809659,-0.001488839117427
19.83,-0.00752296,-0.001383357330288
19.86,-0.00694552,-0.001277174942398
19.89,-0.00636465,-0.001170361829947
19.92,-0.00578072,-0.001062986030278
19.95,-0.00519412,-0.00095511925843
19.98,-0.00460524,-0.000846833229438
20.01,-0.00401446,-0.000738197819495
20.04,-0.00342217,-0.000629284743637
20.07,-0.00282875,-0.000520163878055
20.1,-0.0022346,-0.000410908776633
20.13,-0.00164011,-0.00030159115441
20.16,-0.00104564,-0.00019227720988
20.19,-0.000451603,-8.30428874312961E-05
20.22,0.000141631,2.60437755944533E-05
20.25,0.000733675,0.000134911615813
20.28,0.00132415,0.00024349094092
20.31,0.00191267,0.000351710771415
20.34,0.00249886,0.000459502150532
20.37,0.00308235,0.000566797040927
20.4,0.00366275,0.000673523727564
20.43,0.00423971,0.000779617850792
20.46,0.00481284,0.000885007695575
20.49,0.00538179,0.000989628902263
20.52,0.0059462,0.001093415272361
20.55,0.0065057,0.001196298768524
20.58,0.00705993,0.001298213192257
20.61,0.00760856,0.001399097861605
20.64,0.00815123,0.001498886578071
20.67,0.0086876,0.001597516820854
20.7,0.00921733,0.001694926069152
20.73,0.00974009,0.001791053641009
20.76,0.0102555,0.001885829660236
20.79,0.0107634,0.001979224705279
20.82,0.0112633,0.002071148672628
20.85,0.0117549,0.002161546396871
20.88,0.012238,0.002250381101065
20.91,0.0127123,0.002337597619796
20.94,0.0131774,0.002423122399181
20.97,0.013633,0.002506900273804
21,0.0140789,0.002588894466725
21.03,0.0145149,0.002669068201001
21.06,0.0149406,0.002747347922746
21.09,0.0153558,0.00282369685502
21.12,0.0157602,0.002898059832407
21.15,0.0161536,0.002970400077967
21.18,0.0165357,0.003040662426285
21.21,0.0169064,0.003108828488891
21.24,0.0172654,0.00317484310037
21.27,0.0176125,0.00323866948378
21.3,0.0179475,0.00330027086218
21.33,0.0182702,0.003359610458627
21.36,0.0185803,0.003416633107707
21.39,0.0188778,0.00347133880942
21.42,0.0191625,0.003523690786824
21.45,0.0194342,0.003573652262977
21.48,0.0196927,0.003621186460936
21.51,0.0199379,0.003666274992231
21.54,0.0201698,0.00370891785686
21.57,0.020388,0.003749041500941
21.6,0.0205926,0.003786664312942
21.63,0.0207834,0.003821749515924
21.66,0.0209604,0.003854297109884
21.69,0.0211235,0.003884288706353
21.72,0.0212725,0.003911687528387
21.75,0.0214074,0.003936493575988
21.78,0.0215283,0.003958725237625
21.81,0.0216349,0.003978327347886
21.84,0.0217273,0.003995318295242
21.87,0.0218055,0.004009698079692
21.9,0.0218695,0.004021466701237
21.93,0.0219192,0.004030605771406
21.96,0.0219547,0.004037133678669
21.99,0.0219761,0.004041068811498
22.02,0.0219833,0.004042392781422
22.05,0.0219764,0.004041123976911
22.08,0.0219554,0.004037262397967
22.11,0.0219204,0.00403082643306
22.14,0.0218714,0.004021816082189
22.17,0.0218085,0.004010249733827
22.2,0.0217318,0.003996145776444
22.23,0.0216413,0.00397950421004
22.26,0.0215372,0.003960361811559
22.29,0.0214196,0.00393873696947
22.32,0.0212886,0.003914648072245
22.35,0.0211443,0.003888113508355
22.38,0.0209869,0.003859170054742
22.41,0.0208164,0.003827817711408
22.44,0.0206331,0.003794111643764
22.47,0.0204371,0.003758070240282
22.5,0.0202285,0.003719711889434
22.53,0.0200076,0.003679091756632
22.56,0.0197744,0.003636209841878
22.59,0.0195293,0.003591139699054
22.62,0.0192723,0.003543881328163
22.65,0.0190037,0.003494489894616
22.68,0.0187237,0.003443002175356
22.71,0.0184325,0.003389454947326
22.74,0.0181304,0.003333903375939
22.77,0.0178175,0.003276365849667
22.8,0.0174941,0.003216897533922
22.83,0.0171604,0.003155535205647
22.86,0.0168166,0.003092315641785
22.89,0.0164631,0.00302731239622
22.92,0.0161,0.002960543857423
22.95,0.0157277,0.002892083579279
22.98,0.0153463,0.002821949950259
23.01,0.0149563,0.002750234912719
23.04,0.0145577,0.002676938466659
23.07,0.014151,0.002602152554434
23.1,0.0137364,0.002525913952988
23.13,0.0133141,0.002448259439262
23.16,0.0128846,0.002369280955612
23.19,0.012448,0.00228899689051
23.22,0.0120047,0.002207480797839
23.25,0.011555,0.002124787843014
23.28,0.0110992,0.002040973191448
23.31,0.0106376,0.001956092008554
23.34,0.0101705,0.001870199459747
23.37,0.00969827,0.001783363582368
23.4,0.00922117,0.001695632186444
23.43,0.00873955,0.001607069631624
23.46,0.00825372,0.001517732922167
23.49,0.00776403,0.001427686417724
23.52,0.00727078,0.001336985283707
23.55,0.00677431,0.001245692040918
23.58,0.00627495,0.001153867371313
23.61,0.00577304,0.001061573795693
23.64,0.0052689,0.000968870157166
23.67,0.00476286,0.000875817137687
23.7,0.00425527,0.000782479096905
23.73,0.00374644,0.000688913039081
23.76,0.00323673,0.00059518516271
23.79,0.00272645,0.000501352472054
23.82,0.00221595,0.000407479326761
23.85,0.00170555,0.00031362456994
23.88,0.00119559,0.000219850722391
23.91,0.000686403,0.000126219017725
23.94,0.000178312,3.27888507021638E-05
23.97,-0.000328351,-6.03787289520962E-05
24,-0.00083326,-0.000153223774822
24.03,-0.00133609,-0.000245686524377
24.06,-0.00183652,-0.000337707950623
24.09,-0.00233422,-0.000429227371607
24.12,-0.00282889,-0.000520189621915
24.15,-0.00332019,-0.000610532180744
24.18,-0.00380783,-0.000700201721529
24.21,-0.00429148,-0.000789137562314
24.24,-0.00477085,-0.000877286376533
24.27,-0.00524562,-0.000964589321079
24.3,-0.00571551,-0.001050994908232
24.33,-0.0061802,-0.001136444294885
24.36,-0.00663942,-0.001220887832165
24.39,-0.00709287,-0.001304270354658
24.42,-0.00754026,-0.0013865385358
24.45,-0.00798132,-0.001467642726716
24.48,-0.00841578,-0.001547533278536
24.51,-0.00884336,-0.001626158703539
24.54,-0.0092638,-0.001703471191702
24.57,-0.00967684,-0.001779422932998
24.6,-0.0100822,-0.001853962439709
24.63,-0.0104797,-0.001927056612586
24.66,-0.010869,-0.001998642930828
24.69,-0.01125,-0.002068703005963
24.72,-0.0116223,-0.002137163284107
24.75,-0.0119858,-0.002204005376789
24.78,-0.0123402,-0.002269174118595
24.81,-0.0126854,-0.002332651121053
24.84,-0.0130211,-0.002394381218751
24.87,-0.0133471,-0.002454327634746
24.9,-0.0136632,-0.002512453592096
24.93,-0.0139693,-0.002568740702329
24.96,-0.0142651,-0.002623133800033
24.99,-0.0145506,-0.002675632885206
25.02,-0.0148255,-0.002726182792436
25.05,-0.0150896,-0.002774746744781
25.08,-0.0153429,-0.00282132474224
25.11,-0.0155852,-0.00286588000787
25.14,-0.0158163,-0.002908375764731
25.17,-0.0160361,-0.002948793624349
25.2,-0.0162446,-0.002987133586726
25.23,-0.0164415,-0.003023340486449
25.26,-0.0166268,-0.003057414323516
25.29,-0.0168005,-0.003089355097928
25.32,-0.0169623,-0.003119107644271
25.35,-0.0171123,-0.003146690351018
25.38,-0.0172504,-0.003172084829695
25.41,-0.0173764,-0.003195254303362
25.44,-0.0174905,-0.00321623554896
25.47,-0.0175924,-0.003234973401076
25.5,-0.0176823,-0.003251504636653
25.53,-0.01776,-0.003265792478748
25.56,-0.0178255,-0.00327783692736
25.59,-0.0178789,-0.003287656370962
25.62,-0.0179201,-0.003295232421081
25.65,-0.0179492,-0.00330058346619
25.68,-0.0179663,-0.003303727894759
25.71,-0.0179714,-0.003304665706788
25.74,-0.0179645,-0.003303396902278
25.77,-0.0179455,-0.003299903092757
25.8,-0.0179147,-0.003294239443638
25.83,-0.017872,-0.003286387566451
25.86,-0.0178175,-0.003276365849667
25.89,-0.0177513,-0.003264192681756
25.92,-0.0176734,-0.003249868062719
25.95,-0.0175839,-0.003233410381028
25.98,-0.017483,-0.003214856413623
26.01,-0.0173707,-0.003194206160506
26.04,-0.0172471,-0.003171478010147
26.07,-0.0171124,-0.003146708739489
26.1,-0.0169667,-0.003119916737003
26.13,-0.01681,-0.003091102002688
26.16,-0.0166425,-0.003060301313489
26.19,-0.0164644,-0.003027551446345
26.22,-0.0162758,-0.00299287078973
26.25,-0.016077,-0.002956314509055
26.28,-0.0158679,-0.002917864215851
26.31,-0.0156488,-0.002877575075531
26.34,-0.0154199,-0.002835483865036
26.37,-0.0151814,-0.00279162736131


==> data/standing_wave/cdi_const_eps/cdi_const_eps_rcsf_32.dat <==
0,0.0613225,0.01
0.03,0.0612998,0.009996298259203
0.06,0.061232,0.009985241958498
0.09,0.0611195,0.009966896326797
0.12,0.0609625,0.009941293978556
0.15,0.0607614,0.009908500142688
0.18,0.0605166,0.009868580048106
0.21,0.0602287,0.009821631538179
0.24,0.0598979,0.009767687227364
0.27,0.0595249,0.009706861266256
0.3,0.0591101,0.00963921888377
0.33,0.0586541,0.009564857923275
0.36,0.0581576,0.009483892535366
0.39,0.057621,0.009396387948958
0.42,0.0570451,0.009302474621876
0.45,0.0564305,0.009202250397489
0.48,0.0557779,0.009095829426393
0.51,0.055088,0.008983325859187
0.54,0.0543615,0.008864853846467
0.57,0.0535992,0.00874054384606
0.6,0.0528017,0.008610493701333
0.63,0.05197,0.008474866484569
0.66,0.0511048,0.008333776346366
0.69,0.050207,0.008187370051775
0.72,0.0492772,0.008035745444168
0.75,0.0483165,0.007879081903054
0.78,0.0473256,0.007717493579029
0.81,0.0463054,0.007551127237148
0.84,0.0452568,0.007380129642464
0.87,0.0441806,0.007204631252803
0.9,0.0430778,0.007024795140446
0.93,0.0419493,0.006840768070447
0.96,0.0407959,0.006652680500632
0.99,0.0396186,0.006460695503282
1.02,0.0384183,0.006264959843451
1.05,0.0371959,0.006065620286192
1.08,0.0359524,0.005862839903787
1.11,0.0346887,0.005656765461291
1.14,0.0334056,0.005447527416527
1.17,0.0321043,0.005235321456235
1.2,0.0307855,0.005020261731012
1.23,0.0294503,0.004802527620368
1.26,0.0280995,0.004582249582127
1.29,0.0267342,0.004359606995801
1.32,0.0253553,0.004134746626442
1.35,0.0239636,0.003907798931877
1.38,0.0225603,0.003678959598842
1.41,0.0211461,0.003448342777936
1.44,0.0197222,0.003216144155897
1.47,0.0182893,0.002982477883322
1.5,0.0168485,0.00274752333972
1.53,0.0154007,0.002511427290146
1.56,0.0139468,0.002274336499653
1.59,0.0124879,0.002036430347752
1.62,0.0110248,0.001797839292266
1.65,0.00955842,0.001558713359697
1.68,0.0080898,0.001319222145216
1.71,0.00661985,0.0010795140446
1.74,0.00514949,0.000839739084349
1.77,0.00367967,0.00060005218313
1.8,0.00221131,0.000360603367443
1.83,0.000745352,0.000121546251376
1.86,-0.000717278,-0.000116968160137
1.89,-0.00217565,-0.000354788209874
1.92,-0.00362886,-0.000591766480492
1.95,-0.00507596,-0.000827748379469
1.98,-0.00651606,-0.001062588772473
2.01,-0.00794823,-0.001296136002283
2.04,-0.00937157,-0.001528243303844
2.07,-0.0107852,-0.00175876717355
2.1,-0.0121882,-0.0019875575849
2.13,-0.0135796,-0.002214456357781
2.16,-0.0149587,-0.002439349341596
2.19,-0.0163245,-0.002662073464063
2.22,-0.0176761,-0.002882481960129
2.25,-0.0190127,-0.003100444371968
2.28,-0.0203334,-0.003315813934526
2.31,-0.0216374,-0.003528460189979
2.34,-0.0229238,-0.003738236373272
2.37,-0.0241918,-0.003945012026581
2.4,-0.0254406,-0.004148656692079
2.43,-0.0266694,-0.004349039911941
2.46,-0.0278774,-0.004546031228342
2.49,-0.0290638,-0.004739500183456
2.52,-0.0302278,-0.004929316319459
2.55,-0.0313687,-0.005115365485752
2.58,-0.0324857,-0.00529751722451
2.61,-0.0335782,-0.005475673692364
2.64,-0.0346453,-0.005649688124261
2.67,-0.0356864,-0.005819462676832
2.7,-0.0367008,-0.005984883199478
2.73,-0.0376879,-0.006145851848832
2.76,-0.038647,-0.006302254474296
2.79,-0.0395774,-0.006453976925272
2.82,-0.0404787,-0.006600953972848
2.85,-0.0413501,-0.006743055159199
2.88,-0.0421912,-0.006880215255412
2.91,-0.0430013,-0.007012320110889
2.94,-0.0437801,-0.007139320803946
2.97,-0.0445269,-0.007261103183986
3,-0.0452412,-0.007377585714868
3.03,-0.0459228,-0.007488735782135
3.06,-0.0465711,-0.007594455542419
3.09,-0.0471857,-0.007694679766807
3.12,-0.0477662,-0.007789343226385
3.15,-0.0483124,-0.007878413306698
3.18,-0.0488238,-0.007961808471605
3.21,-0.0493003,-0.008039512413877
3.24,-0.0497415,-0.008111459904603
3.27,-0.0501472,-0.008177618329324
3.3,-0.0505171,-0.008237938766358
3.33,-0.0508512,-0.008292421215704
3.36,-0.0511492,-0.008341016755677
3.39,-0.051411,-0.008383709079049
3.42,-0.0516366,-0.008420498185821
3.45,-0.0518258,-0.008451351461535
3.48,-0.0519786,-0.008476268906193
3.51,-0.0520952,-0.008495283134249
3.54,-0.0521758,-0.008508426760161
3.57,-0.0522206,-0.008515732398386
3.6,-0.0522295,-0.008517183741694
3.63,-0.0522026,-0.008512797097313
3.66,-0.0521401,-0.008502605079702
3.69,-0.0520421,-0.008486623996086
3.72,-0.0519088,-0.008464886460924
3.75,-0.0517404,-0.008437425088671
3.78,-0.0515373,-0.008404305108239
3.81,-0.0512996,-0.008365542826858
3.84,-0.0510276,-0.008321187166211
3.87,-0.0507217,-0.008271303355212
3.9,-0.0503821,-0.008215924008317
3.93,-0.0500093,-0.008155130661666
3.96,-0.0496036,-0.008088972236944
3.99,-0.0491653,-0.008017497655836
4.02,-0.048695,-0.007940804761711
4.05,-0.0481931,-0.007858958783481
4.08,-0.04766,-0.007772024950059
4.11,-0.0470962,-0.007680084797587
4.14,-0.0465022,-0.007583219862204
4.17,-0.0458785,-0.007481511680052
4.2,-0.0452257,-0.0073750580945
4.23,-0.0445444,-0.007263956948918
4.26,-0.0438351,-0.007148289779445
4.29,-0.0430985,-0.007028170736679
4.32,-0.0423353,-0.006903713971218
4.35,-0.0415461,-0.00677501732643
4.38,-0.0407316,-0.006642194952913
4.41,-0.0398924,-0.006505344694036
4.44,-0.0390293,-0.006364597007624
4.47,-0.0381427,-0.00622001712259
4.5,-0.0372336,-0.006071768111215
4.53,-0.0363024,-0.005919915202413
4.56,-0.0353501,-0.005764621468466
4.59,-0.0343772,-0.005605968445513
4.62,-0.0333845,-0.005444086591382
4.65,-0.0323728,-0.005279106363896
4.68,-0.0313427,-0.005111125606425
4.71,-0.0302951,-0.004940291084023
4.74,-0.0292307,-0.004766716947287
4.77,-0.0281503,-0.004590533654042
4.8,-0.0270546,-0.004411855354886
4.83,-0.0259444,-0.004230812507644
4.86,-0.0248205,-0.004047535570141
4.89,-0.0236837,-0.003862155000204
4.92,-0.0225347,-0.003674784948428
4.95,-0.0213744,-0.003485572179869
4.98,-0.0202036,-0.00329464715235
5.01,-0.0190229,-0.003102107709242
5.04,-0.0178333,-0.002908116922826
5.07,-0.0166355,-0.002712788943699
5.1,-0.0154303,-0.002516254229687
5.13,-0.0142186,-0.002318659545844
5.16,-0.013001,-0.002120102735538
5.19,-0.0117785,-0.001920746871051
5.22,-0.0105517,-0.001720689795752
5.25,-0.00932154,-0.001520084797587
5.28,-0.00808874,-0.001319049288597
5.31,-0.00685412,-0.001117716988055
5.34,-0.00561845,-0.000916213461617
5.37,-0.00438252,-0.000714667536386
5.4,-0.00314712,-0.000513208039463
5.43,-0.00191301,-0.000311958905785
5.46,-0.000680986,-0.000111049940886
5.49,0.000548189,8.93944310815769E-05
5.52,0.00177374,0.0002892478291
5.55,0.00299491,0.000488386807452
5.58,0.00421093,0.000686685963553
5.61,0.00542105,0.000884022993192
5.64,0.0066245,0.001080272330711
5.67,0.00782055,0.001275314933344
5.7,0.00900845,0.001469028496881
5.73,0.0101875,0.001661298870724
5.76,0.0113569,0.001851995597048
5.79,0.0125159,0.002040996371642
5.82,0.0136639,0.002228203351135
5.85,0.0148001,0.002413486077704
5.88,0.0159237,0.002596714093522
5.91,0.0170342,0.002777805862449
5.94,0.0181309,0.002956647233886
5.97,0.0192129,0.003133091442782
6,0.0202797,0.003307056952994
6.03,0.0213306,0.003478429613926
6.06,0.0223648,0.003647078967752
6.09,0.0233819,0.00381293978556
6.12,0.0243811,0.003975881609523
6.15,0.0253617,0.004135790289046
6.18,0.0263233,0.004292600595214
6.21,0.0272651,0.004446182070203
6.24,0.0281865,0.004596436870643
6.27,0.0290871,0.004743299767622
6.3,0.0299661,0.004886640303314
6.33,0.0308231,0.005026393248808
6.36,0.0316575,0.005162460760732
6.39,0.0324687,0.005294744995719
6.42,0.0332563,0.005423180724856
6.45,0.0340198,0.005547686412002
6.48,0.0347586,0.005668164213788
6.51,0.0354723,0.005784548901301
6.54,0.0361605,0.005896775245628
6.57,0.0368227,0.006004761710628
6.6,0.0374585,0.00610844306739
6.63,0.0380674,0.006207737779771
6.66,0.0386492,0.006302613233316
6.69,0.0392035,0.006393004199111
6.72,0.0397299,0.006478845448245
6.75,0.0402281,0.006560088059032
6.78,0.0406978,0.006636683109788
6.81,0.0411387,0.006708581678829
6.84,0.0415506,0.006775751151698
6.87,0.0419333,0.006838158913939
6.9,0.0422865,0.006895756043866
6.93,0.04261,0.006948509927025
6.96,0.0429038,0.006996420563415
6.99,0.0431675,0.007039422724122
7.02,0.0434012,0.007077532716377
7.05,0.0436048,0.007110734232949
7.08,0.0437781,0.007138994659383
7.11,0.0439212,0.007162330302907
7.14,0.0440339,0.007180708549064
7.17,0.0441163,0.007194145705084
7.2,0.0441684,0.007202641770965
7.23,0.0441902,0.007206196746708
7.26,0.0441818,0.007204826939541
7.29,0.0441433,0.007198548656692
7.32,0.0440749,0.007187394512618
7.35,0.0439767,0.007171380814546
7.38,0.0438489,0.007150540176933
7.41,0.0436916,0.007124888907008
7.44,0.0435051,0.007094475926454
7.47,0.0432897,0.007059350156957
7.5,0.0430456,0.007019544212972
7.53,0.042773,0.006975090708957
7.56,0.0424723,0.006926054873823
7.59,0.0421438,0.006872485629255
7.62,0.0417878,0.006814431896938
7.65,0.0414047,0.006751958905785
7.68,0.0409948,0.00668511557748
7.71,0.0405586,0.006613983448163
7.74,0.0400965,0.006538627746749
7.77,0.0396088,0.00645909739492
7.8,0.039096,0.006375473928819
7.83,0.0385586,0.006287838884586
7.86,0.0379971,0.006196273798361
7.89,0.0374119,0.006100843899058
7.92,0.0368035,0.006001630722818
7.95,0.0361724,0.005898715805781
7.98,0.0355192,0.005792196991316
8.01,0.0348444,0.005682155815565
8.04,0.0341486,0.005568690121897
8.07,0.0334322,0.005451865139223
8.1,0.0326958,0.005331778710914
8.13,0.0319401,0.005208544987566
8.16,0.0311657,0.005082261812548
8.19,0.030373,0.004952994414774
8.22,0.0295627,0.004820856944841
8.25,0.0287355,0.004685963553345
8.28,0.0278919,0.004548395776428
8.31,0.0270325,0.004408251457459
8.34,0.026158,0.004265644747034
8.37,0.0252691,0.004120689795752
8.4,0.0243663,0.003973468139753
8.43,0.0234504,0.003824110236862
8.46,0.0225219,0.003672697623222
8.49,0.0215815,0.003519344449427
8.52,0.0206299,0.003364164866077
8.55,0.0196678,0.003207273023768
8.58,0.0186958,0.003048766765869
8.61,0.0177145,0.00288874393575
8.64,0.0167248,0.002727351298463
8.67,0.0157272,0.00256467039015
8.7,0.0147224,0.002400815361409
8.73,0.0137111,0.002235900362836
8.76,0.0126939,0.0020700232378
8.79,0.0116717,0.001903330751356
8.82,0.010645,0.001735904439643
8.85,0.00961449,0.001567856822537
8.88,0.00858091,0.001399308573525
8.91,0.00754493,0.001230368951038
8.94,0.00650722,0.001061147213502
8.97,0.00546848,0.000891757511517
9,0.00442936,0.000722305842064
9.03,0.00339057,0.000552907986465
9.06,0.00235276,0.000383669941702
9.09,0.00131662,0.000214704227649
9.12,0.000282807,4.61179827958743E-05
9.15,-0.000748,-0.000121978066778
9.18,-0.00177514,-0.000289476130295
9.21,-0.00279795,-0.000456268090831
9.24,-0.00381578,-0.000622247951404
9.27,-0.00482798,-0.000787309715031
9.3,-0.00583389,-0.000951345754005
9.33,-0.00683287,-0.001114251702067
9.36,-0.00782429,-0.001275924823678
9.39,-0.00880752,-0.001436262383301
9.42,-0.00978193,-0.001595161645399
9.45,-0.0107469,-0.001752521505157
9.48,-0.0117018,-0.001908239227037
9.51,-0.0126461,-0.002062228382731
9.54,-0.0135791,-0.00221437482164
9.57,-0.0145003,-0.002364597007624
9.6,-0.015409,-0.002512780790085
9.63,-0.0163048,-0.002658860940112
9.66,-0.017187,-0.002802723307106
9.69,-0.0180551,-0.002944286354927
9.72,-0.0189085,-0.003083452240205
9.75,-0.0197467,-0.003220139426801
9.78,-0.0205692,-0.003354266378572
9.81,-0.0213755,-0.003485751559379
9.84,-0.0221651,-0.003614513433079
9.87,-0.0229374,-0.003740454156305
9.9,-0.023692,-0.003863508500143
9.93,-0.0244284,-0.003983594928452
9.96,-0.0251462,-0.00410064821232
9.99,-0.025845,-0.004214603122834
10.02,-0.0265242,-0.004325361816625
10.05,-0.0271835,-0.004432875372009
10.08,-0.0278225,-0.004537078560072
10.11,-0.0284408,-0.004637906151902
10.14,-0.0290379,-0.004735276611358
10.17,-0.0296137,-0.004829173631212
10.2,-0.0301676,-0.004919499368095
10.23,-0.0306994,-0.00500622120755
10.26,-0.0312088,-0.005089290227894
10.29,-0.0316954,-0.005168641200212
10.32,-0.032159,-0.005244241510049
10.35,-0.0325993,-0.005316042235721
10.38,-0.0330161,-0.005384010762771
10.41,-0.0334091,-0.005448098169514
10.44,-0.0337781,-0.005508271841494
10.47,-0.0341229,-0.005564499164255
10.5,-0.0344433,-0.00561674752334
10.53,-0.0347393,-0.005665016918749
10.56,-0.0350105,-0.00570924212157
10.59,-0.035257,-0.005749439439031
10.62,-0.0354785,-0.005785559949448
10.65,-0.035675,-0.005817603652819
10.68,-0.0358465,-0.005845570549146
10.71,-0.0359928,-0.005869428023972
10.74,-0.036114,-0.005889192384524
10.77,-0.03621,-0.005904847323576
10.8,-0.0362809,-0.005916409148355
10.83,-0.0363268,-0.005923894166089
10.86,-0.0363477,-0.005927302376779
10.89,-0.0363436,-0.005926633780423
10.92,-0.0363147,-0.005921920991479
10.95,-0.0362611,-0.005913180317176
10.98,-0.0361828,-0.005900411757512
11.01,-0.03608,-0.005883647926944
11.04,-0.0359528,-0.0058629051327
11.07,-0.0358014,-0.005838215989237
11.1,-0.035626,-0.005809613111011
11.13,-0.0354268,-0.005777129112479
11.16,-0.0352041,-0.005740812915325
11.19,-0.0349579,-0.005700664519548
11.22,-0.0346887,-0.005656765461291
11.25,-0.0343966,-0.00560913204778
11.28,-0.034082,-0.005557829507929
11.31,-0.0337451,-0.005502890456195
11.34,-0.0333862,-0.005444363814261
11.37,-0.0330057,-0.00538231481104
11.4,-0.0326039,-0.005316792368217
11.43,-0.0321811,-0.005247845407477
11.46,-0.0317377,-0.005175539157732
11.49,-0.0312742,-0.005099955155123
11.52,-0.0307909,-0.005021142321334
11.55,-0.0302882,-0.004939165885279
11.58,-0.0297666,-0.004854107383098
11.61,-0.0292265,-0.004766032043703
11.64,-0.0286682,-0.004674988788781
11.67,-0.0280923,-0.004581075461698
11.7,-0.0274992,-0.004484357291369
11.73,-0.0268894,-0.004384915813935
11.76,-0.0262633,-0.004282816258307
11.79,-0.0256215,-0.004178156467854
11.82,-0.0249643,-0.004070985364263
11.85,-0.0242923,-0.003961400790901
11.88,-0.0236061,-0.003849500591137
11.91,-0.0229061,-0.003735349993885
11.94,-0.0221928,-0.003619030535285
11.97,-0.0214667,-0.003500623751478
12,-0.0207285,-0.003380243793061
12.03,-0.0199785,-0.00325793958172
12.06,-0.0192175,-0.003133841575278
12.09,-0.0184458,-0.003007998695422
12.12,-0.017664,-0.002880508785519
12.15,-0.0168728,-0.002751485996168
12.18,-0.0160726,-0.00262099555628
12.21,-0.015264,-0.002489135309226
12.24,-0.0144476,-0.002356003098373
12.27,-0.013624,-0.002221696767092
12.3,-0.0127936,-0.002086281544295
12.33,-0.0119571,-0.001949871580578
12.36,-0.011115,-0.001812548412084
12.39,-0.0102679,-0.00167440988218
12.42,-0.00941632,-0.001535540788454
12.45,-0.00856091,-0.001396047127889
12.48,-0.00770221,-0.001256016959517
12.51,-0.00684079,-0.001115543234539
12.54,-0.00597721,-0.000974717273431
12.57,-0.00511203,-0.000833630396673
12.6,-0.00424584,-0.000692378816911
12.63,-0.0033792,-0.000551053854621
12.66,-0.00251266,-0.00040974519956
12.69,-0.0016468,-0.00026854743365
12.72,-0.000782179,-0.000127551714297
12.75,8.0649E-05,1.31516164539932E-05
12.78,0.000941125,0.000153471401199
12.81,0.00179869,0.000293316482531
12.84,0.00265281,0.000432599779852
12.87,0.00350291,0.000571227526601
12.9,0.00434847,0.000709114925191
12.93,0.00518893,0.000846170655143
12.96,0.00602377,0.000982309918872
12.99,0.00685245,0.001117444657344
13.02,0.00767445,0.001251490072975
13.05,0.00848924,0.001384359737454
13.08,0.0092963,0.001515968853194
13.11,0.0100951,0.001646230991887
13.14,0.0108852,0.001775074401729
13.17,0.011666,0.001902401239349
13.2,0.0124371,0.002028146275837
13.23,0.013198,0.00215222797505
13.26,0.0139482,0.002274564800848
13.29,0.0146872,0.00239507521709
13.32,0.0154145,0.002513677687635
13.35,0.0161298,0.002630323290799
13.38,0.0168325,0.002744914183212
13.41,0.0175222,0.002857385135962
13.44,0.0181985,0.002967670920135
13.47,0.0188609,0.003075689999592
13.5,0.0195091,0.003181393452648
13.53,0.0201426,0.003284699743161
13.56,0.0207611,0.003385559949448
13.59,0.0213641,0.003483892535366
13.62,0.0219514,0.003579664886461
13.65,0.0225224,0.003672779159362
13.68,0.0230769,0.003763202739614
13.71,0.0236146,0.003850886705532
13.74,0.0241351,0.003935765828203
13.77,0.0246381,0.004017791185943
13.8,0.0251233,0.004096913857067
13.83,0.0255904,0.004173084919891
13.86,0.0260391,0.004246255452729
13.89,0.0264692,0.004316392841127
13.92,0.0268804,0.004383448163398
13.95,0.0272724,0.00444737249786
13.98,0.0276452,0.004508165844511
14.01,0.0279984,0.004565762974438
14.04,0.0283318,0.004620131273187
14.07,0.0286453,0.004671254433528
14.1,0.0289387,0.004719099841005
14.13,0.0292119,0.004763651188389
14.16,0.0294647,0.004804875861225
14.19,0.0296969,0.004842741245057
14.22,0.0299086,0.004877263647112
14.25,0.0300995,0.004908394145705
14.28,0.0302697,0.004936149048066
14.31,0.030419,0.004960495739737
14.34,0.0305474,0.004981434220718
14.37,0.0306549,0.004998964491011
14.4,0.0307414,0.005013070243385
14.43,0.030807,0.005023767785071
14.46,0.0308515,0.00503102450161
14.49,0.0308752,0.005034889314689
14.52,0.030878,0.005035345917078
14.55,0.0308599,0.005032394308777
14.58,0.0308212,0.005026083411472
14.61,0.0307617,0.005016380610706
14.64,0.0306817,0.005003334828163
14.67,0.0305813,0.004986962371071
14.7,0.0304607,0.004967295853887
14.73,0.0303199,0.004944335276611
14.76,0.0301591,0.0049181132537
14.79,0.0299785,0.004888662399609
14.82,0.0297783,0.004856015328794
14.85,0.0295587,0.004820204655714
14.88,0.02932,0.004781279302051
14.91,0.0290622,0.004739239267805
14.94,0.0287858,0.004694166089119
14.97,0.0284909,0.004646076073219
15,0.0281778,0.004595018141791
15.03,0.0278468,0.004541041216519
15.06,0.0274981,0.004484177911859
15.09,0.0271321,0.004424493456725
15.12,0.0267491,0.0043620367728
15.15,0.0263493,0.00429684047454
15.18,0.0259332,0.004228986098088
15.21,0.025501,0.004158506257899
15.24,0.0250532,0.004085482490114
15.27,0.02459,0.004009947409189
15.3,0.0241119,0.003931982551266
15.33,0.0236191,0.0038516205308
15.36,0.0231122,0.003768959191161
15.39,0.0225914,0.003684031146806
15.42,0.0220572,0.003596917933874
15.45,0.02151,0.003507684781279
15.48,0.0209502,0.003416396917934
15.51,0.0203782,0.003323119572751
15.54,0.0197944,0.003227917974642
15.57,0.0191993,0.00313087365975
15.6,0.0185934,0.003032068164214
15.63,0.0179769,0.002931534102491
15.66,0.0173505,0.002829385625178
15.69,0.0167145,0.002725671653961
15.72,0.0160695,0.002620490032207
15.75,0.0154157,0.002513873374373
15.78,0.0147539,0.002405952138285
15.81,0.0140843,0.002296758938399
15.84,0.0134075,0.002186391618085
15.87,0.0127239,0.002074915406254
15.9,0.0120341,0.001962428146276
15.93,0.0113384,0.001848978759835
15.96,0.0106374,0.001734665090301
15.99,0.00993162,0.00161957193526
16.02,0.00922145,0.001503762892902
16.05,0.00850741,0.001387322760814
16.08,0.00778999,0.001270331444413
16.11,0.00706966,0.001152865587672
16.14,0.00634692,0.001035006726732
16.17,0.00562225,0.000916833136288
16.2,0.00489614,0.000798424721758
16.23,0.00416907,0.000679859757838
16.26,0.00344153,0.000561218149945
16.29,0.002714,0.000442578172775
16.32,0.00198696,0.000324018101023
16.35,0.00126089,0.000205616209385
16.38,0.000536272,8.74510986994986E-05
16.41,-0.000186424,-3.04005870602144E-05
16.44,-0.000906722,-0.000147861225488
16.47,-0.00162415,-0.000264853846467
16.5,-0.00233825,-0.000381303762893
16.53,-0.00304855,-0.000497134004648
16.56,-0.0037546,-0.000612271189205
16.59,-0.00445593,-0.000726638672592
16.62,-0.0051521,-0.000840164703005
16.65,-0.00584266,-0.000952775897917
16.68,-0.00652717,-0.001064400505524
16.71,-0.00720518,-0.0011749651433
16.74,-0.00787627,-0.001284401320885
16.77,-0.00854001,-0.0013926389172
16.8,-0.00919597,-0.001499607811162
16.83,-0.00984375,-0.00160524277386
16.86,-0.0104829,-0.001709470422765
16.89,-0.0111131,-0.001812238574748
16.92,-0.0117339,-0.001913473847283
16.95,-0.0123449,-0.002013111011456
16.98,-0.0129457,-0.002111084838355
17.01,-0.013536,-0.002207346406295
17.04,-0.0141154,-0.002301830486363
17.07,-0.0146835,-0.002394471849647
17.1,-0.01524,-0.002485221574463
17.13,-0.0157845,-0.002574014431897
17.16,-0.0163168,-0.002660817807493
17.19,-0.0168364,-0.002745550165111
17.22,-0.017343,-0.002828162583065
17.25,-0.0178364,-0.0029086224469
17.28,-0.0183163,-0.00298688083493
17.31,-0.0187823,-0.003062872518244
17.34,-0.0192342,-0.003136564882384
17.37,-0.0196717,-0.003207909005667
17.4,-0.0200945,-0.003276855966407
17.43,-0.0205025,-0.003343389457377
17.46,-0.0208953,-0.003407444249664
17.49,-0.0212728,-0.003469004036039
17.52,-0.0216346,-0.00352800358759
17.55,-0.0219807,-0.003584442904317
17.58,-0.0223108,-0.003638273064536
17.61,-0.0226247,-0.003689461453789
17.64,-0.0229223,-0.00373799176485
17.67,-0.0232033,-0.003783815076032
17.7,-0.0234678,-0.003826947694566
17.73,-0.0237154,-0.003867324391537
17.76,-0.0239461,-0.003904945166945
17.79,-0.0241597,-0.003939777406335
17.82,-0.0243563,-0.003971837416935
17.85,-0.0245356,-0.00400107627706
17.88,-0.0246976,-0.00402749398671
17.91,-0.0248422,-0.004051074238656
17.94,-0.0249695,-0.004071833340128
17.97,-0.0250792,-0.00408972236944
18,-0.0251715,-0.004104773941049
18.03,-0.0252463,-0.004116971747727
18.06,-0.0253036,-0.004126315789474
18.09,-0.0253435,-0.004132822373517
18.12,-0.025366,-0.004136491499857
18.15,-0.025371,-0.004137306861266
18.18,-0.0253588,-0.004135317379428
18.21,-0.0253293,-0.004130506747116
18.24,-0.0252826,-0.004122891271556
18.27,-0.0252187,-0.00411247095275
18.3,-0.0251379,-0.004099294712381
18.33,-0.0250401,-0.004083346243222
18.36,-0.0249256,-0.004064674466957
18.39,-0.0247944,-0.004043279383587
18.42,-0.0246467,-0.004019193607567
18.45,-0.0244826,-0.003992433446125
18.48,-0.0243024,-0.003963047820947
18.51,-0.0241061,-0.003931036732031
18.54,-0.023894,-0.003896449101064
18.57,-0.0236663,-0.003859317542501
18.6,-0.0234231,-0.00381965836357
18.63,-0.0231648,-0.003777536793184
18.66,-0.0228914,-0.003732952831343
18.69,-0.0226033,-0.003685971706959
18.72,-0.0223007,-0.00363662603449
18.75,-0.0219839,-0.003584964735619
18.78,-0.0216531,-0.003531020424803
18.81,-0.0213086,-0.003474842023727
18.84,-0.0209507,-0.003416478454075
18.87,-0.0205796,-0.003355962330303
18.9,-0.0201957,-0.003293358881324
18.93,-0.0197993,-0.003228717028823
18.96,-0.0193907,-0.003162085694484
18.99,-0.0189702,-0.003093513799992
19.02,-0.0185381,-0.003023050267031
19.05,-0.0180947,-0.002950744017286
19.08,-0.0176404,-0.002876660279669
19.11,-0.0171755,-0.002800847975865
19.14,-0.0167004,-0.002723372334787
19.17,-0.0162154,-0.00264428227812
19.2,-0.0157209,-0.002563643034775
19.23,-0.0152172,-0.002481503526438
19.26,-0.0147048,-0.002397945289249
19.29,-0.0141839,-0.002313000937666
19.32,-0.013655,-0.002226752007827
19.35,-0.0131184,-0.00213924742142
19.38,-0.0125745,-0.002050552407355
19.41,-0.0120237,-0.001960732194545
19.44,-0.0114664,-0.001869852011904
19.47,-0.0109029,-0.001777960781116
19.5,-0.0103338,-0.00168515634555
19.53,-0.00975927,-0.001591466427494
19.56,-0.00917984,-0.001496977455257
19.59,-0.00859587,-0.001401748134861
19.62,-0.00800776,-0.001305843695218
19.65,-0.00741592,-0.001209330995964
19.68,-0.00682074,-0.001112273635289
19.71,-0.00622264,-0.001014740103551
19.74,-0.00562202,-0.000916795629663
19.77,-0.00501929,-0.00081850707326
19.8,-0.00441484,-0.000719938032533
19.83,-0.00380908,-0.000621155367116
19.86,-0.00320243,-0.000522227567369
19.89,-0.00259527,-0.000423216600758
19.92,-0.00198802,-0.000324190957642
19.95,-0.00138108,-0.000225215866933
19.98,-0.000774847,-0.000126356068327
20.01,-0.00016972,-2.76766276652126E-05
20.04,0.000433901,7.07572261404868E-05
20.07,0.00103562,0.000168880916466
20.1,0.00163505,0.000266631334339
20.13,0.00223179,0.000363943087774
20.16,0.00282546,0.000460754209303
20.19,0.00341567,0.000557001100738
20.22,0.00400204,0.00065262179461
20.25,0.00458419,0.000747554323454
20.28,0.00516175,0.000841738350524
20.31,0.00573434,0.000935111908353
20.34,0.00630159,0.001027614660198
20.37,0.00686315,0.00111918953076
20.4,0.00741866,0.001209777814016
20.43,0.00796775,0.001299319173224
20.46,0.00851009,0.001387759794529
20.49,0.00904532,0.001475040971911
20.52,0.00957311,0.001561108891516
20.55,0.0100931,0.001645904847324
20.58,0.010605,0.001729381548371
20.61,0.0111085,0.001811488442252
20.64,0.0116033,0.001892176607281
20.67,0.012089,0.001971380814546
20.7,0.0125653,0.002049052142362
20.73,0.013032,0.002125157976273
20.76,0.0134888,0.002199649394594
20.79,0.0139354,0.002272477475641
20.82,0.0143714,0.002343576990501
20.85,0.0147968,0.002412947939174
20.88,0.0152111,0.002480508785519
20.91,0.0156141,0.00254622691508
20.94,0.0160056,0.0026100697134
20.97,0.0163854,0.002672004566024
21,0.0167532,0.002731982551266
21.03,0.0171089,0.002789987361898
21.06,0.0174521,0.002845953769008
21.09,0.0177828,0.002899881772596
21.12,0.0181006,0.002951706143748
21.15,0.0184055,0.003001426882466
21.18,0.0186973,0.003049011374292
21.21,0.0189757,0.003094410697542
21.24,0.0192408,0.003137641159444
21.27,0.0194922,0.003178637531086
21.3,0.0197298,0.003217383505239
21.33,0.0199537,0.003253895389131
21.36,0.0201635,0.003288107953851
21.39,0.0203592,0.003320021199397
21.42,0.0205408,0.00334963512577
21.45,0.0207082,0.003376933425741
21.48,0.0208611,0.003401867177626
21.51,0.0209997,0.003424468995882
21.54,0.0211239,0.003444722573281
21.57,0.0212335,0.003462595295365
21.6,0.0213286,0.003478103469363
21.63,0.0214091,0.003491230788047
21.66,0.021475,0.003501977251417
21.69,0.0215264,0.003510359166701
21.72,0.0215632,0.00351636022667
21.75,0.0215854,0.003519980431326
21.78,0.021593,0.003521219780668
21.81,0.0215862,0.003520110889152
21.84,0.0215649,0.00351663744955
21.87,0.0215292,0.00351081576909
21.9,0.0214791,0.003502645847772
21.93,0.0214148,0.003492160300053
21.96,0.0213364,0.003479375433161
21.99,0.0212438,0.003464274939867
22.02,0.0211373,0.003446907741857
22.05,0.021017,0.003427290146357
22.08,0.020883,0.003405438460598
22.11,0.0207353,0.003381352684577
22.14,0.0205742,0.003355081739981
22.17,0.0203999,0.003326658241265
22.2,0.0202123,0.003296065881202
22.23,0.0200119,0.003263386195931
22.26,0.0197986,0.003228602878226
22.29,0.0195728,0.003191781156998
22.32,0.0193345,0.003152921032248
22.35,0.019084,0.003112071425659
22.38,0.0188216,0.003069281258918
22.41,0.0185473,0.003024550532023
22.44,0.0182615,0.002977944473888
22.47,0.0179644,0.002929495698969
22.5,0.0176562,0.002879236821721
22.53,0.0173371,0.002827200456602
22.56,0.0170074,0.002773435525297
22.59,0.0166674,0.002717990949488
22.62,0.0163173,0.002660899343634
22.65,0.0159575,0.002602225936646
22.68,0.015588,0.002541970728525
22.71,0.0152094,0.00248023156264
22.74,0.0148217,0.002417008438991
22.77,0.0144254,0.002352382893718
22.8,0.0140207,0.002286387541278
22.83,0.0136079,0.002219071303355
22.86,0.0131874,0.002150499408863
22.89,0.0127593,0.002080688165029
22.92,0.0123241,0.002009719107995
22.95,0.011882,0.001937624852216
22.98,0.0114334,0.001864470626605
23.01,0.0109786,0.001790305352848
23.04,0.010518,0.001715194259856
23.07,0.0100517,0.001639153654858
23.1,0.00958023,0.001562269966163
23.13,0.00910386,0.001484587223287
23.16,0.00862292,0.001406159240083
23.19,0.00813776,0.00132704309185
23.22,0.00764871,0.001247292592442
23.25,0.0071561,0.00116696155571
23.28,0.00666029,0.001086108687676
23.31,0.00616161,0.001004787802193
23.34,0.0056604,0.000923054343838
23.37,0.005157,0.000840963757185
23.4,0.00465176,0.000758573117534
23.43,0.00414502,0.000675937869461
23.46,0.00363713,0.000593115088263
23.49,0.00312842,0.000510158587794
23.52,0.00261923,0.00042712381263
23.55,0.00210991,0.000344067838069
23.58,0.0016008,0.000261046108688
23.61,0.00109224,0.000178114069061
23.64,0.000584554,9.53245546088304E-05
23.67,7.80915E-05,1.27345590933181E-05
23.7,-0.000426817,-6.96020220962942E-05
23.73,-0.000929841,-0.000151631293571
23.76,-0.00143065,-0.000233299359941
23.79,-0.00192891,-0.000314551755065
23.82,-0.00242431,-0.000395337763464
23.85,-0.00291652,-0.000475603571283
23.88,-0.00340522,-0.000555296995393
23.91,-0.00389009,-0.000634365852664
23.94,-0.00437083,-0.000712761221411
23.97,-0.00484712,-0.000790430918505
24,-0.00531865,-0.000867324391537
24.03,-0.00578513,-0.000943394349545
24.06,-0.00624626,-0.001018591870847
24.09,-0.00670175,-0.001092869664479
24.12,-0.0071513,-0.001166178808757
24.15,-0.00759463,-0.001238473643442
24.18,-0.00803147,-0.001309710139019
24.21,-0.00846153,-0.001379841004525
24.24,-0.00888455,-0.001448823841168
24.27,-0.00930027,-0.001516616250153
24.3,-0.00970842,-0.001583174201965
24.33,-0.0101087,-0.001648448774919
24.36,-0.010501,-0.001712422031065
24.39,-0.010885,-0.001775041787272
24.42,-0.0112604,-0.001836259121856
24.45,-0.011627,-0.00189604142036
24.48,-0.0119847,-0.001954372375555
24.51,-0.0123331,-0.002011186758531
24.54,-0.0126722,-0.002066484569285
24.57,-0.0130016,-0.002120200578907
24.6,-0.0133211,-0.002172302172938
24.63,-0.0136307,-0.00222278935138
24.66,-0.0139301,-0.002271613192548
24.69,-0.0142191,-0.002318741081985
24.72,-0.0144976,-0.002364156712463
24.75,-0.0147653,-0.002407811162298
24.78,-0.0150223,-0.002449720738717
24.81,-0.0152682,-0.002489820212809
24.84,-0.015503,-0.002528109584573
24.87,-0.0157266,-0.002564572546781
24.9,-0.0159388,-0.002599176484977
24.93,-0.0161395,-0.002631905091932
24.96,-0.0163286,-0.002662742060418
24.99,-0.016506,-0.002691671083208
25.02,-0.0166716,-0.002718675853072
25.05,-0.0168253,-0.002743740062783
25.08,-0.0169672,-0.002766880019569
25.11,-0.017097,-0.002788046801745
25.14,-0.0172148,-0.00280725671654
25.17,-0.0173205,-0.002824493456725
25.2,-0.017414,-0.002839740715072
25.23,-0.0174954,-0.00285301479881
25.26,-0.0175646,-0.002864299400709
25.29,-0.0176216,-0.002873594520771
25.32,-0.0176664,-0.002880900158995
25.35,-0.0176991,-0.00288623262261
25.38,-0.0177195,-0.002889559297158
25.41,-0.0177279,-0.002890929104326
25.44,-0.0177241,-0.002890309429655
25.47,-0.0177083,-0.002887732887602
25.5,-0.0176804,-0.002883183170941
25.53,-0.0176406,-0.002876692894125
25.56,-0.0175888,-0.002868245749929
25.59,-0.0175253,-0.002857890660035
25.62,-0.01745,-0.002845611317216
25.65,-0.017363,-0.002831424028701
25.68,-0.0172644,-0.002815345101716
25.71,-0.0171544,-0.00279740715072
25.74,-0.0170331,-0.002777626482939
25.77,-0.0169005,-0.002756003098373
25.8,-0.0167568,-0.00273256961148
25.83,-0.0166021,-0.002707342329488
25.86,-0.0164366,-0.002680353866851
25.89,-0.0162604,-0.0026516205308
25.92,-0.0160736,-0.002621158628562
25.95,-0.0158765,-0.002589017081822
25.98,-0.0156691,-0.002555195890579
26.01,-0.0154518,-0.002519760283746
26.04,-0.0152245,-0.002482693954095
26.07,-0.0149876,-0.002444062130539
26.1,-0.0147413,-0.002403897427535
26.13,-0.0144856,-0.002362199845081
26.16,-0.0142208,-0.002319018304864
26.19,-0.0139472,-0.002274401728566
26.22,-0.013665,-0.002228382730645
26.25,-0.0133742,-0.002180961311101
26.28,-0.0130753,-0.002132219006074
26.31,-0.0127684,-0.002082172122793
26.34,-0.0124537,-0.002030853275714
26.37,-0.0121315,-0.001978311386522


==> data/standing_wave/cdi_const_eps/cdi_const_eps_rcsf_64.dat <==
0,0.0630082,0.01
0.03,0.0629845,0.009996238584819
0.06,0.0629139,0.009985033694027
0.09,0.0627966,0.009966417069524
0.12,0.0626329,0.009940436324161
0.15,0.0624233,0.009907170812688
0.18,0.0621681,0.009866668147955
0.21,0.0618677,0.009818991813764
0.24,0.0615226,0.009764221164864
0.27,0.0611332,0.009702419685057
0.3,0.0607,0.009633666729092
0.33,0.0602234,0.009558025780771
0.36,0.059704,0.009475592065795
0.39,0.0591422,0.009386429067963
0.42,0.0585387,0.009290647883926
0.45,0.0578939,0.009188311997486
0.48,0.0572084,0.009079516634343
0.51,0.0564829,0.008964372891148
0.54,0.0557179,0.008842960122651
0.57,0.054914,0.008715373554553
0.6,0.0540719,0.008581724283506
0.63,0.0531921,0.00844209166426
0.66,0.0522755,0.008296618535365
0.69,0.0513226,0.008145384251574
0.72,0.050334,0.007988484038585
0.75,0.0493106,0.007826060734952
0.78,0.0482557,0.007658638082027
0.81,0.0471709,0.007486470015014
0.84,0.0460568,0.007309651759612
0.87,0.0449145,0.007128357896274
0.9,0.0437447,0.00694269952165
0.93,0.0425487,0.006752882958091
0.96,0.0413273,0.0065590351732
0.99,0.0400815,0.006361314876476
1.02,0.0388125,0.006159912519323
1.05,0.0375211,0.00595495506934
1.08,0.0362083,0.00574660123603
1.11,0.0348752,0.005535025599843
1.14,0.0335228,0.00532038687028
1.17,0.0321521,0.005102843756844
1.2,0.030764,0.004882539098086
1.23,0.0293596,0.004659647474456
1.26,0.0279398,0.004434311724506
1.29,0.0265057,0.004206706428687
1.32,0.0250582,0.003976974425551
1.35,0.0235983,0.003745274424599
1.38,0.022127,0.003511765135332
1.41,0.0206453,0.003276605267251
1.44,0.0191542,0.003039953529858
1.47,0.0176545,0.002801936890754
1.5,0.0161474,0.00256274580134
1.53,0.0146338,0.002322523100168
1.56,0.0131146,0.002081411625788
1.59,0.0115909,0.001839585958653
1.62,0.0100634,0.001597157195413
1.65,0.00853336,0.001354325310039
1.68,0.00700154,0.001111210921753
1.71,0.00546896,0.000867975914246
1.74,0.00393656,0.000624769474449
1.77,0.00240527,0.000381739202199
1.8,0.000876062,0.000139039363131
1.83,-0.000650144,-0.000103184030015
1.86,-0.00217241,-0.000344782107726
1.89,-0.00368979,-0.000585604730813
1.92,-0.00520136,-0.000825505251697
1.95,-0.0067062,-0.001064337657638
1.98,-0.00820339,-0.001301955935894
2.01,-0.009692,-0.001538212486629
2.04,-0.0111711,-0.001772959710006
2.07,-0.0126398,-0.00200605635457
2.1,-0.0140972,-0.002237359581769
2.13,-0.0155424,-0.002466726553052
2.16,-0.0169746,-0.002694030300818
2.19,-0.0183927,-0.002919096244616
2.22,-0.0197959,-0.003141797416844
2.25,-0.0211834,-0.003362006849902
2.28,-0.0225543,-0.003579581705238
2.31,-0.0239077,-0.003794379144302
2.34,-0.0252428,-0.004006272199492
2.37,-0.0265588,-0.004215133903206
2.4,-0.0278547,-0.004420805545945
2.43,-0.0291298,-0.004623176031056
2.46,-0.0303833,-0.00482211839094
2.49,-0.0316144,-0.005017505657994
2.52,-0.0328222,-0.005209194993667
2.55,-0.0340061,-0.00539709117226
2.58,-0.0351652,-0.00558105135522
2.61,-0.0362987,-0.005760948574947
2.64,-0.0374061,-0.00593670347669
2.67,-0.0384865,-0.006108173221898
2.7,-0.0395392,-0.00627524671392
2.73,-0.0405635,-0.006437812856104
2.76,-0.0415589,-0.006595792293701
2.79,-0.0425246,-0.00674905805911
2.82,-0.04346,-0.006897514926629
2.85,-0.0443644,-0.007041051799607
2.88,-0.0452374,-0.007179605194245
2.91,-0.0460783,-0.00731306401389
2.94,-0.0468865,-0.007441333032843
2.97,-0.0476615,-0.007564332896353
3,-0.0484029,-0.007682000120619
3.03,-0.0491099,-0.00779420773804
3.06,-0.0497777,-0.007900193943011
3.09,-0.0504097,-0.008000498347834
3.12,-0.0510058,-0.008095105081561
3.15,-0.0515657,-0.00818396653134
3.18,-0.0520892,-0.008267050955272
3.21,-0.052576,-0.008344310740507
3.24,-0.0530261,-0.008415745887043
3.27,-0.0534392,-0.008481308782032
3.3,-0.0538153,-0.008540999425472
3.33,-0.0541541,-0.008594770204513
3.36,-0.0544556,-0.008642621119156
3.39,-0.0547197,-0.00868453629845
3.42,-0.0549463,-0.008720499871445
3.45,-0.0551354,-0.008750511838142
3.48,-0.055287,-0.008774572198539
3.51,-0.0554008,-0.008792633339788
3.54,-0.0554767,-0.008804679390936
3.57,-0.0555147,-0.008810710351986
3.6,-0.0555149,-0.008810742093886
3.63,-0.0554775,-0.008804806358537
3.66,-0.0554025,-0.00879290314594
3.69,-0.0552901,-0.008775064197993
3.72,-0.0551405,-0.008751321256598
3.75,-0.0549538,-0.008721690192705
3.78,-0.0547303,-0.008686218619164
3.81,-0.0544702,-0.008644938277875
3.84,-0.0541737,-0.008597880910739
3.87,-0.0538411,-0.008545094130605
3.9,-0.0534727,-0.008486625550325
3.93,-0.0530688,-0.008422522782749
3.96,-0.0526297,-0.008352833440727
3.99,-0.0521558,-0.008277621008059
4.02,-0.0516475,-0.008196948968547
4.05,-0.0511051,-0.00811086493504
4.08,-0.050529,-0.00801943239134
4.11,-0.0499196,-0.007922714821245
4.14,-0.0492774,-0.007820791579509
4.17,-0.0486026,-0.007713694408029
4.2,-0.0478969,-0.00760169311296
4.23,-0.0471613,-0.007484946403801
4.26,-0.0463966,-0.007363581248155
4.29,-0.0456033,-0.007237677000771
4.32,-0.0447822,-0.007107360629251
4.35,-0.043934,-0.006972743230246
4.38,-0.0430595,-0.006833951771357
4.41,-0.0421594,-0.006691097349234
4.44,-0.0412344,-0.006544291060529
4.47,-0.0402854,-0.006393675743792
4.5,-0.0393132,-0.006239378366625
4.53,-0.0383185,-0.006081510025679
4.56,-0.0373021,-0.005920197688555
4.59,-0.0362648,-0.005755568322853
4.62,-0.0352075,-0.005587764767126
4.65,-0.034131,-0.005416913988973
4.68,-0.0330361,-0.005243142955996
4.71,-0.0319236,-0.005066578635797
4.74,-0.0307943,-0.004887347995975
4.77,-0.0296491,-0.004705593875083
4.8,-0.0284888,-0.004521443240721
4.83,-0.0273143,-0.004335038931441
4.86,-0.0261263,-0.004146492043893
4.89,-0.0249258,-0.003955961287578
4.92,-0.0237135,-0.003763557759149
4.95,-0.0224903,-0.003569424297155
4.98,-0.0212569,-0.003373671998248
5.01,-0.0200143,-0.003176459571929
5.04,-0.0187633,-0.002977913985799
5.07,-0.0175047,-0.002778162207459
5.1,-0.0162393,-0.00257733120451
5.13,-0.0149679,-0.002375547944553
5.16,-0.0136914,-0.00217295526614
5.19,-0.0124105,-0.001969664265921
5.22,-0.0111262,-0.001765833653398
5.25,-0.00983911,-0.001561560241365
5.28,-0.00855015,-0.001356990042566
5.31,-0.00726009,-0.001152245263315
5.34,-0.00596975,-0.000947456045404
5.37,-0.0046799,-0.000742744595148
5.4,-0.00339136,-0.000538241054339
5.43,-0.0021049,-0.000334067629293
5.46,-0.000821323,-0.000130351763739
5.49,0.000458596,7.27835424595529E-05
5.52,0.00173408,0.00027521497202
5.55,0.00300434,0.000476817303145
5.58,0.00426862,0.000677470551452
5.61,0.00552615,0.000877052510626
5.64,0.00677616,0.001075440974349
5.67,0.00801789,0.001272515323402
5.7,0.0092506,0.001468158112754
5.73,0.0104735,0.001662243961897
5.76,0.0116859,0.001854663361277
5.79,0.0128871,0.002045305214242
5.82,0.0140762,0.002234026682241
5.85,0.0152527,0.002420748410524
5.88,0.0164156,0.00260531168959
5.91,0.0175645,0.002787653035637
5.94,0.0186984,0.002967613739164
5.97,0.0198168,0.003145114445421
6,0.020919,0.003320044057758
6.03,0.0220042,0.003492275608572
6.06,0.0230718,0.003661713872163
6.09,0.0241211,0.00382824775188
6.12,0.0251515,0.003991782022023
6.15,0.0261623,0.00415220558594
6.18,0.0271529,0.00430942321793
6.21,0.0281226,0.004463323821344
6.24,0.0290709,0.00461382804143
6.27,0.0299972,0.004760840652487
6.3,0.0309009,0.004904266428814
6.33,0.0317813,0.005043994273761
6.36,0.0326381,0.005179976574478
6.39,0.0334705,0.005312086363362
6.42,0.0342781,0.005440260156615
6.45,0.0350604,0.005564418599484
6.48,0.0358169,0.00568448233722
6.51,0.0365471,0.005800372015071
6.54,0.0372505,0.005912008278288
6.57,0.0379268,0.006019343514019
6.6,0.0385755,0.006122298367514
6.63,0.0391962,0.006220809354973
6.66,0.0397885,0.006314812992595
6.69,0.0403521,0.006404261667529
6.72,0.0408867,0.006489107766926
6.75,0.0413918,0.006569271936034
6.78,0.0418673,0.006644738303903
6.81,0.0423128,0.006715443386734
6.84,0.042728,0.006781339571675
6.87,0.0431129,0.006842426858726
6.9,0.043467,0.006898625893138
6.93,0.0437904,0.006949952545859
6.96,0.0440827,0.00699634333309
6.99,0.0443439,0.00703779825483
7.02,0.0445738,0.00707428556918
7.05,0.0447724,0.007105805276139
7.08,0.0449396,0.007132341504757
7.11,0.0450753,0.007153878384083
7.14,0.0451796,0.007170431785069
7.17,0.0452522,0.007181954094864
7.2,0.045293,0.007188429442517
7.23,0.0453021,0.007189873698979
7.26,0.0452796,0.0071863027352
7.29,0.0452257,0.007177748293079
7.32,0.0451405,0.007164226243568
7.35,0.0450241,0.007145752457617
7.38,0.0448769,0.007122390419025
7.41,0.0446989,0.007094140127793
7.44,0.0444905,0.007061065067721
7.47,0.044252,0.007023212851661
7.5,0.0439836,0.006980615221511
7.53,0.0436856,0.006933319790123
7.56,0.0433584,0.006881390041296
7.59,0.0430024,0.006824889458832
7.62,0.0426178,0.006763849784631
7.65,0.0422051,0.006698350373443
7.68,0.0417648,0.00662847058002
7.71,0.0412972,0.00655425801721
7.74,0.0408027,0.006475776168816
7.77,0.0402819,0.006393120260538
7.8,0.0397352,0.006306353776175
7.83,0.039163,0.00621554019953
7.86,0.038566,0.006120790627252
7.89,0.0379447,0.006022184414092
7.92,0.0372995,0.005919785043851
7.95,0.0366311,0.005813703613181
7.98,0.0359401,0.00570403534778
8.01,0.035227,0.005590859602401
8.04,0.0344925,0.005474287473694
8.07,0.033737,0.005354382445459
8.1,0.0329614,0.005231287356249
8.13,0.0321661,0.005105065689863
8.16,0.0313519,0.004975844413902
8.19,0.0305193,0.004843702883117
8.22,0.029669,0.004708752194159
8.25,0.0288018,0.004571119314629
8.28,0.0279182,0.004430883599278
8.31,0.0270189,0.004288156144756
8.34,0.0261046,0.004143048047714
8.37,0.025176,0.003995670404804
8.4,0.0242337,0.003846118441727
8.43,0.0232786,0.003694534997032
8.46,0.0223111,0.003540983554521
8.49,0.0213321,0.003385606952746
8.52,0.0203423,0.003228516288356
8.55,0.0193423,0.003069806787053
8.58,0.0183329,0.002909605416438
8.61,0.0173147,0.002748007402211
8.64,0.0162885,0.002585139711974
8.67,0.015255,0.002421113442377
8.7,0.0142148,0.002256023819122
8.73,0.0131687,0.002089997809809
8.76,0.0121174,0.001923146511089
8.79,0.0110615,0.001755565148663
8.82,0.0100019,0.001587396561083
8.85,0.00893912,0.001418723277288
8.88,0.00787394,0.00124966909069
8.91,0.00680704,0.00108034192375
8.94,0.00573911,0.000910851286023
8.97,0.00467085,0.000741308274161
9,0.00360294,0.000571820810625
9.03,0.00253607,0.00040249840497
9.06,0.00147093,0.000233450566752
9.09,0.000408175,6.47812506943541E-05
9.12,-0.000651503,-0.000103399716227
9.15,-0.00170744,-0.000270986950905
9.18,-0.00275897,-0.00043787475281
9.21,-0.00380543,-0.000603957897543
9.24,-0.00484616,-0.000769131636835
9.27,-0.00588052,-0.000933294396602
9.3,-0.00690786,-0.001096343015671
9.33,-0.00792754,-0.00125817591996
9.36,-0.00893892,-0.001418691535387
9.39,-0.00994137,-0.001577789874969
9.42,-0.0109343,-0.001735377300097
9.45,-0.011917,-0.001891341127028
9.48,-0.012889,-0.002045606762294
9.51,-0.0138496,-0.002198063109246
9.54,-0.0147982,-0.002348614942182
9.57,-0.0157343,-0.002497182906352
9.6,-0.0166573,-0.002643671776055
9.63,-0.0175665,-0.002787970454639
9.66,-0.0184615,-0.002930015458305
9.69,-0.0193416,-0.003069695690402
9.72,-0.0202064,-0.003206947667129
9.75,-0.0210553,-0.003341676162785
9.78,-0.0218877,-0.00347378595167
9.81,-0.0227032,-0.003603213549982
9.84,-0.0235013,-0.003729879602972
9.87,-0.0242814,-0.003853688884939
9.9,-0.0250431,-0.003974577912081
9.93,-0.0257859,-0.004092467329649
9.96,-0.0265093,-0.004207277782892
9.99,-0.027213,-0.004318961658959
10.02,-0.0278964,-0.004427423732149
10.05,-0.0285591,-0.004532600518663
10.08,-0.0292008,-0.004634444405649
10.11,-0.029821,-0.004732876038357
10.14,-0.0304194,-0.004827847803937
10.17,-0.0309956,-0.004919296218587
10.2,-0.0315492,-0.005007157798509
10.23,-0.03208,-0.0050914008018
10.26,-0.0325876,-0.005171961744662
10.29,-0.0330716,-0.005248777143292
10.32,-0.0335319,-0.005321831126742
10.35,-0.033968,-0.00539104434026
10.38,-0.0343799,-0.005456416783847
10.41,-0.0347672,-0.005517884973702
10.44,-0.0351297,-0.005575417167924
10.47,-0.0354673,-0.005628997495564
10.5,-0.0357797,-0.005678578343771
10.53,-0.0360667,-0.005724127970645
10.56,-0.0363283,-0.005765646376186
10.59,-0.0365643,-0.005803101818493
10.62,-0.0367746,-0.005836478426617
10.65,-0.036959,-0.005865744458658
10.68,-0.0371177,-0.005890931656515
10.71,-0.0372504,-0.005911992407337
10.74,-0.0373571,-0.005928926711126
10.77,-0.0374379,-0.005941750438832
10.8,-0.0374926,-0.005950431848553
10.83,-0.0375212,-0.00595497094029
10.86,-0.0375238,-0.005955383584994
10.89,-0.0375005,-0.005951685653613
10.92,-0.0374513,-0.005943877146149
10.95,-0.0373766,-0.005932021546402
10.98,-0.0372762,-0.005916087112471
11.01,-0.0371505,-0.005896137328157
11.04,-0.0369997,-0.005872203935361
11.07,-0.0368238,-0.005844286934082
11.1,-0.0366232,-0.00581244980812
11.13,-0.036398,-0.005776708428427
11.16,-0.0361485,-0.005737110407852
11.19,-0.035875,-0.005693703359245
11.22,-0.0355778,-0.005646534895458
11.25,-0.0352572,-0.00559565262934
11.28,-0.0349134,-0.005541088302792
11.31,-0.0345469,-0.005482921270565
11.34,-0.034158,-0.005421199145508
11.37,-0.033747,-0.005355969540473
11.4,-0.0333143,-0.005287295939259
11.43,-0.0328603,-0.005215241825667
11.46,-0.0323855,-0.005139886554448
11.49,-0.0318901,-0.005061261867503
11.52,-0.0313748,-0.004979478861482
11.55,-0.0308398,-0.004894569278284
11.58,-0.0302856,-0.004806612472662
11.61,-0.0297128,-0.004715703670316
11.64,-0.0291218,-0.004621906355046
11.67,-0.028513,-0.004525284010653
11.7,-0.027887,-0.004425931862837
11.73,-0.0272443,-0.004323929266349
11.76,-0.0265854,-0.004219355575941
11.79,-0.0259107,-0.004112274275412
11.82,-0.0252208,-0.004002780590463
11.85,-0.0245163,-0.003890969746795
11.88,-0.0237977,-0.003776921099159
11.91,-0.0230655,-0.003660714002304
11.94,-0.0223203,-0.003542443681933
11.97,-0.0215626,-0.003422189492796
12,-0.020793,-0.003300046660593
12.03,-0.020012,-0.003176094540076
12.06,-0.0192202,-0.003050428356944
12.09,-0.0184182,-0.002923143336899
12.12,-0.0176066,-0.002794334705641
12.15,-0.0167858,-0.002664065946972
12.18,-0.0159566,-0.002532464028492
12.21,-0.0151194,-0.002399592434001
12.24,-0.0142749,-0.00226556226015
12.27,-0.0134237,-0.002130468732641
12.3,-0.0125662,-0.001994375335274
12.33,-0.0117032,-0.001857409035649
12.36,-0.0108351,-0.001719633317568
12.39,-0.00996267,-0.001581170387346
12.42,-0.00908638,-0.00144209483845
12.45,-0.00820683,-0.001302501896579
12.48,-0.00732462,-0.001162486787434
12.51,-0.00644032,-0.001022139975432
12.54,-0.00555453,-0.000881556686273
12.57,-0.00466782,-0.000740827384372
12.6,-0.00378078,-0.000600045708336
12.63,-0.00289397,-0.000459300535486
12.66,-0.00200799,-0.000318687091521
12.69,-0.00112339,-0.000178292666669
12.72,-0.000240764,-3.82115343717167E-05
12.75,0.000639335,0.000101468539016
12.78,0.00151634,0.000240657565206
12.81,0.00238968,0.000379264921074
12.84,0.00325881,0.000517204109941
12.87,0.00412317,0.000654386254488
12.9,0.00498221,0.000790724064487
12.93,0.00583539,0.000926131836809
12.96,0.00668216,0.001060522281227
12.99,0.007522,0.001193812868801
13.02,0.00835436,0.001325916309306
13.05,0.00917873,0.001456751660895
13.08,0.00999459,0.001586236394628
13.11,0.0108014,0.001714284807374
13.14,0.0115987,0.001840823892763
13.17,0.012386,0.001965775883139
13.2,0.0131628,0.002089061423751
13.23,0.0139285,0.002210585288899
13.26,0.0146828,0.002330299865732
13.29,0.0154252,0.002448125799499
13.32,0.0161551,0.0025639678645
13.35,0.0168722,0.002677778447885
13.38,0.0175759,0.002789462323951
13.41,0.018266,0.002898987750801
13.44,0.0189418,0.003006243631781
13.47,0.0196031,0.003111198224993
13.5,0.0202494,0.003213772175685
13.53,0.0208804,0.003313917871007
13.56,0.0214956,0.003411555956209
13.59,0.0220946,0.003506622947489
13.62,0.0226772,0.003599087102949
13.65,0.0232429,0.003688869067836
13.68,0.0237914,0.0037759212293
13.71,0.0243224,0.003860195974492
13.74,0.0248356,0.003941645690561
13.77,0.0253306,0.004020206893706
13.8,0.0258072,0.004095847842027
13.83,0.0262652,0.004168536793624
13.86,0.0267041,0.004238194393746
13.89,0.0271238,0.004304804771442
13.92,0.0275241,0.004368336184814
13.95,0.0279047,0.00442874102101
13.98,0.0282654,0.00448598753813
14.01,0.028606,0.004540043994274
14.04,0.0289263,0.004590878647541
14.07,0.0292261,0.004638459756032
14.1,0.0295053,0.004682771448796
14.13,0.0297638,0.004723797854882
14.16,0.0300013,0.004761491361442
14.19,0.0302179,0.004795867839424
14.22,0.0304134,0.004826895546929
14.25,0.0305876,0.004854542742056
14.28,0.0307407,0.004878841166705
14.31,0.0308724,0.004899743208027
14.34,0.0309827,0.004917248866021
14.37,0.0310718,0.004931389882587
14.4,0.0311394,0.004942118644875
14.43,0.0311854,0.004949419281935
14.46,0.03121,0.004953323535667
14.49,0.031213,0.004953799664171
14.52,0.0311947,0.004950895280297
14.55,0.031155,0.004944594513095
14.58,0.0310942,0.004934944975416
14.61,0.0310122,0.004921930796309
14.64,0.0309092,0.004905583717675
14.67,0.0307854,0.004885935481414
14.7,0.0306409,0.004863001958475
14.73,0.030476,0.00483683076171
14.76,0.0302907,0.004807421891119
14.79,0.0300853,0.004774822959551
14.82,0.02986,0.004739065708908
14.85,0.029615,0.004700181881089
14.88,0.0293506,0.004658219088944
14.91,0.029067,0.004613209074374
14.94,0.0287646,0.00456521532118
14.97,0.0284435,0.004514253700312
15,0.0281041,0.00446038769557
15.03,0.0277466,0.004403649048854
15.06,0.0273715,0.004344117114915
15.09,0.0269789,0.004281807764704
15.12,0.0265692,0.00421678448202
15.15,0.0261429,0.004149126621614
15.18,0.0257002,0.004078865925387
15.21,0.0252415,0.00400606587714
15.24,0.0247672,0.003930789960672
15.27,0.0242778,0.003853117530734
15.3,0.0237735,0.003773080329227
15.33,0.0232548,0.003690757710901
15.36,0.0227221,0.003606213159557
15.39,0.0221759,0.003519526029945
15.42,0.0216165,0.003430743934916
15.45,0.0210445,0.003339962100171
15.48,0.0204601,0.00324721226761
15.51,0.019864,0.003152605533883
15.54,0.0192565,0.003056189511841
15.57,0.018638,0.002958027685285
15.6,0.0180092,0.002858231150866
15.63,0.0173703,0.002756831650484
15.66,0.016722,0.002653940280789
15.69,0.0160646,0.002549604654632
15.72,0.0153986,0.002443904126764
15.75,0.0147246,0.002336933922886
15.78,0.014043,0.002228757526798
15.81,0.0133542,0.002119438422301
15.84,0.0126588,0.002009071835094
15.87,0.0119573,0.00189773711993
15.9,0.0112501,0.001785497760609
15.93,0.0105377,0.001672433111881
15.96,0.00982072,0.001558641573636
15.99,0.00909952,0.001444180281297
16.02,0.00837463,0.001329133350897
16.05,0.00764654,0.001213578550093
16.08,0.00691576,0.001097596820731
16.11,0.00618276,0.000981262756276
16.14,0.00544804,0.000864655711479
16.17,0.00471209,0.000747853453995
16.2,0.0039754,0.00063093375148
16.23,0.00323846,0.00051397437159
16.26,0.00250175,0.000397051494885
16.29,0.00176576,0.000280242889021
16.32,0.00103096,0.000163623147463
16.35,0.000297844,4.72706727060922E-05
16.38,-0.000433117,-6.87397830758536E-05
16.41,-0.00116145,-0.000184333150288
16.44,-0.00188668,-0.000299434041918
16.47,-0.00260834,-0.000413968340629
16.5,-0.00332597,-0.000527863040049
16.53,-0.0040391,-0.000641043546713
16.56,-0.00474729,-0.000753440028441
16.59,-0.00545007,-0.000864977891766
16.62,-0.006147,-0.00097558730451
16.65,-0.00683763,-0.001085196847394
16.68,-0.00752153,-0.001193738275336
16.71,-0.00819827,-0.001301143343247
16.74,-0.00886741,-0.001407342218949
16.77,-0.00952853,-0.001512268244451
16.8,-0.0101812,-0.001615853174666
16.83,-0.0108251,-0.001718046222555
16.86,-0.0114597,-0.001818763272082
16.89,-0.0120846,-0.001917940839446
16.92,-0.0126996,-0.002015547182748
16.95,-0.0133041,-0.002111487076285
16.98,-0.0138978,-0.002205712907209
17.01,-0.0144803,-0.002298161191718
17.04,-0.0150514,-0.002388800187912
17.07,-0.0156105,-0.002477534670091
17.1,-0.0161575,-0.002564348767303
17.13,-0.0166918,-0.00264914725385
17.16,-0.0172134,-0.002731930129729
17.19,-0.0177217,-0.002812602169241
17.22,-0.0182165,-0.002891131630486
17.25,-0.0186975,-0.002967470900613
17.28,-0.0191644,-0.003041572366771
17.31,-0.0196169,-0.003113388416111
17.34,-0.0200548,-0.003182887306732
17.37,-0.0204778,-0.003250021425783
17.4,-0.0208857,-0.003314759031364
17.43,-0.0212782,-0.003377052510626
17.46,-0.021655,-0.003436854250717
17.49,-0.0220161,-0.003494164251637
17.52,-0.0223611,-0.003548919029587
17.55,-0.0226899,-0.003601102713615
17.58,-0.0230022,-0.003650667690872
17.61,-0.023298,-0.003697613961357
17.64,-0.0235771,-0.003741909783171
17.67,-0.0238393,-0.003783523414413
17.7,-0.0240844,-0.003822423113182
17.73,-0.0243124,-0.003858608879479
17.76,-0.0245231,-0.003892048971404
17.79,-0.0247165,-0.003922743388956
17.82,-0.0248925,-0.003950676261185
17.85,-0.0250509,-0.003975815846191
17.88,-0.0251917,-0.003998162143975
17.91,-0.0253149,-0.004017715154535
17.94,-0.0254205,-0.004034474877873
17.97,-0.0255083,-0.004048409572087
18,-0.0255785,-0.004059550979079
18.03,-0.0256309,-0.004067867356947
18.06,-0.0256655,-0.004073358705692
18.09,-0.0256824,-0.004076040896264
18.12,-0.0256816,-0.004075913928663
18.15,-0.0256632,-0.004072993673839
18.18,-0.0256272,-0.004067280131792
18.21,-0.0255738,-0.004058805044423
18.24,-0.0255029,-0.00404755254078
18.27,-0.0254148,-0.004033570233716
18.3,-0.0253095,-0.004016858123228
18.33,-0.0251872,-0.003997447951219
18.36,-0.025048,-0.003975355588638
18.39,-0.0248921,-0.003950612777385
18.42,-0.0247196,-0.00392323538841
18.45,-0.0245307,-0.003893255163614
18.48,-0.0243256,-0.003860703844896
18.51,-0.0241045,-0.003825613174158
18.54,-0.0238677,-0.00378803076425
18.57,-0.0236152,-0.003747956615171
18.6,-0.0233474,-0.003705454210722
18.63,-0.0230644,-0.003660539421853
18.66,-0.0227667,-0.003613291603315
18.69,-0.0224543,-0.003563710755108
18.72,-0.0221275,-0.003511844490082
18.75,-0.0217867,-0.003457756292038
18.78,-0.0214321,-0.003401477902876
18.81,-0.021064,-0.003343056935447
18.84,-0.0206828,-0.00328255687355
18.87,-0.0202886,-0.003219993588136
18.9,-0.0198819,-0.003155446433956
18.93,-0.019463,-0.00308896302386
18.96,-0.0190322,-0.003020590970699
18.99,-0.0185898,-0.002950377887323
19.02,-0.0181362,-0.002878387257532
19.05,-0.0176717,-0.002804666694176
19.08,-0.0171967,-0.002729279681057
19.11,-0.0167115,-0.002652273831025
19.14,-0.0162165,-0.00257371262788
19.17,-0.0157122,-0.002493675426373
19.2,-0.0151987,-0.002412178097454
19.23,-0.0146767,-0.002329331737774
19.26,-0.0141463,-0.002245152218283
19.29,-0.013608,-0.002159718893731
19.32,-0.0130623,-0.00207311111887
19.35,-0.0125094,-0.0019853606356
19.38,-0.0119498,-0.001896546798671
19.41,-0.011384,-0.001806748962833
19.44,-0.0108122,-0.001715998869988
19.47,-0.0102349,-0.001624375874886
19.5,-0.00965245,-0.001531935525852
19.53,-0.00906535,-0.001438757177637
19.56,-0.00847396,-0.001344897965662
19.59,-0.0078787,-0.001250424547916
19.62,-0.00727997,-0.001155400408201
19.65,-0.00667818,-0.001059890617412
19.68,-0.00607375,-0.000963961833539
19.71,-0.00546709,-0.000867679127479
19.74,-0.00485861,-0.000771107570126
19.77,-0.00424871,-0.000674310645281
19.8,-0.00363781,-0.000577355010935
19.83,-0.00302631,-0.000480304150888
19.86,-0.00241463,-0.000383224723131
19.89,-0.00180317,-0.000286180211465
19.92,-0.00119234,-0.000189235686784
19.95,-0.000582532,-9.24533632130421E-05
19.98,2.58467E-05,4.10211686732838E-06
20.01,0.000632399,0.000100367729915
20.04,0.00123673,0.000196280801546
20.07,0.00183844,0.000291777895575
20.1,0.00243714,0.000386797274006
20.13,0.00303246,0.000481280214321
20.16,0.00362399,0.000575161645627
20.19,0.00421136,0.000668382845407
20.22,0.0047942,0.000760885091147
20.25,0.00537213,0.000852608073235
20.28,0.00594478,0.000943493069156
20.31,0.00651178,0.001033481356395
20.34,0.00707279,0.001122518973721
20.37,0.00762744,0.001210547198619
20.4,0.00817539,0.001297512069858
20.43,0.00871628,0.001383356452017
20.46,0.00924978,0.001468027970963
20.49,0.00977555,0.001551472665463
20.52,0.0102933,0.001633644509762
20.55,0.0108026,0.001714475258776
20.58,0.0113033,0.001793941106078
20.61,0.0117949,0.001871962696919
20.64,0.0122773,0.001948524160347
20.67,0.01275,0.002023546141613
20.7,0.0132128,0.002096996898816
20.73,0.0136655,0.002168844690056
20.76,0.0141077,0.002239026031532
20.79,0.0145392,0.002307509181345
20.82,0.0149597,0.002374246526643
20.85,0.015369,0.002439206325526
20.88,0.0157668,0.002502340965144
20.91,0.0161529,0.002563618703597
20.94,0.0165271,0.002623007798985
20.97,0.0168891,0.002680460638457
21,0.0172387,0.002735945480112
21.03,0.0175757,0.002789430582051
21.06,0.0179,0.002840900073324
21.09,0.0182113,0.002890306341079
21.12,0.0185095,0.002937633514368
21.15,0.0187943,0.002982833980339
21.18,0.0190657,0.003025907738993
21.21,0.0193236,0.003066838919379
21.24,0.0195676,0.003105564037697
21.27,0.0197978,0.003142098964897
21.3,0.020014,0.003176411959078
21.33,0.0202161,0.003208487149292
21.36,0.020404,0.003238308664587
21.39,0.0205776,0.003265860634013
21.42,0.0207368,0.00329112718662
21.45,0.0208815,0.003314092451459
21.48,0.0210117,0.003334756428528
21.51,0.0211274,0.003353119117829
21.54,0.0212285,0.003369164648411
21.57,0.021315,0.003382893020274
21.6,0.0213868,0.003394288362467
21.63,0.0214439,0.003403350674992
21.66,0.0214864,0.003410095828797
21.69,0.0215141,0.003414492081983
21.72,0.0215271,0.0034165553055
21.75,0.0215254,0.003416285499348
21.78,0.0215091,0.003413698534476
21.81,0.0214782,0.003408794410886
21.84,0.0214328,0.003401588999527
21.87,0.021373,0.003392098171349
21.9,0.0212989,0.003380337797303
21.93,0.0212105,0.003366307877387
21.96,0.021108,0.003350040153504
21.99,0.0209915,0.003331550496602
22.02,0.0208611,0.003310854777632
22.05,0.020717,0.003287984738494
22.08,0.0205593,0.003262956250139
22.11,0.0203881,0.003235785183516
22.14,0.0202037,0.003206519151476
22.17,0.0200061,0.003175158154018
22.2,0.0197957,0.003141765674944
22.23,0.0195725,0.003106341714253
22.26,0.0193367,0.003068918013846
22.29,0.0190886,0.003029542186573
22.32,0.0188284,0.002988245974334
22.35,0.0185562,0.002945045248079
22.38,0.0182724,0.002900003491609
22.41,0.0179771,0.002853136575874
22.44,0.0176706,0.002804492113725
22.47,0.0173532,0.002754117718011
22.5,0.017025,0.002702029259684
22.53,0.0166864,0.002648290222542
22.56,0.0163377,0.002592948219438
22.59,0.015979,0.002536019121321
22.62,0.0156108,0.002477582282941
22.65,0.0152332,0.002417653575249
22.68,0.0148465,0.002356280611095
22.71,0.0144511,0.00229352687428
22.74,0.0140473,0.002229439977654
22.77,0.0136353,0.002164051663117
22.8,0.0132155,0.00209742541447
22.83,0.0127882,0.002029608844563
22.86,0.0123537,0.001960649566247
22.89,0.0119122,0.001890579321422
22.92,0.0114643,0.001819493335788
22.95,0.01101,0.001747391609346
22.98,0.0105499,0.001674369367797
23.01,0.0100842,0.00160045835304
23.04,0.00961323,0.001525710939211
23.07,0.00913736,0.001450185848826
23.1,0.00865691,0.001373933868925
23.13,0.00817223,0.001297010547833
23.16,0.00768365,0.001219468259687
23.19,0.00719152,0.001141362552811
23.22,0.00669617,0.00106274580134
23.25,0.00619795,0.000983673553601
23.28,0.00569721,0.000904201357918
23.31,0.00519429,0.000824383175523
23.34,0.00468953,0.000744272967645
23.37,0.00418327,0.000663924695516
23.4,0.00367587,0.000583395494555
23.43,0.00316765,0.000502736151802
23.46,0.00265897,0.00042200380268
23.49,0.00215017,0.000341252408417
23.52,0.00164159,0.000260535930244
23.55,0.00113357,0.000179908329392
23.58,0.000626437,9.94215038677506E-05
23.61,0.000120538,1.91305258680616E-05
23.64,-0.000383796,-6.09120717620881E-05
23.67,-0.000886232,-0.000140653438759
23.7,-0.00138644,-0.000220041200987
23.73,-0.0018841,-0.000299024571405
23.76,-0.00237887,-0.000377549271365
23.79,-0.00287045,-0.000455567688015
23.82,-0.0033585,-0.000533025860126
23.85,-0.00384272,-0.000609876174847
23.88,-0.00432279,-0.000686067845138
23.91,-0.00479841,-0.000761553258147
23.94,-0.00526927,-0.000836283213931
23.97,-0.00573506,-0.000910208512543
24,-0.0061955,-0.000983284715323
24.03,-0.00665029,-0.00105546420942
24.06,-0.00709914,-0.00112670096908
24.09,-0.00754177,-0.001196950555642
24.12,-0.0079779,-0.001266168530445
24.15,-0.00840725,-0.00133431045483
24.18,-0.00882957,-0.00140133665142
24.21,-0.00924459,-0.001467204268651
24.24,-0.00965204,-0.001531870454957
24.27,-0.0100517,-0.001595300294247
24.3,-0.0104433,-0.001657450934958
24.33,-0.0108266,-0.001718284286807
24.36,-0.0112013,-0.001777752736945
24.39,-0.0115673,-0.001835840414422
24.42,-0.0119243,-0.001892499706387
24.45,-0.0122721,-0.001947698870941
24.48,-0.0126106,-0.002001422037132
24.51,-0.0129394,-0.00205360572116
24.54,-0.0132584,-0.002104234052076
24.57,-0.0135674,-0.002153275287978
24.6,-0.0138663,-0.002200713557918
24.63,-0.0141548,-0.002246501249044
24.66,-0.0144328,-0.002290622490406
24.69,-0.0147001,-0.002333045540104
24.72,-0.0149567,-0.002373770398139
24.75,-0.0152022,-0.002412733580709
24.78,-0.0154367,-0.002449950958764
24.81,-0.01566,-0.002485390790405
24.84,-0.0158719,-0.002519021333731
24.87,-0.0160723,-0.002550826717792
24.9,-0.0162612,-0.002580806942588
24.93,-0.0164385,-0.002608946137169
24.96,-0.016604,-0.002635212559635
24.99,-0.0167577,-0.002659606209985
25.02,-0.0168995,-0.00268211121727
25.05,-0.0170293,-0.002702711710539
25.08,-0.0171471,-0.002721407689793
25.11,-0.0172528,-0.00273818328408
25.14,-0.0173465,-0.002753054364353
25.17,-0.017428,-0.002765989188709
25.2,-0.0174973,-0.002776987757149
25.23,-0.0175545,-0.002786065940624
25.26,-0.0175996,-0.002793223739132
25.29,-0.0176324,-0.002798429410775
25.32,-0.017653,-0.002801698826502
25.35,-0.0176615,-0.002803047857263
25.38,-0.0176579,-0.002802476503058
25.41,-0.0176421,-0.002799968892938
25.44,-0.0176143,-0.002795556768802
25.47,-0.0175745,-0.00278924013065
25.5,-0.0175228,-0.002781034849432
25.53,-0.0174593,-0.0027709567961
25.56,-0.017384,-0.002759005970651
25.59,-0.017297,-0.002745198244038
25.62,-0.0171984,-0.00272954948721
25.65,-0.0170884,-0.002712091442066
25.68,-0.016967,-0.002692824108608
25.71,-0.0168343,-0.002671763357785
25.74,-0.0166906,-0.002648956802448
25.77,-0.0165358,-0.002624388571646
25.8,-0.0163703,-0.002598122149181
25.83,-0.016194,-0.002570141664101
25.86,-0.0160072,-0.002540494729257
25.89,-0.0158101,-0.002509213086551
25.92,-0.0156027,-0.00247629673598
25.95,-0.0153853,-0.002441793290397
25.98,-0.0151581,-0.002405734491701
26.01,-0.0149212,-0.002368136210842
26.04,-0.0146749,-0.002329046060671
26.07,-0.0144193,-0.002288479912138
26.1,-0.0141547,-0.002246485378094
26.13,-0.0138812,-0.002203078329487
26.16,-0.0135991,-0.00215830637917
26.19,-0.0133086,-0.002112201269041
26.22,-0.0130099,-0.002064794741002
26.25,-0.0127033,-0.002016134407902
26.28,-0.012389,-0.001966252011643
26.31,-0.0120672,-0.001915179294124
26.34,-0.0117382,-0.001862963868195
26.37,-0.0114022,-0.001809637475757


==> data/standing_wave/energies_cdi/ke_csf.dat <==
0,0
0.03,7.61498E-07
0.06,3.03575E-06
0.09,6.80486E-06
0.12,1.20476E-05
0.15,1.87393E-05
0.18,2.68521E-05
0.21,3.63551E-05
0.24,4.72141E-05
0.27,5.93919E-05
0.3,7.28484E-05
0.33,8.75407E-05
0.36,0.000103423
0.39,0.000120447
0.42,0.000138563
0.45,0.000157717
0.48,0.000177853
0.51,0.000198915
0.54,0.000220843
0.57,0.000243576
0.6,0.000267051
0.63,0.000291204
0.66,0.00031597
0.69,0.000341282
0.72,0.000367073
0.75,0.000393273
0.78,0.000419814
0.81,0.000446626
0.84,0.00047364
0.87,0.000500785
0.9,0.000527992
0.93,0.00055519
0.96,0.00058231
0.99,0.000609284
1.02,0.000636043
1.05,0.00066252
1.08,0.000688649
1.11,0.000714364
1.14,0.000739602
1.17,0.000764302
1.2,0.000788401
1.23,0.000811841
1.26,0.000834566
1.29,0.000856521
1.32,0.000877652
1.35,0.00089791
1.38,0.000917246
1.41,0.000935615
1.44,0.000952975
1.47,0.000969284
1.5,0.000984505
1.53,0.000998605
1.56,0.00101155
1.59,0.00102332
1.62,0.00103387
1.65,0.0010432
1.68,0.00105127
1.71,0.00105808
1.74,0.00106362
1.77,0.00106786
1.8,0.00107081
1.83,0.00107246
1.86,0.00107282
1.89,0.00107188
1.92,0.00106965
1.95,0.00106614
1.98,0.00106137
2.01,0.00105534
2.04,0.00104809
2.07,0.00103962
2.1,0.00102997
2.13,0.00101916
2.16,0.00100723
2.19,0.000994194
2.22,0.000980101
2.25,0.000964986
2.28,0.000948888
2.31,0.000931851
2.34,0.000913917
2.37,0.000895134
2.4,0.000875549
2.43,0.000855213
2.46,0.000834176
2.49,0.000812493
2.52,0.000790217
2.55,0.000767404
2.58,0.00074411
2.61,0.000720392
2.64,0.00069631
2.67,0.000671921
2.7,0.000647285
2.73,0.000622461
2.76,0.000597509
2.79,0.000572489
2.82,0.000547461
2.85,0.000522483
2.88,0.000497614
2.91,0.000472913
2.94,0.000448437
2.97,0.000424243
3,0.000400386
3.03,0.000376922
3.06,0.000353903
3.09,0.000331381
3.12,0.000309408
3.15,0.000288031
3.18,0.000267298
3.21,0.000247254
3.24,0.000227943
3.27,0.000209406
3.3,0.000191681
3.33,0.000174807
3.36,0.000158818
3.39,0.000143746
3.42,0.00012962
3.45,0.00011647
3.48,0.000104319
3.51,9.31893E-05
3.54,8.31013E-05
3.57,7.40717E-05
3.6,6.61148E-05
3.63,5.92421E-05
3.66,5.34625E-05
3.69,4.8782E-05
3.72,4.52041E-05
3.75,4.27292E-05
3.78,4.13552E-05
3.81,4.10773E-05
3.84,4.18878E-05
3.87,4.37766E-05
3.9,4.67308E-05
3.93,5.07351E-05
3.96,5.57714E-05
3.99,6.18194E-05
4.02,6.88562E-05
4.05,7.68568E-05
4.08,8.57937E-05
4.11,9.56373E-05
4.14,0.000106356
4.17,0.000117916
4.2,0.000130281
4.23,0.000143415
4.26,0.000157278
4.29,0.000171829
4.32,0.000187026
4.35,0.000202825
4.38,0.000219182
4.41,0.000236049
4.44,0.000253381
4.47,0.000271128
4.5,0.000289242
4.53,0.000307673
4.56,0.00032637
4.59,0.000345285
4.62,0.000364364
4.65,0.000383559
4.68,0.000402816
4.71,0.000422086
4.74,0.000441317
4.77,0.000460459
4.8,0.000479462
4.83,0.000498276
4.86,0.000516853
4.89,0.000535145
4.92,0.000553105
4.95,0.000570687
4.98,0.000587845
5.01,0.000604538
5.04,0.000620721
5.07,0.000636356
5.1,0.000651401
5.13,0.000665821
5.16,0.000679579
5.19,0.000692641
5.22,0.000704975
5.25,0.000716552
5.28,0.000727342
5.31,0.00073732
5.34,0.000746462
5.37,0.000754746
5.4,0.000762154
5.43,0.000768666
5.46,0.00077427
5.49,0.000778952
5.52,0.000782702
5.55,0.000785513
5.58,0.000787378
5.61,0.000788295
5.64,0.000788262
5.67,0.000787283
5.7,0.00078536
5.73,0.0007825
5.76,0.000778712
5.79,0.000774006
5.82,0.000768396
5.85,0.000761896
5.88,0.000754526
5.91,0.000746303
5.94,0.000737249
5.97,0.000727389
6,0.000716748
6.03,0.000705352
6.06,0.00069323
6.09,0.000680415
6.12,0.000666937
6.15,0.00065283
6.18,0.00063813
6.21,0.000622873
6.24,0.000607097
6.27,0.00059084
6.3,0.000574143
6.33,0.000557046
6.36,0.000539591
6.39,0.000521819
6.42,0.000503774
6.45,0.0004855
6.48,0.000467039
6.51,0.000448435
6.54,0.000429733
6.57,0.000410977
6.6,0.000392212
6.63,0.000373479
6.66,0.000354825
6.69,0.000336291
6.72,0.00031792
6.75,0.000299756
6.78,0.000281838
6.81,0.000264207
6.84,0.000246905
6.87,0.000229968
6.9,0.000213435
6.93,0.000197343
6.96,0.000181726
6.99,0.000166619
7.02,0.000152055
7.05,0.000138063
7.08,0.000124674
7.11,0.000111917
7.14,9.98156E-05
7.17,8.83961E-05
7.2,7.76808E-05
7.23,6.76906E-05
7.26,5.84444E-05
7.29,4.99595E-05
7.32,4.22508E-05
7.35,3.53318E-05
7.38,2.92134E-05
7.41,2.3905E-05
7.44,1.94136E-05
7.47,1.57445E-05
7.5,1.29006E-05
7.53,1.0883E-05
7.56,9.69073E-06
7.59,9.32078E-06
7.62,9.76812E-06
7.65,1.10258E-05
7.68,1.30848E-05
7.71,1.59342E-05
7.74,1.95614E-05
7.77,2.39517E-05
7.8,2.90888E-05
7.83,3.49543E-05
7.86,4.15286E-05
7.89,4.879E-05
7.92,5.67156E-05
7.95,6.52806E-05
7.98,7.4459E-05
8.01,8.42234E-05
8.04,9.4545E-05
8.07,0.000105394
8.1,0.000116739
8.13,0.000128548
8.16,0.000140787
8.19,0.000153424
8.22,0.000166422
8.25,0.000179746
8.28,0.00019336
8.31,0.000207227
8.34,0.00022131
8.37,0.000235571
8.4,0.000249973
8.43,0.000264477
8.46,0.000279046
8.49,0.000293641
8.52,0.000308225
8.55,0.000322759
8.58,0.000337207
8.61,0.000351531
8.64,0.000365695
8.67,0.000379664
8.7,0.000393401
8.73,0.000406872
8.76,0.000420044
8.79,0.000432883
8.82,0.000445358
8.85,0.000457439
8.88,0.000469094
8.91,0.000480297
8.94,0.00049102
8.97,0.000501237
9,0.000510923
9.03,0.000520056
9.06,0.000528614
9.09,0.000536577
9.12,0.000543926
9.15,0.000550645
9.18,0.000556719
9.21,0.000562133
9.24,0.000566876
9.27,0.000570938
9.3,0.00057431
9.33,0.000576987
9.36,0.000578963
9.39,0.000580234
9.42,0.0005808
9.45,0.000580661
9.48,0.000579819
9.51,0.000578278
9.54,0.000576044
9.57,0.000573124
9.6,0.000569526
9.63,0.000565262
9.66,0.000560344
9.69,0.000554785
9.72,0.000548601
9.75,0.000541808
9.78,0.000534424
9.81,0.00052647
9.84,0.000517966
9.87,0.000508934
9.9,0.000499397
9.93,0.00048938
9.96,0.000478909
9.99,0.00046801
10.02,0.00045671
10.05,0.000445038
10.08,0.000433023
10.11,0.000420695
10.14,0.000408084
10.17,0.000395221
10.2,0.000382138
10.23,0.000368867
10.26,0.00035544
10.29,0.000341888
10.32,0.000328246
10.35,0.000314545
10.38,0.000300818
10.41,0.000287097
10.44,0.000273416
10.47,0.000259805
10.5,0.000246297
10.53,0.000232924
10.56,0.000219716
10.59,0.000206703
10.62,0.000193915
10.65,0.000181381
10.68,0.00016913
10.71,0.000157188
10.74,0.000145583
10.77,0.000134339
10.8,0.000123482
10.83,0.000113035
10.86,0.00010302
10.89,9.34582E-05
10.92,8.43697E-05
10.95,7.57732E-05
10.98,6.7686E-05
11.01,6.01242E-05
11.04,5.31025E-05
11.07,4.6634E-05
11.1,4.07308E-05
11.13,3.54031E-05
11.16,3.06598E-05
11.19,2.65084E-05
11.22,2.29548E-05
11.25,2.00035E-05
11.28,1.76574E-05
11.31,1.59179E-05
11.34,1.47849E-05
11.37,1.42568E-05
11.4,1.43306E-05
11.43,1.50017E-05
11.46,1.62641E-05
11.49,1.81104E-05
11.52,2.05318E-05
11.55,2.3518E-05
11.58,2.70575E-05
11.61,3.11375E-05
11.64,3.57437E-05
11.67,4.08609E-05
11.7,4.64725E-05
11.73,5.25607E-05
11.76,5.91067E-05
11.79,6.60909E-05
11.82,7.34922E-05
11.85,8.1289E-05
11.88,8.94587E-05
11.91,9.79777E-05
11.94,0.000106822
11.97,0.000115967
12,0.000125386
12.03,0.000135054
12.06,0.000144945
12.09,0.00015503
12.12,0.000165284
12.15,0.000175677
12.18,0.000186184
12.21,0.000196775
12.24,0.000207422
12.27,0.000218097
12.3,0.000228773
12.33,0.000239422
12.36,0.000250015
12.39,0.000260526
12.42,0.000270928
12.45,0.000281193
12.48,0.000291296
12.51,0.00030121
12.54,0.000310912
12.57,0.000320376
12.6,0.000329579
12.63,0.000338497
12.66,0.000347109
12.69,0.000355393
12.72,0.000363329
12.75,0.000370898
12.78,0.000378081
12.81,0.00038486
12.84,0.00039122
12.87,0.000397146
12.9,0.000402622
12.93,0.000407637
12.96,0.000412179
12.99,0.000416237
13.02,0.000419802
13.05,0.000422867
13.08,0.000425424
13.11,0.000427469
13.14,0.000428997
13.17,0.000430006
13.2,0.000430494
13.23,0.000430461
13.26,0.000429909
13.29,0.000428839
13.32,0.000427255
13.35,0.000425163
13.38,0.000422568
13.41,0.000419479
13.44,0.000415903
13.47,0.000411851
13.5,0.000407333
13.53,0.000402361
13.56,0.000396949
13.59,0.00039111
13.62,0.000384861
13.65,0.000378216
13.68,0.000371193
13.71,0.000363809
13.74,0.000356084
13.77,0.000348036
13.8,0.000339686
13.83,0.000331055
13.86,0.000322163
13.89,0.000313033
13.92,0.000303687
13.95,0.000294149
13.98,0.00028444
14.01,0.000274585
14.04,0.000264608
14.07,0.000254532
14.1,0.000244382
14.13,0.000234181
14.16,0.000223954
14.19,0.000213725
14.22,0.000203518
14.25,0.000193356
14.28,0.000183265
14.31,0.000173265
14.34,0.000163382
14.37,0.000153637
14.4,0.000144053
14.43,0.000134651
14.46,0.000125453
14.49,0.000116478
14.52,0.000107747
14.55,9.92797E-05
14.58,9.10934E-05
14.61,8.32062E-05
14.64,7.5635E-05
14.67,6.83958E-05
14.7,6.15037E-05
14.73,5.49729E-05
14.76,4.88166E-05
14.79,4.3047E-05
14.82,3.76754E-05
14.85,3.2712E-05
14.88,2.8166E-05
14.91,2.40453E-05
14.94,2.03571E-05
14.97,1.71073E-05
15,1.43005E-05
15.03,1.19406E-05
15.06,1.00301E-05
15.09,8.57037E-06
15.12,7.56183E-06
15.15,7.00367E-06
15.18,6.89401E-06
15.21,7.22987E-06
15.24,8.00719E-06
15.27,9.22083E-06
15.3,1.08646E-05
15.33,1.29313E-05
15.36,1.54128E-05
15.39,1.82997E-05
15.42,2.1582E-05
15.45,2.52486E-05
15.48,2.92876E-05
15.51,3.3686E-05
15.54,3.84302E-05
15.57,4.35058E-05
15.6,4.88976E-05
15.63,5.45898E-05
15.66,6.05656E-05
15.69,6.6808E-05
15.72,7.32993E-05
15.75,8.0021E-05
15.78,8.69546E-05
15.81,9.40807E-05
15.84,0.00010138
15.87,0.000108832
15.9,0.000116417
15.93,0.000124115
15.96,0.000131904
15.99,0.000139765
16.02,0.000147676
16.05,0.000155617
16.08,0.000163566
16.11,0.000171504
16.14,0.000179408
16.17,0.000187261
16.2,0.000195039
16.23,0.000202725
16.26,0.000210299
16.29,0.000217741
16.32,0.000225032
16.35,0.000232154
16.38,0.00023909
16.41,0.000245822
16.44,0.000252333
16.47,0.000258608
16.5,0.000264631
16.53,0.000270387
16.56,0.000275863
16.59,0.000281045
16.62,0.000285921
16.65,0.00029048
16.68,0.000294709
16.71,0.000298601
16.74,0.000302146
16.77,0.000305335
16.8,0.000308162
16.83,0.00031062
16.86,0.000312704
16.89,0.00031441
16.92,0.000315734
16.95,0.000316674
16.98,0.000317229
17.01,0.000317398
17.04,0.000317182
17.07,0.000316581
17.1,0.0003156
17.13,0.000314239
17.16,0.000312505
17.19,0.000310402
17.22,0.000307936
17.25,0.000305114
17.28,0.000301944
17.31,0.000298435
17.34,0.000294595
17.37,0.000290436
17.4,0.000285967
17.43,0.000281201
17.46,0.000276149
17.49,0.000270826
17.52,0.000265244
17.55,0.000259417
17.58,0.00025336
17.61,0.000247089
17.64,0.000240619
17.67,0.000233966
17.7,0.000227147
17.73,0.000220178
17.76,0.000213076
17.79,0.000205859
17.82,0.000198544
17.85,0.000191149
17.88,0.000183692
17.91,0.00017619
17.94,0.000168661
17.97,0.000161124
18,0.000153596
18.03,0.000146095
18.06,0.000138638
18.09,0.000131243
18.12,0.000123927
18.15,0.000116707
18.18,0.000109599
18.21,0.000102619
18.24,9.57833E-05
18.27,8.91073E-05
18.3,8.26059E-05
18.33,7.62933E-05
18.36,7.01834E-05
18.39,6.42896E-05
18.42,5.86245E-05
18.45,5.32003E-05
18.48,4.80283E-05
18.51,4.31192E-05
18.54,3.84832E-05
18.57,3.41296E-05
18.6,3.0067E-05
18.63,2.63031E-05
18.66,2.28451E-05
18.69,1.96992E-05
18.72,1.68709E-05
18.75,1.43648E-05
18.78,1.21849E-05
18.81,1.03341E-05
18.84,8.81463E-06
18.87,7.62787E-06
18.9,6.77435E-06
18.93,6.2538E-06
18.96,6.06511E-06
18.99,6.20638E-06
19.02,6.67488E-06
19.05,7.46711E-06
19.08,8.57876E-06
19.11,1.00048E-05
19.14,1.17394E-05
19.17,1.37759E-05
19.2,1.61073E-05
19.23,1.87254E-05
19.26,2.16217E-05
19.29,2.47869E-05
19.32,2.82111E-05
19.35,3.18839E-05
19.38,3.57942E-05
19.41,3.99304E-05
19.44,4.42804E-05
19.47,4.88317E-05
19.5,5.35714E-05
19.53,5.8486E-05
19.56,6.35618E-05
19.59,6.87847E-05
19.62,7.41402E-05
19.65,7.96139E-05
19.68,8.51908E-05
19.71,9.08558E-05
19.74,9.65938E-05
19.77,0.00010239
19.8,0.000108228
19.83,0.000114092
19.86,0.000119969
19.89,0.000125842
19.92,0.000131695
19.95,0.000137515
19.98,0.000143285
20.01,0.000148991
20.04,0.000154619
20.07,0.000160154
20.1,0.000165582
20.13,0.000170889
20.16,0.000176063
20.19,0.00018109
20.22,0.000185958
20.25,0.000190655
20.28,0.000195169
20.31,0.000199489
20.34,0.000203606
20.37,0.000207507
20.4,0.000211186
20.43,0.000214632
20.46,0.000217837
20.49,0.000220795
20.52,0.000223497
20.55,0.000225939
20.58,0.000228114
20.61,0.000230017
20.64,0.000231645
20.67,0.000232994
20.7,0.000234061
20.73,0.000234845
20.76,0.000235343
20.79,0.000235556
20.82,0.000235483
20.85,0.000235125
20.88,0.000234485
20.91,0.000233563
20.94,0.000232363
20.97,0.000230889
21,0.000229144
21.03,0.000227134
21.06,0.000224865
21.09,0.000222341
21.12,0.000219571
21.15,0.000216561
21.18,0.00021332
21.21,0.000209855
21.24,0.000206175
21.27,0.000202291
21.3,0.000198212
21.33,0.000193948
21.36,0.00018951
21.39,0.000184909
21.42,0.000180157
21.45,0.000175265
21.48,0.000170246
21.51,0.000165111
21.54,0.000159874
21.57,0.000154547
21.6,0.000149143
21.63,0.000143674
21.66,0.000138156
21.69,0.000132599
21.72,0.000127018
21.75,0.000121427
21.78,0.000115837
21.81,0.000110263
21.84,0.000104717
21.87,9.92117E-05
21.9,9.37609E-05
21.93,8.83766E-05
21.96,8.30711E-05
21.99,7.78566E-05
22.02,7.27448E-05
22.05,6.77473E-05
22.08,6.28752E-05
22.11,5.81393E-05
22.14,5.355E-05
22.17,4.91173E-05
22.2,4.48508E-05
22.23,4.07595E-05
22.26,3.68522E-05
22.29,3.3137E-05
22.32,2.96214E-05
22.35,2.63127E-05
22.38,2.32173E-05
22.41,2.03413E-05
22.44,1.769E-05
22.47,1.52685E-05
22.5,1.30808E-05
22.53,1.11308E-05
22.56,9.42135E-06
22.59,7.95507E-06
22.62,6.73375E-06
22.65,5.75864E-06
22.68,5.03035E-06
22.71,4.5489E-06
22.74,4.31369E-06
22.77,4.32351E-06
22.8,4.57656E-06
22.83,5.07046E-06
22.86,5.80222E-06
22.89,6.76829E-06
22.92,7.96457E-06
22.95,9.3864E-06
22.98,1.10286E-05
23.01,1.28854E-05
23.04,1.49507E-05
23.07,1.72177E-05
23.1,1.96793E-05
23.13,2.23279E-05
23.16,2.51554E-05
23.19,2.81534E-05
23.22,3.13131E-05
23.25,3.46253E-05
23.28,3.80805E-05
23.31,4.16689E-05
23.34,4.53804E-05
23.37,4.92046E-05
23.4,5.3131E-05
23.43,5.71488E-05
23.46,6.12471E-05
23.49,6.54147E-05
23.52,6.96404E-05
23.55,7.39129E-05
23.58,7.82209E-05
23.61,8.25529E-05
23.64,8.68976E-05
23.67,9.12436E-05
23.7,9.55796E-05
23.73,9.98942E-05
23.76,0.000104176
23.79,0.000108415
23.82,0.0001126
23.85,0.000116719
23.88,0.000120763
23.91,0.000124722
23.94,0.000128585
23.97,0.000132343
24,0.000135986
24.03,0.000139506
24.06,0.000142893
24.09,0.00014614
24.12,0.000149239
24.15,0.000152181
24.18,0.000154961
24.21,0.000157571
24.24,0.000160005
24.27,0.000162257
24.3,0.000164322
24.33,0.000166196
24.36,0.000167874
24.39,0.000169352
24.42,0.000170627
24.45,0.000171697
24.48,0.000172558
24.51,0.000173211
24.54,0.000173652
24.57,0.000173882
24.6,0.000173901
24.63,0.000173709
24.66,0.000173307
24.69,0.000172696
24.72,0.000171879
24.75,0.000170858
24.78,0.000169635
24.81,0.000168215
24.84,0.000166601
24.87,0.000164798
24.9,0.000162811
24.93,0.000160644
24.96,0.000158304
24.99,0.000155796
25.02,0.000153127
25.05,0.000150305
25.08,0.000147335
25.11,0.000144227
25.14,0.000140986
25.17,0.000137623
25.2,0.000134144
25.23,0.000130559
25.26,0.000126877
25.29,0.000123107
25.32,0.000119257
25.35,0.000115338
25.38,0.000111358
25.41,0.000107328
25.44,0.000103257
25.47,9.91553E-05
25.5,9.50322E-05
25.53,9.08976E-05
25.56,8.67614E-05
25.59,8.26333E-05
25.62,7.85231E-05
25.65,7.44402E-05
25.68,7.03942E-05
25.71,6.63944E-05
25.74,6.24501E-05
25.77,5.85701E-05
25.8,5.47635E-05
25.83,5.10386E-05
25.86,4.7404E-05
25.89,4.38676E-05
25.92,4.04373E-05
25.95,3.71206E-05
25.98,3.39246E-05
26.01,3.08564E-05
26.04,2.79222E-05
26.07,2.51284E-05
26.1,2.24807E-05
26.13,1.99845E-05
26.16,1.76448E-05
26.19,1.54661E-05
26.22,1.34527E-05
26.25,1.16082E-05
26.28,9.93602E-06
26.31,8.43899E-06
26.34,7.11953E-06
26.37,5.9796E-06


==> data/standing_wave/energies_cdi/ke_eb.dat <==
0,0
0.03,8.45912E-07
0.06,3.36625E-06
0.09,7.53194E-06
0.12,1.331E-05
0.15,2.06637E-05
0.18,2.95525E-05
0.21,3.99324E-05
0.24,5.17558E-05
0.27,6.49722E-05
0.3,7.95274E-05
0.33,9.53649E-05
0.36,0.000112425
0.39,0.000130646
0.42,0.000149962
0.45,0.000170308
0.48,0.000191614
0.51,0.000213811
0.54,0.000236826
0.57,0.000260586
0.6,0.000285016
0.63,0.000310041
0.66,0.000335584
0.69,0.00036157
0.72,0.000387921
0.75,0.00041456
0.78,0.000441409
0.81,0.000468393
0.84,0.000495435
0.87,0.000522459
0.9,0.000549391
0.93,0.000576157
0.96,0.000602684
0.99,0.000628902
1.02,0.000654742
1.05,0.000680135
1.08,0.000705016
1.11,0.000729322
1.14,0.00075299
1.17,0.000775962
1.2,0.000798181
1.23,0.000819593
1.26,0.000840146
1.29,0.000859792
1.32,0.000878484
1.35,0.000896182
1.38,0.000912843
1.41,0.000928433
1.44,0.000942918
1.47,0.000956267
1.5,0.000968454
1.53,0.000979455
1.56,0.000989249
1.59,0.000997822
1.62,0.00100516
1.65,0.00101125
1.68,0.00101608
1.71,0.00101966
1.74,0.00102199
1.77,0.00102306
1.8,0.00102288
1.83,0.00102147
1.86,0.00101883
1.89,0.00101498
1.92,0.00100995
1.95,0.00100374
1.98,0.000996394
2.01,0.000987929
2.04,0.000978377
2.07,0.000967771
2.1,0.000956145
2.13,0.000943536
2.16,0.000929984
2.19,0.000915529
2.22,0.000900216
2.25,0.000884088
2.28,0.000867192
2.31,0.000849576
2.34,0.00083129
2.37,0.000812384
2.4,0.000792909
2.43,0.000772919
2.46,0.000752467
2.49,0.000731606
2.52,0.000710391
2.55,0.000688877
2.58,0.000667119
2.61,0.000645171
2.64,0.000623089
2.67,0.000600927
2.7,0.00057874
2.73,0.00055658
2.76,0.000534502
2.79,0.000512557
2.82,0.000490796
2.85,0.000469271
2.88,0.000448029
2.91,0.000427119
2.94,0.000406586
2.97,0.000386477
3,0.000366833
3.03,0.000347697
3.06,0.000329108
3.09,0.000311105
3.12,0.000293722
3.15,0.000276994
3.18,0.000260953
3.21,0.000245628
3.24,0.000231046
3.27,0.000217233
3.3,0.000204211
3.33,0.000192001
3.36,0.000180621
3.39,0.000170086
3.42,0.00016041
3.45,0.000151604
3.48,0.000143677
3.51,0.000136634
3.54,0.00013048
3.57,0.000125216
3.6,0.000120841
3.63,0.000117351
3.66,0.000114742
3.69,0.000113005
3.72,0.000112131
3.75,0.000112106
3.78,0.000112918
3.81,0.00011455
3.84,0.000116983
3.87,0.000120197
3.9,0.00012417
3.93,0.000128879
3.96,0.000134298
3.99,0.0001404
4.02,0.000147156
4.05,0.000154537
4.08,0.000162511
4.11,0.000171046
4.14,0.000180109
4.17,0.000189664
4.2,0.000199677
4.23,0.000210111
4.26,0.000220928
4.29,0.000232093
4.32,0.000243565
4.35,0.000255308
4.38,0.000267282
4.41,0.000279448
4.44,0.000291767
4.47,0.000304201
4.5,0.00031671
4.53,0.000329256
4.56,0.0003418
4.59,0.000354304
4.62,0.000366732
4.65,0.000379046
4.68,0.00039121
4.71,0.00040319
4.74,0.000414949
4.77,0.000426456
4.8,0.000437678
4.83,0.000448583
4.86,0.000459142
4.89,0.000469326
4.92,0.000479108
4.95,0.00048846
4.98,0.000497359
5.01,0.000505781
5.04,0.000513705
5.07,0.00052111
5.1,0.000527978
5.13,0.00053429
5.16,0.000540033
5.19,0.000545192
5.22,0.000549756
5.25,0.000553713
5.28,0.000557055
5.31,0.000559775
5.34,0.000561868
5.37,0.000563331
5.4,0.00056416
5.43,0.000564357
5.46,0.000563923
5.49,0.000562861
5.52,0.000561175
5.55,0.000558872
5.58,0.00055596
5.61,0.000552448
5.64,0.000548348
5.67,0.000543671
5.7,0.000538431
5.73,0.000532644
5.76,0.000526326
5.79,0.000519494
5.82,0.000512167
5.85,0.000504365
5.88,0.00049611
5.91,0.000487423
5.94,0.000478326
5.97,0.000468844
6,0.000459001
6.03,0.000448822
6.06,0.000438334
6.09,0.000427562
6.12,0.000416533
6.15,0.000405275
6.18,0.000393815
6.21,0.000382181
6.24,0.000370401
6.27,0.000358503
6.3,0.000346516
6.33,0.000334467
6.36,0.000322385
6.39,0.000310296
6.42,0.00029823
6.45,0.000286212
6.48,0.000274271
6.51,0.000262431
6.54,0.000250719
6.57,0.000239161
6.6,0.00022778
6.63,0.0002166
6.66,0.000205645
6.69,0.000194937
6.72,0.000184498
6.75,0.000174347
6.78,0.000164504
6.81,0.000154987
6.84,0.000145815
6.87,0.000137004
6.9,0.000128568
6.93,0.000120523
6.96,0.00011288
6.99,0.000105652
7.02,9.88498E-05
7.05,9.24822E-05
7.08,8.65576E-05
7.11,8.1083E-05
7.14,7.6064E-05
7.17,7.15052E-05
7.2,6.74097E-05
7.23,6.37796E-05
7.26,6.06157E-05
7.29,5.79175E-05
7.32,5.56833E-05
7.35,5.39103E-05
7.38,5.25946E-05
7.41,5.1731E-05
7.44,5.13133E-05
7.47,5.13342E-05
7.5,5.17854E-05
7.53,5.26574E-05
7.56,5.394E-05
7.59,5.56218E-05
7.62,5.76907E-05
7.65,6.01336E-05
7.68,6.29367E-05
7.71,6.60853E-05
7.74,6.95642E-05
7.77,7.33574E-05
7.8,7.74481E-05
7.83,8.18193E-05
7.86,8.64532E-05
7.89,9.13315E-05
7.92,9.64358E-05
7.95,0.000101747
7.98,0.000107246
8.01,0.000112913
8.04,0.000118728
8.07,0.000124672
8.1,0.000130724
8.13,0.000136865
8.16,0.000143074
8.19,0.000149331
8.22,0.000155618
8.25,0.000161913
8.28,0.000168198
8.31,0.000174453
8.34,0.00018066
8.37,0.000186801
8.4,0.000192856
8.43,0.000198808
8.46,0.000204641
8.49,0.000210337
8.52,0.000215881
8.55,0.000221257
8.58,0.00022645
8.61,0.000231447
8.64,0.000236233
8.67,0.000240796
8.7,0.000245124
8.73,0.000249206
8.76,0.000253031
8.79,0.00025659
8.82,0.000259873
8.85,0.000262873
8.88,0.000265583
8.91,0.000267996
8.94,0.000270107
8.97,0.000271911
9,0.000273405
9.03,0.000274586
9.06,0.000275451
9.09,0.000276001
9.12,0.000276233
9.15,0.00027615
9.18,0.000275752
9.21,0.000275042
9.24,0.000274023
9.27,0.000272699
9.3,0.000271074
9.33,0.000269154
9.36,0.000266945
9.39,0.000264453
9.42,0.000261687
9.45,0.000258654
9.48,0.000255364
9.51,0.000251825
9.54,0.000248048
9.57,0.000244042
9.6,0.00023982
9.63,0.000235392
9.66,0.000230771
9.69,0.000225968
9.72,0.000220997
9.75,0.000215869
9.78,0.000210599
9.81,0.0002052
9.84,0.000199685
9.87,0.000194069
9.9,0.000188365
9.93,0.000182587
9.96,0.00017675
9.99,0.000170867
10.02,0.000164953
10.05,0.000159022
10.08,0.000153087
10.11,0.000147163
10.14,0.000141262
10.17,0.000135399
10.2,0.000129587
10.23,0.000123838
10.26,0.000118165
10.29,0.000112581
10.32,0.000107096
10.35,0.000101724
10.38,9.64748E-05
10.41,9.13591E-05
10.44,8.63873E-05
10.47,8.15691E-05
10.5,7.69138E-05
10.53,7.243E-05
10.56,6.81259E-05
10.59,6.40091E-05
10.62,6.00867E-05
10.65,5.63652E-05
10.68,5.28503E-05
10.71,4.95474E-05
10.74,4.6461E-05
10.77,4.35953E-05
10.8,4.09537E-05
10.83,3.85389E-05
10.86,3.63532E-05
10.89,3.4398E-05
10.92,3.26742E-05
10.95,3.11824E-05
10.98,2.9922E-05
11.01,2.88923E-05
11.04,2.80918E-05
11.07,2.75185E-05
11.1,2.71696E-05
11.13,2.70421E-05
11.16,2.71322E-05
11.19,2.74357E-05
11.22,2.79479E-05
11.25,2.86636E-05
11.28,2.9577E-05
11.31,3.0682E-05
11.34,3.1972E-05
11.37,3.34402E-05
11.4,3.5079E-05
11.43,3.6881E-05
11.46,3.88379E-05
11.49,4.09414E-05
11.52,4.3183E-05
11.55,4.55537E-05
11.58,4.80444E-05
11.61,5.06458E-05
11.64,5.33483E-05
11.67,5.61424E-05
11.7,5.90182E-05
11.73,6.19659E-05
11.76,6.49755E-05
11.79,6.8037E-05
11.82,7.11405E-05
11.85,7.42758E-05
11.88,7.74331E-05
11.91,8.06025E-05
11.94,8.37741E-05
11.97,8.69383E-05
12,9.00855E-05
12.03,9.32063E-05
12.06,9.62914E-05
12.09,9.93319E-05
12.12,0.000102319
12.15,0.000105244
12.18,0.000108099
12.21,0.000110876
12.24,0.000113566
12.27,0.000116164
12.3,0.000118661
12.33,0.000121051
12.36,0.000123328
12.39,0.000125485
12.42,0.000127518
12.45,0.000129421
12.48,0.000131189
12.51,0.000132818
12.54,0.000134303
12.57,0.000135643
12.6,0.000136832
12.63,0.00013787
12.66,0.000138753
12.69,0.000139479
12.72,0.000140048
12.75,0.000140459
12.78,0.00014071
12.81,0.000140802
12.84,0.000140736
12.87,0.000140512
12.9,0.00014013
12.93,0.000139594
12.96,0.000138905
12.99,0.000138065
13.02,0.000137077
13.05,0.000135944
13.08,0.00013467
13.11,0.000133258
13.14,0.000131713
13.17,0.000130038
13.2,0.00012824
13.23,0.000126322
13.26,0.00012429
13.29,0.000122149
13.32,0.000119906
13.35,0.000117566
13.38,0.000115135
13.41,0.00011262
13.44,0.000110028
13.47,0.000107364
13.5,0.000104635
13.53,0.000101849
13.56,9.90125E-05
13.59,9.6132E-05
13.62,9.32148E-05
13.65,9.02679E-05
13.68,8.72984E-05
13.71,8.43133E-05
13.74,8.13196E-05
13.77,7.83242E-05
13.8,7.5334E-05
13.83,7.23558E-05
13.86,6.93964E-05
13.89,6.64621E-05
13.92,6.35596E-05
13.95,6.0695E-05
13.98,5.78745E-05
14.01,5.5104E-05
14.04,5.23892E-05
14.07,4.97357E-05
14.1,4.71488E-05
14.13,4.46336E-05
14.16,4.21948E-05
14.19,3.98372E-05
14.22,3.75649E-05
14.25,3.53822E-05
14.28,3.32926E-05
14.31,3.12999E-05
14.34,2.9407E-05
14.37,2.76171E-05
14.4,2.59325E-05
14.43,2.43558E-05
14.46,2.28888E-05
14.49,2.15333E-05
14.52,2.02906E-05
14.55,1.91619E-05
14.58,1.81478E-05
14.61,1.72489E-05
14.64,1.64653E-05
14.67,1.57968E-05
14.7,1.52431E-05
14.73,1.48033E-05
14.76,1.44765E-05
14.79,1.42614E-05
14.82,1.41563E-05
14.85,1.41595E-05
14.88,1.42689E-05
14.91,1.4482E-05
14.94,1.47963E-05
14.97,1.5209E-05
15,1.5717E-05
15.03,1.63171E-05
15.06,1.70059E-05
15.09,1.77795E-05
15.12,1.86344E-05
15.15,1.95663E-05
15.18,2.05714E-05
15.21,2.16451E-05
15.24,2.27832E-05
15.27,2.39812E-05
15.3,2.52343E-05
15.33,2.6538E-05
15.36,2.78873E-05
15.39,2.92776E-05
15.42,3.07038E-05
15.45,3.21611E-05
15.48,3.36445E-05
15.51,3.51491E-05
15.54,3.66699E-05
15.57,3.8202E-05
15.6,3.97405E-05
15.63,4.12806E-05
15.66,4.28174E-05
15.69,4.43463E-05
15.72,4.58626E-05
15.75,4.73617E-05
15.78,4.88392E-05
15.81,5.02907E-05
15.84,5.17121E-05
15.87,5.30992E-05
15.9,5.44481E-05
15.93,5.5755E-05
15.96,5.70164E-05
15.99,5.82286E-05
16.02,5.93885E-05
16.05,6.04929E-05
16.08,6.15389E-05
16.11,6.25237E-05
16.14,6.34449E-05
16.17,6.43E-05
16.2,6.5087E-05
16.23,6.58038E-05
16.26,6.64489E-05
16.29,6.70206E-05
16.32,6.75177E-05
16.35,6.79391E-05
16.38,6.8284E-05
16.41,6.85517E-05
16.44,6.87417E-05
16.47,6.88539E-05
16.5,6.88881E-05
16.53,6.88447E-05
16.56,6.87241E-05
16.59,6.85267E-05
16.62,6.82536E-05
16.65,6.79055E-05
16.68,6.74838E-05
16.71,6.69897E-05
16.74,6.64249E-05
16.77,6.57911E-05
16.8,6.50901E-05
16.83,6.43241E-05
16.86,6.34951E-05
16.89,6.26056E-05
16.92,6.1658E-05
16.95,6.06549E-05
16.98,5.9599E-05
17.01,5.84933E-05
17.04,5.73406E-05
17.07,5.61439E-05
17.1,5.49064E-05
17.13,5.36313E-05
17.16,5.23219E-05
17.19,5.09814E-05
17.22,4.96132E-05
17.25,4.82207E-05
17.28,4.68074E-05
17.31,4.53766E-05
17.34,4.39319E-05
17.37,4.24767E-05
17.4,4.10145E-05
17.43,3.95487E-05
17.46,3.80826E-05
17.49,3.66198E-05
17.52,3.51634E-05
17.55,3.37168E-05
17.58,3.22831E-05
17.61,3.08656E-05
17.64,2.94673E-05
17.67,2.80911E-05
17.7,2.674E-05
17.73,2.54168E-05
17.76,2.41242E-05
17.79,2.28647E-05
17.82,2.16409E-05
17.85,2.0455E-05
17.88,1.93094E-05
17.91,1.82061E-05
17.94,1.7147E-05
17.97,1.61341E-05
18,1.5169E-05
18.03,1.42532E-05
18.06,1.33881E-05
18.09,1.25751E-05
18.12,1.18152E-05
18.15,1.11093E-05
18.18,1.04583E-05
18.21,9.86283E-06
18.24,9.32335E-06
18.27,8.84022E-06
18.3,8.41365E-06
18.33,8.04368E-06
18.36,7.73021E-06
18.39,7.473E-06
18.42,7.27166E-06
18.45,7.12567E-06
18.48,7.03435E-06
18.51,6.99691E-06
18.54,7.01242E-06
18.57,7.07983E-06
18.6,7.19796E-06
18.63,7.36551E-06
18.66,7.58108E-06
18.69,7.84314E-06
18.72,8.15009E-06
18.75,8.50021E-06
18.78,8.89168E-06
18.81,9.32262E-06
18.84,9.79107E-06
18.87,1.0295E-05
18.9,1.08322E-05
18.93,1.14006E-05
18.96,1.19979E-05
18.99,1.26219E-05
19.02,1.32703E-05
19.05,1.39406E-05
19.08,1.46305E-05
19.11,1.53377E-05
19.14,1.60596E-05
19.17,1.67939E-05
19.2,1.75381E-05
19.23,1.82898E-05
19.26,1.90466E-05
19.29,1.98061E-05
19.32,2.05659E-05
19.35,2.13237E-05
19.38,2.20771E-05
19.41,2.28239E-05
19.44,2.35619E-05
19.47,2.42888E-05
19.5,2.50026E-05
19.53,2.57012E-05
19.56,2.63826E-05
19.59,2.70449E-05
19.62,2.76862E-05
19.65,2.83048E-05
19.68,2.8899E-05
19.71,2.94672E-05
19.74,3.00078E-05
19.77,3.05195E-05
19.8,3.1001E-05
19.83,3.14509E-05
19.86,3.18682E-05
19.89,3.22519E-05
19.92,3.26009E-05
19.95,3.29146E-05
19.98,3.31921E-05
20.01,3.34329E-05
20.04,3.36364E-05
20.07,3.38022E-05
20.1,3.39301E-05
20.13,3.40198E-05
20.16,3.40712E-05
20.19,3.40844E-05
20.22,3.40595E-05
20.25,3.39967E-05
20.28,3.38963E-05
20.31,3.37587E-05
20.34,3.35844E-05
20.37,3.3374E-05
20.4,3.31283E-05
20.43,3.28479E-05
20.46,3.25337E-05
20.49,3.21868E-05
20.52,3.1808E-05
20.55,3.13985E-05
20.58,3.09594E-05
20.61,3.0492E-05
20.64,2.99975E-05
20.67,2.94773E-05
20.7,2.89328E-05
20.73,2.83654E-05
20.76,2.77767E-05
20.79,2.71681E-05
20.82,2.65412E-05
20.85,2.58976E-05
20.88,2.5239E-05
20.91,2.4567E-05
20.94,2.38832E-05
20.97,2.31894E-05
21,2.24872E-05
21.03,2.17784E-05
21.06,2.10645E-05
21.09,2.03473E-05
21.12,1.96285E-05
21.15,1.89097E-05
21.18,1.81926E-05
21.21,1.74788E-05
21.24,1.67699E-05
21.27,1.60674E-05
21.3,1.53729E-05
21.33,1.46879E-05
21.36,1.40138E-05
21.39,1.3352E-05
21.42,1.2704E-05
21.45,1.20709E-05
21.48,1.14541E-05
21.51,1.08548E-05
21.54,1.02741E-05
21.57,9.713E-06
21.6,9.17265E-06
21.63,8.65393E-06
21.66,8.15775E-06
21.69,7.68491E-06
21.72,7.23616E-06
21.75,6.81217E-06
21.78,6.41355E-06
21.81,6.04082E-06
21.84,5.69444E-06
21.87,5.37479E-06
21.9,5.08218E-06
21.93,4.81684E-06
21.96,4.57894E-06
21.99,4.36856E-06
22.02,4.18572E-06
22.05,4.03035E-06
22.08,3.90234E-06
22.11,3.80148E-06
22.14,3.72752E-06
22.17,3.68012E-06
22.2,3.65888E-06
22.23,3.66334E-06
22.26,3.69299E-06
22.29,3.74724E-06
22.32,3.82545E-06
22.35,3.92694E-06
22.38,4.05097E-06
22.41,4.19673E-06
22.44,4.36339E-06
22.47,4.55007E-06
22.5,4.75584E-06
22.53,4.97973E-06
22.56,5.22075E-06
22.59,5.47787E-06
22.62,5.75003E-06
22.65,6.03614E-06
22.68,6.33509E-06
22.71,6.64575E-06
22.74,6.96698E-06
22.77,7.29761E-06
22.8,7.63649E-06
22.83,7.98243E-06
22.86,8.33425E-06
22.89,8.69077E-06
22.92,9.05082E-06
22.95,9.41322E-06
22.98,9.7768E-06
23.01,1.01404E-05
23.04,1.0503E-05
23.07,1.08633E-05
23.1,1.12202E-05
23.13,1.15728E-05
23.16,1.192E-05
23.19,1.22606E-05
23.22,1.25938E-05
23.25,1.29186E-05
23.28,1.32339E-05
23.31,1.35391E-05
23.34,1.38331E-05
23.37,1.41153E-05
23.4,1.43847E-05
23.43,1.46407E-05
23.46,1.48827E-05
23.49,1.51099E-05
23.52,1.53218E-05
23.55,1.55178E-05
23.58,1.56975E-05
23.61,1.58604E-05
23.64,1.60061E-05
23.67,1.61343E-05
23.7,1.62447E-05
23.73,1.63371E-05
23.76,1.64112E-05
23.79,1.64669E-05
23.82,1.65041E-05
23.85,1.65229E-05
23.88,1.65232E-05
23.91,1.65051E-05
23.94,1.64687E-05
23.97,1.64141E-05
24,1.63416E-05
24.03,1.62515E-05
24.06,1.6144E-05
24.09,1.60194E-05
24.12,1.58782E-05
24.15,1.57207E-05
24.18,1.55475E-05
24.21,1.5359E-05
24.24,1.51558E-05
24.27,1.49384E-05
24.3,1.47075E-05
24.33,1.44636E-05
24.36,1.42074E-05
24.39,1.39397E-05
24.42,1.3661E-05
24.45,1.33722E-05
24.48,1.3074E-05
24.51,1.27671E-05
24.54,1.24524E-05
24.57,1.21305E-05
24.6,1.18024E-05
24.63,1.14688E-05
24.66,1.11306E-05
24.69,1.07885E-05
24.72,1.04433E-05
24.75,1.0096E-05
24.78,9.74732E-06
24.81,9.39804E-06
24.84,9.04898E-06
24.87,8.70094E-06
24.9,8.35471E-06
24.93,8.01105E-06
24.96,7.67072E-06
24.99,7.33445E-06
25.02,7.00298E-06
25.05,6.67698E-06
25.08,6.35715E-06
25.11,6.04413E-06
25.14,5.73856E-06
25.17,5.44103E-06
25.2,5.15213E-06
25.23,4.87239E-06
25.26,4.60234E-06
25.29,4.34245E-06
25.32,4.09319E-06
25.35,3.85496E-06
25.38,3.62817E-06
25.41,3.41316E-06
25.44,3.21026E-06
25.47,3.01974E-06
25.5,2.84185E-06
25.53,2.67681E-06
25.56,2.52479E-06
25.59,2.38593E-06
25.62,2.26034E-06
25.65,2.14809E-06
25.68,2.04921E-06
25.71,1.96371E-06
25.74,1.89154E-06
25.77,1.83263E-06
25.8,1.78689E-06
25.83,1.75418E-06
25.86,1.73433E-06
25.89,1.72714E-06
25.92,1.73237E-06
25.95,1.74978E-06
25.98,1.77908E-06
26.01,1.81994E-06
26.04,1.87203E-06
26.07,1.93498E-06
26.1,2.00841E-06
26.13,2.0919E-06
26.16,2.18501E-06
26.19,2.28729E-06
26.22,2.39828E-06
26.25,2.51749E-06
26.28,2.6444E-06
26.31,2.77852E-06
26.34,2.91929E-06
26.37,3.06619E-06


==> data/standing_wave/energies_cdi/ke_rcsf.dat <==
0,0
0.03,8.74861E-07
0.06,3.48194E-06
0.09,7.79235E-06
0.12,1.37737E-05
0.15,2.13901E-05
0.18,3.0602E-05
0.21,4.13666E-05
0.24,5.36375E-05
0.27,6.73652E-05
0.3,8.24967E-05
0.33,9.89762E-05
0.36,0.000116745
0.39,0.000135741
0.42,0.0001559
0.45,0.000177155
0.48,0.000199437
0.51,0.000222676
0.54,0.000246796
0.57,0.000271724
0.6,0.000297383
0.63,0.000323695
0.66,0.000350581
0.69,0.000377961
0.72,0.000405755
0.75,0.00043388
0.78,0.000462255
0.81,0.000490799
0.84,0.00051943
0.87,0.000548067
0.9,0.00057663
0.93,0.000605038
0.96,0.000633212
0.99,0.000661075
1.02,0.00068855
1.05,0.000715563
1.08,0.00074204
1.11,0.00076791
1.14,0.000793104
1.17,0.000817555
1.2,0.000841199
1.23,0.000863974
1.26,0.000885822
1.29,0.000906685
1.32,0.000926511
1.35,0.000945249
1.38,0.000962853
1.41,0.00097928
1.44,0.00099449
1.47,0.00100845
1.5,0.00102111
1.53,0.00103247
1.56,0.00104248
1.59,0.00105113
1.62,0.0010584
1.65,0.00106427
1.68,0.00106874
1.71,0.0010718
1.74,0.00107344
1.77,0.00107367
1.8,0.0010725
1.83,0.00106992
1.86,0.00106596
1.89,0.00106063
1.92,0.00105395
1.95,0.00104594
1.98,0.00103663
2.01,0.00102605
2.04,0.00101424
2.07,0.00100122
2.1,0.000987041
2.13,0.000971743
2.16,0.00095537
2.19,0.00093797
2.22,0.000919592
2.25,0.000900289
2.28,0.000880115
2.31,0.000859127
2.34,0.000837382
2.37,0.00081494
2.4,0.000791863
2.43,0.000768212
2.46,0.000744052
2.49,0.000719447
2.52,0.000694463
2.55,0.000669165
2.58,0.000643619
2.61,0.000617893
2.64,0.000592053
2.67,0.000566166
2.7,0.000540297
2.73,0.000514512
2.76,0.000488876
2.79,0.000463455
2.82,0.00043831
2.85,0.000413503
2.88,0.000389097
2.91,0.000365149
2.94,0.000341718
2.97,0.000318859
3,0.000296627
3.03,0.000275073
3.06,0.000254248
3.09,0.000234199
3.12,0.000214971
3.15,0.000196607
3.18,0.000179146
3.21,0.000162628
3.24,0.000147085
3.27,0.00013255
3.3,0.000119053
3.33,0.000106618
3.36,9.52684E-05
3.39,8.50248E-05
3.42,7.59037E-05
3.45,6.79187E-05
3.48,6.10804E-05
3.51,5.5396E-05
3.54,5.087E-05
3.57,4.75033E-05
3.6,4.52938E-05
3.63,4.42363E-05
3.66,4.43227E-05
3.69,4.55414E-05
3.72,4.78781E-05
3.75,5.13157E-05
3.78,5.58338E-05
3.81,6.14097E-05
3.84,6.80175E-05
3.87,7.5629E-05
3.9,8.42133E-05
3.93,9.37371E-05
3.96,0.000104165
3.99,0.000115458
4.02,0.000127578
4.05,0.000140482
4.08,0.000154126
4.11,0.000168465
4.14,0.000183452
4.17,0.000199038
4.2,0.000215172
4.23,0.000231805
4.26,0.000248884
4.29,0.000266356
4.32,0.000284167
4.35,0.000302263
4.38,0.000320588
4.41,0.000339089
4.44,0.00035771
4.47,0.000376396
4.5,0.000395091
4.53,0.000413742
4.56,0.000432293
4.59,0.000450692
4.62,0.000468886
4.65,0.000486822
4.68,0.00050445
4.71,0.00052172
4.74,0.000538583
4.77,0.000554993
4.8,0.000570904
4.83,0.000586273
4.86,0.000601056
4.89,0.000615214
4.92,0.000628709
4.95,0.000641504
4.98,0.000653565
5.01,0.00066486
5.04,0.00067536
5.07,0.000685037
5.1,0.000693867
5.13,0.000701827
5.16,0.000708897
5.19,0.000715059
5.22,0.0007203
5.25,0.000724607
5.28,0.000727969
5.31,0.000730381
5.34,0.000731838
5.37,0.000732339
5.4,0.000731883
5.43,0.000730475
5.46,0.000728121
5.49,0.00072483
5.52,0.000720612
5.55,0.000715481
5.58,0.000709452
5.61,0.000702545
5.64,0.00069478
5.67,0.00068618
5.7,0.000676769
5.73,0.000666574
5.76,0.000655624
5.79,0.000643951
5.82,0.000631586
5.85,0.000618564
5.88,0.00060492
5.91,0.000590692
5.94,0.000575919
5.97,0.000560639
6,0.000544895
6.03,0.000528728
6.06,0.000512181
6.09,0.000495298
6.12,0.000478123
6.15,0.0004607
6.18,0.000443076
6.21,0.000425295
6.24,0.000407404
6.27,0.000389447
6.3,0.000371471
6.33,0.000353521
6.36,0.000335642
6.39,0.000317878
6.42,0.000300274
6.45,0.000282872
6.48,0.000265716
6.51,0.000248847
6.54,0.000232306
6.57,0.000216132
6.6,0.000200363
6.63,0.000185036
6.66,0.000170188
6.69,0.000155852
6.72,0.00014206
6.75,0.000128844
6.78,0.000116233
6.81,0.000104254
6.84,9.29321E-05
6.87,8.22918E-05
6.9,7.23545E-05
6.93,6.31398E-05
6.96,5.46653E-05
6.99,4.69468E-05
7.02,3.99975E-05
7.05,3.38288E-05
7.08,2.84499E-05
7.11,2.38679E-05
7.14,2.00874E-05
7.17,1.71113E-05
7.2,1.494E-05
7.23,1.35719E-05
7.26,1.30031E-05
7.29,1.32279E-05
7.32,1.4238E-05
7.35,1.60235E-05
7.38,1.85722E-05
7.41,2.18701E-05
7.44,2.59011E-05
7.47,3.06475E-05
7.5,3.60894E-05
7.53,4.22056E-05
7.56,4.89728E-05
7.59,5.63663E-05
7.62,6.436E-05
7.65,7.29261E-05
7.68,8.20356E-05
7.71,9.16581E-05
7.74,0.000101762
7.77,0.000112315
7.8,0.000123283
7.83,0.000134632
7.86,0.000146326
7.89,0.00015833
7.92,0.000170606
7.95,0.000183118
7.98,0.000195828
8.01,0.000208698
8.04,0.00022169
8.07,0.000234766
8.1,0.000247888
8.13,0.000261018
8.16,0.000274118
8.19,0.000287151
8.22,0.000300079
8.25,0.000312867
8.28,0.000325478
8.31,0.000337878
8.34,0.000350032
8.37,0.000361906
8.4,0.000373468
8.43,0.000384686
8.46,0.000395531
8.49,0.000405974
8.52,0.000415985
8.55,0.00042554
8.58,0.000434612
8.61,0.000443179
8.64,0.000451218
8.67,0.000458708
8.7,0.000465632
8.73,0.000471971
8.76,0.00047771
8.79,0.000482836
8.82,0.000487336
8.85,0.0004912
8.88,0.00049442
8.91,0.000496989
8.94,0.000498901
8.97,0.000500155
9,0.000500748
9.03,0.000500682
9.06,0.000499958
9.09,0.000498581
9.12,0.000496557
9.15,0.000493892
9.18,0.000490597
9.21,0.000486682
9.24,0.00048216
9.27,0.000477045
9.3,0.000471352
9.33,0.000465098
9.36,0.000458302
9.39,0.000450984
9.42,0.000443165
9.45,0.000434867
9.48,0.000426113
9.51,0.000416929
9.54,0.000407339
9.57,0.000397371
9.6,0.000387051
9.63,0.000376407
9.66,0.00036547
9.69,0.000354267
9.72,0.000342829
9.75,0.000331187
9.78,0.000319371
9.81,0.000307413
9.84,0.000295343
9.87,0.000283193
9.9,0.000270994
9.93,0.000258778
9.96,0.000246576
9.99,0.000234419
10.02,0.000222338
10.05,0.000210363
10.08,0.000198523
10.11,0.000186848
10.14,0.000175366
10.17,0.000164106
10.2,0.000153094
10.23,0.000142358
10.26,0.000131921
10.29,0.00012181
10.32,0.000112047
10.35,0.000102654
10.38,9.36531E-05
10.41,8.50642E-05
10.44,7.69061E-05
10.47,6.91962E-05
10.5,6.19508E-05
10.53,5.51848E-05
10.56,4.89117E-05
10.59,4.31437E-05
10.62,3.78913E-05
10.65,3.31639E-05
10.68,2.89691E-05
10.71,2.53133E-05
10.74,2.22013E-05
10.77,1.96363E-05
10.8,1.76201E-05
10.83,1.61531E-05
10.86,1.52341E-05
10.89,1.48604E-05
10.92,1.5028E-05
10.95,1.57312E-05
10.98,1.69633E-05
11.01,1.87157E-05
11.04,2.09788E-05
11.07,2.37416E-05
11.1,2.69918E-05
11.13,3.07159E-05
11.16,3.48991E-05
11.19,3.95255E-05
11.22,4.45782E-05
11.25,5.00391E-05
11.28,5.58892E-05
11.31,6.21086E-05
11.34,6.86765E-05
11.37,7.55711E-05
11.4,8.27701E-05
11.43,9.02505E-05
11.46,9.79886E-05
11.49,0.00010596
11.52,0.00011414
11.55,0.000122504
11.58,0.000131026
11.61,0.00013968
11.64,0.000148441
11.67,0.000157282
11.7,0.000166177
11.73,0.000175101
11.76,0.000184027
11.79,0.000192929
11.82,0.000201782
11.85,0.000210561
11.88,0.000219239
11.91,0.000227794
11.94,0.000236201
11.97,0.000244436
12,0.000252477
12.03,0.000260301
12.06,0.000267887
12.09,0.000275214
12.12,0.000282263
12.15,0.000289014
12.18,0.000295449
12.21,0.000301551
12.24,0.000307305
12.27,0.000312695
12.3,0.000317707
12.33,0.000322328
12.36,0.000326547
12.39,0.000330354
12.42,0.000333738
12.45,0.000336691
12.48,0.000339208
12.51,0.000341281
12.54,0.000342908
12.57,0.000344083
12.6,0.000344806
12.63,0.000345076
12.66,0.000344893
12.69,0.000344259
12.72,0.000343177
12.75,0.000341651
12.78,0.000339686
12.81,0.000337289
12.84,0.000334468
12.87,0.00033123
12.9,0.000327587
12.93,0.000323548
12.96,0.000319125
12.99,0.000314332
13.02,0.000309182
13.05,0.00030369
13.08,0.00029787
13.11,0.00029174
13.14,0.000285316
13.17,0.000278616
13.2,0.000271658
13.23,0.000264462
13.26,0.000257045
13.29,0.00024943
13.32,0.000241634
13.35,0.000233681
13.38,0.000225589
13.41,0.000217381
13.44,0.000209078
13.47,0.000200702
13.5,0.000192274
13.53,0.000183816
13.56,0.000175349
13.59,0.000166894
13.62,0.000158474
13.65,0.000150109
13.68,0.000141821
13.71,0.000133629
13.74,0.000125553
13.77,0.000117614
13.8,0.00010983
13.83,0.000102221
13.86,9.48037E-05
13.89,8.75964E-05
13.92,8.06156E-05
13.95,7.38776E-05
13.98,6.73976E-05
14.01,6.11902E-05
14.04,5.52691E-05
14.07,4.96473E-05
14.1,4.43369E-05
14.13,3.93488E-05
14.16,3.46933E-05
14.19,3.03797E-05
14.22,2.64161E-05
14.25,2.281E-05
14.28,1.95676E-05
14.31,1.66941E-05
14.34,1.41938E-05
14.37,1.20699E-05
14.4,1.03246E-05
14.43,8.95914E-06
14.46,7.97361E-06
14.49,7.36712E-06
14.52,7.13777E-06
14.55,7.28268E-06
14.58,7.79793E-06
14.61,8.67867E-06
14.64,9.91906E-06
14.67,1.15124E-05
14.7,1.34509E-05
14.73,1.57261E-05
14.76,1.83286E-05
14.79,2.12482E-05
14.82,2.44738E-05
14.85,2.79937E-05
14.88,3.17954E-05
14.91,3.58657E-05
14.94,4.01908E-05
14.97,4.47562E-05
15,4.95471E-05
15.03,5.45479E-05
15.06,5.97426E-05
15.09,6.5115E-05
15.12,7.06481E-05
15.15,7.6325E-05
15.18,8.21283E-05
15.21,8.80403E-05
15.24,9.40434E-05
15.27,0.000100119
15.3,0.000106251
15.33,0.000112419
15.36,0.000118606
15.39,0.000124795
15.42,0.000130966
15.45,0.000137104
15.48,0.000143189
15.51,0.000149205
15.54,0.000155136
15.57,0.000160964
15.6,0.000166673
15.63,0.000172247
15.66,0.000177672
15.69,0.000182931
15.72,0.000188013
15.75,0.000192901
15.78,0.000197584
15.81,0.000202049
15.84,0.000206284
15.87,0.000210278
15.9,0.000214021
15.93,0.000217503
15.96,0.000220715
15.99,0.00022365
16.02,0.0002263
16.05,0.000228659
16.08,0.000230721
16.11,0.000232482
16.14,0.000233937
16.17,0.000235083
16.2,0.000235919
16.23,0.000236443
16.26,0.000236655
16.29,0.000236554
16.32,0.000236143
16.35,0.000235423
16.38,0.000234397
16.41,0.000233069
16.44,0.000231443
16.47,0.000229525
16.5,0.000227321
16.53,0.000224837
16.56,0.000222081
16.59,0.000219061
16.62,0.000215786
16.65,0.000212266
16.68,0.00020851
16.71,0.00020453
16.74,0.000200336
16.77,0.00019594
16.8,0.000191355
16.83,0.000186592
16.86,0.000181666
16.89,0.000176589
16.92,0.000171375
16.95,0.000166039
16.98,0.000160594
17.01,0.000155055
17.04,0.000149436
17.07,0.000143753
17.1,0.00013802
17.13,0.000132252
17.16,0.000126464
17.19,0.00012067
17.22,0.000114887
17.25,0.000109127
17.28,0.000103407
17.31,9.77394E-05
17.34,9.21391E-05
17.37,8.66198E-05
17.4,8.11951E-05
17.43,7.58782E-05
17.46,7.06818E-05
17.49,6.56184E-05
17.52,6.07E-05
17.55,5.59381E-05
17.58,5.13437E-05
17.61,4.69274E-05
17.64,4.2699E-05
17.67,3.86681E-05
17.7,3.48435E-05
17.73,3.12333E-05
17.76,2.78452E-05
17.79,2.46861E-05
17.82,2.17622E-05
17.85,1.90792E-05
17.88,1.6642E-05
17.91,1.44549E-05
17.94,1.25214E-05
17.97,1.08443E-05
18,9.42583E-06
18.03,8.2673E-06
18.06,7.36946E-06
18.09,6.73233E-06
18.12,6.35519E-06
18.15,6.23666E-06
18.18,6.37463E-06
18.21,6.76635E-06
18.24,7.40837E-06
18.27,8.29662E-06
18.3,9.42634E-06
18.33,1.07922E-05
18.36,1.23882E-05
18.39,1.42079E-05
18.42,1.62441E-05
18.45,1.84891E-05
18.48,2.09349E-05
18.51,2.35727E-05
18.54,2.63935E-05
18.57,2.93877E-05
18.6,3.25452E-05
18.63,3.58558E-05
18.66,3.93088E-05
18.69,4.28932E-05
18.72,4.65976E-05
18.75,5.04106E-05
18.78,5.43202E-05
18.81,5.83147E-05
18.84,6.23818E-05
18.87,6.65093E-05
18.9,7.06849E-05
18.93,7.48963E-05
18.96,7.91309E-05
18.99,8.33765E-05
19.02,8.76208E-05
19.05,9.18514E-05
19.08,9.60563E-05
19.11,0.000100223
19.14,0.000104341
19.17,0.000108397
19.2,0.000112381
19.23,0.000116281
19.26,0.000120087
19.29,0.000123788
19.32,0.000127374
19.35,0.000130836
19.38,0.000134163
19.41,0.000137347
19.44,0.00014038
19.47,0.000143253
19.5,0.000145959
19.53,0.000148491
19.56,0.000150842
19.59,0.000153007
19.62,0.00015498
19.65,0.000156756
19.68,0.000158331
19.71,0.000159701
19.74,0.000160862
19.77,0.000161813
19.8,0.000162551
19.83,0.000163075
19.86,0.000163384
19.89,0.000163478
19.92,0.000163357
19.95,0.000163022
19.98,0.000162475
20.01,0.000161717
20.04,0.000160752
20.07,0.000159582
20.1,0.000158211
20.13,0.000156643
20.16,0.000154884
20.19,0.000152939
20.22,0.000150812
20.25,0.00014851
20.28,0.000146041
20.31,0.00014341
20.34,0.000140626
20.37,0.000137695
20.4,0.000134627
20.43,0.000131429
20.46,0.000128111
20.49,0.000124681
20.52,0.000121149
20.55,0.000117524
20.58,0.000113816
20.61,0.000110034
20.64,0.000106189
20.67,0.000102291
20.7,9.83498E-05
20.73,9.43758E-05
20.76,9.03793E-05
20.79,8.63706E-05
20.82,8.23598E-05
20.85,7.83572E-05
20.88,7.43729E-05
20.91,7.04169E-05
20.94,6.6499E-05
20.97,6.26289E-05
21,5.88162E-05
21.03,5.50701E-05
21.06,5.13998E-05
21.09,4.7814E-05
21.12,4.43212E-05
21.15,4.09298E-05
21.18,3.76475E-05
21.21,3.4482E-05
21.24,3.14405E-05
21.27,2.85299E-05
21.3,2.57565E-05
21.33,2.31263E-05
21.36,2.06452E-05
21.39,1.83181E-05
21.42,1.61499E-05
21.45,1.41447E-05
21.48,1.23066E-05
21.51,1.06387E-05
21.54,9.14399E-06
21.57,7.82483E-06
21.6,6.68313E-06
21.63,5.72031E-06
21.66,4.93727E-06
21.69,4.33448E-06
21.72,3.91186E-06
21.75,3.66889E-06
21.78,3.60455E-06
21.81,3.71735E-06
21.84,4.00531E-06
21.87,4.46602E-06
21.9,5.09661E-06
21.93,5.89375E-06
21.96,6.85372E-06
21.99,7.97234E-06
22.02,9.24505E-06
22.05,1.06669E-05
22.08,1.22326E-05
22.11,1.39364E-05
22.14,1.57724E-05
22.17,1.77342E-05
22.2,1.98151E-05
22.23,2.20084E-05
22.26,2.43067E-05
22.29,2.67026E-05
22.32,2.91887E-05
22.35,3.17569E-05
22.38,3.43994E-05
22.41,3.7108E-05
22.44,3.98744E-05
22.47,4.26902E-05
22.5,4.5547E-05
22.53,4.84362E-05
22.56,5.13494E-05
22.59,5.42778E-05
22.62,5.72131E-05
22.65,6.01467E-05
22.68,6.30701E-05
22.71,6.59749E-05
22.74,6.8853E-05
22.77,7.16961E-05
22.8,7.44963E-05
22.83,7.72457E-05
22.86,7.99367E-05
22.89,8.25618E-05
22.92,8.51139E-05
22.95,8.7586E-05
22.98,8.99714E-05
23.01,9.22637E-05
23.04,9.44567E-05
23.07,9.65446E-05
23.1,9.85219E-05
23.13,0.000100383
23.16,0.000102124
23.19,0.00010374
23.22,0.000105227
23.25,0.000106581
23.28,0.000107799
23.31,0.000108878
23.34,0.000109815
23.37,0.000110608
23.4,0.000111256
23.43,0.000111757
23.46,0.00011211
23.49,0.000112315
23.52,0.000112371
23.55,0.00011228
23.58,0.00011204
23.61,0.000111655
23.64,0.000111124
23.67,0.000110451
23.7,0.000109637
23.73,0.000108684
23.76,0.000107596
23.79,0.000106377
23.82,0.000105029
23.85,0.000103557
23.88,0.000101965
23.91,0.000100257
23.94,9.84393E-05
23.97,9.65159E-05
24,9.44925E-05
24.03,9.23748E-05
24.06,9.01686E-05
24.09,8.788E-05
24.12,8.55153E-05
24.15,8.30807E-05
24.18,8.0583E-05
24.21,7.80288E-05
24.24,7.54249E-05
24.27,7.27783E-05
24.3,7.00959E-05
24.33,6.73847E-05
24.36,6.46518E-05
24.39,6.19044E-05
24.42,5.91494E-05
24.45,5.6394E-05
24.48,5.36452E-05
24.51,5.09099E-05
24.54,4.81951E-05
24.57,4.55074E-05
24.6,4.28537E-05
24.63,4.02403E-05
24.66,3.76738E-05
24.69,3.51604E-05
24.72,3.27061E-05
24.75,3.03167E-05
24.78,2.79979E-05
24.81,2.57552E-05
24.84,2.35936E-05
24.87,2.15182E-05
24.9,1.95337E-05
24.93,1.76443E-05
24.96,1.58543E-05
24.99,1.41674E-05
25.02,1.25873E-05
25.05,1.1117E-05
25.08,9.75951E-06
25.11,8.51742E-06
25.14,7.39295E-06
25.17,6.38805E-06
25.2,5.50428E-06
25.23,4.74292E-06
25.26,4.10487E-06
25.29,3.59071E-06
25.32,3.20068E-06
25.35,2.93469E-06
25.38,2.79231E-06
25.41,2.77277E-06
25.44,2.87499E-06
25.47,3.09756E-06
25.5,3.43875E-06
25.53,3.89652E-06
25.56,4.46855E-06
25.59,5.15219E-06
25.62,5.94454E-06
25.65,6.84239E-06
25.68,7.84229E-06
25.71,8.94053E-06
25.74,1.01332E-05
25.77,1.1416E-05
25.8,1.27846E-05
25.83,1.42344E-05
25.86,1.57606E-05
25.89,1.73583E-05
25.92,1.90222E-05
25.95,2.07471E-05
25.98,2.25276E-05
26.01,2.43582E-05
26.04,2.62332E-05
26.07,2.8147E-05
26.1,3.00936E-05
26.13,3.20674E-05
26.16,3.40623E-05
26.19,3.60726E-05
26.22,3.80923E-05
26.25,4.01156E-05
26.28,4.21365E-05
26.31,4.41493E-05
26.34,4.61482E-05
26.37,4.81276E-05


==> data/standing_wave/energies_cdi/se_csf.dat <==
0,1.23236
0.03,1.23236
0.06,1.23236
0.09,1.23236
0.12,1.23235
0.15,1.23234
0.18,1.23233
0.21,1.23232
0.24,1.23231
0.27,1.2323
0.3,1.23229
0.33,1.23227
0.36,1.23225
0.39,1.23224
0.42,1.23222
0.45,1.2322
0.48,1.23217
0.51,1.23215
0.54,1.23213
0.57,1.23211
0.6,1.23208
0.63,1.23205
0.66,1.23203
0.69,1.232
0.72,1.23197
0.75,1.23195
0.78,1.23192
0.81,1.23189
0.84,1.23186
0.87,1.23183
0.9,1.2318
0.93,1.23177
0.96,1.23174
0.99,1.23172
1.02,1.23169
1.05,1.23166
1.08,1.23163
1.11,1.2316
1.14,1.23158
1.17,1.23155
1.2,1.23152
1.23,1.2315
1.26,1.23147
1.29,1.23145
1.32,1.23143
1.35,1.23141
1.38,1.23139
1.41,1.23137
1.44,1.23135
1.47,1.23133
1.5,1.23131
1.53,1.2313
1.56,1.23129
1.59,1.23127
1.62,1.23126
1.65,1.23125
1.68,1.23124
1.71,1.23124
1.74,1.23123
1.77,1.23123
1.8,1.23122
1.83,1.23122
1.86,1.23122
1.89,1.23122
1.92,1.23122
1.95,1.23123
1.98,1.23123
2.01,1.23124
2.04,1.23125
2.07,1.23126
2.1,1.23127
2.13,1.23128
2.16,1.23129
2.19,1.2313
2.22,1.23132
2.25,1.23133
2.28,1.23135
2.31,1.23137
2.34,1.23139
2.37,1.23141
2.4,1.23143
2.43,1.23145
2.46,1.23147
2.49,1.2315
2.52,1.23152
2.55,1.23154
2.58,1.23157
2.61,1.23159
2.64,1.23162
2.67,1.23164
2.7,1.23167
2.73,1.2317
2.76,1.23172
2.79,1.23175
2.82,1.23177
2.85,1.2318
2.88,1.23183
2.91,1.23185
2.94,1.23188
2.97,1.2319
3,1.23193
3.03,1.23195
3.06,1.23197
3.09,1.232
3.12,1.23202
3.15,1.23204
3.18,1.23206
3.21,1.23208
3.24,1.2321
3.27,1.23212
3.3,1.23214
3.33,1.23215
3.36,1.23217
3.39,1.23218
3.42,1.2322
3.45,1.23221
3.48,1.23222
3.51,1.23223
3.54,1.23224
3.57,1.23224
3.6,1.23225
3.63,1.23225
3.66,1.23226
3.69,1.23226
3.72,1.23226
3.75,1.23226
3.78,1.23226
3.81,1.23226
3.84,1.23225
3.87,1.23225
3.9,1.23224
3.93,1.23223
3.96,1.23222
3.99,1.23221
4.02,1.2322
4.05,1.23219
4.08,1.23218
4.11,1.23216
4.14,1.23215
4.17,1.23213
4.2,1.23211
4.23,1.23209
4.26,1.23208
4.29,1.23206
4.32,1.23204
4.35,1.23201
4.38,1.23199
4.41,1.23197
4.44,1.23195
4.47,1.23192
4.5,1.2319
4.53,1.23188
4.56,1.23185
4.59,1.23183
4.62,1.2318
4.65,1.23178
4.68,1.23175
4.71,1.23173
4.74,1.2317
4.77,1.23168
4.8,1.23165
4.83,1.23163
4.86,1.23161
4.89,1.23158
4.92,1.23156
4.95,1.23154
4.98,1.23151
5.01,1.23149
5.04,1.23147
5.07,1.23145
5.1,1.23143
5.13,1.23141
5.16,1.23139
5.19,1.23138
5.22,1.23136
5.25,1.23134
5.28,1.23133
5.31,1.23132
5.34,1.2313
5.37,1.23129
5.4,1.23128
5.43,1.23127
5.46,1.23126
5.49,1.23125
5.52,1.23125
5.55,1.23124
5.58,1.23124
5.61,1.23123
5.64,1.23123
5.67,1.23123
5.7,1.23123
5.73,1.23123
5.76,1.23123
5.79,1.23123
5.82,1.23124
5.85,1.23124
5.88,1.23125
5.91,1.23126
5.94,1.23126
5.97,1.23127
6,1.23128
6.03,1.23129
6.06,1.23131
6.09,1.23132
6.12,1.23133
6.15,1.23134
6.18,1.23136
6.21,1.23137
6.24,1.23139
6.27,1.23141
6.3,1.23142
6.33,1.23144
6.36,1.23146
6.39,1.23147
6.42,1.23149
6.45,1.23151
6.48,1.23153
6.51,1.23155
6.54,1.23157
6.57,1.23159
6.6,1.23161
6.63,1.23163
6.66,1.23165
6.69,1.23166
6.72,1.23168
6.75,1.2317
6.78,1.23172
6.81,1.23174
6.84,1.23176
6.87,1.23177
6.9,1.23179
6.93,1.23181
6.96,1.23182
6.99,1.23184
7.02,1.23185
7.05,1.23187
7.08,1.23188
7.11,1.23189
7.14,1.23191
7.17,1.23192
7.2,1.23193
7.23,1.23194
7.26,1.23195
7.29,1.23195
7.32,1.23196
7.35,1.23197
7.38,1.23197
7.41,1.23198
7.44,1.23198
7.47,1.23198
7.5,1.23198
7.53,1.23199
7.56,1.23199
7.59,1.23198
7.62,1.23198
7.65,1.23198
7.68,1.23197
7.71,1.23197
7.74,1.23196
7.77,1.23196
7.8,1.23195
7.83,1.23194
7.86,1.23193
7.89,1.23192
7.92,1.23191
7.95,1.2319
7.98,1.23189
8.01,1.23188
8.04,1.23186
8.07,1.23185
8.1,1.23183
8.13,1.23182
8.16,1.2318
8.19,1.23179
8.22,1.23177
8.25,1.23175
8.28,1.23174
8.31,1.23172
8.34,1.2317
8.37,1.23168
8.4,1.23167
8.43,1.23165
8.46,1.23163
8.49,1.23161
8.52,1.23159
8.55,1.23157
8.58,1.23156
8.61,1.23154
8.64,1.23152
8.67,1.2315
8.7,1.23149
8.73,1.23147
8.76,1.23145
8.79,1.23144
8.82,1.23142
8.85,1.2314
8.88,1.23139
8.91,1.23138
8.94,1.23136
8.97,1.23135
9,1.23134
9.03,1.23132
9.06,1.23131
9.09,1.2313
9.12,1.23129
9.15,1.23128
9.18,1.23127
9.21,1.23127
9.24,1.23126
9.27,1.23125
9.3,1.23125
9.33,1.23124
9.36,1.23124
9.39,1.23124
9.42,1.23123
9.45,1.23123
9.48,1.23123
9.51,1.23123
9.54,1.23123
9.57,1.23123
9.6,1.23124
9.63,1.23124
9.66,1.23124
9.69,1.23125
9.72,1.23125
9.75,1.23126
9.78,1.23127
9.81,1.23127
9.84,1.23128
9.87,1.23129
9.9,1.2313
9.93,1.23131
9.96,1.23132
9.99,1.23133
10.02,1.23134
10.05,1.23135
10.08,1.23137
10.11,1.23138
10.14,1.23139
10.17,1.2314
10.2,1.23142
10.23,1.23143
10.26,1.23144
10.29,1.23146
10.32,1.23147
10.35,1.23149
10.38,1.2315
10.41,1.23151
10.44,1.23153
10.47,1.23154
10.5,1.23156
10.53,1.23157
10.56,1.23158
10.59,1.2316
10.62,1.23161
10.65,1.23162
10.68,1.23164
10.71,1.23165
10.74,1.23166
10.77,1.23167
10.8,1.23168
10.83,1.23169
10.86,1.2317
10.89,1.23171
10.92,1.23172
10.95,1.23173
10.98,1.23174
11.01,1.23174
11.04,1.23175
11.07,1.23176
11.1,1.23176
11.13,1.23177
11.16,1.23177
11.19,1.23178
11.22,1.23178
11.25,1.23178
11.28,1.23178
11.31,1.23178
11.34,1.23178
11.37,1.23178
11.4,1.23178
11.43,1.23178
11.46,1.23178
11.49,1.23177
11.52,1.23177
11.55,1.23177
11.58,1.23176
11.61,1.23175
11.64,1.23175
11.67,1.23174
11.7,1.23173
11.73,1.23173
11.76,1.23172
11.79,1.23171
11.82,1.2317
11.85,1.23169
11.88,1.23168
11.91,1.23167
11.94,1.23166
11.97,1.23165
12,1.23163
12.03,1.23162
12.06,1.23161
12.09,1.2316
12.12,1.23158
12.15,1.23157
12.18,1.23156
12.21,1.23155
12.24,1.23153
12.27,1.23152
12.3,1.23151
12.33,1.23149
12.36,1.23148
12.39,1.23147
12.42,1.23146
12.45,1.23144
12.48,1.23143
12.51,1.23142
12.54,1.23141
12.57,1.2314
12.6,1.23138
12.63,1.23137
12.66,1.23136
12.69,1.23135
12.72,1.23134
12.75,1.23133
12.78,1.23132
12.81,1.23132
12.84,1.23131
12.87,1.2313
12.9,1.23129
12.93,1.23129
12.96,1.23128
12.99,1.23127
13.02,1.23127
13.05,1.23127
13.08,1.23126
13.11,1.23126
13.14,1.23126
13.17,1.23125
13.2,1.23125
13.23,1.23125
13.26,1.23125
13.29,1.23125
13.32,1.23125
13.35,1.23125
13.38,1.23126
13.41,1.23126
13.44,1.23126
13.47,1.23127
13.5,1.23127
13.53,1.23127
13.56,1.23128
13.59,1.23129
13.62,1.23129
13.65,1.2313
13.68,1.23131
13.71,1.23131
13.74,1.23132
13.77,1.23133
13.8,1.23134
13.83,1.23135
13.86,1.23136
13.89,1.23136
13.92,1.23137
13.95,1.23138
13.98,1.23139
14.01,1.2314
14.04,1.23141
14.07,1.23142
14.1,1.23144
14.13,1.23145
14.16,1.23146
14.19,1.23147
14.22,1.23148
14.25,1.23149
14.28,1.2315
14.31,1.23151
14.34,1.23152
14.37,1.23153
14.4,1.23154
14.43,1.23155
14.46,1.23156
14.49,1.23157
14.52,1.23158
14.55,1.23159
14.58,1.23159
14.61,1.2316
14.64,1.23161
14.67,1.23162
14.7,1.23162
14.73,1.23163
14.76,1.23164
14.79,1.23164
14.82,1.23165
14.85,1.23165
14.88,1.23166
14.91,1.23166
14.94,1.23166
14.97,1.23166
15,1.23167
15.03,1.23167
15.06,1.23167
15.09,1.23167
15.12,1.23167
15.15,1.23167
15.18,1.23167
15.21,1.23167
15.24,1.23167
15.27,1.23166
15.3,1.23166
15.33,1.23166
15.36,1.23165
15.39,1.23165
15.42,1.23164
15.45,1.23164
15.48,1.23163
15.51,1.23163
15.54,1.23162
15.57,1.23161
15.6,1.23161
15.63,1.2316
15.66,1.23159
15.69,1.23158
15.72,1.23157
15.75,1.23156
15.78,1.23156
15.81,1.23155
15.84,1.23154
15.87,1.23153
15.9,1.23152
15.93,1.23151
15.96,1.2315
15.99,1.23149
16.02,1.23148
16.05,1.23147
16.08,1.23146
16.11,1.23145
16.14,1.23144
16.17,1.23143
16.2,1.23142
16.23,1.23141
16.26,1.2314
16.29,1.23139
16.32,1.23138
16.35,1.23137
16.38,1.23136
16.41,1.23135
16.44,1.23134
16.47,1.23133
16.5,1.23132
16.53,1.23132
16.56,1.23131
16.59,1.2313
16.62,1.2313
16.65,1.23129
16.68,1.23128
16.71,1.23128
16.74,1.23127
16.77,1.23127
16.8,1.23126
16.83,1.23126
16.86,1.23126
16.89,1.23125
16.92,1.23125
16.95,1.23125
16.98,1.23125
17.01,1.23124
17.04,1.23124
17.07,1.23124
17.1,1.23124
17.13,1.23124
17.16,1.23125
17.19,1.23125
17.22,1.23125
17.25,1.23125
17.28,1.23125
17.31,1.23126
17.34,1.23126
17.37,1.23126
17.4,1.23127
17.43,1.23127
17.46,1.23128
17.49,1.23128
17.52,1.23129
17.55,1.23129
17.58,1.2313
17.61,1.2313
17.64,1.23131
17.67,1.23132
17.7,1.23132
17.73,1.23133
17.76,1.23134
17.79,1.23134
17.82,1.23135
17.85,1.23136
17.88,1.23137
17.91,1.23138
17.94,1.23138
17.97,1.23139
18,1.2314
18.03,1.23141
18.06,1.23141
18.09,1.23142
18.12,1.23143
18.15,1.23144
18.18,1.23144
18.21,1.23145
18.24,1.23146
18.27,1.23146
18.3,1.23147
18.33,1.23148
18.36,1.23148
18.39,1.23149
18.42,1.23149
18.45,1.2315
18.48,1.23151
18.51,1.23151
18.54,1.23151
18.57,1.23152
18.6,1.23152
18.63,1.23153
18.66,1.23153
18.69,1.23153
18.72,1.23154
18.75,1.23154
18.78,1.23154
18.81,1.23154
18.84,1.23154
18.87,1.23154
18.9,1.23154
18.93,1.23154
18.96,1.23154
18.99,1.23154
19.02,1.23154
19.05,1.23154
19.08,1.23154
19.11,1.23154
19.14,1.23153
19.17,1.23153
19.2,1.23153
19.23,1.23152
19.26,1.23152
19.29,1.23152
19.32,1.23151
19.35,1.23151
19.38,1.2315
19.41,1.2315
19.44,1.23149
19.47,1.23148
19.5,1.23148
19.53,1.23147
19.56,1.23147
19.59,1.23146
19.62,1.23145
19.65,1.23145
19.68,1.23144
19.71,1.23143
19.74,1.23143
19.77,1.23142
19.8,1.23141
19.83,1.2314
19.86,1.2314
19.89,1.23139
19.92,1.23138
19.95,1.23138
19.98,1.23137
20.01,1.23136
20.04,1.23136
20.07,1.23135
20.1,1.23134
20.13,1.23134
20.16,1.23133
20.19,1.23132
20.22,1.23132
20.25,1.23131
20.28,1.23131
20.31,1.2313
20.34,1.2313
20.37,1.23129
20.4,1.23129
20.43,1.23128
20.46,1.23128
20.49,1.23127
20.52,1.23127
20.55,1.23127
20.58,1.23126
20.61,1.23126
20.64,1.23126
20.67,1.23126
20.7,1.23126
20.73,1.23125
20.76,1.23125
20.79,1.23125
20.82,1.23125
20.85,1.23125
20.88,1.23125
20.91,1.23125
20.94,1.23125
20.97,1.23126
21,1.23126
21.03,1.23126
21.06,1.23126
21.09,1.23126
21.12,1.23127
21.15,1.23127
21.18,1.23127
21.21,1.23128
21.24,1.23128
21.27,1.23128
21.3,1.23129
21.33,1.23129
21.36,1.2313
21.39,1.2313
21.42,1.23131
21.45,1.23131
21.48,1.23132
21.51,1.23132
21.54,1.23133
21.57,1.23133
21.6,1.23134
21.63,1.23134
21.66,1.23135
21.69,1.23136
21.72,1.23136
21.75,1.23137
21.78,1.23137
21.81,1.23138
21.84,1.23138
21.87,1.23139
21.9,1.2314
21.93,1.2314
21.96,1.23141
21.99,1.23141
22.02,1.23142
22.05,1.23142
22.08,1.23143
22.11,1.23143
22.14,1.23144
22.17,1.23144
22.2,1.23145
22.23,1.23145
22.26,1.23145
22.29,1.23146
22.32,1.23146
22.35,1.23146
22.38,1.23147
22.41,1.23147
22.44,1.23147
22.47,1.23147
22.5,1.23148
22.53,1.23148
22.56,1.23148
22.59,1.23148
22.62,1.23148
22.65,1.23148
22.68,1.23148
22.71,1.23148
22.74,1.23148
22.77,1.23148
22.8,1.23148
22.83,1.23148
22.86,1.23148
22.89,1.23148
22.92,1.23147
22.95,1.23147
22.98,1.23147
23.01,1.23147
23.04,1.23146
23.07,1.23146
23.1,1.23146
23.13,1.23145
23.16,1.23145
23.19,1.23145
23.22,1.23144
23.25,1.23144
23.28,1.23143
23.31,1.23143
23.34,1.23142
23.37,1.23142
23.4,1.23141
23.43,1.23141
23.46,1.2314
23.49,1.2314
23.52,1.23139
23.55,1.23139
23.58,1.23138
23.61,1.23137
23.64,1.23137
23.67,1.23136
23.7,1.23136
23.73,1.23135
23.76,1.23135
23.79,1.23134
23.82,1.23134
23.85,1.23133
23.88,1.23132
23.91,1.23132
23.94,1.23131
23.97,1.23131
24,1.2313
24.03,1.2313
24.06,1.2313
24.09,1.23129
24.12,1.23129
24.15,1.23128
24.18,1.23128
24.21,1.23128
24.24,1.23127
24.27,1.23127
24.3,1.23127
24.33,1.23126
24.36,1.23126
24.39,1.23126
24.42,1.23126
24.45,1.23125
24.48,1.23125
24.51,1.23125
24.54,1.23125
24.57,1.23125
24.6,1.23125
24.63,1.23125
24.66,1.23125
24.69,1.23125
24.72,1.23125
24.75,1.23125
24.78,1.23125
24.81,1.23125
24.84,1.23125
24.87,1.23125
24.9,1.23126
24.93,1.23126
24.96,1.23126
24.99,1.23126
25.02,1.23126
25.05,1.23127
25.08,1.23127
25.11,1.23127
25.14,1.23128
25.17,1.23128
25.2,1.23128
25.23,1.23129
25.26,1.23129
25.29,1.23129
25.32,1.2313
25.35,1.2313
25.38,1.23131
25.41,1.23131
25.44,1.23131
25.47,1.23132
25.5,1.23132
25.53,1.23133
25.56,1.23133
25.59,1.23133
25.62,1.23134
25.65,1.23134
25.68,1.23135
25.71,1.23135
25.74,1.23136
25.77,1.23136
25.8,1.23136
25.83,1.23137
25.86,1.23137
25.89,1.23137
25.92,1.23138
25.95,1.23138
25.98,1.23138
26.01,1.23139
26.04,1.23139
26.07,1.23139
26.1,1.2314
26.13,1.2314
26.16,1.2314
26.19,1.2314
26.22,1.2314
26.25,1.23141
26.28,1.23141
26.31,1.23141
26.34,1.23141
26.37,1.23141


==> data/standing_wave/energies_cdi/se_eb.dat <==
0,1.23236
0.03,1.23236
0.06,1.23236
0.09,1.23235
0.12,1.23235
0.15,1.23234
0.18,1.23233
0.21,1.23232
0.24,1.23231
0.27,1.2323
0.3,1.23228
0.33,1.23227
0.36,1.23225
0.39,1.23223
0.42,1.23221
0.45,1.23219
0.48,1.23217
0.51,1.23214
0.54,1.23212
0.57,1.23209
0.6,1.23207
0.63,1.23204
0.66,1.23202
0.69,1.23199
0.72,1.23196
0.75,1.23193
0.78,1.2319
0.81,1.23187
0.84,1.23184
0.87,1.23182
0.9,1.23179
0.93,1.23176
0.96,1.23173
0.99,1.2317
1.02,1.23167
1.05,1.23164
1.08,1.23162
1.11,1.23159
1.14,1.23156
1.17,1.23154
1.2,1.23151
1.23,1.23149
1.26,1.23146
1.29,1.23144
1.32,1.23142
1.35,1.2314
1.38,1.23138
1.41,1.23136
1.44,1.23134
1.47,1.23133
1.5,1.23131
1.53,1.2313
1.56,1.23128
1.59,1.23127
1.62,1.23126
1.65,1.23125
1.68,1.23125
1.71,1.23124
1.74,1.23123
1.77,1.23123
1.8,1.23123
1.83,1.23122
1.86,1.23122
1.89,1.23123
1.92,1.23123
1.95,1.23123
1.98,1.23123
2.01,1.23124
2.04,1.23125
2.07,1.23125
2.1,1.23126
2.13,1.23127
2.16,1.23128
2.19,1.2313
2.22,1.23131
2.25,1.23132
2.28,1.23134
2.31,1.23135
2.34,1.23137
2.37,1.23138
2.4,1.2314
2.43,1.23142
2.46,1.23144
2.49,1.23146
2.52,1.23147
2.55,1.23149
2.58,1.23151
2.61,1.23153
2.64,1.23155
2.67,1.23157
2.7,1.23159
2.73,1.23161
2.76,1.23163
2.79,1.23165
2.82,1.23167
2.85,1.23169
2.88,1.23171
2.91,1.23173
2.94,1.23175
2.97,1.23177
3,1.23178
3.03,1.2318
3.06,1.23182
3.09,1.23183
3.12,1.23185
3.15,1.23186
3.18,1.23188
3.21,1.23189
3.24,1.2319
3.27,1.23191
3.3,1.23192
3.33,1.23193
3.36,1.23194
3.39,1.23195
3.42,1.23196
3.45,1.23196
3.48,1.23197
3.51,1.23197
3.54,1.23198
3.57,1.23198
3.6,1.23198
3.63,1.23198
3.66,1.23198
3.69,1.23198
3.72,1.23198
3.75,1.23197
3.78,1.23197
3.81,1.23197
3.84,1.23196
3.87,1.23195
3.9,1.23195
3.93,1.23194
3.96,1.23193
3.99,1.23192
4.02,1.23191
4.05,1.2319
4.08,1.23188
4.11,1.23187
4.14,1.23186
4.17,1.23185
4.2,1.23183
4.23,1.23182
4.26,1.2318
4.29,1.23179
4.32,1.23177
4.35,1.23176
4.38,1.23174
4.41,1.23172
4.44,1.23171
4.47,1.23169
4.5,1.23167
4.53,1.23166
4.56,1.23164
4.59,1.23162
4.62,1.2316
4.65,1.23159
4.68,1.23157
4.71,1.23155
4.74,1.23154
4.77,1.23152
4.8,1.23151
4.83,1.23149
4.86,1.23148
4.89,1.23146
4.92,1.23145
4.95,1.23143
4.98,1.23142
5.01,1.23141
5.04,1.23139
5.07,1.23138
5.1,1.23137
5.13,1.23136
5.16,1.23135
5.19,1.23134
5.22,1.23133
5.25,1.23132
5.28,1.23131
5.31,1.23131
5.34,1.2313
5.37,1.2313
5.4,1.23129
5.43,1.23129
5.46,1.23128
5.49,1.23128
5.52,1.23128
5.55,1.23127
5.58,1.23127
5.61,1.23127
5.64,1.23127
5.67,1.23127
5.7,1.23128
5.73,1.23128
5.76,1.23128
5.79,1.23128
5.82,1.23129
5.85,1.23129
5.88,1.2313
5.91,1.2313
5.94,1.23131
5.97,1.23131
6,1.23132
6.03,1.23133
6.06,1.23134
6.09,1.23134
6.12,1.23135
6.15,1.23136
6.18,1.23137
6.21,1.23138
6.24,1.23139
6.27,1.23139
6.3,1.2314
6.33,1.23141
6.36,1.23142
6.39,1.23143
6.42,1.23144
6.45,1.23145
6.48,1.23146
6.51,1.23147
6.54,1.23148
6.57,1.23149
6.6,1.2315
6.63,1.23151
6.66,1.23151
6.69,1.23152
6.72,1.23153
6.75,1.23154
6.78,1.23155
6.81,1.23155
6.84,1.23156
6.87,1.23157
6.9,1.23157
6.93,1.23158
6.96,1.23158
6.99,1.23159
7.02,1.23159
7.05,1.2316
7.08,1.2316
7.11,1.2316
7.14,1.23161
7.17,1.23161
7.2,1.23161
7.23,1.23161
7.26,1.23161
7.29,1.23161
7.32,1.23161
7.35,1.23161
7.38,1.23161
7.41,1.23161
7.44,1.23161
7.47,1.23161
7.5,1.2316
7.53,1.2316
7.56,1.2316
7.59,1.23159
7.62,1.23159
7.65,1.23158
7.68,1.23158
7.71,1.23157
7.74,1.23157
7.77,1.23156
7.8,1.23155
7.83,1.23155
7.86,1.23154
7.89,1.23153
7.92,1.23152
7.95,1.23152
7.98,1.23151
8.01,1.2315
8.04,1.23149
8.07,1.23148
8.1,1.23148
8.13,1.23147
8.16,1.23146
8.19,1.23145
8.22,1.23144
8.25,1.23143
8.28,1.23142
8.31,1.23141
8.34,1.23141
8.37,1.2314
8.4,1.23139
8.43,1.23138
8.46,1.23137
8.49,1.23136
8.52,1.23136
8.55,1.23135
8.58,1.23134
8.61,1.23133
8.64,1.23133
8.67,1.23132
8.7,1.23131
8.73,1.23131
8.76,1.2313
8.79,1.2313
8.82,1.23129
8.85,1.23129
8.88,1.23128
8.91,1.23128
8.94,1.23127
8.97,1.23127
9,1.23127
9.03,1.23126
9.06,1.23126
9.09,1.23126
9.12,1.23125
9.15,1.23125
9.18,1.23125
9.21,1.23125
9.24,1.23125
9.27,1.23125
9.3,1.23125
9.33,1.23125
9.36,1.23125
9.39,1.23125
9.42,1.23125
9.45,1.23125
9.48,1.23126
9.51,1.23126
9.54,1.23126
9.57,1.23126
9.6,1.23127
9.63,1.23127
9.66,1.23127
9.69,1.23128
9.72,1.23128
9.75,1.23128
9.78,1.23129
9.81,1.23129
9.84,1.2313
9.87,1.2313
9.9,1.2313
9.93,1.23131
9.96,1.23131
9.99,1.23132
10.02,1.23132
10.05,1.23133
10.08,1.23133
10.11,1.23134
10.14,1.23134
10.17,1.23135
10.2,1.23135
10.23,1.23136
10.26,1.23136
10.29,1.23137
10.32,1.23137
10.35,1.23138
10.38,1.23138
10.41,1.23138
10.44,1.23139
10.47,1.23139
10.5,1.2314
10.53,1.2314
10.56,1.2314
10.59,1.23141
10.62,1.23141
10.65,1.23141
10.68,1.23141
10.71,1.23142
10.74,1.23142
10.77,1.23142
10.8,1.23142
10.83,1.23142
10.86,1.23142
10.89,1.23143
10.92,1.23143
10.95,1.23143
10.98,1.23143
11.01,1.23143
11.04,1.23143
11.07,1.23143
11.1,1.23143
11.13,1.23143
11.16,1.23142
11.19,1.23142
11.22,1.23142
11.25,1.23142
11.28,1.23142
11.31,1.23142
11.34,1.23141
11.37,1.23141
11.4,1.23141
11.43,1.2314
11.46,1.2314
11.49,1.2314
11.52,1.23139
11.55,1.23139
11.58,1.23139
11.61,1.23138
11.64,1.23138
11.67,1.23138
11.7,1.23137
11.73,1.23137
11.76,1.23136
11.79,1.23136
11.82,1.23136
11.85,1.23135
11.88,1.23135
11.91,1.23134
11.94,1.23134
11.97,1.23133
12,1.23133
12.03,1.23133
12.06,1.23132
12.09,1.23132
12.12,1.23131
12.15,1.23131
12.18,1.2313
12.21,1.2313
12.24,1.2313
12.27,1.23129
12.3,1.23129
12.33,1.23129
12.36,1.23128
12.39,1.23128
12.42,1.23128
12.45,1.23127
12.48,1.23127
12.51,1.23127
12.54,1.23127
12.57,1.23126
12.6,1.23126
12.63,1.23126
12.66,1.23126
12.69,1.23126
12.72,1.23125
12.75,1.23125
12.78,1.23125
12.81,1.23125
12.84,1.23125
12.87,1.23125
12.9,1.23125
12.93,1.23125
12.96,1.23125
12.99,1.23125
13.02,1.23125
13.05,1.23125
13.08,1.23125
13.11,1.23125
13.14,1.23125
13.17,1.23125
13.2,1.23125
13.23,1.23125
13.26,1.23125
13.29,1.23126
13.32,1.23126
13.35,1.23126
13.38,1.23126
13.41,1.23126
13.44,1.23126
13.47,1.23127
13.5,1.23127
13.53,1.23127
13.56,1.23127
13.59,1.23127
13.62,1.23128
13.65,1.23128
13.68,1.23128
13.71,1.23128
13.74,1.23129
13.77,1.23129
13.8,1.23129
13.83,1.23129
13.86,1.2313
13.89,1.2313
13.92,1.2313
13.95,1.2313
13.98,1.2313
14.01,1.23131
14.04,1.23131
14.07,1.23131
14.1,1.23131
14.13,1.23131
14.16,1.23132
14.19,1.23132
14.22,1.23132
14.25,1.23132
14.28,1.23132
14.31,1.23132
14.34,1.23133
14.37,1.23133
14.4,1.23133
14.43,1.23133
14.46,1.23133
14.49,1.23133
14.52,1.23133
14.55,1.23133
14.58,1.23133
14.61,1.23133
14.64,1.23133
14.67,1.23133
14.7,1.23133
14.73,1.23133
14.76,1.23133
14.79,1.23133
14.82,1.23133
14.85,1.23133
14.88,1.23133
14.91,1.23133
14.94,1.23133
14.97,1.23133
15,1.23133
15.03,1.23132
15.06,1.23132
15.09,1.23132
15.12,1.23132
15.15,1.23132
15.18,1.23132
15.21,1.23132
15.24,1.23131
15.27,1.23131
15.3,1.23131
15.33,1.23131
15.36,1.23131
15.39,1.2313
15.42,1.2313
15.45,1.2313
15.48,1.2313
15.51,1.2313
15.54,1.23129
15.57,1.23129
15.6,1.23129
15.63,1.23129
15.66,1.23129
15.69,1.23128
15.72,1.23128
15.75,1.23128
15.78,1.23128
15.81,1.23127
15.84,1.23127
15.87,1.23127
15.9,1.23127
15.93,1.23127
15.96,1.23127
15.99,1.23126
16.02,1.23126
16.05,1.23126
16.08,1.23126
16.11,1.23126
16.14,1.23126
16.17,1.23125
16.2,1.23125
16.23,1.23125
16.26,1.23125
16.29,1.23125
16.32,1.23125
16.35,1.23125
16.38,1.23125
16.41,1.23125
16.44,1.23125
16.47,1.23124
16.5,1.23124
16.53,1.23124
16.56,1.23124
16.59,1.23124
16.62,1.23124
16.65,1.23124
16.68,1.23124
16.71,1.23124
16.74,1.23124
16.77,1.23124
16.8,1.23124
16.83,1.23124
16.86,1.23124
16.89,1.23124
16.92,1.23125
16.95,1.23125
16.98,1.23125
17.01,1.23125
17.04,1.23125
17.07,1.23125
17.1,1.23125
17.13,1.23125
17.16,1.23125
17.19,1.23125
17.22,1.23125
17.25,1.23126
17.28,1.23126
17.31,1.23126
17.34,1.23126
17.37,1.23126
17.4,1.23126
17.43,1.23126
17.46,1.23126
17.49,1.23126
17.52,1.23127
17.55,1.23127
17.58,1.23127
17.61,1.23127
17.64,1.23127
17.67,1.23127
17.7,1.23127
17.73,1.23127
17.76,1.23127
17.79,1.23128
17.82,1.23128
17.85,1.23128
17.88,1.23128
17.91,1.23128
17.94,1.23128
17.97,1.23128
18,1.23128
18.03,1.23128
18.06,1.23128
18.09,1.23128
18.12,1.23128
18.15,1.23128
18.18,1.23128
18.21,1.23128
18.24,1.23128
18.27,1.23129
18.3,1.23129
18.33,1.23129
18.36,1.23129
18.39,1.23129
18.42,1.23129
18.45,1.23129
18.48,1.23128
18.51,1.23128
18.54,1.23128
18.57,1.23128
18.6,1.23128
18.63,1.23128
18.66,1.23128
18.69,1.23128
18.72,1.23128
18.75,1.23128
18.78,1.23128
18.81,1.23128
18.84,1.23128
18.87,1.23128
18.9,1.23128
18.93,1.23128
18.96,1.23128
18.99,1.23127
19.02,1.23127
19.05,1.23127
19.08,1.23127
19.11,1.23127
19.14,1.23127
19.17,1.23127
19.2,1.23127
19.23,1.23127
19.26,1.23127
19.29,1.23126
19.32,1.23126
19.35,1.23126
19.38,1.23126
19.41,1.23126
19.44,1.23126
19.47,1.23126
19.5,1.23126
19.53,1.23126
19.56,1.23126
19.59,1.23125
19.62,1.23125
19.65,1.23125
19.68,1.23125
19.71,1.23125
19.74,1.23125
19.77,1.23125
19.8,1.23125
19.83,1.23125
19.86,1.23125
19.89,1.23125
19.92,1.23125
19.95,1.23125
19.98,1.23124
20.01,1.23124
20.04,1.23124
20.07,1.23124
20.1,1.23124
20.13,1.23124
20.16,1.23124
20.19,1.23124
20.22,1.23124
20.25,1.23124
20.28,1.23124
20.31,1.23124
20.34,1.23124
20.37,1.23124
20.4,1.23124
20.43,1.23124
20.46,1.23124
20.49,1.23124
20.52,1.23124
20.55,1.23124
20.58,1.23124
20.61,1.23124
20.64,1.23124
20.67,1.23124
20.7,1.23124
20.73,1.23124
20.76,1.23125
20.79,1.23125
20.82,1.23125
20.85,1.23125
20.88,1.23125
20.91,1.23125
20.94,1.23125
20.97,1.23125
21,1.23125
21.03,1.23125
21.06,1.23125
21.09,1.23125
21.12,1.23125
21.15,1.23125
21.18,1.23125
21.21,1.23125
21.24,1.23125
21.27,1.23125
21.3,1.23125
21.33,1.23126
21.36,1.23126
21.39,1.23126
21.42,1.23126
21.45,1.23126
21.48,1.23126
21.51,1.23126
21.54,1.23126
21.57,1.23126
21.6,1.23126
21.63,1.23126
21.66,1.23126
21.69,1.23126
21.72,1.23126
21.75,1.23126
21.78,1.23126
21.81,1.23126
21.84,1.23126
21.87,1.23126
21.9,1.23126
21.93,1.23126
21.96,1.23126
21.99,1.23126
22.02,1.23126
22.05,1.23126
22.08,1.23126
22.11,1.23126
22.14,1.23126
22.17,1.23126
22.2,1.23126
22.23,1.23126
22.26,1.23126
22.29,1.23126
22.32,1.23126
22.35,1.23126
22.38,1.23126
22.41,1.23126
22.44,1.23126
22.47,1.23126
22.5,1.23126
22.53,1.23126
22.56,1.23126
22.59,1.23126
22.62,1.23126
22.65,1.23126
22.68,1.23126
22.71,1.23126
22.74,1.23126
22.77,1.23126
22.8,1.23126
22.83,1.23125
22.86,1.23125
22.89,1.23125
22.92,1.23125
22.95,1.23125
22.98,1.23125
23.01,1.23125
23.04,1.23125
23.07,1.23125
23.1,1.23125
23.13,1.23125
23.16,1.23125
23.19,1.23125
23.22,1.23125
23.25,1.23125
23.28,1.23125
23.31,1.23125
23.34,1.23125
23.37,1.23125
23.4,1.23125
23.43,1.23125
23.46,1.23124
23.49,1.23124
23.52,1.23124
23.55,1.23124
23.58,1.23124
23.61,1.23124
23.64,1.23124
23.67,1.23124
23.7,1.23124
23.73,1.23124
23.76,1.23124
23.79,1.23124
23.82,1.23124
23.85,1.23124
23.88,1.23124
23.91,1.23124
23.94,1.23124
23.97,1.23124
24,1.23124
24.03,1.23124
24.06,1.23124
24.09,1.23124
24.12,1.23124
24.15,1.23124
24.18,1.23124
24.21,1.23124
24.24,1.23124
24.27,1.23124
24.3,1.23124
24.33,1.23124
24.36,1.23124
24.39,1.23124
24.42,1.23124
24.45,1.23124
24.48,1.23124
24.51,1.23124
24.54,1.23124
24.57,1.23124
24.6,1.23124
24.63,1.23124
24.66,1.23124
24.69,1.23124
24.72,1.23125
24.75,1.23125
24.78,1.23125
24.81,1.23125
24.84,1.23125
24.87,1.23125
24.9,1.23125
24.93,1.23125
24.96,1.23125
24.99,1.23125
25.02,1.23125
25.05,1.23125
25.08,1.23125
25.11,1.23125
25.14,1.23125
25.17,1.23125
25.2,1.23125
25.23,1.23125
25.26,1.23125
25.29,1.23125
25.32,1.23125
25.35,1.23125
25.38,1.23125
25.41,1.23125
25.44,1.23125
25.47,1.23125
25.5,1.23125
25.53,1.23125
25.56,1.23125
25.59,1.23125
25.62,1.23125
25.65,1.23125
25.68,1.23125
25.71,1.23125
25.74,1.23125
25.77,1.23125
25.8,1.23125
25.83,1.23125
25.86,1.23125
25.89,1.23125
25.92,1.23125
25.95,1.23125
25.98,1.23125
26.01,1.23125
26.04,1.23125
26.07,1.23125
26.1,1.23125
26.13,1.23125
26.16,1.23125
26.19,1.23125
26.22,1.23125
26.25,1.23125
26.28,1.23125
26.31,1.23125
26.34,1.23125
26.37,1.23125


==> data/standing_wave/energies_cdi/se_rcsf.dat <==
0,1.23236
0.03,1.23236
0.06,1.23236
0.09,1.23235
0.12,1.23235
0.15,1.23234
0.18,1.23233
0.21,1.23232
0.24,1.23231
0.27,1.2323
0.3,1.23228
0.33,1.23226
0.36,1.23225
0.39,1.23223
0.42,1.23221
0.45,1.23219
0.48,1.23216
0.51,1.23214
0.54,1.23211
0.57,1.23209
0.6,1.23206
0.63,1.23204
0.66,1.23201
0.69,1.23198
0.72,1.23195
0.75,1.23192
0.78,1.23189
0.81,1.23187
0.84,1.23184
0.87,1.23181
0.9,1.23178
0.93,1.23175
0.96,1.23172
0.99,1.23169
1.02,1.23166
1.05,1.23163
1.08,1.23161
1.11,1.23158
1.14,1.23155
1.17,1.23153
1.2,1.2315
1.23,1.23148
1.26,1.23146
1.29,1.23143
1.32,1.23141
1.35,1.23139
1.38,1.23137
1.41,1.23136
1.44,1.23134
1.47,1.23132
1.5,1.23131
1.53,1.2313
1.56,1.23129
1.59,1.23128
1.62,1.23127
1.65,1.23126
1.68,1.23126
1.71,1.23125
1.74,1.23125
1.77,1.23125
1.8,1.23125
1.83,1.23125
1.86,1.23125
1.89,1.23125
1.92,1.23126
1.95,1.23127
1.98,1.23127
2.01,1.23128
2.04,1.23129
2.07,1.23131
2.1,1.23132
2.13,1.23133
2.16,1.23135
2.19,1.23136
2.22,1.23138
2.25,1.2314
2.28,1.23142
2.31,1.23144
2.34,1.23146
2.37,1.23148
2.4,1.2315
2.43,1.23152
2.46,1.23155
2.49,1.23157
2.52,1.23159
2.55,1.23162
2.58,1.23164
2.61,1.23167
2.64,1.23169
2.67,1.23172
2.7,1.23174
2.73,1.23177
2.76,1.23179
2.79,1.23181
2.82,1.23184
2.85,1.23186
2.88,1.23188
2.91,1.23191
2.94,1.23193
2.97,1.23195
3,1.23197
3.03,1.23199
3.06,1.23201
3.09,1.23203
3.12,1.23204
3.15,1.23206
3.18,1.23207
3.21,1.23209
3.24,1.2321
3.27,1.23211
3.3,1.23213
3.33,1.23214
3.36,1.23214
3.39,1.23215
3.42,1.23216
3.45,1.23216
3.48,1.23217
3.51,1.23217
3.54,1.23217
3.57,1.23217
3.6,1.23217
3.63,1.23217
3.66,1.23216
3.69,1.23216
3.72,1.23215
3.75,1.23215
3.78,1.23214
3.81,1.23213
3.84,1.23212
3.87,1.23211
3.9,1.23209
3.93,1.23208
3.96,1.23206
3.99,1.23205
4.02,1.23203
4.05,1.23201
4.08,1.232
4.11,1.23198
4.14,1.23196
4.17,1.23194
4.2,1.23192
4.23,1.23189
4.26,1.23187
4.29,1.23185
4.32,1.23183
4.35,1.2318
4.38,1.23178
4.41,1.23176
4.44,1.23173
4.47,1.23171
4.5,1.23169
4.53,1.23166
4.56,1.23164
4.59,1.23162
4.62,1.2316
4.65,1.23157
4.68,1.23155
4.71,1.23153
4.74,1.23151
4.77,1.23149
4.8,1.23147
4.83,1.23145
4.86,1.23143
4.89,1.23141
4.92,1.23139
4.95,1.23137
4.98,1.23136
5.01,1.23134
5.04,1.23133
5.07,1.23131
5.1,1.2313
5.13,1.23129
5.16,1.23128
5.19,1.23127
5.22,1.23126
5.25,1.23125
5.28,1.23125
5.31,1.23124
5.34,1.23124
5.37,1.23123
5.4,1.23123
5.43,1.23123
5.46,1.23123
5.49,1.23123
5.52,1.23123
5.55,1.23123
5.58,1.23124
5.61,1.23124
5.64,1.23125
5.67,1.23125
5.7,1.23126
5.73,1.23127
5.76,1.23128
5.79,1.23129
5.82,1.2313
5.85,1.23131
5.88,1.23132
5.91,1.23133
5.94,1.23135
5.97,1.23136
6,1.23137
6.03,1.23139
6.06,1.2314
6.09,1.23142
6.12,1.23144
6.15,1.23145
6.18,1.23147
6.21,1.23148
6.24,1.2315
6.27,1.23152
6.3,1.23153
6.33,1.23155
6.36,1.23157
6.39,1.23158
6.42,1.2316
6.45,1.23162
6.48,1.23163
6.51,1.23165
6.54,1.23167
6.57,1.23168
6.6,1.2317
6.63,1.23171
6.66,1.23172
6.69,1.23174
6.72,1.23175
6.75,1.23176
6.78,1.23177
6.81,1.23178
6.84,1.23179
6.87,1.2318
6.9,1.23181
6.93,1.23182
6.96,1.23183
6.99,1.23183
7.02,1.23184
7.05,1.23185
7.08,1.23185
7.11,1.23185
7.14,1.23186
7.17,1.23186
7.2,1.23186
7.23,1.23186
7.26,1.23186
7.29,1.23185
7.32,1.23185
7.35,1.23185
7.38,1.23184
7.41,1.23184
7.44,1.23183
7.47,1.23182
7.5,1.23182
7.53,1.23181
7.56,1.2318
7.59,1.23179
7.62,1.23178
7.65,1.23177
7.68,1.23176
7.71,1.23175
7.74,1.23173
7.77,1.23172
7.8,1.23171
7.83,1.23169
7.86,1.23168
7.89,1.23166
7.92,1.23165
7.95,1.23163
7.98,1.23162
8.01,1.2316
8.04,1.23159
8.07,1.23157
8.1,1.23156
8.13,1.23154
8.16,1.23152
8.19,1.23151
8.22,1.23149
8.25,1.23148
8.28,1.23146
8.31,1.23145
8.34,1.23143
8.37,1.23142
8.4,1.23141
8.43,1.23139
8.46,1.23138
8.49,1.23137
8.52,1.23135
8.55,1.23134
8.58,1.23133
8.61,1.23132
8.64,1.23131
8.67,1.2313
8.7,1.23129
8.73,1.23128
8.76,1.23127
8.79,1.23127
8.82,1.23126
8.85,1.23126
8.88,1.23125
8.91,1.23125
8.94,1.23124
8.97,1.23124
9,1.23124
9.03,1.23124
9.06,1.23124
9.09,1.23124
9.12,1.23124
9.15,1.23124
9.18,1.23124
9.21,1.23124
9.24,1.23125
9.27,1.23125
9.3,1.23125
9.33,1.23126
9.36,1.23126
9.39,1.23127
9.42,1.23128
9.45,1.23128
9.48,1.23129
9.51,1.2313
9.54,1.23131
9.57,1.23132
9.6,1.23133
9.63,1.23134
9.66,1.23135
9.69,1.23136
9.72,1.23137
9.75,1.23138
9.78,1.23139
9.81,1.2314
9.84,1.23141
9.87,1.23143
9.9,1.23144
9.93,1.23145
9.96,1.23146
9.99,1.23147
10.02,1.23148
10.05,1.2315
10.08,1.23151
10.11,1.23152
10.14,1.23153
10.17,1.23154
10.2,1.23155
10.23,1.23156
10.26,1.23157
10.29,1.23158
10.32,1.23159
10.35,1.2316
10.38,1.23161
10.41,1.23161
10.44,1.23162
10.47,1.23163
10.5,1.23163
10.53,1.23164
10.56,1.23165
10.59,1.23165
10.62,1.23166
10.65,1.23166
10.68,1.23166
10.71,1.23167
10.74,1.23167
10.77,1.23167
10.8,1.23167
10.83,1.23167
10.86,1.23167
10.89,1.23167
10.92,1.23167
10.95,1.23167
10.98,1.23166
11.01,1.23166
11.04,1.23166
11.07,1.23165
11.1,1.23165
11.13,1.23164
11.16,1.23164
11.19,1.23163
11.22,1.23162
11.25,1.23162
11.28,1.23161
11.31,1.2316
11.34,1.23159
11.37,1.23159
11.4,1.23158
11.43,1.23157
11.46,1.23156
11.49,1.23155
11.52,1.23154
11.55,1.23153
11.58,1.23152
11.61,1.23151
11.64,1.2315
11.67,1.23149
11.7,1.23148
11.73,1.23146
11.76,1.23145
11.79,1.23144
11.82,1.23143
11.85,1.23142
11.88,1.23141
11.91,1.2314
11.94,1.23139
11.97,1.23138
12,1.23137
12.03,1.23136
12.06,1.23135
12.09,1.23134
12.12,1.23134
12.15,1.23133
12.18,1.23132
12.21,1.23131
12.24,1.2313
12.27,1.2313
12.3,1.23129
12.33,1.23128
12.36,1.23128
12.39,1.23127
12.42,1.23127
12.45,1.23127
12.48,1.23126
12.51,1.23126
12.54,1.23126
12.57,1.23125
12.6,1.23125
12.63,1.23125
12.66,1.23125
12.69,1.23125
12.72,1.23125
12.75,1.23125
12.78,1.23125
12.81,1.23125
12.84,1.23125
12.87,1.23126
12.9,1.23126
12.93,1.23126
12.96,1.23127
12.99,1.23127
13.02,1.23127
13.05,1.23128
13.08,1.23128
13.11,1.23129
13.14,1.23129
13.17,1.2313
13.2,1.23131
13.23,1.23131
13.26,1.23132
13.29,1.23133
13.32,1.23133
13.35,1.23134
13.38,1.23135
13.41,1.23136
13.44,1.23137
13.47,1.23137
13.5,1.23138
13.53,1.23139
13.56,1.2314
13.59,1.23141
13.62,1.23141
13.65,1.23142
13.68,1.23143
13.71,1.23144
13.74,1.23144
13.77,1.23145
13.8,1.23146
13.83,1.23147
13.86,1.23147
13.89,1.23148
13.92,1.23149
13.95,1.23149
13.98,1.2315
14.01,1.2315
14.04,1.23151
14.07,1.23152
14.1,1.23152
14.13,1.23152
14.16,1.23153
14.19,1.23153
14.22,1.23154
14.25,1.23154
14.28,1.23154
14.31,1.23154
14.34,1.23155
14.37,1.23155
14.4,1.23155
14.43,1.23155
14.46,1.23155
14.49,1.23155
14.52,1.23155
14.55,1.23155
14.58,1.23154
14.61,1.23154
14.64,1.23154
14.67,1.23154
14.7,1.23153
14.73,1.23153
14.76,1.23153
14.79,1.23152
14.82,1.23152
14.85,1.23151
14.88,1.23151
14.91,1.2315
14.94,1.2315
14.97,1.23149
15,1.23149
15.03,1.23148
15.06,1.23147
15.09,1.23147
15.12,1.23146
15.15,1.23145
15.18,1.23144
15.21,1.23144
15.24,1.23143
15.27,1.23142
15.3,1.23141
15.33,1.23141
15.36,1.2314
15.39,1.23139
15.42,1.23138
15.45,1.23138
15.48,1.23137
15.51,1.23136
15.54,1.23135
15.57,1.23135
15.6,1.23134
15.63,1.23133
15.66,1.23133
15.69,1.23132
15.72,1.23131
15.75,1.23131
15.78,1.2313
15.81,1.23129
15.84,1.23129
15.87,1.23128
15.9,1.23128
15.93,1.23127
15.96,1.23127
15.99,1.23127
16.02,1.23126
16.05,1.23126
16.08,1.23126
16.11,1.23125
16.14,1.23125
16.17,1.23125
16.2,1.23125
16.23,1.23124
16.26,1.23124
16.29,1.23124
16.32,1.23124
16.35,1.23124
16.38,1.23124
16.41,1.23124
16.44,1.23124
16.47,1.23125
16.5,1.23125
16.53,1.23125
16.56,1.23125
16.59,1.23125
16.62,1.23126
16.65,1.23126
16.68,1.23126
16.71,1.23127
16.74,1.23127
16.77,1.23127
16.8,1.23128
16.83,1.23128
16.86,1.23129
16.89,1.23129
16.92,1.2313
16.95,1.2313
16.98,1.23131
17.01,1.23131
17.04,1.23132
17.07,1.23132
17.1,1.23133
17.13,1.23133
17.16,1.23134
17.19,1.23134
17.22,1.23135
17.25,1.23135
17.28,1.23136
17.31,1.23137
17.34,1.23137
17.37,1.23138
17.4,1.23138
17.43,1.23139
17.46,1.23139
17.49,1.2314
17.52,1.2314
17.55,1.2314
17.58,1.23141
17.61,1.23141
17.64,1.23142
17.67,1.23142
17.7,1.23142
17.73,1.23143
17.76,1.23143
17.79,1.23143
17.82,1.23144
17.85,1.23144
17.88,1.23144
17.91,1.23144
17.94,1.23144
17.97,1.23145
18,1.23145
18.03,1.23145
18.06,1.23145
18.09,1.23145
18.12,1.23145
18.15,1.23145
18.18,1.23145
18.21,1.23145
18.24,1.23144
18.27,1.23144
18.3,1.23144
18.33,1.23144
18.36,1.23144
18.39,1.23143
18.42,1.23143
18.45,1.23143
18.48,1.23143
18.51,1.23142
18.54,1.23142
18.57,1.23142
18.6,1.23141
18.63,1.23141
18.66,1.2314
18.69,1.2314
18.72,1.23139
18.75,1.23139
18.78,1.23138
18.81,1.23138
18.84,1.23138
18.87,1.23137
18.9,1.23137
18.93,1.23136
18.96,1.23136
18.99,1.23135
19.02,1.23135
19.05,1.23134
19.08,1.23134
19.11,1.23133
19.14,1.23133
19.17,1.23132
19.2,1.23132
19.23,1.23131
19.26,1.23131
19.29,1.2313
19.32,1.2313
19.35,1.23129
19.38,1.23129
19.41,1.23129
19.44,1.23128
19.47,1.23128
19.5,1.23128
19.53,1.23127
19.56,1.23127
19.59,1.23127
19.62,1.23126
19.65,1.23126
19.68,1.23126
19.71,1.23126
19.74,1.23126
19.77,1.23125
19.8,1.23125
19.83,1.23125
19.86,1.23125
19.89,1.23125
19.92,1.23125
19.95,1.23125
19.98,1.23125
20.01,1.23125
20.04,1.23125
20.07,1.23125
20.1,1.23125
20.13,1.23125
20.16,1.23126
20.19,1.23126
20.22,1.23126
20.25,1.23126
20.28,1.23126
20.31,1.23127
20.34,1.23127
20.37,1.23127
20.4,1.23127
20.43,1.23128
20.46,1.23128
20.49,1.23128
20.52,1.23129
20.55,1.23129
20.58,1.23129
20.61,1.2313
20.64,1.2313
20.67,1.2313
20.7,1.23131
20.73,1.23131
20.76,1.23132
20.79,1.23132
20.82,1.23132
20.85,1.23133
20.88,1.23133
20.91,1.23133
20.94,1.23134
20.97,1.23134
21,1.23135
21.03,1.23135
21.06,1.23135
21.09,1.23136
21.12,1.23136
21.15,1.23136
21.18,1.23137
21.21,1.23137
21.24,1.23137
21.27,1.23137
21.3,1.23138
21.33,1.23138
21.36,1.23138
21.39,1.23138
21.42,1.23139
21.45,1.23139
21.48,1.23139
21.51,1.23139
21.54,1.23139
21.57,1.23139
21.6,1.23139
21.63,1.23139
21.66,1.23139
21.69,1.23139
21.72,1.23139
21.75,1.23139
21.78,1.23139
21.81,1.23139
21.84,1.23139
21.87,1.23139
21.9,1.23139
21.93,1.23139
21.96,1.23139
21.99,1.23139
22.02,1.23138
22.05,1.23138
22.08,1.23138
22.11,1.23138
22.14,1.23137
22.17,1.23137
22.2,1.23137
22.23,1.23137
22.26,1.23136
22.29,1.23136
22.32,1.23136
22.35,1.23135
22.38,1.23135
22.41,1.23135
22.44,1.23134
22.47,1.23134
22.5,1.23134
22.53,1.23133
22.56,1.23133
22.59,1.23132
22.62,1.23132
22.65,1.23132
22.68,1.23131
22.71,1.23131
22.74,1.23131
22.77,1.2313
22.8,1.2313
22.83,1.2313
22.86,1.23129
22.89,1.23129
22.92,1.23129
22.95,1.23128
22.98,1.23128
23.01,1.23128
23.04,1.23127
23.07,1.23127
23.1,1.23127
23.13,1.23127
23.16,1.23126
23.19,1.23126
23.22,1.23126
23.25,1.23126
23.28,1.23126
23.31,1.23125
23.34,1.23125
23.37,1.23125
23.4,1.23125
23.43,1.23125
23.46,1.23125
23.49,1.23125
23.52,1.23125
23.55,1.23125
23.58,1.23125
23.61,1.23125
23.64,1.23125
23.67,1.23125
23.7,1.23125
23.73,1.23125
23.76,1.23125
23.79,1.23125
23.82,1.23125
23.85,1.23125
23.88,1.23125
23.91,1.23125
23.94,1.23126
23.97,1.23126
24,1.23126
24.03,1.23126
24.06,1.23126
24.09,1.23126
24.12,1.23127
24.15,1.23127
24.18,1.23127
24.21,1.23127
24.24,1.23128
24.27,1.23128
24.3,1.23128
24.33,1.23128
24.36,1.23129
24.39,1.23129
24.42,1.23129
24.45,1.23129
24.48,1.2313
24.51,1.2313
24.54,1.2313
24.57,1.2313
24.6,1.23131
24.63,1.23131
24.66,1.23131
24.69,1.23131
24.72,1.23132
24.75,1.23132
24.78,1.23132
24.81,1.23132
24.84,1.23133
24.87,1.23133
24.9,1.23133
24.93,1.23133
24.96,1.23133
24.99,1.23133
25.02,1.23134
25.05,1.23134
25.08,1.23134
25.11,1.23134
25.14,1.23134
25.17,1.23134
25.2,1.23134
25.23,1.23134
25.26,1.23134
25.29,1.23134
25.32,1.23134
25.35,1.23134
25.38,1.23134
25.41,1.23134
25.44,1.23134
25.47,1.23134
25.5,1.23134
25.53,1.23134
25.56,1.23134
25.59,1.23134
25.62,1.23134
25.65,1.23134
25.68,1.23134
25.71,1.23133
25.74,1.23133
25.77,1.23133
25.8,1.23133
25.83,1.23133
25.86,1.23133
25.89,1.23132
25.92,1.23132
25.95,1.23132
25.98,1.23132
26.01,1.23132
26.04,1.23131
26.07,1.23131
26.1,1.23131
26.13,1.23131
26.16,1.2313
26.19,1.2313
26.22,1.2313
26.25,1.2313
26.28,1.23129
26.31,1.23129
26.34,1.23129
26.37,1.23129


==> data/standing_wave/energies_cdi/te_csf.dat <==
0,0,1.23236
0.03,7.61498E-07,1.23236
0.06,3.03575E-06,1.23236
0.09,6.80486E-06,1.23236
0.12,1.20476E-05,1.23235
0.15,1.87393E-05,1.23234
0.18,2.68521E-05,1.23233
0.21,3.63551E-05,1.23232
0.24,4.72141E-05,1.23231
0.27,5.93919E-05,1.2323
0.3,7.28484E-05,1.23229
0.33,8.75407E-05,1.23227
0.36,0.000103423,1.23225
0.39,0.000120447,1.23224
0.42,0.000138563,1.23222
0.45,0.000157717,1.2322
0.48,0.000177853,1.23217
0.51,0.000198915,1.23215
0.54,0.000220843,1.23213
0.57,0.000243576,1.23211
0.6,0.000267051,1.23208
0.63,0.000291204,1.23205
0.66,0.00031597,1.23203
0.69,0.000341282,1.232
0.72,0.000367073,1.23197
0.75,0.000393273,1.23195
0.78,0.000419814,1.23192
0.81,0.000446626,1.23189
0.84,0.00047364,1.23186
0.87,0.000500785,1.23183
0.9,0.000527992,1.2318
0.93,0.00055519,1.23177
0.96,0.00058231,1.23174
0.99,0.000609284,1.23172
1.02,0.000636043,1.23169
1.05,0.00066252,1.23166
1.08,0.000688649,1.23163
1.11,0.000714364,1.2316
1.14,0.000739602,1.23158
1.17,0.000764302,1.23155
1.2,0.000788401,1.23152
1.23,0.000811841,1.2315
1.26,0.000834566,1.23147
1.29,0.000856521,1.23145
1.32,0.000877652,1.23143
1.35,0.00089791,1.23141
1.38,0.000917246,1.23139
1.41,0.000935615,1.23137
1.44,0.000952975,1.23135
1.47,0.000969284,1.23133
1.5,0.000984505,1.23131
1.53,0.000998605,1.2313
1.56,0.00101155,1.23129
1.59,0.00102332,1.23127
1.62,0.00103387,1.23126
1.65,0.0010432,1.23125
1.68,0.00105127,1.23124
1.71,0.00105808,1.23124
1.74,0.00106362,1.23123
1.77,0.00106786,1.23123
1.8,0.00107081,1.23122
1.83,0.00107246,1.23122
1.86,0.00107282,1.23122
1.89,0.00107188,1.23122
1.92,0.00106965,1.23122
1.95,0.00106614,1.23123
1.98,0.00106137,1.23123
2.01,0.00105534,1.23124
2.04,0.00104809,1.23125
2.07,0.00103962,1.23126
2.1,0.00102997,1.23127
2.13,0.00101916,1.23128
2.16,0.00100723,1.23129
2.19,0.000994194,1.2313
2.22,0.000980101,1.23132
2.25,0.000964986,1.23133
2.28,0.000948888,1.23135
2.31,0.000931851,1.23137
2.34,0.000913917,1.23139
2.37,0.000895134,1.23141
2.4,0.000875549,1.23143
2.43,0.000855213,1.23145
2.46,0.000834176,1.23147
2.49,0.000812493,1.2315
2.52,0.000790217,1.23152
2.55,0.000767404,1.23154
2.58,0.00074411,1.23157
2.61,0.000720392,1.23159
2.64,0.00069631,1.23162
2.67,0.000671921,1.23164
2.7,0.000647285,1.23167
2.73,0.000622461,1.2317
2.76,0.000597509,1.23172
2.79,0.000572489,1.23175
2.82,0.000547461,1.23177
2.85,0.000522483,1.2318
2.88,0.000497614,1.23183
2.91,0.000472913,1.23185
2.94,0.000448437,1.23188
2.97,0.000424243,1.2319
3,0.000400386,1.23193
3.03,0.000376922,1.23195
3.06,0.000353903,1.23197
3.09,0.000331381,1.232
3.12,0.000309408,1.23202
3.15,0.000288031,1.23204
3.18,0.000267298,1.23206
3.21,0.000247254,1.23208
3.24,0.000227943,1.2321
3.27,0.000209406,1.23212
3.3,0.000191681,1.23214
3.33,0.000174807,1.23215
3.36,0.000158818,1.23217
3.39,0.000143746,1.23218
3.42,0.00012962,1.2322
3.45,0.00011647,1.23221
3.48,0.000104319,1.23222
3.51,9.31893E-05,1.23223
3.54,8.31013E-05,1.23224
3.57,7.40717E-05,1.23224
3.6,6.61148E-05,1.23225
3.63,5.92421E-05,1.23225
3.66,5.34625E-05,1.23226
3.69,4.8782E-05,1.23226
3.72,4.52041E-05,1.23226
3.75,4.27292E-05,1.23226
3.78,4.13552E-05,1.23226
3.81,4.10773E-05,1.23226
3.84,4.18878E-05,1.23225
3.87,4.37766E-05,1.23225
3.9,4.67308E-05,1.23224
3.93,5.07351E-05,1.23223
3.96,5.57714E-05,1.23222
3.99,6.18194E-05,1.23221
4.02,6.88562E-05,1.2322
4.05,7.68568E-05,1.23219
4.08,8.57937E-05,1.23218
4.11,9.56373E-05,1.23216
4.14,0.000106356,1.23215
4.17,0.000117916,1.23213
4.2,0.000130281,1.23211
4.23,0.000143415,1.23209
4.26,0.000157278,1.23208
4.29,0.000171829,1.23206
4.32,0.000187026,1.23204
4.35,0.000202825,1.23201
4.38,0.000219182,1.23199
4.41,0.000236049,1.23197
4.44,0.000253381,1.23195
4.47,0.000271128,1.23192
4.5,0.000289242,1.2319
4.53,0.000307673,1.23188
4.56,0.00032637,1.23185
4.59,0.000345285,1.23183
4.62,0.000364364,1.2318
4.65,0.000383559,1.23178
4.68,0.000402816,1.23175
4.71,0.000422086,1.23173
4.74,0.000441317,1.2317
4.77,0.000460459,1.23168
4.8,0.000479462,1.23165
4.83,0.000498276,1.23163
4.86,0.000516853,1.23161
4.89,0.000535145,1.23158
4.92,0.000553105,1.23156
4.95,0.000570687,1.23154
4.98,0.000587845,1.23151
5.01,0.000604538,1.23149
5.04,0.000620721,1.23147
5.07,0.000636356,1.23145
5.1,0.000651401,1.23143
5.13,0.000665821,1.23141
5.16,0.000679579,1.23139
5.19,0.000692641,1.23138
5.22,0.000704975,1.23136
5.25,0.000716552,1.23134
5.28,0.000727342,1.23133
5.31,0.00073732,1.23132
5.34,0.000746462,1.2313
5.37,0.000754746,1.23129
5.4,0.000762154,1.23128
5.43,0.000768666,1.23127
5.46,0.00077427,1.23126
5.49,0.000778952,1.23125
5.52,0.000782702,1.23125
5.55,0.000785513,1.23124
5.58,0.000787378,1.23124
5.61,0.000788295,1.23123
5.64,0.000788262,1.23123
5.67,0.000787283,1.23123
5.7,0.00078536,1.23123
5.73,0.0007825,1.23123
5.76,0.000778712,1.23123
5.79,0.000774006,1.23123
5.82,0.000768396,1.23124
5.85,0.000761896,1.23124
5.88,0.000754526,1.23125
5.91,0.000746303,1.23126
5.94,0.000737249,1.23126
5.97,0.000727389,1.23127
6,0.000716748,1.23128
6.03,0.000705352,1.23129
6.06,0.00069323,1.23131
6.09,0.000680415,1.23132
6.12,0.000666937,1.23133
6.15,0.00065283,1.23134
6.18,0.00063813,1.23136
6.21,0.000622873,1.23137
6.24,0.000607097,1.23139
6.27,0.00059084,1.23141
6.3,0.000574143,1.23142
6.33,0.000557046,1.23144
6.36,0.000539591,1.23146
6.39,0.000521819,1.23147
6.42,0.000503774,1.23149
6.45,0.0004855,1.23151
6.48,0.000467039,1.23153
6.51,0.000448435,1.23155
6.54,0.000429733,1.23157
6.57,0.000410977,1.23159
6.6,0.000392212,1.23161
6.63,0.000373479,1.23163
6.66,0.000354825,1.23165
6.69,0.000336291,1.23166
6.72,0.00031792,1.23168
6.75,0.000299756,1.2317
6.78,0.000281838,1.23172
6.81,0.000264207,1.23174
6.84,0.000246905,1.23176
6.87,0.000229968,1.23177
6.9,0.000213435,1.23179
6.93,0.000197343,1.23181
6.96,0.000181726,1.23182
6.99,0.000166619,1.23184
7.02,0.000152055,1.23185
7.05,0.000138063,1.23187
7.08,0.000124674,1.23188
7.11,0.000111917,1.23189
7.14,9.98156E-05,1.23191
7.17,8.83961E-05,1.23192
7.2,7.76808E-05,1.23193
7.23,6.76906E-05,1.23194
7.26,5.84444E-05,1.23195
7.29,4.99595E-05,1.23195
7.32,4.22508E-05,1.23196
7.35,3.53318E-05,1.23197
7.38,2.92134E-05,1.23197
7.41,2.3905E-05,1.23198
7.44,1.94136E-05,1.23198
7.47,1.57445E-05,1.23198
7.5,1.29006E-05,1.23198
7.53,1.0883E-05,1.23199
7.56,9.69073E-06,1.23199
7.59,9.32078E-06,1.23198
7.62,9.76812E-06,1.23198
7.65,1.10258E-05,1.23198
7.68,1.30848E-05,1.23197
7.71,1.59342E-05,1.23197
7.74,1.95614E-05,1.23196
7.77,2.39517E-05,1.23196
7.8,2.90888E-05,1.23195
7.83,3.49543E-05,1.23194
7.86,4.15286E-05,1.23193
7.89,4.879E-05,1.23192
7.92,5.67156E-05,1.23191
7.95,6.52806E-05,1.2319
7.98,7.4459E-05,1.23189
8.01,8.42234E-05,1.23188
8.04,9.4545E-05,1.23186
8.07,0.000105394,1.23185
8.1,0.000116739,1.23183
8.13,0.000128548,1.23182
8.16,0.000140787,1.2318
8.19,0.000153424,1.23179
8.22,0.000166422,1.23177
8.25,0.000179746,1.23175
8.28,0.00019336,1.23174
8.31,0.000207227,1.23172
8.34,0.00022131,1.2317
8.37,0.000235571,1.23168
8.4,0.000249973,1.23167
8.43,0.000264477,1.23165
8.46,0.000279046,1.23163
8.49,0.000293641,1.23161
8.52,0.000308225,1.23159
8.55,0.000322759,1.23157
8.58,0.000337207,1.23156
8.61,0.000351531,1.23154
8.64,0.000365695,1.23152
8.67,0.000379664,1.2315
8.7,0.000393401,1.23149
8.73,0.000406872,1.23147
8.76,0.000420044,1.23145
8.79,0.000432883,1.23144
8.82,0.000445358,1.23142
8.85,0.000457439,1.2314
8.88,0.000469094,1.23139
8.91,0.000480297,1.23138
8.94,0.00049102,1.23136
8.97,0.000501237,1.23135
9,0.000510923,1.23134
9.03,0.000520056,1.23132
9.06,0.000528614,1.23131
9.09,0.000536577,1.2313
9.12,0.000543926,1.23129
9.15,0.000550645,1.23128
9.18,0.000556719,1.23127
9.21,0.000562133,1.23127
9.24,0.000566876,1.23126
9.27,0.000570938,1.23125
9.3,0.00057431,1.23125
9.33,0.000576987,1.23124
9.36,0.000578963,1.23124
9.39,0.000580234,1.23124
9.42,0.0005808,1.23123
9.45,0.000580661,1.23123
9.48,0.000579819,1.23123
9.51,0.000578278,1.23123
9.54,0.000576044,1.23123
9.57,0.000573124,1.23123
9.6,0.000569526,1.23124
9.63,0.000565262,1.23124
9.66,0.000560344,1.23124
9.69,0.000554785,1.23125
9.72,0.000548601,1.23125
9.75,0.000541808,1.23126
9.78,0.000534424,1.23127
9.81,0.00052647,1.23127
9.84,0.000517966,1.23128
9.87,0.000508934,1.23129
9.9,0.000499397,1.2313
9.93,0.00048938,1.23131
9.96,0.000478909,1.23132
9.99,0.00046801,1.23133
10.02,0.00045671,1.23134
10.05,0.000445038,1.23135
10.08,0.000433023,1.23137
10.11,0.000420695,1.23138
10.14,0.000408084,1.23139
10.17,0.000395221,1.2314
10.2,0.000382138,1.23142
10.23,0.000368867,1.23143
10.26,0.00035544,1.23144
10.29,0.000341888,1.23146
10.32,0.000328246,1.23147
10.35,0.000314545,1.23149
10.38,0.000300818,1.2315
10.41,0.000287097,1.23151
10.44,0.000273416,1.23153
10.47,0.000259805,1.23154
10.5,0.000246297,1.23156
10.53,0.000232924,1.23157
10.56,0.000219716,1.23158
10.59,0.000206703,1.2316
10.62,0.000193915,1.23161
10.65,0.000181381,1.23162
10.68,0.00016913,1.23164
10.71,0.000157188,1.23165
10.74,0.000145583,1.23166
10.77,0.000134339,1.23167
10.8,0.000123482,1.23168
10.83,0.000113035,1.23169
10.86,0.00010302,1.2317
10.89,9.34582E-05,1.23171
10.92,8.43697E-05,1.23172
10.95,7.57732E-05,1.23173
10.98,6.7686E-05,1.23174
11.01,6.01242E-05,1.23174
11.04,5.31025E-05,1.23175
11.07,4.6634E-05,1.23176
11.1,4.07308E-05,1.23176
11.13,3.54031E-05,1.23177
11.16,3.06598E-05,1.23177
11.19,2.65084E-05,1.23178
11.22,2.29548E-05,1.23178
11.25,2.00035E-05,1.23178
11.28,1.76574E-05,1.23178
11.31,1.59179E-05,1.23178
11.34,1.47849E-05,1.23178
11.37,1.42568E-05,1.23178
11.4,1.43306E-05,1.23178
11.43,1.50017E-05,1.23178
11.46,1.62641E-05,1.23178
11.49,1.81104E-05,1.23177
11.52,2.05318E-05,1.23177
11.55,2.3518E-05,1.23177
11.58,2.70575E-05,1.23176
11.61,3.11375E-05,1.23175
11.64,3.57437E-05,1.23175
11.67,4.08609E-05,1.23174
11.7,4.64725E-05,1.23173
11.73,5.25607E-05,1.23173
11.76,5.91067E-05,1.23172
11.79,6.60909E-05,1.23171
11.82,7.34922E-05,1.2317
11.85,8.1289E-05,1.23169
11.88,8.94587E-05,1.23168
11.91,9.79777E-05,1.23167
11.94,0.000106822,1.23166
11.97,0.000115967,1.23165
12,0.000125386,1.23163
12.03,0.000135054,1.23162
12.06,0.000144945,1.23161
12.09,0.00015503,1.2316
12.12,0.000165284,1.23158
12.15,0.000175677,1.23157
12.18,0.000186184,1.23156
12.21,0.000196775,1.23155
12.24,0.000207422,1.23153
12.27,0.000218097,1.23152
12.3,0.000228773,1.23151
12.33,0.000239422,1.23149
12.36,0.000250015,1.23148
12.39,0.000260526,1.23147
12.42,0.000270928,1.23146
12.45,0.000281193,1.23144
12.48,0.000291296,1.23143
12.51,0.00030121,1.23142
12.54,0.000310912,1.23141
12.57,0.000320376,1.2314
12.6,0.000329579,1.23138
12.63,0.000338497,1.23137
12.66,0.000347109,1.23136
12.69,0.000355393,1.23135
12.72,0.000363329,1.23134
12.75,0.000370898,1.23133
12.78,0.000378081,1.23132
12.81,0.00038486,1.23132
12.84,0.00039122,1.23131
12.87,0.000397146,1.2313
12.9,0.000402622,1.23129
12.93,0.000407637,1.23129
12.96,0.000412179,1.23128
12.99,0.000416237,1.23127
13.02,0.000419802,1.23127
13.05,0.000422867,1.23127
13.08,0.000425424,1.23126
13.11,0.000427469,1.23126
13.14,0.000428997,1.23126
13.17,0.000430006,1.23125
13.2,0.000430494,1.23125
13.23,0.000430461,1.23125
13.26,0.000429909,1.23125
13.29,0.000428839,1.23125
13.32,0.000427255,1.23125
13.35,0.000425163,1.23125
13.38,0.000422568,1.23126
13.41,0.000419479,1.23126
13.44,0.000415903,1.23126
13.47,0.000411851,1.23127
13.5,0.000407333,1.23127
13.53,0.000402361,1.23127
13.56,0.000396949,1.23128
13.59,0.00039111,1.23129
13.62,0.000384861,1.23129
13.65,0.000378216,1.2313
13.68,0.000371193,1.23131
13.71,0.000363809,1.23131
13.74,0.000356084,1.23132
13.77,0.000348036,1.23133
13.8,0.000339686,1.23134
13.83,0.000331055,1.23135
13.86,0.000322163,1.23136
13.89,0.000313033,1.23136
13.92,0.000303687,1.23137
13.95,0.000294149,1.23138
13.98,0.00028444,1.23139
14.01,0.000274585,1.2314
14.04,0.000264608,1.23141
14.07,0.000254532,1.23142
14.1,0.000244382,1.23144
14.13,0.000234181,1.23145
14.16,0.000223954,1.23146
14.19,0.000213725,1.23147
14.22,0.000203518,1.23148
14.25,0.000193356,1.23149
14.28,0.000183265,1.2315
14.31,0.000173265,1.23151
14.34,0.000163382,1.23152
14.37,0.000153637,1.23153
14.4,0.000144053,1.23154
14.43,0.000134651,1.23155
14.46,0.000125453,1.23156
14.49,0.000116478,1.23157
14.52,0.000107747,1.23158
14.55,9.92797E-05,1.23159
14.58,9.10934E-05,1.23159
14.61,8.32062E-05,1.2316
14.64,7.5635E-05,1.23161
14.67,6.83958E-05,1.23162
14.7,6.15037E-05,1.23162
14.73,5.49729E-05,1.23163
14.76,4.88166E-05,1.23164
14.79,4.3047E-05,1.23164
14.82,3.76754E-05,1.23165
14.85,3.2712E-05,1.23165
14.88,2.8166E-05,1.23166
14.91,2.40453E-05,1.23166
14.94,2.03571E-05,1.23166
14.97,1.71073E-05,1.23166
15,1.43005E-05,1.23167
15.03,1.19406E-05,1.23167
15.06,1.00301E-05,1.23167
15.09,8.57037E-06,1.23167
15.12,7.56183E-06,1.23167
15.15,7.00367E-06,1.23167
15.18,6.89401E-06,1.23167
15.21,7.22987E-06,1.23167
15.24,8.00719E-06,1.23167
15.27,9.22083E-06,1.23166
15.3,1.08646E-05,1.23166
15.33,1.29313E-05,1.23166
15.36,1.54128E-05,1.23165
15.39,1.82997E-05,1.23165
15.42,2.1582E-05,1.23164
15.45,2.52486E-05,1.23164
15.48,2.92876E-05,1.23163
15.51,3.3686E-05,1.23163
15.54,3.84302E-05,1.23162
15.57,4.35058E-05,1.23161
15.6,4.88976E-05,1.23161
15.63,5.45898E-05,1.2316
15.66,6.05656E-05,1.23159
15.69,6.6808E-05,1.23158
15.72,7.32993E-05,1.23157
15.75,8.0021E-05,1.23156
15.78,8.69546E-05,1.23156
15.81,9.40807E-05,1.23155
15.84,0.00010138,1.23154
15.87,0.000108832,1.23153
15.9,0.000116417,1.23152
15.93,0.000124115,1.23151
15.96,0.000131904,1.2315
15.99,0.000139765,1.23149
16.02,0.000147676,1.23148
16.05,0.000155617,1.23147
16.08,0.000163566,1.23146
16.11,0.000171504,1.23145
16.14,0.000179408,1.23144
16.17,0.000187261,1.23143
16.2,0.000195039,1.23142
16.23,0.000202725,1.23141
16.26,0.000210299,1.2314
16.29,0.000217741,1.23139
16.32,0.000225032,1.23138
16.35,0.000232154,1.23137
16.38,0.00023909,1.23136
16.41,0.000245822,1.23135
16.44,0.000252333,1.23134
16.47,0.000258608,1.23133
16.5,0.000264631,1.23132
16.53,0.000270387,1.23132
16.56,0.000275863,1.23131
16.59,0.000281045,1.2313
16.62,0.000285921,1.2313
16.65,0.00029048,1.23129
16.68,0.000294709,1.23128
16.71,0.000298601,1.23128
16.74,0.000302146,1.23127
16.77,0.000305335,1.23127
16.8,0.000308162,1.23126
16.83,0.00031062,1.23126
16.86,0.000312704,1.23126
16.89,0.00031441,1.23125
16.92,0.000315734,1.23125
16.95,0.000316674,1.23125
16.98,0.000317229,1.23125
17.01,0.000317398,1.23124
17.04,0.000317182,1.23124
17.07,0.000316581,1.23124
17.1,0.0003156,1.23124
17.13,0.000314239,1.23124
17.16,0.000312505,1.23125
17.19,0.000310402,1.23125
17.22,0.000307936,1.23125
17.25,0.000305114,1.23125
17.28,0.000301944,1.23125
17.31,0.000298435,1.23126
17.34,0.000294595,1.23126
17.37,0.000290436,1.23126
17.4,0.000285967,1.23127
17.43,0.000281201,1.23127
17.46,0.000276149,1.23128
17.49,0.000270826,1.23128
17.52,0.000265244,1.23129
17.55,0.000259417,1.23129
17.58,0.00025336,1.2313
17.61,0.000247089,1.2313
17.64,0.000240619,1.23131
17.67,0.000233966,1.23132
17.7,0.000227147,1.23132
17.73,0.000220178,1.23133
17.76,0.000213076,1.23134
17.79,0.000205859,1.23134
17.82,0.000198544,1.23135
17.85,0.000191149,1.23136
17.88,0.000183692,1.23137
17.91,0.00017619,1.23138
17.94,0.000168661,1.23138
17.97,0.000161124,1.23139
18,0.000153596,1.2314
18.03,0.000146095,1.23141
18.06,0.000138638,1.23141
18.09,0.000131243,1.23142
18.12,0.000123927,1.23143
18.15,0.000116707,1.23144
18.18,0.000109599,1.23144
18.21,0.000102619,1.23145
18.24,9.57833E-05,1.23146
18.27,8.91073E-05,1.23146
18.3,8.26059E-05,1.23147
18.33,7.62933E-05,1.23148
18.36,7.01834E-05,1.23148
18.39,6.42896E-05,1.23149
18.42,5.86245E-05,1.23149
18.45,5.32003E-05,1.2315
18.48,4.80283E-05,1.23151
18.51,4.31192E-05,1.23151
18.54,3.84832E-05,1.23151
18.57,3.41296E-05,1.23152
18.6,3.0067E-05,1.23152
18.63,2.63031E-05,1.23153
18.66,2.28451E-05,1.23153
18.69,1.96992E-05,1.23153
18.72,1.68709E-05,1.23154
18.75,1.43648E-05,1.23154
18.78,1.21849E-05,1.23154
18.81,1.03341E-05,1.23154
18.84,8.81463E-06,1.23154
18.87,7.62787E-06,1.23154
18.9,6.77435E-06,1.23154
18.93,6.2538E-06,1.23154
18.96,6.06511E-06,1.23154
18.99,6.20638E-06,1.23154
19.02,6.67488E-06,1.23154
19.05,7.46711E-06,1.23154
19.08,8.57876E-06,1.23154
19.11,1.00048E-05,1.23154
19.14,1.17394E-05,1.23153
19.17,1.37759E-05,1.23153
19.2,1.61073E-05,1.23153
19.23,1.87254E-05,1.23152
19.26,2.16217E-05,1.23152
19.29,2.47869E-05,1.23152
19.32,2.82111E-05,1.23151
19.35,3.18839E-05,1.23151
19.38,3.57942E-05,1.2315
19.41,3.99304E-05,1.2315
19.44,4.42804E-05,1.23149
19.47,4.88317E-05,1.23148
19.5,5.35714E-05,1.23148
19.53,5.8486E-05,1.23147
19.56,6.35618E-05,1.23147
19.59,6.87847E-05,1.23146
19.62,7.41402E-05,1.23145
19.65,7.96139E-05,1.23145
19.68,8.51908E-05,1.23144
19.71,9.08558E-05,1.23143
19.74,9.65938E-05,1.23143
19.77,0.00010239,1.23142
19.8,0.000108228,1.23141
19.83,0.000114092,1.2314
19.86,0.000119969,1.2314
19.89,0.000125842,1.23139
19.92,0.000131695,1.23138
19.95,0.000137515,1.23138
19.98,0.000143285,1.23137
20.01,0.000148991,1.23136
20.04,0.000154619,1.23136
20.07,0.000160154,1.23135
20.1,0.000165582,1.23134
20.13,0.000170889,1.23134
20.16,0.000176063,1.23133
20.19,0.00018109,1.23132
20.22,0.000185958,1.23132
20.25,0.000190655,1.23131
20.28,0.000195169,1.23131
20.31,0.000199489,1.2313
20.34,0.000203606,1.2313
20.37,0.000207507,1.23129
20.4,0.000211186,1.23129
20.43,0.000214632,1.23128
20.46,0.000217837,1.23128
20.49,0.000220795,1.23127
20.52,0.000223497,1.23127
20.55,0.000225939,1.23127
20.58,0.000228114,1.23126
20.61,0.000230017,1.23126
20.64,0.000231645,1.23126
20.67,0.000232994,1.23126
20.7,0.000234061,1.23126
20.73,0.000234845,1.23125
20.76,0.000235343,1.23125
20.79,0.000235556,1.23125
20.82,0.000235483,1.23125
20.85,0.000235125,1.23125
20.88,0.000234485,1.23125
20.91,0.000233563,1.23125
20.94,0.000232363,1.23125
20.97,0.000230889,1.23126
21,0.000229144,1.23126
21.03,0.000227134,1.23126
21.06,0.000224865,1.23126
21.09,0.000222341,1.23126
21.12,0.000219571,1.23127
21.15,0.000216561,1.23127
21.18,0.00021332,1.23127
21.21,0.000209855,1.23128
21.24,0.000206175,1.23128
21.27,0.000202291,1.23128
21.3,0.000198212,1.23129
21.33,0.000193948,1.23129
21.36,0.00018951,1.2313
21.39,0.000184909,1.2313
21.42,0.000180157,1.23131
21.45,0.000175265,1.23131
21.48,0.000170246,1.23132
21.51,0.000165111,1.23132
21.54,0.000159874,1.23133
21.57,0.000154547,1.23133
21.6,0.000149143,1.23134
21.63,0.000143674,1.23134
21.66,0.000138156,1.23135
21.69,0.000132599,1.23136
21.72,0.000127018,1.23136
21.75,0.000121427,1.23137
21.78,0.000115837,1.23137
21.81,0.000110263,1.23138
21.84,0.000104717,1.23138
21.87,9.92117E-05,1.23139
21.9,9.37609E-05,1.2314
21.93,8.83766E-05,1.2314
21.96,8.30711E-05,1.23141
21.99,7.78566E-05,1.23141
22.02,7.27448E-05,1.23142
22.05,6.77473E-05,1.23142
22.08,6.28752E-05,1.23143
22.11,5.81393E-05,1.23143
22.14,5.355E-05,1.23144
22.17,4.91173E-05,1.23144
22.2,4.48508E-05,1.23145
22.23,4.07595E-05,1.23145
22.26,3.68522E-05,1.23145
22.29,3.3137E-05,1.23146
22.32,2.96214E-05,1.23146
22.35,2.63127E-05,1.23146
22.38,2.32173E-05,1.23147
22.41,2.03413E-05,1.23147
22.44,1.769E-05,1.23147
22.47,1.52685E-05,1.23147
22.5,1.30808E-05,1.23148
22.53,1.11308E-05,1.23148
22.56,9.42135E-06,1.23148
22.59,7.95507E-06,1.23148
22.62,6.73375E-06,1.23148
22.65,5.75864E-06,1.23148
22.68,5.03035E-06,1.23148
22.71,4.5489E-06,1.23148
22.74,4.31369E-06,1.23148
22.77,4.32351E-06,1.23148
22.8,4.57656E-06,1.23148
22.83,5.07046E-06,1.23148
22.86,5.80222E-06,1.23148
22.89,6.76829E-06,1.23148
22.92,7.96457E-06,1.23147
22.95,9.3864E-06,1.23147
22.98,1.10286E-05,1.23147
23.01,1.28854E-05,1.23147
23.04,1.49507E-05,1.23146
23.07,1.72177E-05,1.23146
23.1,1.96793E-05,1.23146
23.13,2.23279E-05,1.23145
23.16,2.51554E-05,1.23145
23.19,2.81534E-05,1.23145
23.22,3.13131E-05,1.23144
23.25,3.46253E-05,1.23144
23.28,3.80805E-05,1.23143
23.31,4.16689E-05,1.23143
23.34,4.53804E-05,1.23142
23.37,4.92046E-05,1.23142
23.4,5.3131E-05,1.23141
23.43,5.71488E-05,1.23141
23.46,6.12471E-05,1.2314
23.49,6.54147E-05,1.2314
23.52,6.96404E-05,1.23139
23.55,7.39129E-05,1.23139
23.58,7.82209E-05,1.23138
23.61,8.25529E-05,1.23137
23.64,8.68976E-05,1.23137
23.67,9.12436E-05,1.23136
23.7,9.55796E-05,1.23136
23.73,9.98942E-05,1.23135
23.76,0.000104176,1.23135
23.79,0.000108415,1.23134
23.82,0.0001126,1.23134
23.85,0.000116719,1.23133
23.88,0.000120763,1.23132
23.91,0.000124722,1.23132
23.94,0.000128585,1.23131
23.97,0.000132343,1.23131
24,0.000135986,1.2313
24.03,0.000139506,1.2313
24.06,0.000142893,1.2313
24.09,0.00014614,1.23129
24.12,0.000149239,1.23129
24.15,0.000152181,1.23128
24.18,0.000154961,1.23128
24.21,0.000157571,1.23128
24.24,0.000160005,1.23127
24.27,0.000162257,1.23127
24.3,0.000164322,1.23127
24.33,0.000166196,1.23126
24.36,0.000167874,1.23126
24.39,0.000169352,1.23126
24.42,0.000170627,1.23126
24.45,0.000171697,1.23125
24.48,0.000172558,1.23125
24.51,0.000173211,1.23125
24.54,0.000173652,1.23125
24.57,0.000173882,1.23125
24.6,0.000173901,1.23125
24.63,0.000173709,1.23125
24.66,0.000173307,1.23125
24.69,0.000172696,1.23125
24.72,0.000171879,1.23125
24.75,0.000170858,1.23125
24.78,0.000169635,1.23125
24.81,0.000168215,1.23125
24.84,0.000166601,1.23125
24.87,0.000164798,1.23125
24.9,0.000162811,1.23126
24.93,0.000160644,1.23126
24.96,0.000158304,1.23126
24.99,0.000155796,1.23126
25.02,0.000153127,1.23126
25.05,0.000150305,1.23127
25.08,0.000147335,1.23127
25.11,0.000144227,1.23127
25.14,0.000140986,1.23128
25.17,0.000137623,1.23128
25.2,0.000134144,1.23128
25.23,0.000130559,1.23129
25.26,0.000126877,1.23129
25.29,0.000123107,1.23129
25.32,0.000119257,1.2313
25.35,0.000115338,1.2313
25.38,0.000111358,1.23131
25.41,0.000107328,1.23131
25.44,0.000103257,1.23131
25.47,9.91553E-05,1.23132
25.5,9.50322E-05,1.23132
25.53,9.08976E-05,1.23133
25.56,8.67614E-05,1.23133
25.59,8.26333E-05,1.23133
25.62,7.85231E-05,1.23134
25.65,7.44402E-05,1.23134
25.68,7.03942E-05,1.23135
25.71,6.63944E-05,1.23135
25.74,6.24501E-05,1.23136
25.77,5.85701E-05,1.23136
25.8,5.47635E-05,1.23136
25.83,5.10386E-05,1.23137
25.86,4.7404E-05,1.23137
25.89,4.38676E-05,1.23137
25.92,4.04373E-05,1.23138
25.95,3.71206E-05,1.23138
25.98,3.39246E-05,1.23138
26.01,3.08564E-05,1.23139
26.04,2.79222E-05,1.23139
26.07,2.51284E-05,1.23139
26.1,2.24807E-05,1.2314
26.13,1.99845E-05,1.2314
26.16,1.76448E-05,1.2314
26.19,1.54661E-05,1.2314
26.22,1.34527E-05,1.2314
26.25,1.16082E-05,1.23141
26.28,9.93602E-06,1.23141
26.31,8.43899E-06,1.23141
26.34,7.11953E-06,1.23141
26.37,5.9796E-06,1.23141


==> data/standing_wave/energies_cdi/te_eb.dat <==
0,0,1.23236
0.03,8.45912E-07,1.23236
0.06,3.36625E-06,1.23236
0.09,7.53194E-06,1.23235
0.12,1.331E-05,1.23235
0.15,2.06637E-05,1.23234
0.18,2.95525E-05,1.23233
0.21,3.99324E-05,1.23232
0.24,5.17558E-05,1.23231
0.27,6.49722E-05,1.2323
0.3,7.95274E-05,1.23228
0.33,9.53649E-05,1.23227
0.36,0.000112425,1.23225
0.39,0.000130646,1.23223
0.42,0.000149962,1.23221
0.45,0.000170308,1.23219
0.48,0.000191614,1.23217
0.51,0.000213811,1.23214
0.54,0.000236826,1.23212
0.57,0.000260586,1.23209
0.6,0.000285016,1.23207
0.63,0.000310041,1.23204
0.66,0.000335584,1.23202
0.69,0.00036157,1.23199
0.72,0.000387921,1.23196
0.75,0.00041456,1.23193
0.78,0.000441409,1.2319
0.81,0.000468393,1.23187
0.84,0.000495435,1.23184
0.87,0.000522459,1.23182
0.9,0.000549391,1.23179
0.93,0.000576157,1.23176
0.96,0.000602684,1.23173
0.99,0.000628902,1.2317
1.02,0.000654742,1.23167
1.05,0.000680135,1.23164
1.08,0.000705016,1.23162
1.11,0.000729322,1.23159
1.14,0.00075299,1.23156
1.17,0.000775962,1.23154
1.2,0.000798181,1.23151
1.23,0.000819593,1.23149
1.26,0.000840146,1.23146
1.29,0.000859792,1.23144
1.32,0.000878484,1.23142
1.35,0.000896182,1.2314
1.38,0.000912843,1.23138
1.41,0.000928433,1.23136
1.44,0.000942918,1.23134
1.47,0.000956267,1.23133
1.5,0.000968454,1.23131
1.53,0.000979455,1.2313
1.56,0.000989249,1.23128
1.59,0.000997822,1.23127
1.62,0.00100516,1.23126
1.65,0.00101125,1.23125
1.68,0.00101608,1.23125
1.71,0.00101966,1.23124
1.74,0.00102199,1.23123
1.77,0.00102306,1.23123
1.8,0.00102288,1.23123
1.83,0.00102147,1.23122
1.86,0.00101883,1.23122
1.89,0.00101498,1.23123
1.92,0.00100995,1.23123
1.95,0.00100374,1.23123
1.98,0.000996394,1.23123
2.01,0.000987929,1.23124
2.04,0.000978377,1.23125
2.07,0.000967771,1.23125
2.1,0.000956145,1.23126
2.13,0.000943536,1.23127
2.16,0.000929984,1.23128
2.19,0.000915529,1.2313
2.22,0.000900216,1.23131
2.25,0.000884088,1.23132
2.28,0.000867192,1.23134
2.31,0.000849576,1.23135
2.34,0.00083129,1.23137
2.37,0.000812384,1.23138
2.4,0.000792909,1.2314
2.43,0.000772919,1.23142
2.46,0.000752467,1.23144
2.49,0.000731606,1.23146
2.52,0.000710391,1.23147
2.55,0.000688877,1.23149
2.58,0.000667119,1.23151
2.61,0.000645171,1.23153
2.64,0.000623089,1.23155
2.67,0.000600927,1.23157
2.7,0.00057874,1.23159
2.73,0.00055658,1.23161
2.76,0.000534502,1.23163
2.79,0.000512557,1.23165
2.82,0.000490796,1.23167
2.85,0.000469271,1.23169
2.88,0.000448029,1.23171
2.91,0.000427119,1.23173
2.94,0.000406586,1.23175
2.97,0.000386477,1.23177
3,0.000366833,1.23178
3.03,0.000347697,1.2318
3.06,0.000329108,1.23182
3.09,0.000311105,1.23183
3.12,0.000293722,1.23185
3.15,0.000276994,1.23186
3.18,0.000260953,1.23188
3.21,0.000245628,1.23189
3.24,0.000231046,1.2319
3.27,0.000217233,1.23191
3.3,0.000204211,1.23192
3.33,0.000192001,1.23193
3.36,0.000180621,1.23194
3.39,0.000170086,1.23195
3.42,0.00016041,1.23196
3.45,0.000151604,1.23196
3.48,0.000143677,1.23197
3.51,0.000136634,1.23197
3.54,0.00013048,1.23198
3.57,0.000125216,1.23198
3.6,0.000120841,1.23198
3.63,0.000117351,1.23198
3.66,0.000114742,1.23198
3.69,0.000113005,1.23198
3.72,0.000112131,1.23198
3.75,0.000112106,1.23197
3.78,0.000112918,1.23197
3.81,0.00011455,1.23197
3.84,0.000116983,1.23196
3.87,0.000120197,1.23195
3.9,0.00012417,1.23195
3.93,0.000128879,1.23194
3.96,0.000134298,1.23193
3.99,0.0001404,1.23192
4.02,0.000147156,1.23191
4.05,0.000154537,1.2319
4.08,0.000162511,1.23188
4.11,0.000171046,1.23187
4.14,0.000180109,1.23186
4.17,0.000189664,1.23185
4.2,0.000199677,1.23183
4.23,0.000210111,1.23182
4.26,0.000220928,1.2318
4.29,0.000232093,1.23179
4.32,0.000243565,1.23177
4.35,0.000255308,1.23176
4.38,0.000267282,1.23174
4.41,0.000279448,1.23172
4.44,0.000291767,1.23171
4.47,0.000304201,1.23169
4.5,0.00031671,1.23167
4.53,0.000329256,1.23166
4.56,0.0003418,1.23164
4.59,0.000354304,1.23162
4.62,0.000366732,1.2316
4.65,0.000379046,1.23159
4.68,0.00039121,1.23157
4.71,0.00040319,1.23155
4.74,0.000414949,1.23154
4.77,0.000426456,1.23152
4.8,0.000437678,1.23151
4.83,0.000448583,1.23149
4.86,0.000459142,1.23148
4.89,0.000469326,1.23146
4.92,0.000479108,1.23145
4.95,0.00048846,1.23143
4.98,0.000497359,1.23142
5.01,0.000505781,1.23141
5.04,0.000513705,1.23139
5.07,0.00052111,1.23138
5.1,0.000527978,1.23137
5.13,0.00053429,1.23136
5.16,0.000540033,1.23135
5.19,0.000545192,1.23134
5.22,0.000549756,1.23133
5.25,0.000553713,1.23132
5.28,0.000557055,1.23131
5.31,0.000559775,1.23131
5.34,0.000561868,1.2313
5.37,0.000563331,1.2313
5.4,0.00056416,1.23129
5.43,0.000564357,1.23129
5.46,0.000563923,1.23128
5.49,0.000562861,1.23128
5.52,0.000561175,1.23128
5.55,0.000558872,1.23127
5.58,0.00055596,1.23127
5.61,0.000552448,1.23127
5.64,0.000548348,1.23127
5.67,0.000543671,1.23127
5.7,0.000538431,1.23128
5.73,0.000532644,1.23128
5.76,0.000526326,1.23128
5.79,0.000519494,1.23128
5.82,0.000512167,1.23129
5.85,0.000504365,1.23129
5.88,0.00049611,1.2313
5.91,0.000487423,1.2313
5.94,0.000478326,1.23131
5.97,0.000468844,1.23131
6,0.000459001,1.23132
6.03,0.000448822,1.23133
6.06,0.000438334,1.23134
6.09,0.000427562,1.23134
6.12,0.000416533,1.23135
6.15,0.000405275,1.23136
6.18,0.000393815,1.23137
6.21,0.000382181,1.23138
6.24,0.000370401,1.23139
6.27,0.000358503,1.23139
6.3,0.000346516,1.2314
6.33,0.000334467,1.23141
6.36,0.000322385,1.23142
6.39,0.000310296,1.23143
6.42,0.00029823,1.23144
6.45,0.000286212,1.23145
6.48,0.000274271,1.23146
6.51,0.000262431,1.23147
6.54,0.000250719,1.23148
6.57,0.000239161,1.23149
6.6,0.00022778,1.2315
6.63,0.0002166,1.23151
6.66,0.000205645,1.23151
6.69,0.000194937,1.23152
6.72,0.000184498,1.23153
6.75,0.000174347,1.23154
6.78,0.000164504,1.23155
6.81,0.000154987,1.23155
6.84,0.000145815,1.23156
6.87,0.000137004,1.23157
6.9,0.000128568,1.23157
6.93,0.000120523,1.23158
6.96,0.00011288,1.23158
6.99,0.000105652,1.23159
7.02,9.88498E-05,1.23159
7.05,9.24822E-05,1.2316
7.08,8.65576E-05,1.2316
7.11,8.1083E-05,1.2316
7.14,7.6064E-05,1.23161
7.17,7.15052E-05,1.23161
7.2,6.74097E-05,1.23161
7.23,6.37796E-05,1.23161
7.26,6.06157E-05,1.23161
7.29,5.79175E-05,1.23161
7.32,5.56833E-05,1.23161
7.35,5.39103E-05,1.23161
7.38,5.25946E-05,1.23161
7.41,5.1731E-05,1.23161
7.44,5.13133E-05,1.23161
7.47,5.13342E-05,1.23161
7.5,5.17854E-05,1.2316
7.53,5.26574E-05,1.2316
7.56,5.394E-05,1.2316
7.59,5.56218E-05,1.23159
7.62,5.76907E-05,1.23159
7.65,6.01336E-05,1.23158
7.68,6.29367E-05,1.23158
7.71,6.60853E-05,1.23157
7.74,6.95642E-05,1.23157
7.77,7.33574E-05,1.23156
7.8,7.74481E-05,1.23155
7.83,8.18193E-05,1.23155
7.86,8.64532E-05,1.23154
7.89,9.13315E-05,1.23153
7.92,9.64358E-05,1.23152
7.95,0.000101747,1.23152
7.98,0.000107246,1.23151
8.01,0.000112913,1.2315
8.04,0.000118728,1.23149
8.07,0.000124672,1.23148
8.1,0.000130724,1.23148
8.13,0.000136865,1.23147
8.16,0.000143074,1.23146
8.19,0.000149331,1.23145
8.22,0.000155618,1.23144
8.25,0.000161913,1.23143
8.28,0.000168198,1.23142
8.31,0.000174453,1.23141
8.34,0.00018066,1.23141
8.37,0.000186801,1.2314
8.4,0.000192856,1.23139
8.43,0.000198808,1.23138
8.46,0.000204641,1.23137
8.49,0.000210337,1.23136
8.52,0.000215881,1.23136
8.55,0.000221257,1.23135
8.58,0.00022645,1.23134
8.61,0.000231447,1.23133
8.64,0.000236233,1.23133
8.67,0.000240796,1.23132
8.7,0.000245124,1.23131
8.73,0.000249206,1.23131
8.76,0.000253031,1.2313
8.79,0.00025659,1.2313
8.82,0.000259873,1.23129
8.85,0.000262873,1.23129
8.88,0.000265583,1.23128
8.91,0.000267996,1.23128
8.94,0.000270107,1.23127
8.97,0.000271911,1.23127
9,0.000273405,1.23127
9.03,0.000274586,1.23126
9.06,0.000275451,1.23126
9.09,0.000276001,1.23126
9.12,0.000276233,1.23125
9.15,0.00027615,1.23125
9.18,0.000275752,1.23125
9.21,0.000275042,1.23125
9.24,0.000274023,1.23125
9.27,0.000272699,1.23125
9.3,0.000271074,1.23125
9.33,0.000269154,1.23125
9.36,0.000266945,1.23125
9.39,0.000264453,1.23125
9.42,0.000261687,1.23125
9.45,0.000258654,1.23125
9.48,0.000255364,1.23126
9.51,0.000251825,1.23126
9.54,0.000248048,1.23126
9.57,0.000244042,1.23126
9.6,0.00023982,1.23127
9.63,0.000235392,1.23127
9.66,0.000230771,1.23127
9.69,0.000225968,1.23128
9.72,0.000220997,1.23128
9.75,0.000215869,1.23128
9.78,0.000210599,1.23129
9.81,0.0002052,1.23129
9.84,0.000199685,1.2313
9.87,0.000194069,1.2313
9.9,0.000188365,1.2313
9.93,0.000182587,1.23131
9.96,0.00017675,1.23131
9.99,0.000170867,1.23132
10.02,0.000164953,1.23132
10.05,0.000159022,1.23133
10.08,0.000153087,1.23133
10.11,0.000147163,1.23134
10.14,0.000141262,1.23134
10.17,0.000135399,1.23135
10.2,0.000129587,1.23135
10.23,0.000123838,1.23136
10.26,0.000118165,1.23136
10.29,0.000112581,1.23137
10.32,0.000107096,1.23137
10.35,0.000101724,1.23138
10.38,9.64748E-05,1.23138
10.41,9.13591E-05,1.23138
10.44,8.63873E-05,1.23139
10.47,8.15691E-05,1.23139
10.5,7.69138E-05,1.2314
10.53,7.243E-05,1.2314
10.56,6.81259E-05,1.2314
10.59,6.40091E-05,1.23141
10.62,6.00867E-05,1.23141
10.65,5.63652E-05,1.23141
10.68,5.28503E-05,1.23141
10.71,4.95474E-05,1.23142
10.74,4.6461E-05,1.23142
10.77,4.35953E-05,1.23142
10.8,4.09537E-05,1.23142
10.83,3.85389E-05,1.23142
10.86,3.63532E-05,1.23142
10.89,3.4398E-05,1.23143
10.92,3.26742E-05,1.23143
10.95,3.11824E-05,1.23143
10.98,2.9922E-05,1.23143
11.01,2.88923E-05,1.23143
11.04,2.80918E-05,1.23143
11.07,2.75185E-05,1.23143
11.1,2.71696E-05,1.23143
11.13,2.70421E-05,1.23143
11.16,2.71322E-05,1.23142
11.19,2.74357E-05,1.23142
11.22,2.79479E-05,1.23142
11.25,2.86636E-05,1.23142
11.28,2.9577E-05,1.23142
11.31,3.0682E-05,1.23142
11.34,3.1972E-05,1.23141
11.37,3.34402E-05,1.23141
11.4,3.5079E-05,1.23141
11.43,3.6881E-05,1.2314
11.46,3.88379E-05,1.2314
11.49,4.09414E-05,1.2314
11.52,4.3183E-05,1.23139
11.55,4.55537E-05,1.23139
11.58,4.80444E-05,1.23139
11.61,5.06458E-05,1.23138
11.64,5.33483E-05,1.23138
11.67,5.61424E-05,1.23138
11.7,5.90182E-05,1.23137
11.73,6.19659E-05,1.23137
11.76,6.49755E-05,1.23136
11.79,6.8037E-05,1.23136
11.82,7.11405E-05,1.23136
11.85,7.42758E-05,1.23135
11.88,7.74331E-05,1.23135
11.91,8.06025E-05,1.23134
11.94,8.37741E-05,1.23134
11.97,8.69383E-05,1.23133
12,9.00855E-05,1.23133
12.03,9.32063E-05,1.23133
12.06,9.62914E-05,1.23132
12.09,9.93319E-05,1.23132
12.12,0.000102319,1.23131
12.15,0.000105244,1.23131
12.18,0.000108099,1.2313
12.21,0.000110876,1.2313
12.24,0.000113566,1.2313
12.27,0.000116164,1.23129
12.3,0.000118661,1.23129
12.33,0.000121051,1.23129
12.36,0.000123328,1.23128
12.39,0.000125485,1.23128
12.42,0.000127518,1.23128
12.45,0.000129421,1.23127
12.48,0.000131189,1.23127
12.51,0.000132818,1.23127
12.54,0.000134303,1.23127
12.57,0.000135643,1.23126
12.6,0.000136832,1.23126
12.63,0.00013787,1.23126
12.66,0.000138753,1.23126
12.69,0.000139479,1.23126
12.72,0.000140048,1.23125
12.75,0.000140459,1.23125
12.78,0.00014071,1.23125
12.81,0.000140802,1.23125
12.84,0.000140736,1.23125
12.87,0.000140512,1.23125
12.9,0.00014013,1.23125
12.93,0.000139594,1.23125
12.96,0.000138905,1.23125
12.99,0.000138065,1.23125
13.02,0.000137077,1.23125
13.05,0.000135944,1.23125
13.08,0.00013467,1.23125
13.11,0.000133258,1.23125
13.14,0.000131713,1.23125
13.17,0.000130038,1.23125
13.2,0.00012824,1.23125
13.23,0.000126322,1.23125
13.26,0.00012429,1.23125
13.29,0.000122149,1.23126
13.32,0.000119906,1.23126
13.35,0.000117566,1.23126
13.38,0.000115135,1.23126
13.41,0.00011262,1.23126
13.44,0.000110028,1.23126
13.47,0.000107364,1.23127
13.5,0.000104635,1.23127
13.53,0.000101849,1.23127
13.56,9.90125E-05,1.23127
13.59,9.6132E-05,1.23127
13.62,9.32148E-05,1.23128
13.65,9.02679E-05,1.23128
13.68,8.72984E-05,1.23128
13.71,8.43133E-05,1.23128
13.74,8.13196E-05,1.23129
13.77,7.83242E-05,1.23129
13.8,7.5334E-05,1.23129
13.83,7.23558E-05,1.23129
13.86,6.93964E-05,1.2313
13.89,6.64621E-05,1.2313
13.92,6.35596E-05,1.2313
13.95,6.0695E-05,1.2313
13.98,5.78745E-05,1.2313
14.01,5.5104E-05,1.23131
14.04,5.23892E-05,1.23131
14.07,4.97357E-05,1.23131
14.1,4.71488E-05,1.23131
14.13,4.46336E-05,1.23131
14.16,4.21948E-05,1.23132
14.19,3.98372E-05,1.23132
14.22,3.75649E-05,1.23132
14.25,3.53822E-05,1.23132
14.28,3.32926E-05,1.23132
14.31,3.12999E-05,1.23132
14.34,2.9407E-05,1.23133
14.37,2.76171E-05,1.23133
14.4,2.59325E-05,1.23133
14.43,2.43558E-05,1.23133
14.46,2.28888E-05,1.23133
14.49,2.15333E-05,1.23133
14.52,2.02906E-05,1.23133
14.55,1.91619E-05,1.23133
14.58,1.81478E-05,1.23133
14.61,1.72489E-05,1.23133
14.64,1.64653E-05,1.23133
14.67,1.57968E-05,1.23133
14.7,1.52431E-05,1.23133
14.73,1.48033E-05,1.23133
14.76,1.44765E-05,1.23133
14.79,1.42614E-05,1.23133
14.82,1.41563E-05,1.23133
14.85,1.41595E-05,1.23133
14.88,1.42689E-05,1.23133
14.91,1.4482E-05,1.23133
14.94,1.47963E-05,1.23133
14.97,1.5209E-05,1.23133
15,1.5717E-05,1.23133
15.03,1.63171E-05,1.23132
15.06,1.70059E-05,1.23132
15.09,1.77795E-05,1.23132
15.12,1.86344E-05,1.23132
15.15,1.95663E-05,1.23132
15.18,2.05714E-05,1.23132
15.21,2.16451E-05,1.23132
15.24,2.27832E-05,1.23131
15.27,2.39812E-05,1.23131
15.3,2.52343E-05,1.23131
15.33,2.6538E-05,1.23131
15.36,2.78873E-05,1.23131
15.39,2.92776E-05,1.2313
15.42,3.07038E-05,1.2313
15.45,3.21611E-05,1.2313
15.48,3.36445E-05,1.2313
15.51,3.51491E-05,1.2313
15.54,3.66699E-05,1.23129
15.57,3.8202E-05,1.23129
15.6,3.97405E-05,1.23129
15.63,4.12806E-05,1.23129
15.66,4.28174E-05,1.23129
15.69,4.43463E-05,1.23128
15.72,4.58626E-05,1.23128
15.75,4.73617E-05,1.23128
15.78,4.88392E-05,1.23128
15.81,5.02907E-05,1.23127
15.84,5.17121E-05,1.23127
15.87,5.30992E-05,1.23127
15.9,5.44481E-05,1.23127
15.93,5.5755E-05,1.23127
15.96,5.70164E-05,1.23127
15.99,5.82286E-05,1.23126
16.02,5.93885E-05,1.23126
16.05,6.04929E-05,1.23126
16.08,6.15389E-05,1.23126
16.11,6.25237E-05,1.23126
16.14,6.34449E-05,1.23126
16.17,6.43E-05,1.23125
16.2,6.5087E-05,1.23125
16.23,6.58038E-05,1.23125
16.26,6.64489E-05,1.23125
16.29,6.70206E-05,1.23125
16.32,6.75177E-05,1.23125
16.35,6.79391E-05,1.23125
16.38,6.8284E-05,1.23125
16.41,6.85517E-05,1.23125
16.44,6.87417E-05,1.23125
16.47,6.88539E-05,1.23124
16.5,6.88881E-05,1.23124
16.53,6.88447E-05,1.23124
16.56,6.87241E-05,1.23124
16.59,6.85267E-05,1.23124
16.62,6.82536E-05,1.23124
16.65,6.79055E-05,1.23124
16.68,6.74838E-05,1.23124
16.71,6.69897E-05,1.23124
16.74,6.64249E-05,1.23124
16.77,6.57911E-05,1.23124
16.8,6.50901E-05,1.23124
16.83,6.43241E-05,1.23124
16.86,6.34951E-05,1.23124
16.89,6.26056E-05,1.23124
16.92,6.1658E-05,1.23125
16.95,6.06549E-05,1.23125
16.98,5.9599E-05,1.23125
17.01,5.84933E-05,1.23125
17.04,5.73406E-05,1.23125
17.07,5.61439E-05,1.23125
17.1,5.49064E-05,1.23125
17.13,5.36313E-05,1.23125
17.16,5.23219E-05,1.23125
17.19,5.09814E-05,1.23125
17.22,4.96132E-05,1.23125
17.25,4.82207E-05,1.23126
17.28,4.68074E-05,1.23126
17.31,4.53766E-05,1.23126
17.34,4.39319E-05,1.23126
17.37,4.24767E-05,1.23126
17.4,4.10145E-05,1.23126
17.43,3.95487E-05,1.23126
17.46,3.80826E-05,1.23126
17.49,3.66198E-05,1.23126
17.52,3.51634E-05,1.23127
17.55,3.37168E-05,1.23127
17.58,3.22831E-05,1.23127
17.61,3.08656E-05,1.23127
17.64,2.94673E-05,1.23127
17.67,2.80911E-05,1.23127
17.7,2.674E-05,1.23127
17.73,2.54168E-05,1.23127
17.76,2.41242E-05,1.23127
17.79,2.28647E-05,1.23128
17.82,2.16409E-05,1.23128
17.85,2.0455E-05,1.23128
17.88,1.93094E-05,1.23128
17.91,1.82061E-05,1.23128
17.94,1.7147E-05,1.23128
17.97,1.61341E-05,1.23128
18,1.5169E-05,1.23128
18.03,1.42532E-05,1.23128
18.06,1.33881E-05,1.23128
18.09,1.25751E-05,1.23128
18.12,1.18152E-05,1.23128
18.15,1.11093E-05,1.23128
18.18,1.04583E-05,1.23128
18.21,9.86283E-06,1.23128
18.24,9.32335E-06,1.23128
18.27,8.84022E-06,1.23129
18.3,8.41365E-06,1.23129
18.33,8.04368E-06,1.23129
18.36,7.73021E-06,1.23129
18.39,7.473E-06,1.23129
18.42,7.27166E-06,1.23129
18.45,7.12567E-06,1.23129
18.48,7.03435E-06,1.23128
18.51,6.99691E-06,1.23128
18.54,7.01242E-06,1.23128
18.57,7.07983E-06,1.23128
18.6,7.19796E-06,1.23128
18.63,7.36551E-06,1.23128
18.66,7.58108E-06,1.23128
18.69,7.84314E-06,1.23128
18.72,8.15009E-06,1.23128
18.75,8.50021E-06,1.23128
18.78,8.89168E-06,1.23128
18.81,9.32262E-06,1.23128
18.84,9.79107E-06,1.23128
18.87,1.0295E-05,1.23128
18.9,1.08322E-05,1.23128
18.93,1.14006E-05,1.23128
18.96,1.19979E-05,1.23128
18.99,1.26219E-05,1.23127
19.02,1.32703E-05,1.23127
19.05,1.39406E-05,1.23127
19.08,1.46305E-05,1.23127
19.11,1.53377E-05,1.23127
19.14,1.60596E-05,1.23127
19.17,1.67939E-05,1.23127
19.2,1.75381E-05,1.23127
19.23,1.82898E-05,1.23127
19.26,1.90466E-05,1.23127
19.29,1.98061E-05,1.23126
19.32,2.05659E-05,1.23126
19.35,2.13237E-05,1.23126
19.38,2.20771E-05,1.23126
19.41,2.28239E-05,1.23126
19.44,2.35619E-05,1.23126
19.47,2.42888E-05,1.23126
19.5,2.50026E-05,1.23126
19.53,2.57012E-05,1.23126
19.56,2.63826E-05,1.23126
19.59,2.70449E-05,1.23125
19.62,2.76862E-05,1.23125
19.65,2.83048E-05,1.23125
19.68,2.8899E-05,1.23125
19.71,2.94672E-05,1.23125
19.74,3.00078E-05,1.23125
19.77,3.05195E-05,1.23125
19.8,3.1001E-05,1.23125
19.83,3.14509E-05,1.23125
19.86,3.18682E-05,1.23125
19.89,3.22519E-05,1.23125
19.92,3.26009E-05,1.23125
19.95,3.29146E-05,1.23125
19.98,3.31921E-05,1.23124
20.01,3.34329E-05,1.23124
20.04,3.36364E-05,1.23124
20.07,3.38022E-05,1.23124
20.1,3.39301E-05,1.23124
20.13,3.40198E-05,1.23124
20.16,3.40712E-05,1.23124
20.19,3.40844E-05,1.23124
20.22,3.40595E-05,1.23124
20.25,3.39967E-05,1.23124
20.28,3.38963E-05,1.23124
20.31,3.37587E-05,1.23124
20.34,3.35844E-05,1.23124
20.37,3.3374E-05,1.23124
20.4,3.31283E-05,1.23124
20.43,3.28479E-05,1.23124
20.46,3.25337E-05,1.23124
20.49,3.21868E-05,1.23124
20.52,3.1808E-05,1.23124
20.55,3.13985E-05,1.23124
20.58,3.09594E-05,1.23124
20.61,3.0492E-05,1.23124
20.64,2.99975E-05,1.23124
20.67,2.94773E-05,1.23124
20.7,2.89328E-05,1.23124
20.73,2.83654E-05,1.23124
20.76,2.77767E-05,1.23125
20.79,2.71681E-05,1.23125
20.82,2.65412E-05,1.23125
20.85,2.58976E-05,1.23125
20.88,2.5239E-05,1.23125
20.91,2.4567E-05,1.23125
20.94,2.38832E-05,1.23125
20.97,2.31894E-05,1.23125
21,2.24872E-05,1.23125
21.03,2.17784E-05,1.23125
21.06,2.10645E-05,1.23125
21.09,2.03473E-05,1.23125
21.12,1.96285E-05,1.23125
21.15,1.89097E-05,1.23125
21.18,1.81926E-05,1.23125
21.21,1.74788E-05,1.23125
21.24,1.67699E-05,1.23125
21.27,1.60674E-05,1.23125
21.3,1.53729E-05,1.23125
21.33,1.46879E-05,1.23126
21.36,1.40138E-05,1.23126
21.39,1.3352E-05,1.23126
21.42,1.2704E-05,1.23126
21.45,1.20709E-05,1.23126
21.48,1.14541E-05,1.23126
21.51,1.08548E-05,1.23126
21.54,1.02741E-05,1.23126
21.57,9.713E-06,1.23126
21.6,9.17265E-06,1.23126
21.63,8.65393E-06,1.23126
21.66,8.15775E-06,1.23126
21.69,7.68491E-06,1.23126
21.72,7.23616E-06,1.23126
21.75,6.81217E-06,1.23126
21.78,6.41355E-06,1.23126
21.81,6.04082E-06,1.23126
21.84,5.69444E-06,1.23126
21.87,5.37479E-06,1.23126
21.9,5.08218E-06,1.23126
21.93,4.81684E-06,1.23126
21.96,4.57894E-06,1.23126
21.99,4.36856E-06,1.23126
22.02,4.18572E-06,1.23126
22.05,4.03035E-06,1.23126
22.08,3.90234E-06,1.23126
22.11,3.80148E-06,1.23126
22.14,3.72752E-06,1.23126
22.17,3.68012E-06,1.23126
22.2,3.65888E-06,1.23126
22.23,3.66334E-06,1.23126
22.26,3.69299E-06,1.23126
22.29,3.74724E-06,1.23126
22.32,3.82545E-06,1.23126
22.35,3.92694E-06,1.23126
22.38,4.05097E-06,1.23126
22.41,4.19673E-06,1.23126
22.44,4.36339E-06,1.23126
22.47,4.55007E-06,1.23126
22.5,4.75584E-06,1.23126
22.53,4.97973E-06,1.23126
22.56,5.22075E-06,1.23126
22.59,5.47787E-06,1.23126
22.62,5.75003E-06,1.23126
22.65,6.03614E-06,1.23126
22.68,6.33509E-06,1.23126
22.71,6.64575E-06,1.23126
22.74,6.96698E-06,1.23126
22.77,7.29761E-06,1.23126
22.8,7.63649E-06,1.23126
22.83,7.98243E-06,1.23125
22.86,8.33425E-06,1.23125
22.89,8.69077E-06,1.23125
22.92,9.05082E-06,1.23125
22.95,9.41322E-06,1.23125
22.98,9.7768E-06,1.23125
23.01,1.01404E-05,1.23125
23.04,1.0503E-05,1.23125
23.07,1.08633E-05,1.23125
23.1,1.12202E-05,1.23125
23.13,1.15728E-05,1.23125
23.16,1.192E-05,1.23125
23.19,1.22606E-05,1.23125
23.22,1.25938E-05,1.23125
23.25,1.29186E-05,1.23125
23.28,1.32339E-05,1.23125
23.31,1.35391E-05,1.23125
23.34,1.38331E-05,1.23125
23.37,1.41153E-05,1.23125
23.4,1.43847E-05,1.23125
23.43,1.46407E-05,1.23125
23.46,1.48827E-05,1.23124
23.49,1.51099E-05,1.23124
23.52,1.53218E-05,1.23124
23.55,1.55178E-05,1.23124
23.58,1.56975E-05,1.23124
23.61,1.58604E-05,1.23124
23.64,1.60061E-05,1.23124
23.67,1.61343E-05,1.23124
23.7,1.62447E-05,1.23124
23.73,1.63371E-05,1.23124
23.76,1.64112E-05,1.23124
23.79,1.64669E-05,1.23124
23.82,1.65041E-05,1.23124
23.85,1.65229E-05,1.23124
23.88,1.65232E-05,1.23124
23.91,1.65051E-05,1.23124
23.94,1.64687E-05,1.23124
23.97,1.64141E-05,1.23124
24,1.63416E-05,1.23124
24.03,1.62515E-05,1.23124
24.06,1.6144E-05,1.23124
24.09,1.60194E-05,1.23124
24.12,1.58782E-05,1.23124
24.15,1.57207E-05,1.23124
24.18,1.55475E-05,1.23124
24.21,1.5359E-05,1.23124
24.24,1.51558E-05,1.23124
24.27,1.49384E-05,1.23124
24.3,1.47075E-05,1.23124
24.33,1.44636E-05,1.23124
24.36,1.42074E-05,1.23124
24.39,1.39397E-05,1.23124
24.42,1.3661E-05,1.23124
24.45,1.33722E-05,1.23124
24.48,1.3074E-05,1.23124
24.51,1.27671E-05,1.23124
24.54,1.24524E-05,1.23124
24.57,1.21305E-05,1.23124
24.6,1.18024E-05,1.23124
24.63,1.14688E-05,1.23124
24.66,1.11306E-05,1.23124
24.69,1.07885E-05,1.23124
24.72,1.04433E-05,1.23125
24.75,1.0096E-05,1.23125
24.78,9.74732E-06,1.23125
24.81,9.39804E-06,1.23125
24.84,9.04898E-06,1.23125
24.87,8.70094E-06,1.23125
24.9,8.35471E-06,1.23125
24.93,8.01105E-06,1.23125
24.96,7.67072E-06,1.23125
24.99,7.33445E-06,1.23125
25.02,7.00298E-06,1.23125
25.05,6.67698E-06,1.23125
25.08,6.35715E-06,1.23125
25.11,6.04413E-06,1.23125
25.14,5.73856E-06,1.23125
25.17,5.44103E-06,1.23125
25.2,5.15213E-06,1.23125
25.23,4.87239E-06,1.23125
25.26,4.60234E-06,1.23125
25.29,4.34245E-06,1.23125
25.32,4.09319E-06,1.23125
25.35,3.85496E-06,1.23125
25.38,3.62817E-06,1.23125
25.41,3.41316E-06,1.23125
25.44,3.21026E-06,1.23125
25.47,3.01974E-06,1.23125
25.5,2.84185E-06,1.23125
25.53,2.67681E-06,1.23125
25.56,2.52479E-06,1.23125
25.59,2.38593E-06,1.23125
25.62,2.26034E-06,1.23125
25.65,2.14809E-06,1.23125
25.68,2.04921E-06,1.23125
25.71,1.96371E-06,1.23125
25.74,1.89154E-06,1.23125
25.77,1.83263E-06,1.23125
25.8,1.78689E-06,1.23125
25.83,1.75418E-06,1.23125
25.86,1.73433E-06,1.23125
25.89,1.72714E-06,1.23125
25.92,1.73237E-06,1.23125
25.95,1.74978E-06,1.23125
25.98,1.77908E-06,1.23125
26.01,1.81994E-06,1.23125
26.04,1.87203E-06,1.23125
26.07,1.93498E-06,1.23125
26.1,2.00841E-06,1.23125
26.13,2.0919E-06,1.23125
26.16,2.18501E-06,1.23125
26.19,2.28729E-06,1.23125
26.22,2.39828E-06,1.23125
26.25,2.51749E-06,1.23125
26.28,2.6444E-06,1.23125
26.31,2.77852E-06,1.23125
26.34,2.91929E-06,1.23125
26.37,3.06619E-06,1.23125


==> data/standing_wave/energies_cdi/te_rcsf.dat <==
0,0,1.23236
0.03,8.74861E-07,1.23236
0.06,3.48194E-06,1.23236
0.09,7.79235E-06,1.23235
0.12,1.37737E-05,1.23235
0.15,2.13901E-05,1.23234
0.18,3.0602E-05,1.23233
0.21,4.13666E-05,1.23232
0.24,5.36375E-05,1.23231
0.27,6.73652E-05,1.2323
0.3,8.24967E-05,1.23228
0.33,9.89762E-05,1.23226
0.36,0.000116745,1.23225
0.39,0.000135741,1.23223
0.42,0.0001559,1.23221
0.45,0.000177155,1.23219
0.48,0.000199437,1.23216
0.51,0.000222676,1.23214
0.54,0.000246796,1.23211
0.57,0.000271724,1.23209
0.6,0.000297383,1.23206
0.63,0.000323695,1.23204
0.66,0.000350581,1.23201
0.69,0.000377961,1.23198
0.72,0.000405755,1.23195
0.75,0.00043388,1.23192
0.78,0.000462255,1.23189
0.81,0.000490799,1.23187
0.84,0.00051943,1.23184
0.87,0.000548067,1.23181
0.9,0.00057663,1.23178
0.93,0.000605038,1.23175
0.96,0.000633212,1.23172
0.99,0.000661075,1.23169
1.02,0.00068855,1.23166
1.05,0.000715563,1.23163
1.08,0.00074204,1.23161
1.11,0.00076791,1.23158
1.14,0.000793104,1.23155
1.17,0.000817555,1.23153
1.2,0.000841199,1.2315
1.23,0.000863974,1.23148
1.26,0.000885822,1.23146
1.29,0.000906685,1.23143
1.32,0.000926511,1.23141
1.35,0.000945249,1.23139
1.38,0.000962853,1.23137
1.41,0.00097928,1.23136
1.44,0.00099449,1.23134
1.47,0.00100845,1.23132
1.5,0.00102111,1.23131
1.53,0.00103247,1.2313
1.56,0.00104248,1.23129
1.59,0.00105113,1.23128
1.62,0.0010584,1.23127
1.65,0.00106427,1.23126
1.68,0.00106874,1.23126
1.71,0.0010718,1.23125
1.74,0.00107344,1.23125
1.77,0.00107367,1.23125
1.8,0.0010725,1.23125
1.83,0.00106992,1.23125
1.86,0.00106596,1.23125
1.89,0.00106063,1.23125
1.92,0.00105395,1.23126
1.95,0.00104594,1.23127
1.98,0.00103663,1.23127
2.01,0.00102605,1.23128
2.04,0.00101424,1.23129
2.07,0.00100122,1.23131
2.1,0.000987041,1.23132
2.13,0.000971743,1.23133
2.16,0.00095537,1.23135
2.19,0.00093797,1.23136
2.22,0.000919592,1.23138
2.25,0.000900289,1.2314
2.28,0.000880115,1.23142
2.31,0.000859127,1.23144
2.34,0.000837382,1.23146
2.37,0.00081494,1.23148
2.4,0.000791863,1.2315
2.43,0.000768212,1.23152
2.46,0.000744052,1.23155
2.49,0.000719447,1.23157
2.52,0.000694463,1.23159
2.55,0.000669165,1.23162
2.58,0.000643619,1.23164
2.61,0.000617893,1.23167
2.64,0.000592053,1.23169
2.67,0.000566166,1.23172
2.7,0.000540297,1.23174
2.73,0.000514512,1.23177
2.76,0.000488876,1.23179
2.79,0.000463455,1.23181
2.82,0.00043831,1.23184
2.85,0.000413503,1.23186
2.88,0.000389097,1.23188
2.91,0.000365149,1.23191
2.94,0.000341718,1.23193
2.97,0.000318859,1.23195
3,0.000296627,1.23197
3.03,0.000275073,1.23199
3.06,0.000254248,1.23201
3.09,0.000234199,1.23203
3.12,0.000214971,1.23204
3.15,0.000196607,1.23206
3.18,0.000179146,1.23207
3.21,0.000162628,1.23209
3.24,0.000147085,1.2321
3.27,0.00013255,1.23211
3.3,0.000119053,1.23213
3.33,0.000106618,1.23214
3.36,9.52684E-05,1.23214
3.39,8.50248E-05,1.23215
3.42,7.59037E-05,1.23216
3.45,6.79187E-05,1.23216
3.48,6.10804E-05,1.23217
3.51,5.5396E-05,1.23217
3.54,5.087E-05,1.23217
3.57,4.75033E-05,1.23217
3.6,4.52938E-05,1.23217
3.63,4.42363E-05,1.23217
3.66,4.43227E-05,1.23216
3.69,4.55414E-05,1.23216
3.72,4.78781E-05,1.23215
3.75,5.13157E-05,1.23215
3.78,5.58338E-05,1.23214
3.81,6.14097E-05,1.23213
3.84,6.80175E-05,1.23212
3.87,7.5629E-05,1.23211
3.9,8.42133E-05,1.23209
3.93,9.37371E-05,1.23208
3.96,0.000104165,1.23206
3.99,0.000115458,1.23205
4.02,0.000127578,1.23203
4.05,0.000140482,1.23201
4.08,0.000154126,1.232
4.11,0.000168465,1.23198
4.14,0.000183452,1.23196
4.17,0.000199038,1.23194
4.2,0.000215172,1.23192
4.23,0.000231805,1.23189
4.26,0.000248884,1.23187
4.29,0.000266356,1.23185
4.32,0.000284167,1.23183
4.35,0.000302263,1.2318
4.38,0.000320588,1.23178
4.41,0.000339089,1.23176
4.44,0.00035771,1.23173
4.47,0.000376396,1.23171
4.5,0.000395091,1.23169
4.53,0.000413742,1.23166
4.56,0.000432293,1.23164
4.59,0.000450692,1.23162
4.62,0.000468886,1.2316
4.65,0.000486822,1.23157
4.68,0.00050445,1.23155
4.71,0.00052172,1.23153
4.74,0.000538583,1.23151
4.77,0.000554993,1.23149
4.8,0.000570904,1.23147
4.83,0.000586273,1.23145
4.86,0.000601056,1.23143
4.89,0.000615214,1.23141
4.92,0.000628709,1.23139
4.95,0.000641504,1.23137
4.98,0.000653565,1.23136
5.01,0.00066486,1.23134
5.04,0.00067536,1.23133
5.07,0.000685037,1.23131
5.1,0.000693867,1.2313
5.13,0.000701827,1.23129
5.16,0.000708897,1.23128
5.19,0.000715059,1.23127
5.22,0.0007203,1.23126
5.25,0.000724607,1.23125
5.28,0.000727969,1.23125
5.31,0.000730381,1.23124
5.34,0.000731838,1.23124
5.37,0.000732339,1.23123
5.4,0.000731883,1.23123
5.43,0.000730475,1.23123
5.46,0.000728121,1.23123
5.49,0.00072483,1.23123
5.52,0.000720612,1.23123
5.55,0.000715481,1.23123
5.58,0.000709452,1.23124
5.61,0.000702545,1.23124
5.64,0.00069478,1.23125
5.67,0.00068618,1.23125
5.7,0.000676769,1.23126
5.73,0.000666574,1.23127
5.76,0.000655624,1.23128
5.79,0.000643951,1.23129
5.82,0.000631586,1.2313
5.85,0.000618564,1.23131
5.88,0.00060492,1.23132
5.91,0.000590692,1.23133
5.94,0.000575919,1.23135
5.97,0.000560639,1.23136
6,0.000544895,1.23137
6.03,0.000528728,1.23139
6.06,0.000512181,1.2314
6.09,0.000495298,1.23142
6.12,0.000478123,1.23144
6.15,0.0004607,1.23145
6.18,0.000443076,1.23147
6.21,0.000425295,1.23148
6.24,0.000407404,1.2315
6.27,0.000389447,1.23152
6.3,0.000371471,1.23153
6.33,0.000353521,1.23155
6.36,0.000335642,1.23157
6.39,0.000317878,1.23158
6.42,0.000300274,1.2316
6.45,0.000282872,1.23162
6.48,0.000265716,1.23163
6.51,0.000248847,1.23165
6.54,0.000232306,1.23167
6.57,0.000216132,1.23168
6.6,0.000200363,1.2317
6.63,0.000185036,1.23171
6.66,0.000170188,1.23172
6.69,0.000155852,1.23174
6.72,0.00014206,1.23175
6.75,0.000128844,1.23176
6.78,0.000116233,1.23177
6.81,0.000104254,1.23178
6.84,9.29321E-05,1.23179
6.87,8.22918E-05,1.2318
6.9,7.23545E-05,1.23181
6.93,6.31398E-05,1.23182
6.96,5.46653E-05,1.23183
6.99,4.69468E-05,1.23183
7.02,3.99975E-05,1.23184
7.05,3.38288E-05,1.23185
7.08,2.84499E-05,1.23185
7.11,2.38679E-05,1.23185
7.14,2.00874E-05,1.23186
7.17,1.71113E-05,1.23186
7.2,1.494E-05,1.23186
7.23,1.35719E-05,1.23186
7.26,1.30031E-05,1.23186
7.29,1.32279E-05,1.23185
7.32,1.4238E-05,1.23185
7.35,1.60235E-05,1.23185
7.38,1.85722E-05,1.23184
7.41,2.18701E-05,1.23184
7.44,2.59011E-05,1.23183
7.47,3.06475E-05,1.23182
7.5,3.60894E-05,1.23182
7.53,4.22056E-05,1.23181
7.56,4.89728E-05,1.2318
7.59,5.63663E-05,1.23179
7.62,6.436E-05,1.23178
7.65,7.29261E-05,1.23177
7.68,8.20356E-05,1.23176
7.71,9.16581E-05,1.23175
7.74,0.000101762,1.23173
7.77,0.000112315,1.23172
7.8,0.000123283,1.23171
7.83,0.000134632,1.23169
7.86,0.000146326,1.23168
7.89,0.00015833,1.23166
7.92,0.000170606,1.23165
7.95,0.000183118,1.23163
7.98,0.000195828,1.23162
8.01,0.000208698,1.2316
8.04,0.00022169,1.23159
8.07,0.000234766,1.23157
8.1,0.000247888,1.23156
8.13,0.000261018,1.23154
8.16,0.000274118,1.23152
8.19,0.000287151,1.23151
8.22,0.000300079,1.23149
8.25,0.000312867,1.23148
8.28,0.000325478,1.23146
8.31,0.000337878,1.23145
8.34,0.000350032,1.23143
8.37,0.000361906,1.23142
8.4,0.000373468,1.23141
8.43,0.000384686,1.23139
8.46,0.000395531,1.23138
8.49,0.000405974,1.23137
8.52,0.000415985,1.23135
8.55,0.00042554,1.23134
8.58,0.000434612,1.23133
8.61,0.000443179,1.23132
8.64,0.000451218,1.23131
8.67,0.000458708,1.2313
8.7,0.000465632,1.23129
8.73,0.000471971,1.23128
8.76,0.00047771,1.23127
8.79,0.000482836,1.23127
8.82,0.000487336,1.23126
8.85,0.0004912,1.23126
8.88,0.00049442,1.23125
8.91,0.000496989,1.23125
8.94,0.000498901,1.23124
8.97,0.000500155,1.23124
9,0.000500748,1.23124
9.03,0.000500682,1.23124
9.06,0.000499958,1.23124
9.09,0.000498581,1.23124
9.12,0.000496557,1.23124
9.15,0.000493892,1.23124
9.18,0.000490597,1.23124
9.21,0.000486682,1.23124
9.24,0.00048216,1.23125
9.27,0.000477045,1.23125
9.3,0.000471352,1.23125
9.33,0.000465098,1.23126
9.36,0.000458302,1.23126
9.39,0.000450984,1.23127
9.42,0.000443165,1.23128
9.45,0.000434867,1.23128
9.48,0.000426113,1.23129
9.51,0.000416929,1.2313
9.54,0.000407339,1.23131
9.57,0.000397371,1.23132
9.6,0.000387051,1.23133
9.63,0.000376407,1.23134
9.66,0.00036547,1.23135
9.69,0.000354267,1.23136
9.72,0.000342829,1.23137
9.75,0.000331187,1.23138
9.78,0.000319371,1.23139
9.81,0.000307413,1.2314
9.84,0.000295343,1.23141
9.87,0.000283193,1.23143
9.9,0.000270994,1.23144
9.93,0.000258778,1.23145
9.96,0.000246576,1.23146
9.99,0.000234419,1.23147
10.02,0.000222338,1.23148
10.05,0.000210363,1.2315
10.08,0.000198523,1.23151
10.11,0.000186848,1.23152
10.14,0.000175366,1.23153
10.17,0.000164106,1.23154
10.2,0.000153094,1.23155
10.23,0.000142358,1.23156
10.26,0.000131921,1.23157
10.29,0.00012181,1.23158
10.32,0.000112047,1.23159
10.35,0.000102654,1.2316
10.38,9.36531E-05,1.23161
10.41,8.50642E-05,1.23161
10.44,7.69061E-05,1.23162
10.47,6.91962E-05,1.23163
10.5,6.19508E-05,1.23163
10.53,5.51848E-05,1.23164
10.56,4.89117E-05,1.23165
10.59,4.31437E-05,1.23165
10.62,3.78913E-05,1.23166
10.65,3.31639E-05,1.23166
10.68,2.89691E-05,1.23166
10.71,2.53133E-05,1.23167
10.74,2.22013E-05,1.23167
10.77,1.96363E-05,1.23167
10.8,1.76201E-05,1.23167
10.83,1.61531E-05,1.23167
10.86,1.52341E-05,1.23167
10.89,1.48604E-05,1.23167
10.92,1.5028E-05,1.23167
10.95,1.57312E-05,1.23167
10.98,1.69633E-05,1.23166
11.01,1.87157E-05,1.23166
11.04,2.09788E-05,1.23166
11.07,2.37416E-05,1.23165
11.1,2.69918E-05,1.23165
11.13,3.07159E-05,1.23164
11.16,3.48991E-05,1.23164
11.19,3.95255E-05,1.23163
11.22,4.45782E-05,1.23162
11.25,5.00391E-05,1.23162
11.28,5.58892E-05,1.23161
11.31,6.21086E-05,1.2316
11.34,6.86765E-05,1.23159
11.37,7.55711E-05,1.23159
11.4,8.27701E-05,1.23158
11.43,9.02505E-05,1.23157
11.46,9.79886E-05,1.23156
11.49,0.00010596,1.23155
11.52,0.00011414,1.23154
11.55,0.000122504,1.23153
11.58,0.000131026,1.23152
11.61,0.00013968,1.23151
11.64,0.000148441,1.2315
11.67,0.000157282,1.23149
11.7,0.000166177,1.23148
11.73,0.000175101,1.23146
11.76,0.000184027,1.23145
11.79,0.000192929,1.23144
11.82,0.000201782,1.23143
11.85,0.000210561,1.23142
11.88,0.000219239,1.23141
11.91,0.000227794,1.2314
11.94,0.000236201,1.23139
11.97,0.000244436,1.23138
12,0.000252477,1.23137
12.03,0.000260301,1.23136
12.06,0.000267887,1.23135
12.09,0.000275214,1.23134
12.12,0.000282263,1.23134
12.15,0.000289014,1.23133
12.18,0.000295449,1.23132
12.21,0.000301551,1.23131
12.24,0.000307305,1.2313
12.27,0.000312695,1.2313
12.3,0.000317707,1.23129
12.33,0.000322328,1.23128
12.36,0.000326547,1.23128
12.39,0.000330354,1.23127
12.42,0.000333738,1.23127
12.45,0.000336691,1.23127
12.48,0.000339208,1.23126
12.51,0.000341281,1.23126
12.54,0.000342908,1.23126
12.57,0.000344083,1.23125
12.6,0.000344806,1.23125
12.63,0.000345076,1.23125
12.66,0.000344893,1.23125
12.69,0.000344259,1.23125
12.72,0.000343177,1.23125
12.75,0.000341651,1.23125
12.78,0.000339686,1.23125
12.81,0.000337289,1.23125
12.84,0.000334468,1.23125
12.87,0.00033123,1.23126
12.9,0.000327587,1.23126
12.93,0.000323548,1.23126
12.96,0.000319125,1.23127
12.99,0.000314332,1.23127
13.02,0.000309182,1.23127
13.05,0.00030369,1.23128
13.08,0.00029787,1.23128
13.11,0.00029174,1.23129
13.14,0.000285316,1.23129
13.17,0.000278616,1.2313
13.2,0.000271658,1.23131
13.23,0.000264462,1.23131
13.26,0.000257045,1.23132
13.29,0.00024943,1.23133
13.32,0.000241634,1.23133
13.35,0.000233681,1.23134
13.38,0.000225589,1.23135
13.41,0.000217381,1.23136
13.44,0.000209078,1.23137
13.47,0.000200702,1.23137
13.5,0.000192274,1.23138
13.53,0.000183816,1.23139
13.56,0.000175349,1.2314
13.59,0.000166894,1.23141
13.62,0.000158474,1.23141
13.65,0.000150109,1.23142
13.68,0.000141821,1.23143
13.71,0.000133629,1.23144
13.74,0.000125553,1.23144
13.77,0.000117614,1.23145
13.8,0.00010983,1.23146
13.83,0.000102221,1.23147
13.86,9.48037E-05,1.23147
13.89,8.75964E-05,1.23148
13.92,8.06156E-05,1.23149
13.95,7.38776E-05,1.23149
13.98,6.73976E-05,1.2315
14.01,6.11902E-05,1.2315
14.04,5.52691E-05,1.23151
14.07,4.96473E-05,1.23152
14.1,4.43369E-05,1.23152
14.13,3.93488E-05,1.23152
14.16,3.46933E-05,1.23153
14.19,3.03797E-05,1.23153
14.22,2.64161E-05,1.23154
14.25,2.281E-05,1.23154
14.28,1.95676E-05,1.23154
14.31,1.66941E-05,1.23154
14.34,1.41938E-05,1.23155
14.37,1.20699E-05,1.23155
14.4,1.03246E-05,1.23155
14.43,8.95914E-06,1.23155
14.46,7.97361E-06,1.23155
14.49,7.36712E-06,1.23155
14.52,7.13777E-06,1.23155
14.55,7.28268E-06,1.23155
14.58,7.79793E-06,1.23154
14.61,8.67867E-06,1.23154
14.64,9.91906E-06,1.23154
14.67,1.15124E-05,1.23154
14.7,1.34509E-05,1.23153
14.73,1.57261E-05,1.23153
14.76,1.83286E-05,1.23153
14.79,2.12482E-05,1.23152
14.82,2.44738E-05,1.23152
14.85,2.79937E-05,1.23151
14.88,3.17954E-05,1.23151
14.91,3.58657E-05,1.2315
14.94,4.01908E-05,1.2315
14.97,4.47562E-05,1.23149
15,4.95471E-05,1.23149
15.03,5.45479E-05,1.23148
15.06,5.97426E-05,1.23147
15.09,6.5115E-05,1.23147
15.12,7.06481E-05,1.23146
15.15,7.6325E-05,1.23145
15.18,8.21283E-05,1.23144
15.21,8.80403E-05,1.23144
15.24,9.40434E-05,1.23143
15.27,0.000100119,1.23142
15.3,0.000106251,1.23141
15.33,0.000112419,1.23141
15.36,0.000118606,1.2314
15.39,0.000124795,1.23139
15.42,0.000130966,1.23138
15.45,0.000137104,1.23138
15.48,0.000143189,1.23137
15.51,0.000149205,1.23136
15.54,0.000155136,1.23135
15.57,0.000160964,1.23135
15.6,0.000166673,1.23134
15.63,0.000172247,1.23133
15.66,0.000177672,1.23133
15.69,0.000182931,1.23132
15.72,0.000188013,1.23131
15.75,0.000192901,1.23131
15.78,0.000197584,1.2313
15.81,0.000202049,1.23129
15.84,0.000206284,1.23129
15.87,0.000210278,1.23128
15.9,0.000214021,1.23128
15.93,0.000217503,1.23127
15.96,0.000220715,1.23127
15.99,0.00022365,1.23127
16.02,0.0002263,1.23126
16.05,0.000228659,1.23126
16.08,0.000230721,1.23126
16.11,0.000232482,1.23125
16.14,0.000233937,1.23125
16.17,0.000235083,1.23125
16.2,0.000235919,1.23125
16.23,0.000236443,1.23124
16.26,0.000236655,1.23124
16.29,0.000236554,1.23124
16.32,0.000236143,1.23124
16.35,0.000235423,1.23124
16.38,0.000234397,1.23124
16.41,0.000233069,1.23124
16.44,0.000231443,1.23124
16.47,0.000229525,1.23125
16.5,0.000227321,1.23125
16.53,0.000224837,1.23125
16.56,0.000222081,1.23125
16.59,0.000219061,1.23125
16.62,0.000215786,1.23126
16.65,0.000212266,1.23126
16.68,0.00020851,1.23126
16.71,0.00020453,1.23127
16.74,0.000200336,1.23127
16.77,0.00019594,1.23127
16.8,0.000191355,1.23128
16.83,0.000186592,1.23128
16.86,0.000181666,1.23129
16.89,0.000176589,1.23129
16.92,0.000171375,1.2313
16.95,0.000166039,1.2313
16.98,0.000160594,1.23131
17.01,0.000155055,1.23131
17.04,0.000149436,1.23132
17.07,0.000143753,1.23132
17.1,0.00013802,1.23133
17.13,0.000132252,1.23133
17.16,0.000126464,1.23134
17.19,0.00012067,1.23134
17.22,0.000114887,1.23135
17.25,0.000109127,1.23135
17.28,0.000103407,1.23136
17.31,9.77394E-05,1.23137
17.34,9.21391E-05,1.23137
17.37,8.66198E-05,1.23138
17.4,8.11951E-05,1.23138
17.43,7.58782E-05,1.23139
17.46,7.06818E-05,1.23139
17.49,6.56184E-05,1.2314
17.52,6.07E-05,1.2314
17.55,5.59381E-05,1.2314
17.58,5.13437E-05,1.23141
17.61,4.69274E-05,1.23141
17.64,4.2699E-05,1.23142
17.67,3.86681E-05,1.23142
17.7,3.48435E-05,1.23142
17.73,3.12333E-05,1.23143
17.76,2.78452E-05,1.23143
17.79,2.46861E-05,1.23143
17.82,2.17622E-05,1.23144
17.85,1.90792E-05,1.23144
17.88,1.6642E-05,1.23144
17.91,1.44549E-05,1.23144
17.94,1.25214E-05,1.23144
17.97,1.08443E-05,1.23145
18,9.42583E-06,1.23145
18.03,8.2673E-06,1.23145
18.06,7.36946E-06,1.23145
18.09,6.73233E-06,1.23145
18.12,6.35519E-06,1.23145
18.15,6.23666E-06,1.23145
18.18,6.37463E-06,1.23145
18.21,6.76635E-06,1.23145
18.24,7.40837E-06,1.23144
18.27,8.29662E-06,1.23144
18.3,9.42634E-06,1.23144
18.33,1.07922E-05,1.23144
18.36,1.23882E-05,1.23144
18.39,1.42079E-05,1.23143
18.42,1.62441E-05,1.23143
18.45,1.84891E-05,1.23143
18.48,2.09349E-05,1.23143
18.51,2.35727E-05,1.23142
18.54,2.63935E-05,1.23142
18.57,2.93877E-05,1.23142
18.6,3.25452E-05,1.23141
18.63,3.58558E-05,1.23141
18.66,3.93088E-05,1.2314
18.69,4.28932E-05,1.2314
18.72,4.65976E-05,1.23139
18.75,5.04106E-05,1.23139
18.78,5.43202E-05,1.23138
18.81,5.83147E-05,1.23138
18.84,6.23818E-05,1.23138
18.87,6.65093E-05,1.23137
18.9,7.06849E-05,1.23137
18.93,7.48963E-05,1.23136
18.96,7.91309E-05,1.23136
18.99,8.33765E-05,1.23135
19.02,8.76208E-05,1.23135
19.05,9.18514E-05,1.23134
19.08,9.60563E-05,1.23134
19.11,0.000100223,1.23133
19.14,0.000104341,1.23133
19.17,0.000108397,1.23132
19.2,0.000112381,1.23132
19.23,0.000116281,1.23131
19.26,0.000120087,1.23131
19.29,0.000123788,1.2313
19.32,0.000127374,1.2313
19.35,0.000130836,1.23129
19.38,0.000134163,1.23129
19.41,0.000137347,1.23129
19.44,0.00014038,1.23128
19.47,0.000143253,1.23128
19.5,0.000145959,1.23128
19.53,0.000148491,1.23127
19.56,0.000150842,1.23127
19.59,0.000153007,1.23127
19.62,0.00015498,1.23126
19.65,0.000156756,1.23126
19.68,0.000158331,1.23126
19.71,0.000159701,1.23126
19.74,0.000160862,1.23126
19.77,0.000161813,1.23125
19.8,0.000162551,1.23125
19.83,0.000163075,1.23125
19.86,0.000163384,1.23125
19.89,0.000163478,1.23125
19.92,0.000163357,1.23125
19.95,0.000163022,1.23125
19.98,0.000162475,1.23125
20.01,0.000161717,1.23125
20.04,0.000160752,1.23125
20.07,0.000159582,1.23125
20.1,0.000158211,1.23125
20.13,0.000156643,1.23125
20.16,0.000154884,1.23126
20.19,0.000152939,1.23126
20.22,0.000150812,1.23126
20.25,0.00014851,1.23126
20.28,0.000146041,1.23126
20.31,0.00014341,1.23127
20.34,0.000140626,1.23127
20.37,0.000137695,1.23127
20.4,0.000134627,1.23127
20.43,0.000131429,1.23128
20.46,0.000128111,1.23128
20.49,0.000124681,1.23128
20.52,0.000121149,1.23129
20.55,0.000117524,1.23129
20.58,0.000113816,1.23129
20.61,0.000110034,1.2313
20.64,0.000106189,1.2313
20.67,0.000102291,1.2313
20.7,9.83498E-05,1.23131
20.73,9.43758E-05,1.23131
20.76,9.03793E-05,1.23132
20.79,8.63706E-05,1.23132
20.82,8.23598E-05,1.23132
20.85,7.83572E-05,1.23133
20.88,7.43729E-05,1.23133
20.91,7.04169E-05,1.23133
20.94,6.6499E-05,1.23134
20.97,6.26289E-05,1.23134
21,5.88162E-05,1.23135
21.03,5.50701E-05,1.23135
21.06,5.13998E-05,1.23135
21.09,4.7814E-05,1.23136
21.12,4.43212E-05,1.23136
21.15,4.09298E-05,1.23136
21.18,3.76475E-05,1.23137
21.21,3.4482E-05,1.23137
21.24,3.14405E-05,1.23137
21.27,2.85299E-05,1.23137
21.3,2.57565E-05,1.23138
21.33,2.31263E-05,1.23138
21.36,2.06452E-05,1.23138
21.39,1.83181E-05,1.23138
21.42,1.61499E-05,1.23139
21.45,1.41447E-05,1.23139
21.48,1.23066E-05,1.23139
21.51,1.06387E-05,1.23139
21.54,9.14399E-06,1.23139
21.57,7.82483E-06,1.23139
21.6,6.68313E-06,1.23139
21.63,5.72031E-06,1.23139
21.66,4.93727E-06,1.23139
21.69,4.33448E-06,1.23139
21.72,3.91186E-06,1.23139
21.75,3.66889E-06,1.23139
21.78,3.60455E-06,1.23139
21.81,3.71735E-06,1.23139
21.84,4.00531E-06,1.23139
21.87,4.46602E-06,1.23139
21.9,5.09661E-06,1.23139
21.93,5.89375E-06,1.23139
21.96,6.85372E-06,1.23139
21.99,7.97234E-06,1.23139
22.02,9.24505E-06,1.23138
22.05,1.06669E-05,1.23138
22.08,1.22326E-05,1.23138
22.11,1.39364E-05,1.23138
22.14,1.57724E-05,1.23137
22.17,1.77342E-05,1.23137
22.2,1.98151E-05,1.23137
22.23,2.20084E-05,1.23137
22.26,2.43067E-05,1.23136
22.29,2.67026E-05,1.23136
22.32,2.91887E-05,1.23136
22.35,3.17569E-05,1.23135
22.38,3.43994E-05,1.23135
22.41,3.7108E-05,1.23135
22.44,3.98744E-05,1.23134
22.47,4.26902E-05,1.23134
22.5,4.5547E-05,1.23134
22.53,4.84362E-05,1.23133
22.56,5.13494E-05,1.23133
22.59,5.42778E-05,1.23132
22.62,5.72131E-05,1.23132
22.65,6.01467E-05,1.23132
22.68,6.30701E-05,1.23131
22.71,6.59749E-05,1.23131
22.74,6.8853E-05,1.23131
22.77,7.16961E-05,1.2313
22.8,7.44963E-05,1.2313
22.83,7.72457E-05,1.2313
22.86,7.99367E-05,1.23129
22.89,8.25618E-05,1.23129
22.92,8.51139E-05,1.23129
22.95,8.7586E-05,1.23128
22.98,8.99714E-05,1.23128
23.01,9.22637E-05,1.23128
23.04,9.44567E-05,1.23127
23.07,9.65446E-05,1.23127
23.1,9.85219E-05,1.23127
23.13,0.000100383,1.23127
23.16,0.000102124,1.23126
23.19,0.00010374,1.23126
23.22,0.000105227,1.23126
23.25,0.000106581,1.23126
23.28,0.000107799,1.23126
23.31,0.000108878,1.23125
23.34,0.000109815,1.23125
23.37,0.000110608,1.23125
23.4,0.000111256,1.23125
23.43,0.000111757,1.23125
23.46,0.00011211,1.23125
23.49,0.000112315,1.23125
23.52,0.000112371,1.23125
23.55,0.00011228,1.23125
23.58,0.00011204,1.23125
23.61,0.000111655,1.23125
23.64,0.000111124,1.23125
23.67,0.000110451,1.23125
23.7,0.000109637,1.23125
23.73,0.000108684,1.23125
23.76,0.000107596,1.23125
23.79,0.000106377,1.23125
23.82,0.000105029,1.23125
23.85,0.000103557,1.23125
23.88,0.000101965,1.23125
23.91,0.000100257,1.23125
23.94,9.84393E-05,1.23126
23.97,9.65159E-05,1.23126
24,9.44925E-05,1.23126
24.03,9.23748E-05,1.23126
24.06,9.01686E-05,1.23126
24.09,8.788E-05,1.23126
24.12,8.55153E-05,1.23127
24.15,8.30807E-05,1.23127
24.18,8.0583E-05,1.23127
24.21,7.80288E-05,1.23127
24.24,7.54249E-05,1.23128
24.27,7.27783E-05,1.23128
24.3,7.00959E-05,1.23128
24.33,6.73847E-05,1.23128
24.36,6.46518E-05,1.23129
24.39,6.19044E-05,1.23129
24.42,5.91494E-05,1.23129
24.45,5.6394E-05,1.23129
24.48,5.36452E-05,1.2313
24.51,5.09099E-05,1.2313
24.54,4.81951E-05,1.2313
24.57,4.55074E-05,1.2313
24.6,4.28537E-05,1.23131
24.63,4.02403E-05,1.23131
24.66,3.76738E-05,1.23131
24.69,3.51604E-05,1.23131
24.72,3.27061E-05,1.23132
24.75,3.03167E-05,1.23132
24.78,2.79979E-05,1.23132
24.81,2.57552E-05,1.23132
24.84,2.35936E-05,1.23133
24.87,2.15182E-05,1.23133
24.9,1.95337E-05,1.23133
24.93,1.76443E-05,1.23133
24.96,1.58543E-05,1.23133
24.99,1.41674E-05,1.23133
25.02,1.25873E-05,1.23134
25.05,1.1117E-05,1.23134
25.08,9.75951E-06,1.23134
25.11,8.51742E-06,1.23134
25.14,7.39295E-06,1.23134
25.17,6.38805E-06,1.23134
25.2,5.50428E-06,1.23134
25.23,4.74292E-06,1.23134
25.26,4.10487E-06,1.23134
25.29,3.59071E-06,1.23134
25.32,3.20068E-06,1.23134
25.35,2.93469E-06,1.23134
25.38,2.79231E-06,1.23134
25.41,2.77277E-06,1.23134
25.44,2.87499E-06,1.23134
25.47,3.09756E-06,1.23134
25.5,3.43875E-06,1.23134
25.53,3.89652E-06,1.23134
25.56,4.46855E-06,1.23134
25.59,5.15219E-06,1.23134
25.62,5.94454E-06,1.23134
25.65,6.84239E-06,1.23134
25.68,7.84229E-06,1.23134
25.71,8.94053E-06,1.23133
25.74,1.01332E-05,1.23133
25.77,1.1416E-05,1.23133
25.8,1.27846E-05,1.23133
25.83,1.42344E-05,1.23133
25.86,1.57606E-05,1.23133
25.89,1.73583E-05,1.23132
25.92,1.90222E-05,1.23132
25.95,2.07471E-05,1.23132
25.98,2.25276E-05,1.23132
26.01,2.43582E-05,1.23132
26.04,2.62332E-05,1.23131
26.07,2.8147E-05,1.23131
26.1,3.00936E-05,1.23131
26.13,3.20674E-05,1.23131
26.16,3.40623E-05,1.2313
26.19,3.60726E-05,1.2313
26.22,3.80923E-05,1.2313
26.25,4.01156E-05,1.2313
26.28,4.21365E-05,1.23129
26.31,4.41493E-05,1.23129
26.34,4.61482E-05,1.23129
26.37,4.81276E-05,1.23129


==> data/standing_wave/exact.dat <==
0.000000 0.010000
0.030000 0.009996
0.060000 0.009983
0.090000 0.009961
0.120000 0.009932
0.150000 0.009894
0.180000 0.009849
0.210000 0.009796
0.240000 0.009735
0.270000 0.009666
0.300000 0.009591
0.330000 0.009508
0.360000 0.009417
0.390000 0.009320
0.420000 0.009216
0.450000 0.009105
0.480000 0.008988
0.510000 0.008865
0.540000 0.008735
0.570000 0.008598
0.600000 0.008456
0.630000 0.008309
0.660000 0.008155
0.690000 0.007996
0.720000 0.007832
0.750000 0.007663
0.780000 0.007488
0.810000 0.007309
0.840000 0.007125
0.870000 0.006937
0.900000 0.006744
0.930000 0.006548
0.960000 0.006347
0.990000 0.006143
1.020000 0.005935
1.050000 0.005724
1.080000 0.005509
1.110000 0.005292
1.140000 0.005072
1.170000 0.004849
1.200000 0.004623
1.230000 0.004396
1.260000 0.004166
1.290000 0.003935
1.320000 0.003702
1.350000 0.003467
1.380000 0.003232
1.410000 0.002995
1.440000 0.002757
1.470000 0.002518
1.500000 0.002279
1.530000 0.002039
1.560000 0.001800
1.590000 0.001560
1.620000 0.001321
1.650000 0.001082
1.680000 0.000843
1.710000 0.000606
1.740000 0.000369
1.770000 0.000133
1.800000 -0.000101
1.830000 -0.000334
1.860000 -0.000566
1.890000 -0.000795
1.920000 -0.001023
1.950000 -0.001249
1.980000 -0.001472
2.010000 -0.001693
2.040000 -0.001911
2.070000 -0.002127
2.100000 -0.002340
2.130000 -0.002549
2.160000 -0.002756
2.190000 -0.002959
2.220000 -0.003159
2.250000 -0.003356
2.280000 -0.003548
2.310000 -0.003737
2.340000 -0.003922
2.370000 -0.004103
2.400000 -0.004280
2.430000 -0.004453
2.460000 -0.004621
2.490000 -0.004785
2.520000 -0.004944
2.550000 -0.005098
2.580000 -0.005248
2.610000 -0.005393
2.640000 -0.005533
2.670000 -0.005668
2.700000 -0.005799
2.730000 -0.005924
2.760000 -0.006043
2.790000 -0.006158
2.820000 -0.006267
2.850000 -0.006371
2.880000 -0.006470
2.910000 -0.006563
2.940000 -0.006651
2.970000 -0.006733
3.000000 -0.006809
3.030000 -0.006881
3.060000 -0.006946
3.090000 -0.007006
3.120000 -0.007061
3.150000 -0.007109
3.180000 -0.007153
3.210000 -0.007190
3.240000 -0.007222
3.270000 -0.007249
3.300000 -0.007270
3.330000 -0.007285
3.360000 -0.007295
3.390000 -0.007299
3.420000 -0.007298
3.450000 -0.007292
3.480000 -0.007280
3.510000 -0.007263
3.540000 -0.007240
3.570000 -0.007212
3.600000 -0.007179
3.630000 -0.007141
3.660000 -0.007098
3.690000 -0.007050
3.720000 -0.006996
3.750000 -0.006938
3.780000 -0.006875
3.810000 -0.006808
3.840000 -0.006736
3.870000 -0.006659
3.900000 -0.006578
3.930000 -0.006492
3.960000 -0.006402
3.990000 -0.006308
4.020000 -0.006209
4.050000 -0.006107
4.080000 -0.006001
4.110000 -0.005891
4.140000 -0.005777
4.170000 -0.005660
4.200000 -0.005539
4.230000 -0.005415
4.260000 -0.005288
4.290000 -0.005158
4.320000 -0.005024
4.350000 -0.004888
4.380000 -0.004749
4.410000 -0.004607
4.440000 -0.004462
4.470000 -0.004316
4.500000 -0.004167
4.530000 -0.004016
4.560000 -0.003862
4.590000 -0.003707
4.620000 -0.003550
4.650000 -0.003392
4.680000 -0.003232
4.710000 -0.003071
4.740000 -0.002908
4.770000 -0.002744
4.800000 -0.002579
4.830000 -0.002414
4.860000 -0.002247
4.890000 -0.002080
4.920000 -0.001913
4.950000 -0.001745
4.980000 -0.001577
5.010000 -0.001409
5.040000 -0.001241
5.070000 -0.001073
5.100000 -0.000906
5.130000 -0.000738
5.160000 -0.000572
5.190000 -0.000406
5.220000 -0.000241
5.250000 -0.000076
5.280000 0.000087
5.310000 0.000249
5.340000 0.000410
5.370000 0.000570
5.400000 0.000728
5.430000 0.000885
5.460000 0.001039
5.490000 0.001193
5.520000 0.001344
5.550000 0.001493
5.580000 0.001640
5.610000 0.001785
5.640000 0.001928
5.670000 0.002068
5.700000 0.002206
5.730000 0.002341
5.760000 0.002473
5.790000 0.002603
5.820000 0.002730
5.850000 0.002854
5.880000 0.002976
5.910000 0.003094
5.940000 0.003209
5.970000 0.003321
6.000000 0.003430
6.030000 0.003535
6.060000 0.003637
6.090000 0.003736
6.120000 0.003831
6.150000 0.003923
6.180000 0.004011
6.210000 0.004095
6.240000 0.004176
6.270000 0.004253
6.300000 0.004327
6.330000 0.004397
6.360000 0.004463
6.390000 0.004525
6.420000 0.004583
6.450000 0.004638
6.480000 0.004689
6.510000 0.004736
6.540000 0.004779
6.570000 0.004818
6.600000 0.004853
6.630000 0.004884
6.660000 0.004912
6.690000 0.004935
6.720000 0.004955
6.750000 0.004971
6.780000 0.004982
6.810000 0.004991
6.840000 0.004995
6.870000 0.004995
6.900000 0.004992
6.930000 0.004985
6.960000 0.004974
6.990000 0.004960
7.020000 0.004942
7.050000 0.004920
7.080000 0.004895
7.110000 0.004866
7.140000 0.004833
7.170000 0.004798
7.200000 0.004758
7.230000 0.004716
7.260000 0.004670
7.290000 0.004621
7.320000 0.004569
7.350000 0.004513
7.380000 0.004455
7.410000 0.004393
7.440000 0.004329
7.470000 0.004262
7.500000 0.004192
7.530000 0.004119
7.560000 0.004044
7.590000 0.003966
7.620000 0.003885
7.650000 0.003803
7.680000 0.003717
7.710000 0.003630
7.740000 0.003540
7.770000 0.003448
7.800000 0.003355
7.830000 0.003259
7.860000 0.003161
7.890000 0.003062
7.920000 0.002961
7.950000 0.002858
7.980000 0.002754
8.010000 0.002648
8.040000 0.002541
8.070000 0.002433
8.100000 0.002324
8.130000 0.002213
8.160000 0.002102
8.190000 0.001990
8.220000 0.001877
8.250000 0.001763
8.280000 0.001648
8.310000 0.001533
8.340000 0.001418
8.370000 0.001302
8.400000 0.001186
8.430000 0.001070
8.460000 0.000954
8.490000 0.000838
8.520000 0.000722
8.550000 0.000606
8.580000 0.000490
8.610000 0.000375
8.640000 0.000260
8.670000 0.000146
8.700000 0.000032
8.730000 -0.000081
8.760000 -0.000193
8.790000 -0.000305
8.820000 -0.000415
8.850000 -0.000525
8.880000 -0.000633
8.910000 -0.000741
8.940000 -0.000847
8.970000 -0.000952
9.000000 -0.001055
9.030000 -0.001157
9.060000 -0.001257
9.090000 -0.001356
9.120000 -0.001453
9.150000 -0.001549
9.180000 -0.001643
9.210000 -0.001735
9.240000 -0.001825
9.270000 -0.001913
9.300000 -0.001999
9.330000 -0.002083
9.360000 -0.002165
9.390000 -0.002245
9.420000 -0.002323
9.450000 -0.002398
9.480000 -0.002472
9.510000 -0.002542
9.540000 -0.002611
9.570000 -0.002677
9.600000 -0.002741
9.630000 -0.002802
9.660000 -0.002861
9.690000 -0.002917
9.720000 -0.002971
9.750000 -0.003022
9.780000 -0.003071
9.810000 -0.003117
9.840000 -0.003160
9.870000 -0.003201
9.900000 -0.003239
9.930000 -0.003274
9.960000 -0.003307
9.990000 -0.003337
10.020000 -0.003364
10.050000 -0.003389
10.080000 -0.003411
10.110000 -0.003430
10.140000 -0.003446
10.170000 -0.003460
10.200000 -0.003471
10.230000 -0.003480
10.260000 -0.003486
10.290000 -0.003489
10.320000 -0.003490
10.350000 -0.003487
10.380000 -0.003483
10.410000 -0.003476
10.440000 -0.003466
10.470000 -0.003453
10.500000 -0.003439
10.530000 -0.003421
10.560000 -0.003401
10.590000 -0.003379
10.620000 -0.003355
10.650000 -0.003328
10.680000 -0.003298
10.710000 -0.003267
10.740000 -0.003233
10.770000 -0.003197
10.800000 -0.003159
10.830000 -0.003118
10.860000 -0.003076
10.890000 -0.003031
10.920000 -0.002985
10.950000 -0.002936
10.980000 -0.002886
11.010000 -0.002834
11.040000 -0.002780
11.070000 -0.002724
11.100000 -0.002667
11.130000 -0.002608
11.160000 -0.002548
11.190000 -0.002485
11.220000 -0.002422
11.250000 -0.002357
11.280000 -0.002291
11.310000 -0.002223
11.340000 -0.002154
11.370000 -0.002084
11.400000 -0.002013
11.430000 -0.001941
11.460000 -0.001867
11.490000 -0.001793
11.520000 -0.001718
11.550000 -0.001642
11.580000 -0.001566
11.610000 -0.001489
11.640000 -0.001411
11.670000 -0.001332
11.700000 -0.001253
11.730000 -0.001174
11.760000 -0.001094
11.790000 -0.001014
11.820000 -0.000934
11.850000 -0.000853
11.880000 -0.000773
11.910000 -0.000692
11.940000 -0.000611
11.970000 -0.000531
12.000000 -0.000450
12.030000 -0.000370
12.060000 -0.000290
12.090000 -0.000210
12.120000 -0.000130
12.150000 -0.000051
12.180000 0.000027
12.210000 0.000105
12.240000 0.000183
12.270000 0.000260
12.300000 0.000336
12.330000 0.000411
12.360000 0.000486
12.390000 0.000560
12.420000 0.000632
12.450000 0.000704
12.480000 0.000775
12.510000 0.000845
12.540000 0.000914
12.570000 0.000982
12.600000 0.001048
12.630000 0.001114
12.660000 0.001178
12.690000 0.001240
12.720000 0.001302
12.750000 0.001362
12.780000 0.001421
12.810000 0.001478
12.840000 0.001533
12.870000 0.001588
12.900000 0.001640
12.930000 0.001691
12.960000 0.001741
12.990000 0.001789
13.020000 0.001835
13.050000 0.001879
13.080000 0.001922
13.110000 0.001963
13.140000 0.002003
13.170000 0.002040
13.200000 0.002076
13.230000 0.002110
13.260000 0.002143
13.290000 0.002173
13.320000 0.002201
13.350000 0.002228
13.380000 0.002253
13.410000 0.002276
13.440000 0.002297
13.470000 0.002317
13.500000 0.002334
13.530000 0.002350
13.560000 0.002363
13.590000 0.002375
13.620000 0.002385
13.650000 0.002393
13.680000 0.002399
13.710000 0.002404
13.740000 0.002406
13.770000 0.002407
13.800000 0.002406
13.830000 0.002403
13.860000 0.002398
13.890000 0.002392
13.920000 0.002384
13.950000 0.002374
13.980000 0.002362
14.010000 0.002349
14.040000 0.002334
14.070000 0.002317
14.100000 0.002298
14.130000 0.002278
14.160000 0.002257
14.190000 0.002234
14.220000 0.002209
14.250000 0.002183
14.280000 0.002155
14.310000 0.002126
14.340000 0.002095
14.370000 0.002063
14.400000 0.002030
14.430000 0.001996
14.460000 0.001960
14.490000 0.001922
14.520000 0.001884
14.550000 0.001845
14.580000 0.001804
14.610000 0.001762
14.640000 0.001719
14.670000 0.001675
14.700000 0.001631
14.730000 0.001585
14.760000 0.001538
14.790000 0.001490
14.820000 0.001442
14.850000 0.001393
14.880000 0.001343
14.910000 0.001292
14.940000 0.001241
14.970000 0.001189
15.000000 0.001137
15.030000 0.001084
15.060000 0.001030
15.090000 0.000976
15.120000 0.000922
15.150000 0.000868
15.180000 0.000813
15.210000 0.000757
15.240000 0.000702
15.270000 0.000646
15.300000 0.000591
15.330000 0.000535
15.360000 0.000479
15.390000 0.000423
15.420000 0.000367
15.450000 0.000311
15.480000 0.000256
15.510000 0.000200
15.540000 0.000145
15.570000 0.000090
15.600000 0.000035
15.630000 -0.000020
15.660000 -0.000074
15.690000 -0.000128
15.720000 -0.000181
15.750000 -0.000234
15.780000 -0.000286
15.810000 -0.000338
15.840000 -0.000389
15.870000 -0.000440
15.900000 -0.000490
15.930000 -0.000539
15.960000 -0.000587
15.990000 -0.000635
16.020000 -0.000682
16.050000 -0.000728
16.080000 -0.000774
16.110000 -0.000818
16.140000 -0.000862
16.170000 -0.000905
16.200000 -0.000946
16.230000 -0.000987
16.260000 -0.001027
16.290000 -0.001066
16.320000 -0.001103
16.350000 -0.001140
16.380000 -0.001176
16.410000 -0.001210
16.440000 -0.001243
16.470000 -0.001275
16.500000 -0.001306
16.530000 -0.001336
16.560000 -0.001365
16.590000 -0.001392
16.620000 -0.001419
16.650000 -0.001444
16.680000 -0.001467
16.710000 -0.001490
16.740000 -0.001511
16.770000 -0.001531
16.800000 -0.001550
16.830000 -0.001567
16.860000 -0.001583
16.890000 -0.001598
16.920000 -0.001612
16.950000 -0.001624
16.980000 -0.001635
17.010000 -0.001645
17.040000 -0.001653
17.070000 -0.001660
17.100000 -0.001666
17.130000 -0.001670
17.160000 -0.001674
17.190000 -0.001675
17.220000 -0.001676
17.250000 -0.001676
17.280000 -0.001674
17.310000 -0.001671
17.340000 -0.001666
17.370000 -0.001661
17.400000 -0.001654
17.430000 -0.001646
17.460000 -0.001637
17.490000 -0.001626
17.520000 -0.001615
17.550000 -0.001602
17.580000 -0.001589
17.610000 -0.001574
17.640000 -0.001558
17.670000 -0.001541
17.700000 -0.001523
17.730000 -0.001504
17.760000 -0.001484
17.790000 -0.001463
17.820000 -0.001441
17.850000 -0.001418
17.880000 -0.001394
17.910000 -0.001369
17.940000 -0.001343
17.970000 -0.001317
18.000000 -0.001289
18.030000 -0.001261
18.060000 -0.001232
18.090000 -0.001203
18.120000 -0.001172
18.150000 -0.001141
18.180000 -0.001110
18.210000 -0.001077
18.240000 -0.001045
18.270000 -0.001011
18.300000 -0.000977
18.330000 -0.000942
18.360000 -0.000907
18.390000 -0.000872
18.420000 -0.000836
18.450000 -0.000800
18.480000 -0.000763
18.510000 -0.000726
18.540000 -0.000688
18.570000 -0.000651
18.600000 -0.000613
18.630000 -0.000575
18.660000 -0.000537
18.690000 -0.000498
18.720000 -0.000460
18.750000 -0.000421
18.780000 -0.000382
18.810000 -0.000343
18.840000 -0.000305
18.870000 -0.000266
18.900000 -0.000227
18.930000 -0.000188
18.960000 -0.000150
18.990000 -0.000111
19.020000 -0.000073
19.050000 -0.000035
19.080000 0.000003
19.110000 0.000040
19.140000 0.000078
19.170000 0.000115
19.200000 0.000151
19.230000 0.000188
19.260000 0.000224
19.290000 0.000259
19.320000 0.000294
19.350000 0.000329
19.380000 0.000363
19.410000 0.000397
19.440000 0.000430
19.470000 0.000463
19.500000 0.000495
19.530000 0.000527
19.560000 0.000558
19.590000 0.000588
19.620000 0.000618
19.650000 0.000647
19.680000 0.000675
19.710000 0.000703
19.740000 0.000730
19.770000 0.000756
19.800000 0.000782
19.830000 0.000807
19.860000 0.000831
19.890000 0.000854
19.920000 0.000876
19.950000 0.000898
19.980000 0.000919
20.010000 0.000939
20.040000 0.000958
20.070000 0.000976
20.100000 0.000994
20.130000 0.001011
20.160000 0.001026
20.190000 0.001041
20.220000 0.001055
20.250000 0.001068
20.280000 0.001081
20.310000 0.001092
20.340000 0.001102
20.370000 0.001112
20.400000 0.001121
20.430000 0.001128
20.460000 0.001135
20.490000 0.001141
20.520000 0.001146
20.550000 0.001150
20.580000 0.001154
20.610000 0.001156
20.640000 0.001157
20.670000 0.001158
20.700000 0.001158
20.730000 0.001157
20.760000 0.001155
20.790000 0.001152
20.820000 0.001148
20.850000 0.001144
20.880000 0.001138
20.910000 0.001132
20.940000 0.001125
20.970000 0.001117
21.000000 0.001109
21.030000 0.001099
21.060000 0.001089
21.090000 0.001078
21.120000 0.001066
21.150000 0.001054
21.180000 0.001041
21.210000 0.001027
21.240000 0.001013
21.270000 0.000997
21.300000 0.000982
21.330000 0.000965
21.360000 0.000948
21.390000 0.000930
21.420000 0.000912
21.450000 0.000893
21.480000 0.000874
21.510000 0.000854
21.540000 0.000834
21.570000 0.000813
21.600000 0.000791
21.630000 0.000769
21.660000 0.000747
21.690000 0.000724
21.720000 0.000701
21.750000 0.000677
21.780000 0.000654
21.810000 0.000629
21.840000 0.000605
21.870000 0.000580
21.900000 0.000555
21.930000 0.000529
21.960000 0.000504
21.990000 0.000478
22.020000 0.000452
22.050000 0.000426
22.080000 0.000399
22.110000 0.000373
22.140000 0.000346
22.170000 0.000319
22.200000 0.000293
22.230000 0.000266
22.260000 0.000239
22.290000 0.000212
22.320000 0.000185
22.350000 0.000158
22.380000 0.000131
22.410000 0.000105
22.440000 0.000078
22.470000 0.000052
22.500000 0.000025
22.530000 -0.000001
22.560000 -0.000027
22.590000 -0.000053
22.620000 -0.000079
22.650000 -0.000104
22.680000 -0.000129
22.710000 -0.000154
22.740000 -0.000179
22.770000 -0.000204
22.800000 -0.000228
22.830000 -0.000252
22.860000 -0.000275
22.890000 -0.000298
22.920000 -0.000321
22.950000 -0.000343
22.980000 -0.000365
23.010000 -0.000387
23.040000 -0.000408
23.070000 -0.000428
23.100000 -0.000449
23.130000 -0.000468
23.160000 -0.000488
23.190000 -0.000506
23.220000 -0.000525
23.250000 -0.000542
23.280000 -0.000560
23.310000 -0.000576
23.340000 -0.000593
23.370000 -0.000608
23.400000 -0.000623
23.430000 -0.000638
23.460000 -0.000652
23.490000 -0.000665
23.520000 -0.000678
23.550000 -0.000690
23.580000 -0.000702
23.610000 -0.000713
23.640000 -0.000723
23.670000 -0.000733
23.700000 -0.000742
23.730000 -0.000751
23.760000 -0.000759
23.790000 -0.000766
23.820000 -0.000773
23.850000 -0.000779
23.880000 -0.000784
23.910000 -0.000789
23.940000 -0.000793
23.970000 -0.000797
24.000000 -0.000800
24.030000 -0.000802
24.060000 -0.000804
24.090000 -0.000805
24.120000 -0.000806
24.150000 -0.000805
24.180000 -0.000805
24.210000 -0.000803
24.240000 -0.000802
24.270000 -0.000799
24.300000 -0.000796
24.330000 -0.000792
24.360000 -0.000788
24.390000 -0.000783
24.420000 -0.000778
24.450000 -0.000772
24.480000 -0.000766
24.510000 -0.000759
24.540000 -0.000751
24.570000 -0.000743
24.600000 -0.000735
24.630000 -0.000726
24.660000 -0.000716
24.690000 -0.000706
24.720000 -0.000696
24.750000 -0.000685
24.780000 -0.000673
24.810000 -0.000662
24.840000 -0.000649
24.870000 -0.000637
24.900000 -0.000624
24.930000 -0.000610
24.960000 -0.000597
24.990000 -0.000582
25.020000 -0.000568
25.050000 -0.000553
25.080000 -0.000538
25.110000 -0.000523
25.140000 -0.000507
25.170000 -0.000491
25.200000 -0.000475
25.230000 -0.000458
25.260000 -0.000441
25.290000 -0.000424
25.320000 -0.000407
25.350000 -0.000390
25.380000 -0.000372
25.410000 -0.000354
25.440000 -0.000336
25.470000 -0.000318
25.500000 -0.000300
25.530000 -0.000282
25.560000 -0.000263
25.590000 -0.000245
25.620000 -0.000226
25.650000 -0.000208
25.680000 -0.000189
25.710000 -0.000171
25.740000 -0.000152
25.770000 -0.000133
25.800000 -0.000115
25.830000 -0.000096
25.860000 -0.000078
25.890000 -0.000059
25.920000 -0.000041
25.950000 -0.000022
25.980000 -0.000004
26.010000 0.000014
26.040000 0.000032
26.070000 0.000050
26.100000 0.000068
26.130000 0.000085
26.160000 0.000102
26.190000 0.000120
26.220000 0.000137
26.250000 0.000153
26.280000 0.000170
26.310000 0.000186
26.340000 0.000202
26.370000 0.000218


==> data/standing_wave/isodi_const_eps/isodi_const_eps_csf_128.dat <==
0,0.0628073,0.01,0.01,0
0.03,0.0627855,0.009996529065889,0.009996,5.29065888838637E-07
0.06,0.0627203,0.009986148106988,0.009983,3.14810698756433E-06
0.09,0.062612,0.009968904888445,0.009961,7.90488844449808E-06
0.12,0.0624607,0.009944815331976,0.009932,1.28153319757414E-05
0.15,0.0622667,0.00991392720273,0.009894,1.9927202729619E-05
0.18,0.0620305,0.009876320109287,0.009849,2.73201092866587E-05
0.21,0.0617523,0.009832025895079,0.009796,3.60258950790754E-05
0.24,0.0614324,0.009781092325255,0.009735,4.60923252551867E-05
0.27,0.0610714,0.009723614930112,0.009666,5.76149301116276E-05
0.3,0.0606696,0.009659641474797,0.009591,6.86414747967205E-05
0.33,0.0602274,0.009589235646175,0.009508,8.12356461748903E-05
0.36,0.0597453,0.009512477052827,0.009417,9.54770528266615E-05
0.39,0.0592239,0.009429461225049,0.00932,0.000109461225049
0.42,0.0586636,0.009340251849705,0.009216,0.000124251849705
0.45,0.0580649,0.009244928535377,0.009105,0.000139928535377
0.48,0.0574284,0.009143586812361,0.008988,0.000155586812361
0.51,0.0567547,0.009036322210953,0.008865,0.000171322210953
0.54,0.0560444,0.008923230261451,0.008735,0.000188230261451
0.57,0.055298,0.008804390572433,0.008598,0.000206390572433
0.6,0.0545163,0.008679930517631,0.008456,0.000223930517631
0.63,0.0536997,0.008549913783907,0.008309,0.000240913783907
0.66,0.0528491,0.008414483666708,0.008155,0.000259483666708
0.69,0.051965,0.008273719774612,0.007996,0.000277719774612
0.72,0.0510481,0.008127733559634,0.007832,0.000295733559634
0.75,0.0500991,0.007976636473786,0.007663,0.000313636473786
0.78,0.0491188,0.007820555890796,0.007488,0.000332555890796
0.81,0.0481078,0.007659587340962,0.007309,0.000350587340962
0.84,0.0470668,0.007493842276296,0.007125,0.000368842276296
0.87,0.0459967,0.007323463992243,0.006937,0.000386463992243
0.9,0.044898,0.007148532097384,0.006744,0.000404532097384
0.93,0.0437716,0.006969189887163,0.006548,0.000421189887163
0.96,0.0426183,0.006785564735309,0.006347,0.000438564735309
0.99,0.0414387,0.00659775217212,0.006143,0.00045475217212
1.02,0.0402336,0.006405879571324,0.005935,0.000470879571324
1.05,0.0390039,0.006210090228365,0.005724,0.000486090228365
1.08,0.0377503,0.006010495595257,0.005509,0.000501495595257
1.11,0.0364736,0.005807223045729,0.005292,0.000515223045729
1.14,0.0351745,0.005600384031792,0.005072,0.000528384031792
1.17,0.0338539,0.005390121848893,0.004849,0.000541121848893
1.2,0.0325125,0.005176547949044,0.004623,0.000553547949044
1.23,0.0311512,0.00495980562769,0.004396,0.00056380562769
1.26,0.0297708,0.004740022258559,0.004166,0.000574022258559
1.29,0.028372,0.004517309293665,0.003935,0.000582309293665
1.32,0.0269558,0.004291825950168,0.003702,0.000589825950168
1.35,0.0255228,0.004063667758366,0.003467,0.000596667758366
1.38,0.0240752,0.003833184996012,0.003232,0.000601184996012
1.41,0.022617,0.00360101453175,0.002995,0.00060601453175
1.44,0.0211475,0.003367044913569,0.002757,0.000610044913569
1.47,0.0196677,0.003131435358629,0.002518,0.000613435358629
1.5,0.0181783,0.002894297318942,0.002279,0.000615297318942
1.53,0.0166805,0.002655821855103,0.002039,0.000616821855103
1.56,0.0151749,0.002416104497407,0.0018,0.000616104497407
1.59,0.0136625,0.002175304463016,0.00156,0.000615304463016
1.62,0.0121442,0.001933565047375,0.001321,0.000612565047375
1.65,0.0106209,0.001691029545929,0.001082,0.000609029545929
1.68,0.00909349,0.00144783966195,0.000843,0.00060483966195
1.71,0.00756279,0.001204125953512,0.000606,0.000598125953512
1.74,0.00602969,0.000960030123887,0.000369,0.000591030123887
1.77,0.0044951,0.000715697060692,0.000133,0.000582697060692
1.8,0.00295987,0.000471262098514,-0.000101,0.000572262098514
1.83,0.00142489,0.000226866940626,-0.000334,0.000560866940626
1.86,-0.000108983,-1.73519638640731E-05,-0.000566,0.000548648036136
1.89,-0.00164087,-0.000261254663073,-0.000795,0.000533745336927
1.92,-0.00316989,-0.00050470088668,-0.001023,0.00051829911332
1.95,-0.0046952,-0.000747556414621,-0.001249,0.000501443585379
1.98,-0.00621591,-0.00098967954362,-0.001472,0.00048232045638
2.01,-0.00773118,-0.001230936531263,-0.001693,0.000462063468737
2.04,-0.00924012,-0.001471185674277,-0.001911,0.000439814325723
2.07,-0.0107419,-0.001710294822417,-0.002127,0.000416705177583
2.1,-0.0122356,-0.001948117495896,-0.00234,0.000391882504104
2.13,-0.0137205,-0.002184539058358,-0.002549,0.000364460941642
2.16,-0.0151956,-0.002419400292641,-0.002756,0.000336599707359
2.19,-0.01666,-0.002652557903301,-0.002959,0.000306442096699
2.22,-0.0181131,-0.002883916360041,-0.003159,0.000275083639959
2.25,-0.0195538,-0.003113300523984,-0.003356,0.000242699476016
2.28,-0.0209814,-0.003340598943116,-0.003548,0.000207401056884
2.31,-0.0223951,-0.003565684243711,-0.003737,0.000171315756289
2.34,-0.0237939,-0.003788397208605,-0.003922,0.000133602791395
2.37,-0.0251747,-0.0040082442646,-0.004103,9.47557354001845E-05
2.4,-0.0265345,-0.004224747760213,-0.00428,5.52522397874134E-05
2.43,-0.0278748,-0.004438146521185,-0.004453,1.48534788153602E-05
2.46,-0.0291948,-0.004648313173787,-0.004621,-2.73131737871237E-05
2.49,-0.0304939,-0.004855152187723,-0.004785,-7.01521877234015E-05
2.52,-0.0317715,-0.005058568032697,-0.004944,-0.000114568032697
2.55,-0.0330267,-0.005258417413262,-0.005098,-0.000160417413262
2.58,-0.034259,-0.00545462072084,-0.005248,-0.00020662072084
2.61,-0.0354677,-0.005647066503416,-0.005393,-0.000254066503416
2.64,-0.0366522,-0.005835659230695,-0.005533,-0.000302659230695
2.67,-0.0378118,-0.006020287450663,-0.005668,-0.000352287450663
2.7,-0.0389459,-0.006200855633024,-0.005799,-0.000401855633024
2.73,-0.040054,-0.006377284169197,-0.005924,-0.000453284169197
2.76,-0.0411354,-0.00654946160717,-0.006043,-0.00050646160717
2.79,-0.0421896,-0.006717308338362,-0.006158,-0.000559308338362
2.82,-0.043216,-0.006880728832476,-0.006267,-0.000613728832476
2.85,-0.044214,-0.007039627559217,-0.006371,-0.000668627559217
2.88,-0.0451832,-0.007193940831719,-0.00647,-0.000723940831719
2.91,-0.046123,-0.007343573119685,-0.006563,-0.000780573119685
2.94,-0.0470329,-0.007488444814536,-0.006651,-0.000837444814536
2.97,-0.0479124,-0.00762847630769,-0.006733,-0.00089547630769
3,-0.0487611,-0.007763603912284,-0.006809,-0.000954603912284
3.03,-0.0495786,-0.007893763941453,-0.006881,-0.001012763941453
3.06,-0.0503642,-0.008018844943183,-0.006946,-0.001072844943183
3.09,-0.0511178,-0.00813883099576,-0.007006,-0.00113283099576
3.12,-0.0518388,-0.008253626568886,-0.007061,-0.001192626568886
3.15,-0.0525268,-0.008363167975697,-0.007109,-0.001254167975697
3.18,-0.0531816,-0.008467423372761,-0.007153,-0.001314423372761
3.21,-0.0538027,-0.008566313151497,-0.00719,-0.001376313151497
3.24,-0.0543898,-0.008659789546757,-0.007222,-0.001437789546757
3.27,-0.0549426,-0.008747804793392,-0.007249,-0.001498804793392
3.3,-0.0554609,-0.008830327047971,-0.00727,-0.001560327047971
3.33,-0.0559443,-0.008907292623628,-0.007285,-0.001622292623628
3.36,-0.0563926,-0.008978669676932,-0.007295,-0.001683669676932
3.39,-0.0568055,-0.009044410442735,-0.007299,-0.001745410442735
3.42,-0.057183,-0.009104514921036,-0.007298,-0.001806514921036
3.45,-0.0575247,-0.009158919424971,-0.007292,-0.001866919424971
3.48,-0.0578306,-0.00920762395454,-0.00728,-0.00192762395454
3.51,-0.0581005,-0.009250596666311,-0.007263,-0.001987596666311
3.54,-0.0583343,-0.009287821638567,-0.00724,-0.002047821638568
3.57,-0.0585318,-0.009319267027877,-0.007212,-0.002107267027877
3.6,-0.0586931,-0.009344948755957,-0.007179,-0.002165948755957
3.63,-0.0588181,-0.00936485090109,-0.007141,-0.00222385090109
3.66,-0.0589066,-0.009378941619844,-0.007098,-0.002280941619844
3.69,-0.0589585,-0.009387204990503,-0.00705,-0.002337204990503
3.72,-0.0589737,-0.009389625091351,-0.006996,-0.002393625091351
3.75,-0.0589524,-0.00938623376582,-0.006938,-0.00244823376582
3.78,-0.0588946,-0.009377031013911,-0.006875,-0.002502031013911
3.81,-0.0588004,-0.009362032757339,-0.006808,-0.002554032757339
3.84,-0.05867,-0.009341270839536,-0.006736,-0.002605270839536
3.87,-0.0585036,-0.009314777103935,-0.006659,-0.002655777103935
3.9,-0.0583014,-0.009282583393969,-0.006578,-0.002704583393969
3.93,-0.0580635,-0.009244705631352,-0.006492,-0.002752705631352
3.96,-0.0577901,-0.009201175659517,-0.006402,-0.002799175659517
3.99,-0.0574817,-0.009152073087046,-0.006308,-0.002844073087046
4.02,-0.0571384,-0.009097413835653,-0.006209,-0.002888413835653
4.05,-0.0567605,-0.009037245670487,-0.006107,-0.002930245670487
4.08,-0.0563483,-0.008971616356697,-0.006001,-0.002970616356697
4.11,-0.0559022,-0.008900589581147,-0.005891,-0.003009589581147
4.14,-0.0554226,-0.008824229030702,-0.005777,-0.003047229030702
4.17,-0.0549097,-0.008742566548793,-0.00566,-0.003082566548793
4.2,-0.0543641,-0.008655697665717,-0.005539,-0.003116697665717
4.23,-0.0537862,-0.008563686068339,-0.005415,-0.003148686068339
4.26,-0.0531763,-0.008466579521807,-0.005288,-0.003178579521807
4.29,-0.0525349,-0.008364457634702,-0.005158,-0.003206457634702
4.32,-0.0518624,-0.008257384093887,-0.005024,-0.003233384093887
4.35,-0.0511595,-0.008145470351376,-0.004888,-0.003257470351376
4.38,-0.0504264,-0.008028748250601,-0.004749,-0.003279748250601
4.41,-0.0496638,-0.007907329243575,-0.004607,-0.003300329243575
4.44,-0.0488722,-0.007781292938878,-0.004462,-0.003319292938878
4.47,-0.0480522,-0.007650734866807,-0.004316,-0.003334734866807
4.5,-0.0472043,-0.007515734635942,-0.004167,-0.003348734635942
4.53,-0.0463291,-0.00737638777658,-0.004016,-0.00336038777658
4.56,-0.0454272,-0.007232789819018,-0.003862,-0.003370789819018
4.59,-0.0444992,-0.007085036293552,-0.003707,-0.003378036293552
4.62,-0.0435457,-0.006933222730479,-0.00355,-0.003383222730479
4.65,-0.0425673,-0.006777444660095,-0.003392,-0.003385444660095
4.68,-0.0415647,-0.006617813534414,-0.003232,-0.003385813534414
4.71,-0.0405385,-0.006454424883732,-0.003071,-0.003383424883732
4.74,-0.0394894,-0.006287390160061,-0.002908,-0.003379390160061
4.77,-0.038418,-0.006116804893699,-0.002744,-0.003372804893699
4.8,-0.037325,-0.005942780536657,-0.002579,-0.003363780536657
4.83,-0.036211,-0.005765412619234,-0.002414,-0.003351412619234
4.86,-0.0350768,-0.005584828515157,-0.002247,-0.003337828515157
4.89,-0.033923,-0.005401123754723,-0.00208,-0.003321123754723
4.92,-0.0327503,-0.005214409789945,-0.001913,-0.003301409789945
4.95,-0.0315595,-0.005024813994552,-0.001745,-0.003279813994552
4.98,-0.0303513,-0.004832447820556,-0.001577,-0.003255447820556
5.01,-0.0291263,-0.004637406798254,-0.001409,-0.003228406798254
5.04,-0.0278852,-0.00443980237966,-0.001241,-0.00319880237966
5.07,-0.0266289,-0.004239777860217,-0.001073,-0.003166777860217
5.1,-0.025358,-0.004037428770223,-0.000906,-0.003131428770223
5.13,-0.0240742,-0.003833025778851,-0.000738,-0.003095025778851
5.16,-0.0227806,-0.0036270624593,-0.000572,-0.0030550624593
5.19,-0.0214771,-0.003419522889855,-0.000406,-0.003013522889855
5.22,-0.0201644,-0.003210518522528,-0.000241,-0.002969518522528
5.25,-0.0188432,-0.003000160809333,-7.6E-05,-0.002924160809333
5.28,-0.0175145,-0.002788608967429,8.7E-05,-0.002875608967429
5.31,-0.0161789,-0.002575958527114,0.000249,-0.002824958527114
5.34,-0.0148374,-0.002362368705549,0.00041,-0.002772368705549
5.37,-0.0134905,-0.002147919111314,0.00057,-0.002717919111314
5.4,-0.0121392,-0.00193276896157,0.000728,-0.00266076896157
5.43,-0.0107842,-0.00171702970833,0.000885,-0.00260202970833
5.46,-0.00942627,-0.001500823948809,0.001039,-0.002539823948809
5.49,-0.00806619,-0.001284275872391,0.001193,-0.002477275872391
5.52,-0.00670473,-0.001067508076291,0.001344,-0.002411508076291
5.55,-0.00534265,-0.000850641565551,0.001493,-0.002343641565551
5.58,-0.00398073,-0.000633800529556,0.00164,-0.002273800529556
5.61,-0.00261971,-0.000417102789007,0.001785,-0.002202102789007
5.64,-0.00126036,-0.000200670941117,0.001928,-0.002128670941117
5.67,9.65627E-05,1.53744389585287E-05,0.002068,-0.002052625561041
5.7,0.00145031,0.000230914240861,0.002206,-0.001975085759139
5.73,0.00280014,0.000445830341378,0.002341,-0.001895169658622
5.76,0.00414529,0.000660001305581,0.002473,-0.001812998694419
5.79,0.00548502,0.000873309312771,0.002603,-0.001729690687229
5.82,0.0068186,0.001085638134421,0.00273,-0.001644361865579
5.85,0.00814528,0.001296868357659,0.002854,-0.001557131642341
5.88,0.00946433,0.001506883753959,0.002976,-0.001469116246041
5.91,0.010775,0.001715564910448,0.003094,-0.001378435089552
5.94,0.0120766,0.001922801967287,0.003209,-0.001286198032713
5.97,0.0133684,0.002128478695948,0.003321,-0.001192521304052
6,0.0146497,0.002332483644417,0.00343,-0.001097516355583
6.03,0.0159197,0.002534689438966,0.003535,-0.001000310561034
6.06,0.0171777,0.002734984627583,0.003637,-0.000902015372417
6.09,0.018423,0.002933257758254,0.003736,-0.000802742241746
6.12,0.019655,0.003129413300683,0.003831,-0.000701586699317
6.15,0.0208729,0.003323323881141,0.003923,-0.000599676118859
6.18,0.022076,0.003514878047615,0.004011,-0.000496121952385
6.21,0.0232637,0.003703980269809,0.004095,-0.000391019730191
6.24,0.0244352,0.003890503173994,0.004176,-0.000285496826006
6.27,0.0255855,0.004073650674364,0.004253,-0.000179349325636
6.3,0.0267163,0.004253693440094,0.004327,-7.33065599062528E-05
6.33,0.0278274,0.00443059962775,0.004397,3.35996277502776E-05
6.36,0.0289183,0.004604289628753,0.004463,0.000141289628753
6.39,0.0299884,0.004774667912806,0.004525,0.000249667912806
6.42,0.0310372,0.004941654871329,0.004583,0.000358654871329
6.45,0.032064,0.005105139052308,0.004638,0.000467139052308
6.48,0.0330684,0.005265056768879,0.004689,0.000576056768879
6.51,0.0340499,0.005421328412462,0.004736,0.000685328412462
6.54,0.035008,0.005573874374476,0.004779,0.000794874374476
6.57,0.0359422,0.00572261504634,0.004818,0.00090461504634
6.6,0.0368519,0.005867454897759,0.004853,0.001014454897759
6.63,0.0377368,0.006008346163583,0.004884,0.001124346163583
6.66,0.0385963,0.006145193313516,0.004912,0.001233193313516
6.69,0.0394301,0.00627794858241,0.004935,0.00134294858241
6.72,0.0402377,0.006406532361684,0.004955,0.001451532361684
6.75,0.0410187,0.006530880964474,0.004971,0.001559880964474
6.78,0.0417726,0.006650914782199,0.004982,0.001668914782199
6.81,0.0424992,0.006766601971427,0.004991,0.001775601971427
6.84,0.0431979,0.006877847001861,0.004995,0.001882847001861
6.87,0.0438686,0.006984633951786,0.004995,0.001989633951786
6.9,0.0445107,0.007086867290904,0.004992,0.002094867290904
6.93,0.0451241,0.0071845310975,0.004985,0.0021995310975
6.96,0.0457084,0.007277561684709,0.004974,0.002303561684709
6.99,0.0462633,0.007365911287382,0.00496,0.002405911287382
7.02,0.0467885,0.007449532140372,0.004942,0.002507532140372
7.05,0.0472838,0.007528392400246,0.00492,0.002608392400246
7.08,0.0477489,0.007602444301857,0.004895,0.002707444301857
7.11,0.0481836,0.007671656001771,0.004866,0.002805656001771
7.14,0.0485877,0.007735995656556,0.004833,0.002902995656556
7.17,0.048961,0.00779543142278,0.004798,0.00299743142278
7.2,0.0493033,0.007849931457012,0.004758,0.003091931457012
7.23,0.0496146,0.007899495759251,0.004716,0.003183495759251
7.26,0.0498945,0.007944060642632,0.00467,0.003274060642632
7.29,0.0501431,0.007983642028872,0.004621,0.003362642028872
7.32,0.0503603,0.008018223996255,0.004569,0.003449223996255
7.35,0.0505459,0.008047774701348,0.004513,0.003534774701348
7.38,0.0506999,0.008072294144152,0.004455,0.003617294144152
7.41,0.0508223,0.008091782324666,0.004393,0.003698782324666
7.44,0.0509131,0.008106239242891,0.004329,0.003777239242891
7.47,0.0509721,0.008115633055393,0.004262,0.003853633055393
7.5,0.0509991,0.008119931918742,0.004192,0.003927931918742
7.53,0.0509941,0.008119135832937,0.004119,0.004000135832937
7.56,0.0509573,0.00811327664141,0.004044,0.00406927664141
7.59,0.0508887,0.008102354344161,0.003966,0.004136354344161
7.62,0.0507885,0.008086400784622,0.003885,0.004201400784622
7.65,0.0506568,0.00806543188451,0.003803,0.00426243188451
7.68,0.0504939,0.008039495408973,0.003717,0.004322495408973
7.71,0.0502998,0.008008591358011,0.00363,0.004378591358011
7.74,0.0500748,0.007972767496772,0.00354,0.004432767496772
7.77,0.0498192,0.007932071590404,0.003448,0.004484071590404
7.8,0.0495331,0.007886519560624,0.003355,0.004531519560624
7.83,0.0492169,0.007836175094296,0.003259,0.004577175094296
7.86,0.0488708,0.007781070034853,0.003161,0.004620070034853
7.89,0.0484951,0.007721252147441,0.003062,0.004659252147441
7.92,0.0480901,0.007656769197211,0.002961,0.004695769197211
7.95,0.047656,0.007587653027594,0.002858,0.004729653027594
7.98,0.0471932,0.007513967325454,0.002754,0.004759967325454
8.01,0.0467021,0.007435775777656,0.002648,0.004787775777656
8.04,0.0461831,0.007353142071065,0.002541,0.004812142071065
8.07,0.0456365,0.007266113970828,0.002433,0.004833113970828
8.1,0.0450628,0.007174771085527,0.002324,0.004850771085527
8.13,0.0444624,0.007079177102025,0.002213,0.004866177102025
8.16,0.0438358,0.006979411628903,0.002102,0.004877411628903
8.19,0.0431834,0.006875538353026,0.00199,0.004885538353026
8.22,0.0425057,0.006767636882974,0.001877,0.004890636882974
8.25,0.0418031,0.006655770905611,0.001763,0.004892770905611
8.28,0.0410762,0.006540035951235,0.001648,0.004892035951235
8.31,0.0403254,0.006420495706709,0.001533,0.004887495706709
8.34,0.0395513,0.006297245702331,0.001418,0.004879245702331
8.37,0.0387544,0.00617036554668,0.001302,0.00486836554668
8.4,0.0379351,0.006039918926622,0.001186,0.004853918926622
8.43,0.0370941,0.005906017294168,0.00107,0.004836017294168
8.46,0.0362319,0.0057687402579,0.000954,0.0048147402579
8.49,0.0353491,0.005628183348114,0.000838,0.004790183348114
8.52,0.0344462,0.005484426173391,0.000722,0.004762426173391
8.55,0.0335237,0.005337548342311,0.000606,0.004731548342311
8.58,0.0325823,0.005187661306886,0.00049,0.004697661306886
8.61,0.0316226,0.005034860597415,0.000375,0.004659860597415
8.64,0.0306451,0.004879225822476,0.00026,0.004619225822476
8.67,0.0296505,0.004720868434083,0.000146,0.004574868434083
8.7,0.0286393,0.004559868040817,3.2E-05,0.004527868040817
8.73,0.0276122,0.00439633609469,-8.1E-05,0.00447733609469
8.76,0.0265698,0.004230368125998,-0.000193,0.004423368125998
8.79,0.0255127,0.004062059665039,-0.000305,0.004367059665039
8.82,0.0244416,0.003891522163825,-0.000415,0.004306522163825
8.85,0.0233582,0.00371902629153,-0.000525,0.00424402629153
8.88,0.0222638,0.003544779030463,-0.000633,0.004177779030463
8.91,0.0211589,0.003368859989205,-0.000741,0.004109859989205
8.94,0.0200444,0.003191412463201,-0.000847,0.004038412463201
8.97,0.0189209,0.003012531982747,-0.000952,0.003964531982747
9,0.017789,0.002832314078141,-0.001055,0.003887314078141
9.03,0.0166496,0.002650902044826,-0.001157,0.003807902044826
9.06,0.0155032,0.002468375491384,-0.001257,0.003725375491384
9.09,0.0143507,0.002284877713259,-0.001356,0.003640877713259
9.12,0.0131926,0.002100488319033,-0.001453,0.003553488319033
9.15,0.0120297,0.001915334682433,-0.001549,0.003464334682433
9.18,0.0108627,0.001729528255473,-0.001643,0.003372528255473
9.21,0.00969219,0.001543162976278,-0.001735,0.003278162976278
9.24,0.00851899,0.00135636940292,-0.001825,0.00318136940292
9.27,0.00734374,0.001169249434381,-0.001913,0.003082249434381
9.3,0.00616713,0.000981912930503,-0.001999,0.002980912930503
9.33,0.00498986,0.000794471343299,-0.002083,0.002877471343299
9.36,0.0038126,0.000607031348267,-0.002165,0.002772031348267
9.39,0.00263604,0.000419702805247,-0.002245,0.002664702805247
9.42,0.00146087,0.000232595574081,-0.002323,0.002555595574081
9.45,0.00028776,4.58163302673415E-05,-0.002398,0.002443816330267
9.48,-0.000882603,-0.000140525544005,-0.002472,0.002331474455995
9.51,-0.00204955,-0.000326323532456,-0.002542,0.002215676467544
9.54,-0.0032124,-0.000511469208197,-0.002611,0.002099530791803
9.57,-0.00437049,-0.000695857010252,-0.002677,0.001981142989748
9.6,-0.00552315,-0.000879380263122,-0.002741,0.001861619736878
9.63,-0.00666973,-0.001061935475653,-0.002802,0.001740064524347
9.66,-0.00780955,-0.001243414380176,-0.002861,0.001617585619824
9.69,-0.00894197,-0.001423715077706,-0.002917,0.001493284922294
9.72,-0.0100663,-0.001602727708403,-0.002971,0.001368272291597
9.75,-0.011182,-0.001780366295001,-0.003022,0.001241633704999
9.78,-0.0122883,-0.001956508240284,-0.003071,0.001114491759716
9.81,-0.0133847,-0.002131073935673,-0.003117,0.000985926064327
9.84,-0.0144704,-0.002303936007439,-0.00316,0.000856063992561
9.87,-0.0155449,-0.002475014847,-0.003201,0.000725985153
9.9,-0.0166075,-0.002644199002345,-0.003239,0.000594800997655
9.93,-0.0176577,-0.002811408864893,-0.003274,0.000462591135107
9.96,-0.0186948,-0.002976532982631,-0.003307,0.000330467017369
9.99,-0.0197182,-0.003139475825262,-0.003337,0.000197524174738
10.02,-0.0207273,-0.003300141862491,-0.003364,6.38581375094925E-05
10.05,-0.0217216,-0.003458451485735,-0.003389,-6.94514857349391E-05
10.08,-0.0227004,-0.003614293242983,-0.003411,-0.000203293242983
10.11,-0.0236632,-0.003767587525654,-0.00343,-0.000337587525654
10.14,-0.0246093,-0.003918222881735,-0.003446,-0.000472222881735
10.17,-0.0255356,-0.004065705738027,-0.00346,-0.000605705738027
10.2,-0.0264432,-0.004210211233408,-0.003471,-0.000739211233408
10.23,-0.0273317,-0.004351675681012,-0.00348,-0.000871675681012
10.26,-0.0282006,-0.004490019472259,-0.003486,-0.001004019472259
10.29,-0.0290493,-0.004625147076853,-0.003489,-0.001136147076853
10.32,-0.0298776,-0.004757026651361,-0.00349,-0.001267026651361
10.35,-0.030685,-0.004885578587202,-0.003487,-0.001398578587202
10.38,-0.031471,-0.005010723275798,-0.003483,-0.001527723275798
10.41,-0.0322353,-0.005132412951998,-0.003476,-0.001656412951998
10.44,-0.0329775,-0.005250583928938,-0.003466,-0.001784583928938
10.47,-0.0336972,-0.005365172519755,-0.003453,-0.001912172519755
10.5,-0.034394,-0.005476115037583,-0.003439,-0.002037115037583
10.53,-0.0350677,-0.005583379638991,-0.003421,-0.002162379638991
10.56,-0.0357178,-0.005686886715398,-0.003401,-0.002285886715398
10.59,-0.036344,-0.005786588501655,-0.003379,-0.002407588501655
10.62,-0.0369461,-0.005882453154331,-0.003355,-0.002527453154331
10.65,-0.0375238,-0.005974432908277,-0.003328,-0.002646432908277
10.68,-0.0380766,-0.006062448154912,-0.003298,-0.002764448154912
10.71,-0.0386045,-0.006146498894237,-0.003267,-0.002879498894237
10.74,-0.0391071,-0.006226521439387,-0.003233,-0.002993521439387
10.77,-0.0395842,-0.00630248394693,-0.003197,-0.00310548394693
10.8,-0.0400355,-0.006374338651717,-0.003159,-0.003215338651717
10.83,-0.0404609,-0.006442069632033,-0.003118,-0.003324069632033
10.86,-0.04086,-0.006505613201013,-0.003076,-0.003429613201013
10.89,-0.0412329,-0.006564985280373,-0.003031,-0.003533985280373
10.92,-0.0415792,-0.006620122183249,-0.002985,-0.003635122183249
10.95,-0.0418988,-0.006671007987925,-0.002936,-0.003735007987925
10.98,-0.0421916,-0.006717626772684,-0.002886,-0.003831626772684
11.01,-0.0424574,-0.006759946694094,-0.002834,-0.003925946694094
11.04,-0.0426962,-0.006797967752156,-0.00278,-0.004017967752156
11.07,-0.0429078,-0.006831658103437,-0.002724,-0.004107658103437
11.1,-0.0430922,-0.006861017747937,-0.002667,-0.004194017747937
11.13,-0.0432492,-0.006886014842224,-0.002608,-0.004278014842224
11.16,-0.043379,-0.00690668122973,-0.002548,-0.00435868122973
11.19,-0.0434813,-0.006922969145306,-0.002485,-0.004437969145306
11.22,-0.0435563,-0.006934910432386,-0.002422,-0.004512910432386
11.25,-0.0436037,-0.00694245732582,-0.002357,-0.00458545732582
11.28,-0.0436236,-0.006945625747326,-0.002291,-0.004654625747326
11.31,-0.0436159,-0.006944399775185,-0.002223,-0.004721399775185
11.34,-0.0435808,-0.006938811252832,-0.002154,-0.004784811252832
11.37,-0.0435183,-0.006928860180266,-0.002084,-0.004844860180266
11.4,-0.0434286,-0.006914578400918,-0.002013,-0.004901578400918
11.43,-0.0433117,-0.00689596591479,-0.001941,-0.00495496591479
11.46,-0.0431678,-0.006873054565313,-0.001867,-0.005006054565313
11.49,-0.0429971,-0.00684587619592,-0.001793,-0.00505287619592
11.52,-0.0427997,-0.006814446728326,-0.001718,-0.005096446728326
11.55,-0.0425758,-0.006778798005964,-0.001642,-0.005136798005964
11.58,-0.0423256,-0.006738961872266,-0.001566,-0.005172961872266
11.61,-0.0420494,-0.006694986092381,-0.001489,-0.005205986092381
11.64,-0.0417472,-0.006646870666308,-0.001411,-0.005235870666308
11.67,-0.0414195,-0.006594695202628,-0.001332,-0.005262695202628
11.7,-0.0410665,-0.006538491544773,-0.001253,-0.005285491544773
11.73,-0.0406883,-0.006478275614459,-0.001174,-0.005304275614459
11.76,-0.0402855,-0.006414142941983,-0.001094,-0.005320142941983
11.79,-0.0398581,-0.006346093527345,-0.001014,-0.005332093527345
11.82,-0.0394065,-0.006274191057409,-0.000934,-0.005340191057409
11.85,-0.0389311,-0.00619849921904,-0.000853,-0.00534549921904
11.88,-0.0384321,-0.00611904985567,-0.000773,-0.00534604985567
11.91,-0.0379101,-0.006035938497595,-0.000692,-0.005343938497595
11.94,-0.0373652,-0.005949181066532,-0.000611,-0.005338181066532
11.97,-0.036798,-0.005858873092777,-0.000531,-0.005327873092777
12,-0.0362089,-0.005765078263196,-0.00045,-0.005315078263196
12.03,-0.0355981,-0.005667828421219,-0.00037,-0.005297828421219
12.06,-0.0349662,-0.005567219097143,-0.00029,-0.005277219097143
12.09,-0.0343136,-0.005463313977834,-0.00021,-0.005253313977834
12.12,-0.0336408,-0.005356192671871,-0.00013,-0.005226192671871
12.15,-0.0329481,-0.005245902944403,-5.1E-05,-0.005194902944403
12.18,-0.032236,-0.00513252440401,2.7E-05,-0.00515952440401
12.21,-0.0315051,-0.00501615258099,0.000105,-0.00512115258099
12.24,-0.0307557,-0.00489683524049,0.000183,-0.00507983524049
12.27,-0.0299884,-0.004774667912806,0.00026,-0.005034667912806
12.3,-0.0292037,-0.004649730206521,0.000336,-0.004985730206521
12.33,-0.028402,-0.004522085808497,0.000411,-0.004933085808497
12.36,-0.0275839,-0.004391830249032,0.000486,-0.004877830249032
12.39,-0.0267499,-0.004259043136705,0.00056,-0.004819043136705
12.42,-0.0259005,-0.004123804080099,0.000632,-0.004755804080099
12.45,-0.0250362,-0.003986192687793,0.000704,-0.004690192687793
12.48,-0.024158,-0.003846368176948,0.000775,-0.004621368176948
12.51,-0.0232673,-0.003704553451589,0.000845,-0.004549553451589
12.54,-0.0223644,-0.003560796276866,0.000914,-0.004474796276866
12.57,-0.0214501,-0.003415224026506,0.000982,-0.004397224026506
12.6,-0.020525,-0.003267932230808,0.001048,-0.004315932230808
12.63,-0.0195895,-0.003118984576634,0.001114,-0.004232984576634
12.66,-0.0186444,-0.002968508437713,0.001178,-0.004146508437713
12.69,-0.0176902,-0.002816583422628,0.00124,-0.004056583422628
12.72,-0.0167275,-0.002663305061673,0.001302,-0.003965305061673
12.75,-0.0157569,-0.002508768885146,0.001362,-0.003870768885146
12.78,-0.0147791,-0.002353086345059,0.001421,-0.003774086345059
12.81,-0.0137946,-0.002196337049993,0.001478,-0.003674337049993
12.84,-0.012804,-0.002038616530244,0.001533,-0.003571616530244
12.87,-0.011808,-0.001880036237826,0.001588,-0.003468036237826
12.9,-0.0108071,-0.001720675781318,0.00164,-0.003360675781318
12.93,-0.009802,-0.001560646612735,0.001691,-0.003251646612735
12.96,-0.00879326,-0.001400037893684,0.001741,-0.003141037893684
12.99,-0.00778148,-0.001238945154465,0.001789,-0.003027945154465
13.02,-0.00676727,-0.001077465517543,0.001835,-0.002912465517543
13.05,-0.00575123,-0.000915694513217,0.001879,-0.002794694513217
13.08,-0.00473397,-0.000753729263955,0.001922,-0.002675729263955
13.11,-0.00371608,-0.000591663707881,0.001963,-0.002554663707881
13.14,-0.00269816,-0.000429593375292,0.002003,-0.002432593375292
13.17,-0.00168081,-0.000267613796485,0.00204,-0.002307613796485
13.2,-0.000664625,-0.000105819705671,0.002076,-0.002181819705671
13.23,0.000349805,5.56949590254636E-05,0.00211,-0.002054305040975
13.26,0.00136189,0.000216836259479,0.002143,-0.001926163740521
13.29,0.00237103,0.000377508665394,0.002173,-0.001795491334606
13.32,0.00337666,0.000537622219073,0.002201,-0.001663377780927
13.35,0.00437818,0.000697081390221,0.002228,-0.001530918609779
13.38,0.00537501,0.000855793832882,0.002253,-0.001397206167118
13.41,0.00636658,0.001013668793277,0.002276,-0.001262331206723
13.44,0.00735231,0.001170613925451,0.002297,-0.001126386074549
13.47,0.00833163,0.001326538475623,0.002317,-0.000990461524377
13.5,0.00930397,0.001481351690011,0.002334,-0.000852648309989
13.53,0.0102688,0.001634969183518,0.00235,-0.000715030816482
13.56,0.0112255,0.001787292241507,0.002363,-0.000575707758493
13.59,0.0121735,0.001938230110194,0.002375,-0.000436769889806
13.62,0.0131124,0.002087719102716,0.002385,-0.000297280897284
13.65,0.0140415,0.002235647767059,0.002393,-0.000157352232941
13.68,0.0149603,0.002381936494643,0.002399,-1.70635053568613E-05
13.71,0.0158682,0.002526489755172,0.002404,0.000122489755172
13.74,0.0167648,0.00266924386178,0.002406,0.00026324386178
13.77,0.0176496,0.002810119205888,0.002407,0.000403119205888
13.8,0.0185219,0.002949004335483,0.002406,0.000543004335483
13.83,0.0193813,0.0030858355637,0.002403,0.0006828355637
13.86,0.0202274,0.003220549203675,0.002398,0.000822549203675
13.89,0.0210595,0.003353033803395,0.002392,0.000961033803395
13.92,0.0218772,0.003483225675996,0.002384,0.001099225675996
13.95,0.02268,0.003611045212897,0.002374,0.001237045212897
13.98,0.0234675,0.003736428727234,0.002362,0.001374428727234
14.01,0.0242391,0.00385928068871,0.002349,0.00151028068871
14.04,0.0249932,0.003979346349867,0.002334,0.001645346349867
14.07,0.0257291,0.004096514258693,0.002317,0.001779514258693
14.1,0.0264473,0.004210864023768,0.002298,0.001912864023768
14.13,0.0271473,0.004322316036512,0.002278,0.002044316036512
14.16,0.0278288,0.004430822531776,0.002257,0.002173822531776
14.19,0.0284915,0.004536335744412,0.002234,0.002302335744412
14.22,0.029135,0.004638791987556,0.002209,0.002429791987556
14.25,0.0297589,0.004738127574342,0.002183,0.002555127574342
14.28,0.0303631,0.004834326583056,0.002155,0.002679326583056
14.31,0.0309471,0.004927309405117,0.002126,0.002801309405117
14.34,0.0315106,0.005017028275376,0.002095,0.002922028275376
14.37,0.0320535,0.005103467272116,0.002063,0.003040467272116
14.4,0.0325753,0.005186546786759,0.00203,0.003156546786759
14.43,0.0330759,0.005266250897587,0.001996,0.003270250897587
14.46,0.033555,0.005342531839452,0.00196,0.003382531839452
14.49,0.0340124,0.005415357768922,0.001922,0.003493357768922
14.52,0.0344478,0.005484680920848,0.001884,0.003600680920848
14.55,0.0348611,0.005550485373516,0.001845,0.003705485373516
14.58,0.035252,0.005612723361775,0.001804,0.003808723361775
14.61,0.0356204,0.00567137896391,0.001762,0.00390937896391
14.64,0.0359661,0.00572642033649,0.001719,0.00400742033649
14.67,0.0362889,0.005777815636081,0.001675,0.004102815636081
14.7,0.0365887,0.005825548940967,0.001631,0.004194548940967
14.73,0.0368653,0.005869588407717,0.001585,0.004284588407717
14.76,0.0371187,0.00590993403633,0.001538,0.00437193403633
14.79,0.0373487,0.005946553983375,0.00149,0.004456553983375
14.82,0.0375553,0.00597944824885,0.001442,0.00453744824885
14.85,0.0377383,0.006008584989324,0.001393,0.004615584989324
14.88,0.0378978,0.006033980126514,0.001343,0.004690980126514
14.91,0.0380336,0.006055601816986,0.001292,0.004763601816986
14.94,0.0381457,0.006073450060741,0.001241,0.004832450060741
14.97,0.0382341,0.006087524857779,0.001189,0.004898524857779
15,0.0382988,0.0060978262081,0.001137,0.0049608262081
15.03,0.0383397,0.006104338189987,0.001084,0.005020338189987
15.06,0.0383567,0.006107044881726,0.00103,0.005077044881726
15.09,0.0383498,0.006105946283314,0.000976,0.005129946283314
15.12,0.0383192,0.006101074238186,0.000922,0.005179074238186
15.15,0.0382648,0.006092412824624,0.000868,0.005224412824624
15.18,0.0381868,0.006079993886061,0.000813,0.005266993886061
15.21,0.0380854,0.006063849265929,0.000757,0.005306849265929
15.24,0.0379605,0.006043963042513,0.000702,0.005341963042513
15.27,0.0378124,0.006020382980959,0.000646,0.005374382980959
15.3,0.0376412,0.005993125002985,0.000591,0.005402125002985
15.33,0.0374471,0.005962220952023,0.000535,0.005427220952023
15.36,0.0372302,0.005927686749789,0.000479,0.005448686749789
15.39,0.0369907,0.005889554239714,0.000423,0.005466554239714
15.42,0.0367288,0.005847855265232,0.000367,0.005480855265232
15.45,0.0364448,0.00580263759149,0.000311,0.00549163759149
15.48,0.0361389,0.005753933061921,0.000256,0.005497933061921
15.51,0.0358112,0.005701757598241,0.0002,0.005501757598241
15.54,0.035462,0.005646158965598,0.000145,0.005501158965598
15.57,0.0350916,0.00558718492914,9E-05,0.00549718492914
15.6,0.0347002,0.005524867332301,3.5E-05,0.005489867332301
15.63,0.0342881,0.005459253940227,-2E-05,0.005479253940227
15.66,0.0338556,0.005390392518067,-7.4E-05,0.005464392518067
15.69,0.0334031,0.005318346752686,-0.000128,0.005446346752686
15.72,0.0329308,0.005243148487517,-0.000181,0.005424148487517
15.75,0.0324391,0.005164861409422,-0.000234,0.005398861409422
15.78,0.0319283,0.005083533283551,-0.000286,0.005369533283551
15.81,0.0313988,0.004999227796769,-0.000338,0.005337227796769
15.84,0.0308509,0.004911992714223,-0.000389,0.005300992714223
15.87,0.0302851,0.004821907644494,-0.00044,0.005261907644494
15.9,0.0297016,0.004729004431014,-0.00049,0.005219004431014
15.93,0.0291009,0.004633362682363,-0.000539,0.005172362682363
15.96,0.0284834,0.004535046085407,-0.000587,0.005122046085407
15.99,0.0278494,0.004434102405294,-0.000635,0.005069102405294
16.02,0.0271994,0.004330611250603,-0.000682,0.005012611250603
16.05,0.0265338,0.0042246363082,-0.000728,0.0049526363082
16.08,0.0258531,0.004116257186665,-0.000774,0.004890257186665
16.11,0.0251576,0.004005521651146,-0.000818,0.004823521651146
16.14,0.0244478,0.003892509310224,-0.000862,0.004754509310224
16.17,0.0237245,0.003777347537627,-0.000905,0.004682347537627
16.2,0.0229886,0.003660179628801,-0.000946,0.004606179628801
16.23,0.0222405,0.00354106927061,-0.000987,0.00452806927061
16.26,0.0214809,0.003420127915067,-0.001027,0.004447127915067
16.29,0.0207101,0.00329740332732,-0.001066,0.00436340332732
16.32,0.0199287,0.003172991037666,-0.001103,0.004275991037666
16.35,0.0191373,0.003046986576401,-0.00114,0.004186986576401
16.38,0.0183364,0.002919469552106,-0.001176,0.004095469552106
16.41,0.0175263,0.002790487729929,-0.00121,0.004000487729929
16.44,0.0167078,0.0026601684836,-0.001243,0.0039031684836
16.47,0.0158813,0.002528575499982,-0.001275,0.003803575499982
16.5,0.0150473,0.002395788387656,-0.001306,0.003701788387656
16.53,0.0142064,0.002261902676918,-0.001336,0.003597902676918
16.56,0.0133591,0.00212699797635,-0.001365,0.00349199797635
16.59,0.0125059,0.001991153894531,-0.001392,0.003383153894531
16.62,0.0116474,0.001854465961759,-0.001419,0.003273465961759
16.65,0.010784,0.001716997864898,-0.001444,0.003160997864898
16.68,0.00991642,0.001578864240303,-0.001467,0.003045864240303
16.71,0.00904507,0.001440130367011,-0.00149,0.002930130367011
16.74,0.00817052,0.001300886998804,-0.001511,0.002811886998804
16.77,0.0072933,0.001161218520777,-0.001531,0.002692218520777
16.8,0.00641394,0.001021209318025,-0.00155,0.002571209318025
16.83,0.00553298,0.000880945367816,-0.001567,0.002447945367816
16.86,0.00465094,0.000740509463072,-0.001583,0.002323509463072
16.89,0.00376835,0.00059998598889,-0.001598,0.00219798598889
16.92,0.00288575,0.000459460922536,-0.001612,0.002071460922536
16.95,0.00200366,0.000319017056934,-0.001624,0.001943017056934
16.98,0.00112261,0.00017873877718,-0.001635,0.00181373877718
17.01,0.000243118,3.87085577631899E-05,-0.001645,0.001683708557763
17.04,-0.000634295,-0.000100990649176,-0.001653,0.001552009350824
17.07,-0.00150911,-0.000240276209931,-0.00166,0.001419723790069
17.1,-0.00238081,-0.000379065809229,-0.001666,0.001286934190771
17.13,-0.00324888,-0.000517277450233,-0.00167,0.001152722549767
17.16,-0.00411281,-0.000654829932189,-0.001674,0.001019170067811
17.19,-0.0049721,-0.000791643646519,-0.001675,0.000883356353481
17.22,-0.00582624,-0.000927637392469,-0.001676,0.000748362607531
17.25,-0.00667473,-0.001062731561459,-0.001676,0.000613268438541
17.28,-0.00751708,-0.00119684813708,-0.001674,0.00047715186292
17.31,-0.0083528,-0.001329909102923,-0.001671,0.000341090897077
17.34,-0.00918139,-0.001461834850408,-0.001666,0.000204165149592
17.37,-0.0100024,-0.001592553731811,-0.001661,6.84462681885703E-05
17.4,-0.0108153,-0.001721981362039,-0.001654,-6.79813620391263E-05
17.43,-0.0116196,-0.001850039724682,-0.001646,-0.000204039724682
17.46,-0.012415,-0.001976681054591,-0.001637,-0.000339681054591
17.49,-0.0132008,-0.002101793899754,-0.001626,-0.000475793899754
17.52,-0.0139767,-0.002225330495022,-0.001615,-0.000610330495022
17.55,-0.0147423,-0.002347227153532,-0.001602,-0.000745227153532
17.58,-0.0154969,-0.002467372423269,-0.001589,-0.000878372423269
17.61,-0.0162404,-0.002585750382519,-0.001574,-0.001011750382519
17.64,-0.0169721,-0.002702249579269,-0.001558,-0.001144249579269
17.67,-0.0176917,-0.002816822248369,-0.001541,-0.001275822248369
17.7,-0.0183987,-0.00292938878124,-0.001523,-0.00140638878124
17.73,-0.0190928,-0.003039901412734,-0.001504,-0.001535901412734
17.76,-0.0197735,-0.003148280534269,-0.001484,-0.001664280534269
17.79,-0.0204405,-0.003254478380698,-0.001463,-0.001791478380698
17.82,-0.0210933,-0.003358415343439,-0.001441,-0.001917415343439
17.85,-0.0217316,-0.003460043657346,-0.001418,-0.002042043657346
17.88,-0.0223551,-0.003559315557268,-0.001394,-0.002165315557268
17.91,-0.0229633,-0.003656151434626,-0.001369,-0.002287151434626
17.94,-0.0235559,-0.003750503524272,-0.001343,-0.002407503524272
17.97,-0.0241325,-0.00384230813934,-0.001317,-0.00252530813934
18,-0.0246926,-0.003931485671252,-0.001289,-0.002642485671252
18.03,-0.025235,-0.004017845059412,-0.001261,-0.002756845059412
18.06,-0.0257602,-0.004101465912402,-0.001232,-0.002869465912402
18.09,-0.0262679,-0.004182300465073,-0.001203,-0.002979300465073
18.12,-0.0267579,-0.004260316873994,-0.001172,-0.003088316873994
18.15,-0.0272299,-0.004335467374015,-0.001141,-0.003194467374015
18.18,-0.0276837,-0.004407720121706,-0.00111,-0.003297720121706
18.21,-0.028119,-0.004477027351916,-0.001077,-0.003400027351916
18.24,-0.0285357,-0.004543373142931,-0.001045,-0.003498373142931
18.27,-0.0289336,-0.004606725651318,-0.001011,-0.003595725651318
18.3,-0.0293124,-0.004667037111928,-0.000977,-0.003690037111928
18.33,-0.029672,-0.004724291603046,-0.000942,-0.003782291603046
18.36,-0.0300122,-0.00477845728124,-0.000907,-0.00387145728124
18.39,-0.0303329,-0.004829518224792,-0.000872,-0.003957518224792
18.42,-0.0306338,-0.004877426668556,-0.000836,-0.004041426668556
18.45,-0.030915,-0.004922198534247,-0.0008,-0.004122198534247
18.48,-0.0311761,-0.004963770135,-0.000763,-0.004200770135
18.51,-0.0314172,-0.005002157392532,-0.000726,-0.004276157392532
18.54,-0.0316381,-0.005037328463411,-0.000688,-0.004349328463411
18.57,-0.0318388,-0.005069283347636,-0.000651,-0.004418283347636
18.6,-0.0320191,-0.005097990201776,-0.000613,-0.004484990201776
18.63,-0.0321789,-0.005123433104114,-0.000575,-0.004548433104114
18.66,-0.0323184,-0.005145643898082,-0.000537,-0.004608643898082
18.69,-0.0324373,-0.005164574818532,-0.000498,-0.004666574818532
18.72,-0.0325356,-0.005180225865465,-0.00046,-0.004720225865465
18.75,-0.0326135,-0.005192628882311,-0.000421,-0.004771628882311
18.78,-0.0326707,-0.005201736103924,-0.000382,-0.004819736103924
18.81,-0.0327073,-0.005207563452019,-0.000343,-0.004864563452019
18.84,-0.0327232,-0.00521009500488,-0.000305,-0.00490509500488
18.87,-0.0327185,-0.005209346684223,-0.000266,-0.004943346684223
18.9,-0.0326932,-0.005205318490048,-0.000227,-0.004978318490048
18.93,-0.0326473,-0.005198010422355,-0.000188,-0.005010010422355
18.96,-0.032581,-0.005187454324577,-0.00015,-0.005037454324577
18.99,-0.0324944,-0.005173666118429,-0.000111,-0.005062666118429
19.02,-0.0323875,-0.005156645803911,-7.3E-05,-0.005083645803911
19.05,-0.0322604,-0.00513640930274,-3.5E-05,-0.00510140930274
19.08,-0.0321134,-0.005113004380064,3E-06,-0.005116004380064
19.11,-0.0319464,-0.005086415114167,4E-05,-0.005126415114167
19.14,-0.0317598,-0.005056705191912,7.8E-05,-0.005134705191912
19.17,-0.0315535,-0.005023858691585,0.000115,-0.005138858691585
19.2,-0.0313279,-0.00498793930005,0.000151,-0.00513893930005
19.23,-0.031083,-0.004948947017305,0.000188,-0.005136947017305
19.26,-0.0308192,-0.004906945530217,0.000224,-0.005130945530217
19.29,-0.0305365,-0.004861934838785,0.000259,-0.005120934838785
19.32,-0.0302351,-0.00481394678644,0.000294,-0.00510794678644
19.35,-0.0299154,-0.004763045060049,0.000329,-0.005092045060049
19.38,-0.0295775,-0.004709245581326,0.000363,-0.005072245581326
19.41,-0.0292217,-0.00465259611542,0.000397,-0.00504959611542
19.44,-0.0288482,-0.004593128505763,0.00043,-0.005023128505763
19.47,-0.0284573,-0.004530890517504,0.000463,-0.004993890517504
19.5,-0.0280493,-0.00446592991579,0.000495,-0.00496092991579
19.53,-0.0276245,-0.004398294465771,0.000527,-0.004925294465771
19.56,-0.0271832,-0.004328031932594,0.000558,-0.004886031932594
19.59,-0.0267256,-0.004255174159692,0.000588,-0.004843174159692
19.62,-0.0262521,-0.004179784833929,0.000618,-0.004797784833929
19.65,-0.0257631,-0.004101927642169,0.000647,-0.004748927642169
19.68,-0.0252587,-0.004021618506129,0.000675,-0.004696618506129
19.71,-0.0247395,-0.003938952956105,0.000703,-0.004641952956105
19.74,-0.0242056,-0.003853946913814,0.00073,-0.004583946913814
19.77,-0.0236578,-0.003766727752984,0.000756,-0.004522727752984
19.8,-0.0230966,-0.003677375082196,0.000782,-0.004459375082196
19.83,-0.0225225,-0.00358596851003,0.000807,-0.00439296851003
19.86,-0.0219357,-0.003492539879918,0.000831,-0.004323539879918
19.89,-0.0213367,-0.003397168800442,0.000854,-0.004251168800442
19.92,-0.0207259,-0.003299918958465,0.000876,-0.004175918958465
19.95,-0.0201037,-0.003200854040852,0.000898,-0.004098854040852
19.98,-0.0194706,-0.003100053656183,0.000919,-0.004019053656183
20.01,-0.018827,-0.002997581491323,0.000939,-0.003936581491323
20.04,-0.0181733,-0.002893501233137,0.000958,-0.003851501233137
20.07,-0.0175099,-0.002787876568488,0.000976,-0.003763876568488
20.1,-0.0168374,-0.002680803027674,0.000994,-0.003674803027674
20.13,-0.016156,-0.002572312454126,0.001011,-0.003583312454126
20.16,-0.0154663,-0.002462500378141,0.001026,-0.003488500378141
20.19,-0.0147688,-0.0023514464083,0.001041,-0.0033924464083
20.22,-0.0140638,-0.002239198309751,0.001055,-0.003294198309751
20.25,-0.0133518,-0.002125835691074,0.001068,-0.003193835691074
20.28,-0.0126333,-0.002011438160851,0.001081,-0.003092438160851
20.31,-0.0119088,-0.001896085327661,0.001092,-0.002988085327661
20.34,-0.0111786,-0.001779824956653,0.001102,-0.002881824956653
20.37,-0.0104433,-0.001662752578124,0.001112,-0.002774752578124
20.4,-0.0097033,-0.001544931878938,0.001121,-0.002665931878938
20.43,-0.00895906,-0.001426436098989,0.001128,-0.002554436098989
20.46,-0.00821106,-0.001307341662514,0.001135,-0.002442341662514
20.49,-0.00745976,-0.001187721809408,0.001141,-0.002328721809408
20.52,-0.00670561,-0.001067648187392,0.001146,-0.002213648187392
20.55,-0.00594908,-0.000947195628534,0.00115,-0.002097195628534
20.58,-0.00519064,-0.000826438964897,0.001154,-0.001980438964897
20.61,-0.00443074,-0.000705449844206,0.001156,-0.001861449844206
20.64,-0.00366985,-0.000584303098525,0.001157,-0.001741303098525
20.67,-0.00290843,-0.000463071967749,0.001158,-0.001621071967749
20.7,-0.00214693,-0.0003418280996,0.001158,-0.0014998280996
20.73,-0.00138583,-0.000220647918315,0.001157,-0.001377647918315
20.76,-0.000625563,-9.96003649257331E-05,0.001155,-0.001254600364926
20.79,0.000133398,2.12392508514138E-05,0.001152,-0.001130760749149
20.82,0.000890604,0.000141799440511,0.001148,-0.001006200559489
20.85,0.0016456,0.000262007760244,0.001144,-0.000881992239756
20.88,0.00239794,0.000381793199198,0.001138,-0.000756206800802
20.91,0.00314718,0.000501085064953,0.001132,-0.000630914935047
20.94,0.00389287,0.000619811709785,0.001125,-0.000505188290215
20.97,0.00463456,0.000737901485974,0.001117,-0.000379098514026
21,0.00537182,0.000855285930139,0.001109,-0.000253714069861
21.03,0.00610422,0.000971896578901,0.001099,-0.000127103421099
21.06,0.00683131,0.001087661784538,0.001089,-1.33821546221516E-06
21.09,0.00755267,0.001202514675842,0.001078,0.000124514675842
21.12,0.00826788,0.001316388381605,0.001066,0.000250388381605
21.15,0.0089765,0.001429212846277,0.001054,0.000375212846277
21.18,0.00967814,0.001540925975165,0.001041,0.000499925975165
21.21,0.0103724,0.001651464081405,0.001027,0.000624464081405
21.24,0.0110588,0.001760750740758,0.001013,0.000747750740758
21.27,0.011737,0.00186873181939,0.000997,0.00087173181939
21.3,0.0124066,0.001975343630438,0.000982,0.000993343630438
21.33,0.0130671,0.00208050656532,0.000965,0.00111550656532
21.36,0.0137183,0.002184188780604,0.000948,0.001236188780604
21.39,0.0143597,0.002286310667709,0.00093,0.001356310667709
21.42,0.014991,0.002386824461488,0.000912,0.001474824461488
21.45,0.0156117,0.002485650553359,0.000893,0.001592650553359
21.48,0.0162216,0.002582757099891,0.000874,0.001708757099891
21.51,0.0168202,0.002678064492503,0.000854,0.001824064492503
21.54,0.0174072,0.002771524966047,0.000834,0.001937524966047
21.57,0.0179823,0.002863090755374,0.000813,0.002050090755374
21.6,0.0185452,0.002952714095336,0.000791,0.002161714095336
21.63,0.0190954,0.003040315377353,0.000769,0.002271315377353
21.66,0.0196328,0.003125878679708,0.000747,0.002378878679708
21.69,0.020157,0.003209340315537,0.000724,0.002485340315537
21.72,0.0206676,0.003290636597975,0.000701,0.002589636597975
21.75,0.0211645,0.003369751605307,0.000677,0.002692751605307
21.78,0.0216472,0.003446605728952,0.000654,0.002792605728952
21.81,0.0221156,0.003521183047194,0.000629,0.002892183047194
21.84,0.0225694,0.003593435794884,0.000605,0.002988435794884
21.87,0.0230082,0.003663300285158,0.00058,0.003083300285158
21.9,0.023432,0.003730776518016,0.000555,0.003175776518016
21.93,0.0238404,0.003795800806594,0.000529,0.003266800806594
21.96,0.0242331,0.003858325385743,0.000504,0.003354325385743
21.99,0.02461,0.003918334333748,0.000478,0.003440334333748
22.02,0.0249701,0.003975668433446,0.000452,0.003523668433446
22.05,0.0253139,0.00403040729342,0.000426,0.00360440729342
22.08,0.0256411,0.004082503148519,0.000399,0.003683503148519
22.11,0.0259518,0.004131971920461,0.000373,0.003758971920461
22.14,0.0262456,0.004178749922382,0.000346,0.003832749922382
22.17,0.0265225,0.00422283715428,0.000319,0.00390383715428
22.2,0.0267824,0.00426421769444,0.000293,0.00397121769444
22.23,0.0270251,0.00430285969943,0.000266,0.00403685969943
22.26,0.0272504,0.004338731325817,0.000239,0.004099731325817
22.29,0.0274585,0.004371864417034,0.000212,0.004159864417034
22.32,0.027649,0.004402195286217,0.000185,0.004217195286217


==> data/standing_wave/isodi_const_eps/isodi_const_eps_csf_16.dat <==
0,0.0543819,0.01,0.01,0
0.03,0.0543657,0.009997021067671,0.009996,1.02106767141223E-06
0.06,0.054317,0.009988065882214,0.009983,5.06588221448751E-06
0.09,0.054236,0.009973171220572,0.009961,1.21712205715507E-05
0.12,0.0541228,0.009952355471214,0.009932,2.03554712137691E-05
0.15,0.0539776,0.009925655411083,0.009894,3.16554110834678E-05
0.18,0.0538007,0.009893126205594,0.009849,4.41262055941409E-05
0.21,0.0535923,0.009854804631688,0.009796,5.88046316881176E-05
0.24,0.0533526,0.009810727466308,0.009735,7.57274663077245E-05
0.27,0.053082,0.009760968263338,0.009666,9.49682633376199E-05
0.3,0.0527807,0.00970556379972,0.009591,0.00011456379972
0.33,0.0524491,0.00964458762934,0.009508,0.00013658762934
0.36,0.0520876,0.009578113306082,0.009417,0.000161113306082
0.39,0.0516964,0.009506177606888,0.00932,0.000186177606888
0.42,0.051276,0.009428872474114,0.009216,0.000212872474114
0.45,0.0508268,0.009346271461644,0.009105,0.000241271461644
0.48,0.0503492,0.009258448123365,0.008988,0.000270448123365
0.51,0.0498437,0.00916549440163,0.008865,0.00030049440163
0.54,0.0493107,0.009067483850325,0.008735,0.000332483850325
0.57,0.0487507,0.008964508411806,0.008598,0.000366508411806
0.6,0.0481642,0.008856660028429,0.008456,0.000400660028429
0.63,0.0475518,0.00874404903102,0.008309,0.00043504903102
0.66,0.0469138,0.008626730584992,0.008155,0.000471730584992
0.69,0.046251,0.008504851798117,0.007996,0.000508851798117
0.72,0.0455638,0.008378486224277,0.007832,0.000546486224277
0.75,0.0448528,0.0082477441943,0.007663,0.0005847441943
0.78,0.0441186,0.008112736039013,0.007488,0.000624736039013
0.81,0.0433618,0.007973572089243,0.007309,0.000664572089243
0.84,0.042583,0.007830362675817,0.007125,0.000705362675817
0.87,0.0417828,0.007683218129561,0.006937,0.000746218129561
0.9,0.0409618,0.007532248781304,0.006744,0.000788248781304
0.93,0.0401207,0.007377583350343,0.006548,0.000829583350343
0.96,0.0392602,0.007219350555975,0.006347,0.000872350555975
0.99,0.0383808,0.007057642340558,0.006143,0.000914642340558
1.02,0.0374833,0.00689260581186,0.005935,0.00095760581186
1.05,0.0365683,0.006724351300709,0.005724,0.001000351300709
1.08,0.0356365,0.006553007526401,0.005509,0.001044007526401
1.11,0.0346885,0.006378684819765,0.005292,0.001086684819765
1.14,0.0337251,0.00620153028857,0.005072,0.00112953028857
1.17,0.032747,0.006021672652114,0.004849,0.001172672652114
1.2,0.0317548,0.005839222241224,0.004623,0.001216222241224
1.23,0.0307492,0.005654307775197,0.004396,0.001258307775197
1.26,0.0297309,0.005467057973333,0.004166,0.001301057973333
1.29,0.0287007,0.0052776199434,0.003935,0.0013426199434
1.32,0.0276592,0.005086104016226,0.003702,0.001384104016226
1.35,0.0266072,0.004892657299579,0.003467,0.001425657299579
1.38,0.0255453,0.004697390124288,0.003232,0.001465390124288
1.41,0.0244743,0.00450044959812,0.002995,0.00150544959812
1.44,0.0233948,0.004301946051903,0.002757,0.001544946051903
1.47,0.0223075,0.004102008204936,0.002518,0.001584008204936
1.5,0.0212132,0.003900783164987,0.002279,0.001621783164987
1.53,0.0201125,0.003698381262883,0.002039,0.001659381262883
1.56,0.0190062,0.003494949606395,0.0018,0.001694949606395
1.59,0.0178949,0.003290598526348,0.00156,0.001730598526348
1.62,0.0167794,0.003085475130512,0.001321,0.001764475130512
1.65,0.0156602,0.002879671361243,0.001082,0.001797671361243
1.68,0.0145381,0.002673334326311,0.000843,0.001830334326311
1.71,0.0134138,0.002466592745013,0.000606,0.001860592745013
1.74,0.0122879,0.002259556948176,0.000369,0.001890556948176
1.77,0.0111611,0.002052355655098,0.000133,0.001919355655098
1.8,0.010034,0.001845099196608,-0.000101,0.001946099196608
1.83,0.00890734,0.00163792364739,-0.000334,0.00197192364739
1.86,0.00778175,0.001430944854814,-0.000566,0.001996944854814
1.89,0.00665785,0.0012242768274,-0.000795,0.0020192768274
1.92,0.00553628,0.001018037251365,-0.001023,0.002041037251365
1.95,0.00441768,0.000812343812923,-0.001249,0.002061343812923
1.98,0.00330265,0.000607306842902,-0.001472,0.002079306842902
2.01,0.00219183,0.000403044027517,-0.001693,0.002096044027517
2.04,0.00108581,0.000199663858747,-0.001911,0.002110663858747
2.07,-1.48009E-05,-2.72165922853008E-06,-0.002127,0.002124278340771
2.1,-0.00110941,-0.000204003537942,-0.00234,0.002135996462058
2.13,-0.00219744,-0.000404075620749,-0.002549,0.002144924379251
2.16,-0.0032783,-0.000602829250173,-0.002756,0.002153170749827
2.19,-0.00435144,-0.000800163289624,-0.002959,0.002158836710376
2.22,-0.00541627,-0.000995969247121,-0.003159,0.002163030752879
2.25,-0.00647226,-0.001190149663767,-0.003356,0.002165850336233
2.28,-0.00751885,-0.001382601564123,-0.003548,0.002165398435877
2.31,-0.00855552,-0.00157322932814,-0.003737,0.00216377067186
2.34,-0.00958172,-0.001761931819227,-0.003922,0.002160068180773
2.37,-0.0105969,-0.001948607900791,-0.004103,0.002154392099209
2.4,-0.0116007,-0.002133191374336,-0.00428,0.002146808625664
2.43,-0.0125924,-0.002315549842871,-0.004453,0.002137450157129
2.46,-0.0135716,-0.00249560975251,-0.004621,0.00212539024749
2.49,-0.0145379,-0.002673297549368,-0.004785,0.002111702450632
2.52,-0.0154907,-0.00284850290262,-0.004944,0.00209549709738
2.55,-0.0164296,-0.00302115225838,-0.005098,0.00207684774162
2.58,-0.0173541,-0.003191153674292,-0.005248,0.002056846325708
2.61,-0.0182637,-0.003358415208001,-0.005393,0.002034584791999
2.64,-0.0191581,-0.003522881694093,-0.005533,0.002010118305907
2.67,-0.0200368,-0.003684461190212,-0.005668,0.001983538809788
2.7,-0.0208994,-0.003843080142474,-0.005799,0.001955919857526
2.73,-0.0217454,-0.003998646608522,-0.005924,0.001925353391478
2.76,-0.0225744,-0.004151087034473,-0.006043,0.001891912965527
2.79,-0.0233862,-0.004300364643383,-0.006158,0.001857635356617
2.82,-0.0241802,-0.004446369104426,-0.006267,0.001820630895574
2.85,-0.0249561,-0.004589045252189,-0.006371,0.001781954747811
2.88,-0.0257136,-0.004728337921257,-0.00647,0.001741662078743
2.91,-0.0264522,-0.004864155169275,-0.006563,0.001698844830725
2.94,-0.0271717,-0.004996460219301,-0.006651,0.001654539780699
2.97,-0.0278717,-0.00512517951745,-0.006733,0.00160782048255
3,-0.028552,-0.005250276286779,-0.006809,0.001558723713221
3.03,-0.029212,-0.005371640196462,-0.006881,0.001509359803538
3.06,-0.0298517,-0.005489271246499,-0.006946,0.001456728753501
3.09,-0.0304707,-0.005603095883005,-0.007006,0.001402904116995
3.12,-0.0310687,-0.005713058940567,-0.007061,0.001347941059433
3.15,-0.0316454,-0.00581910525377,-0.007109,0.00128989474623
3.18,-0.0322007,-0.005921216434144,-0.007153,0.001231783565856
3.21,-0.0327342,-0.006019318927805,-0.00719,0.001170681072195
3.24,-0.0332457,-0.006113375957809,-0.007222,0.001108624042191
3.27,-0.033735,-0.006203350747216,-0.007249,0.001045649252784
3.3,-0.0342019,-0.006289206519081,-0.00727,0.000980793480919
3.33,-0.0346462,-0.006370906496463,-0.007285,0.000914093503537
3.36,-0.0350678,-0.006448432290891,-0.007295,0.000846567709109
3.39,-0.0354664,-0.006521728736951,-0.007299,0.000777271263049
3.42,-0.0358418,-0.006590759057701,-0.007298,0.000707240942299
3.45,-0.0361941,-0.006655541641612,-0.007292,0.000636458358388
3.48,-0.0365229,-0.0067160029348,-0.00728,0.0005639970652
3.51,-0.0368283,-0.006772161325735,-0.007263,0.000490838674265
3.54,-0.03711,-0.006823961649005,-0.00724,0.000416038350995
3.57,-0.0373679,-0.006871385516137,-0.007212,0.000340614483863
3.6,-0.0376019,-0.006914414538661,-0.007179,0.000264585461339
3.63,-0.037812,-0.006953048716577,-0.007141,0.000187951283423
3.66,-0.037998,-0.006987251272942,-0.007098,0.000110748727058
3.69,-0.03816,-0.007017040596228,-0.00705,3.29594037722092E-05
3.72,-0.0382978,-0.007042379909492,-0.006996,-4.63799094919453E-05
3.75,-0.0384114,-0.007063269212734,-0.006938,-0.000125269212734
3.78,-0.0385008,-0.007079708505955,-0.006875,-0.000204708505955
3.81,-0.038566,-0.007091697789154,-0.006808,-0.000283697789154
3.84,-0.0386069,-0.00709921867386,-0.006736,-0.00036321867386
3.87,-0.0386231,-0.007102197606189,-0.006659,-0.000443197606189
3.9,-0.0386146,-0.00710063458614,-0.006578,-0.00052263458614
3.93,-0.0385812,-0.007094492836771,-0.006492,-0.000602492836771
3.96,-0.0385233,-0.007083845911967,-0.006402,-0.000681845911967
3.99,-0.0384408,-0.007068675423257,-0.006308,-0.000760675423257
4.02,-0.0383338,-0.007048999759111,-0.006209,-0.000839999759111
4.05,-0.0382026,-0.007024874084944,-0.006107,-0.000917874084944
4.08,-0.0380473,-0.006996316789226,-0.006001,-0.000995316789226
4.11,-0.037868,-0.006963346260429,-0.005891,-0.001072346260429
4.14,-0.0376649,-0.006925999275494,-0.005777,-0.001148999275494
4.17,-0.0374383,-0.006884330999836,-0.00566,-0.001224330999836
4.2,-0.0371884,-0.006838378210397,-0.005539,-0.001299378210397
4.23,-0.0369153,-0.006788159295648,-0.005415,-0.001373159295648
4.26,-0.0366194,-0.006733747809473,-0.005288,-0.001445747809473
4.29,-0.0363009,-0.006675180528816,-0.005158,-0.001517180528816
4.32,-0.03596,-0.006612494230617,-0.005024,-0.001588494230617
4.35,-0.0355971,-0.006545762468763,-0.004888,-0.001657762468763
4.38,-0.0352125,-0.006475040408665,-0.004749,-0.001726040408665
4.41,-0.0348062,-0.006400328050326,-0.004607,-0.001793328050326
4.44,-0.0343787,-0.006321717336099,-0.004462,-0.001859717336099
4.47,-0.0339303,-0.006239263431399,-0.004316,-0.001923263431399
4.5,-0.0334612,-0.006153003113168,-0.004167,-0.001986003113168
4.53,-0.032972,-0.006063046712233,-0.004016,-0.002047046712233
4.56,-0.0324629,-0.005969431005537,-0.003862,-0.002107431005537
4.59,-0.0319344,-0.005872247935434,-0.003707,-0.002165247935434
4.62,-0.0313869,-0.005771571055811,-0.00355,-0.002221571055811
4.65,-0.0308207,-0.00566745553208,-0.003392,-0.00227545553208
4.68,-0.0302364,-0.005560011695068,-0.003232,-0.002328011695068
4.71,-0.0296344,-0.00544931309866,-0.003071,-0.00237831309866
4.74,-0.0290151,-0.00533543329674,-0.002908,-0.00242743329674
4.77,-0.0283789,-0.005218445843194,-0.002744,-0.002474445843194
4.8,-0.0277264,-0.005098461068848,-0.002579,-0.002519461068848
4.83,-0.027058,-0.004975552527587,-0.002414,-0.002561552527587
4.86,-0.0263742,-0.004849812161767,-0.002247,-0.002602812161767
4.89,-0.0256756,-0.004721350302215,-0.00208,-0.002641350302215
4.92,-0.0249625,-0.004590222114343,-0.001913,-0.002677222114343
4.95,-0.0242355,-0.00445653792898,-0.001745,-0.00271153792898
4.98,-0.0234951,-0.004320389688481,-0.001577,-0.002743389688481
5.01,-0.0227419,-0.004181887723673,-0.001409,-0.002772887723673
5.04,-0.0219763,-0.00404110558844,-0.001241,-0.00280010558844
5.07,-0.0211989,-0.00389815361361,-0.001073,-0.00282515361361
5.1,-0.0204102,-0.003753123741539,-0.000906,-0.002847123741539
5.13,-0.0196108,-0.003606126303053,-0.000738,-0.002868126303053
5.16,-0.0188011,-0.003457234852037,-0.000572,-0.002885234852037
5.19,-0.0179818,-0.00330657810779,-0.000406,-0.00290057810779
5.22,-0.0171534,-0.003154248012666,-0.000241,-0.002913248012666
5.25,-0.0163164,-0.003000336509022,-7.6E-05,-0.002924336509022
5.28,-0.0154714,-0.002844953927686,8.7E-05,-0.002931953927686
5.31,-0.0146189,-0.002688192211011,0.000249,-0.002937192211011
5.34,-0.0137595,-0.002530161689827,0.00041,-0.002940161689827
5.37,-0.0128938,-0.002370972694959,0.00057,-0.002940972694959
5.4,-0.0120223,-0.002210717168764,0.000728,-0.002938717168764
5.43,-0.0111455,-0.002049487053597,0.000885,-0.002934487053597
5.46,-0.0102641,-0.001887411068756,0.001039,-0.002926411068756
5.49,-0.00937852,-0.001724566445821,0.001193,-0.002917566445821
5.52,-0.00848938,-0.001561067193312,0.001344,-0.002905067193312
5.55,-0.00759722,-0.001397012608975,0.001493,-0.002890012608975
5.58,-0.00670259,-0.001232503829399,0.00164,-0.002872503829399
5.61,-0.00580605,-0.001067643830024,0.001785,-0.002852643830024
5.64,-0.00490813,-0.000902530069747,0.001928,-0.002830530069747
5.67,-0.00400938,-0.00073726368516,0.002068,-0.00280526368516
5.7,-0.00311035,-0.000571945812853,0.002206,-0.002777945812853
5.73,-0.00221158,-0.000406675750571,0.002341,-0.002747675750571
5.76,-0.00131359,-0.000241549118365,0.002473,-0.002714549118365
5.79,-0.000416919,-7.66650300927331E-05,0.002603,-0.002679665030093
5.82,0.000477904,8.7879239232171E-05,0.00273,-0.002642120760768
5.85,0.00137036,0.000251988253445,0.002854,-0.002602011746555
5.88,0.00225992,0.000415564737532,0.002976,-0.002560435262468
5.91,0.00314609,0.000578517852447,0.003094,-0.002515482147553
5.94,0.00402834,0.000740750139293,0.003209,-0.002468249860707
5.97,0.00490618,0.00090217149456,0.003321,-0.00241882850544
6,0.00577911,0.001062689975893,0.00343,-0.002367310024107
6.03,0.00664664,0.001222215479783,0.003535,-0.002312784520217
6.06,0.00750828,0.001380657902721,0.003637,-0.002256342097279
6.09,0.00836356,0.001537930818894,0.003736,-0.002198069181106
6.12,0.00921199,0.001693944124792,0.003831,-0.002137055875208
6.15,0.0100531,0.0018486113946,0.003923,-0.0020743886054
6.18,0.0108865,0.002001860913282,0.004011,-0.002009139086718
6.21,0.0117116,0.002153584188857,0.004095,-0.001941415811143
6.24,0.0125281,0.002303726055912,0.004176,-0.001872273944088
6.27,0.0133354,0.00245217618362,0.004253,-0.00180082381638
6.3,0.0141332,0.002598879406567,0.004327,-0.001728120593433
6.33,0.0149211,0.002743762170869,0.004397,-0.001653237829131
6.36,0.0156985,0.002886714145699,0.004463,-0.001576285854301
6.39,0.0164652,0.003027698554115,0.004525,-0.001497301445885
6.42,0.0172207,0.003166623453759,0.004583,-0.001416376546241
6.45,0.0179646,0.003303415290749,0.004638,-0.001334584709251
6.48,0.0186965,0.0034380005112,0.004689,-0.001250999488801
6.51,0.019416,0.003570305561225,0.004736,-0.001165694438775
6.54,0.0201229,0.003700293663884,0.004779,-0.001078706336116
6.57,0.0208167,0.003827872876821,0.004818,-0.000990127123179
6.6,0.021497,0.003952969646151,0.004853,-0.000900030353849
6.63,0.0221636,0.004075547194931,0.004884,-0.000808452805069
6.66,0.022816,0.004195513580805,0.004912,-0.000716486419195
6.69,0.0234541,0.004312850415304,0.004935,-0.000622149584696
6.72,0.0240774,0.00442746575607,0.004955,-0.00052753424393
6.75,0.0246856,0.00453930443769,0.004971,-0.00043169556231
6.78,0.0252785,0.004648329683222,0.004982,-0.000333670316778
6.81,0.0258557,0.004754467938781,0.004991,-0.000236532061219
6.84,0.026417,0.004857682427425,0.004995,-0.000137317572575
6.87,0.0269622,0.004957936372212,0.004995,-3.70636277879218E-05
6.9,0.0274909,0.005055156219257,0.004992,6.3156219256775E-05
6.93,0.0280029,0.005149305191617,0.004985,0.000164305191617
6.96,0.0284979,0.005240328123879,0.004974,0.000266328123879
6.99,0.0289759,0.005328225016044,0.00496,0.000368225016044
7.02,0.0294364,0.005412903925755,0.004942,0.000470903925755
7.05,0.0298793,0.005494346464541,0.00492,0.000574346464541
7.08,0.0303044,0.005572515855459,0.004895,0.000677515855459
7.11,0.0307116,0.00564739371004,0.004866,0.00078139371004
7.14,0.0311006,0.005718924862868,0.004833,0.000885924862868
7.17,0.0314713,0.005787090925473,0.004798,0.000989090925473
7.2,0.0318235,0.005851855120913,0.004758,0.001093855120913
7.23,0.032157,0.005913180672246,0.004716,0.001197180672246
7.26,0.0324718,0.00597106757947,0.00467,0.00130106757947
7.29,0.0327677,0.006025479065645,0.004621,0.001404479065645
7.32,0.0330446,0.006076396742298,0.004569,0.001507396742298
7.35,0.0333023,0.006123783832488,0.004513,0.001610783832488
7.38,0.0335407,0.006167621947744,0.004455,0.001712621947744
7.41,0.0337597,0.006207892699593,0.004393,0.001814892699593
7.44,0.0339591,0.006244559311094,0.004329,0.001915559311094
7.47,0.034139,0.006277640170719,0.004262,0.002015640170719
7.5,0.0342993,0.006307116889995,0.004192,0.002115116889995
7.53,0.0344399,0.006332971080451,0.004119,0.002213971080451
7.56,0.0345608,0.006355202742089,0.004044,0.002311202742089
7.59,0.0346621,0.006373830263378,0.003966,0.002407830263378
7.62,0.0347436,0.006388816867377,0.003885,0.002503816867377
7.65,0.0348054,0.006400180942556,0.003803,0.002597180942556
7.68,0.0348469,0.006407812158089,0.003717,0.002690812158089
7.71,0.034868,0.006411692125505,0.00363,0.002781692125505
7.74,0.0348688,0.006411839233274,0.00354,0.002871839233274
7.77,0.0348493,0.006408253481397,0.003448,0.002960253481397
7.8,0.0348095,0.006400934869874,0.003355,0.003045934869874
7.83,0.0347496,0.006389920175647,0.003259,0.003130920175647
7.86,0.0346696,0.006375209398715,0.003161,0.003214209398715
7.89,0.0345697,0.006356839316022,0.003062,0.003294839316022
7.92,0.0344498,0.006334791539097,0.002961,0.003373791539097
7.95,0.0343102,0.006309121233352,0.002858,0.003451121233352
7.98,0.0341507,0.006279791621845,0.002754,0.003525791621845
8.01,0.0339717,0.006246876258461,0.002648,0.003598876258461
8.04,0.0337732,0.0062103751432,0.002541,0.0036693751432
8.07,0.0335555,0.006170343441476,0.002433,0.003737343441476
8.1,0.0333187,0.006126799541759,0.002324,0.003802799541759
8.13,0.033063,0.006079780220993,0.002213,0.003866780220993
8.16,0.0327887,0.006029340644589,0.002102,0.003927340644589
8.19,0.0324959,0.005975499201021,0.00199,0.003985499201021
8.22,0.032185,0.005918329444172,0.001877,0.004041329444172
8.25,0.031856,0.005857831374042,0.001763,0.004094831374042
8.28,0.0315092,0.005794060156045,0.001648,0.004146060156045
8.31,0.0311447,0.005727034178651,0.001533,0.004194034178651
8.34,0.0307629,0.005656826995747,0.001418,0.004238826995747
8.37,0.030364,0.005583475384273,0.001302,0.004281475384273
8.4,0.0299484,0.005507052898115,0.001186,0.004321052898115
8.43,0.0295164,0.005427614702686,0.00107,0.004357614702686
8.46,0.0290683,0.0053452159634,0.000954,0.0043912159634
8.49,0.0286045,0.00525993023414,0.000838,0.00442193023414
8.52,0.0281252,0.005171794291851,0.000722,0.004449794291851
8.55,0.0276309,0.005080900078887,0.000606,0.004474900078887
8.58,0.0271219,0.004987302760661,0.00049,0.004497302760661
8.61,0.0265986,0.004891075891059,0.000375,0.004516075891059
8.64,0.0260613,0.004792274635495,0.00026,0.004532274635495
8.67,0.0255105,0.004690990936323,0.000146,0.004544990936323
8.7,0.0249465,0.004587279958957,3.2E-05,0.004555279958957
8.73,0.0243698,0.004481233645753,-8.1E-05,0.004562233645753
8.76,0.0237807,0.004372907162126,-0.000193,0.004565907162126
8.79,0.0231796,0.004262374061958,-0.000305,0.004567374061958
8.82,0.0225671,0.004149744676078,-0.000415,0.004564744676078
8.85,0.0219434,0.004035055781427,-0.000525,0.004560055781427
8.88,0.0213091,0.003918417708833,-0.000633,0.004551417708833
8.91,0.0206645,0.003799885623709,-0.000741,0.004540885623709
8.94,0.0200101,0.003679551468411,-0.000847,0.004526551468411
8.97,0.0193464,0.003557507185295,-0.000952,0.004509507185295
9,0.0186737,0.003433807939774,-0.001055,0.004488807939774
9.03,0.0179926,0.003308564062675,-0.001157,0.004465564062675
9.06,0.0173035,0.003181849107883,-0.001257,0.004438849107883
9.09,0.0166069,0.003053755017754,-0.001356,0.004409755017754
9.12,0.0159032,0.002924355346172,-0.001453,0.004377355346172
9.15,0.0151928,0.002793723647022,-0.001549,0.004342723647022
9.18,0.0144763,0.002661970251131,-0.001643,0.004304970251131
9.21,0.013754,0.002529150323913,-0.001735,0.004264150323913
9.24,0.0130266,0.002395392584665,-0.001825,0.004220392584665
9.27,0.0122943,0.00226073381033,-0.001913,0.00417373381033
9.3,0.0115578,0.002125302720207,-0.001999,0.004124302720207
9.33,0.0108174,0.001989154479707,-0.002083,0.004072154479707
9.36,0.0100736,0.001852381031189,-0.002165,0.004017381031189
9.39,0.00932694,0.001715081672395,-0.002245,0.003960081672395
9.42,0.00857781,0.001577328118363,-0.002323,0.003900328118363
9.45,0.0078267,0.001439210472602,-0.002398,0.003837210472602
9.48,0.00707406,0.001300811483232,-0.002472,0.003772811483232
9.51,0.00632036,0.001162217576069,-0.002542,0.003704217576069
9.54,0.00556604,0.001023509660383,-0.002611,0.003634509660383
9.57,0.00481156,0.000884772323144,-0.002677,0.003561772323144
9.6,0.00405738,0.000746090151319,-0.002741,0.003487090151319
9.63,0.00330395,0.000607545893027,-0.002802,0.003409545893027
9.66,0.0025517,0.000469218618695,-0.002861,0.003330218618695
9.69,0.00180108,0.000331191076443,-0.002917,0.003248191076443
9.72,0.00105253,0.000193544175544,-0.002971,0.003164544175544
9.75,0.000306483,5.63575380779267E-05,-0.003022,0.003078357538078
9.78,-0.000436633,-8.02901332980275E-05,-0.003071,0.002990709866702
9.81,-0.00117639,-0.000216320135928,-0.003117,0.002900679864072
9.84,-0.00191238,-0.000351657444848,-0.00316,0.002808342555152
9.87,-0.00264416,-0.000486220599133,-0.003201,0.002714779400867
9.9,-0.00337135,-0.000619939722592,-0.003239,0.002619060277408
9.93,-0.00409352,-0.000752735744797,-0.003274,0.002521264255203
9.96,-0.00481028,-0.000884536950713,-0.003307,0.002422463049287
9.99,-0.00552124,-0.001015271625302,-0.003337,0.002321728374698
10.02,-0.006226,-0.001144866214678,-0.003364,0.002219133785322
10.05,-0.00692418,-0.001273250842652,-0.003389,0.002115749157348
10.08,-0.00761541,-0.001400357471879,-0.003411,0.002010642528121
10.11,-0.00829931,-0.001526116226171,-0.00343,0.001903883773829
10.14,-0.00897551,-0.001650459068183,-0.003446,0.001795540931817
10.17,-0.00964366,-0.001773321638266,-0.00346,0.001686678361734
10.2,-0.0103034,-0.001894637737924,-0.003471,0.001576362262076
10.23,-0.0109544,-0.002014346685202,-0.00348,0.001465653314798
10.26,-0.0115963,-0.002132382281605,-0.003486,0.001353617718395
10.29,-0.0122288,-0.002248689361718,-0.003489,0.001240310638282
10.32,-0.0128516,-0.002363212760128,-0.00349,0.001126787239872
10.35,-0.0134642,-0.002475860534479,-0.003487,0.001011139465521
10.38,-0.0140666,-0.002586632684772,-0.003483,0.000896367315228
10.41,-0.0146582,-0.002695418880179,-0.003476,0.000780581119821
10.44,-0.0152388,-0.002802182343758,-0.003466,0.000663817656242
10.47,-0.0158082,-0.002906886298566,-0.003453,0.000546113701434
10.5,-0.0163661,-0.003009475579191,-0.003439,0.000429524420809
10.53,-0.0169121,-0.003109876631747,-0.003421,0.000311123368253
10.56,-0.017446,-0.003208052679292,-0.003401,0.000192947320708
10.59,-0.0179676,-0.003303966944884,-0.003379,7.50330551157643E-05
10.62,-0.0184766,-0.00339756426311,-0.003355,-4.25642631096011E-05
10.65,-0.0189728,-0.003488807857026,-0.003328,-0.000160807857026
10.68,-0.0194558,-0.003577624172749,-0.003298,-0.000279624172749
10.71,-0.0199256,-0.003664013210278,-0.003267,-0.000397013210278
10.74,-0.0203818,-0.003747901415728,-0.003233,-0.000514901415728
10.77,-0.0208244,-0.003829288789101,-0.003197,-0.000632288789101
10.8,-0.0212529,-0.003908083388039,-0.003159,-0.000749083388039
10.83,-0.0216674,-0.003984303601014,-0.003118,-0.000866303601014
10.86,-0.0220675,-0.004057875874142,-0.003076,-0.000981875874142
10.89,-0.0224531,-0.004128781818951,-0.003031,-0.001097781818951
10.92,-0.022824,-0.004196984658499,-0.002985,-0.001211984658499
10.95,-0.0231801,-0.004262466004314,-0.002936,-0.001326466004314
10.98,-0.0235212,-0.004325189079455,-0.002886,-0.001439189079455
11.01,-0.0238472,-0.00438513549545,-0.002834,-0.00155113549545
11.04,-0.0241579,-0.004442268475357,-0.00278,-0.001662268475357
11.07,-0.0244532,-0.004496569630704,-0.002724,-0.001772569630704
11.1,-0.024733,-0.004548020573022,-0.002667,-0.001881020573022
11.13,-0.0249972,-0.004596602913837,-0.002608,-0.001988602913837
11.16,-0.0252456,-0.004642279876209,-0.002548,-0.002094279876209
11.19,-0.0254782,-0.004685051460137,-0.002485,-0.002200051460137
11.22,-0.0256948,-0.004724880888678,-0.002422,-0.002302880888678
11.25,-0.0258955,-0.004761786550304,-0.002357,-0.002404786550304
11.28,-0.0260801,-0.004795731668073,-0.002291,-0.002504731668073
11.31,-0.0262486,-0.004826716241985,-0.002223,-0.002603716241985
11.34,-0.0264008,-0.004854703495097,-0.002154,-0.002700703495097
11.37,-0.0265368,-0.00487971181588,-0.002084,-0.00279571181588
11.4,-0.0266565,-0.004901722815863,-0.002013,-0.002888722815863
11.43,-0.0267597,-0.004920699718105,-0.001941,-0.002979699718105
11.46,-0.0268466,-0.004936679299546,-0.001867,-0.003069679299546
11.49,-0.0269172,-0.004949661560188,-0.001793,-0.003156661560188
11.52,-0.0269713,-0.004959609723088,-0.001718,-0.003241609723088
11.55,-0.0270087,-0.004966487011303,-0.001642,-0.003324487011303
11.58,-0.0270294,-0.004970293424834,-0.001566,-0.003404293424834
11.61,-0.0270332,-0.004970992186739,-0.001489,-0.003481992186739
11.64,-0.0270203,-0.004968620073958,-0.001411,-0.003557620073958
11.67,-0.0269907,-0.004963177086494,-0.001332,-0.003631177086494
11.7,-0.0269445,-0.004954681612816,-0.001253,-0.003701681612816
11.73,-0.0268817,-0.004943133652925,-0.001174,-0.003769133652925
11.76,-0.0268024,-0.004928551595292,-0.001094,-0.003834551595292
11.79,-0.0267067,-0.004910953828388,-0.001014,-0.003896953828388
11.82,-0.0265947,-0.004890358740684,-0.000934,-0.003956358740684
11.85,-0.0264663,-0.004866747943709,-0.000853,-0.004013747943709
11.88,-0.0263218,-0.004840176602877,-0.000773,-0.004067176602877
11.91,-0.0261613,-0.004810663106659,-0.000692,-0.004118663106659
11.94,-0.0259849,-0.004778225843525,-0.000611,-0.004167225843525
11.97,-0.0257928,-0.004742901590419,-0.000531,-0.004211901590419
12,-0.0255851,-0.004704708735811,-0.00045,-0.004254708735811
12.03,-0.0253619,-0.004663665668173,-0.00037,-0.004293665668173
12.06,-0.0251234,-0.004619809164446,-0.00029,-0.004329809164446
12.09,-0.0248698,-0.004573176001574,-0.00021,-0.004363176001574
12.12,-0.0246012,-0.004523784568027,-0.00013,-0.004393784568027
12.15,-0.0243179,-0.004471690029219,-5.1E-05,-0.004420690029219
12.18,-0.0240201,-0.004416929162093,2.7E-05,-0.004443929162093
12.21,-0.023708,-0.004359538743589,0.000105,-0.004464538743589
12.24,-0.0233819,-0.004299573939123,0.000183,-0.004482573939123
12.27,-0.0230421,-0.004237089914107,0.00026,-0.004497089914107
12.3,-0.0226887,-0.004172105057013,0.000336,-0.004508105057013
12.33,-0.022322,-0.004104674533255,0.000411,-0.004515674533255
12.36,-0.0219424,-0.004034871896716,0.000486,-0.004520871896716
12.39,-0.0215501,-0.003962733924339,0.00056,-0.004522733924339
12.42,-0.0211454,-0.003888315781538,0.000632,-0.004520315781538
12.45,-0.0207286,-0.003811672633726,0.000704,-0.004515672633726
12.48,-0.0203,-0.003732859646316,0.000775,-0.004507859646316
12.51,-0.0198599,-0.003651931984723,0.000845,-0.004496931984723
12.54,-0.0194087,-0.00356896320283,0.000914,-0.00448296320283
12.57,-0.0189466,-0.003483990077581,0.000982,-0.004465990077581
12.6,-0.018474,-0.003397086162859,0.001048,-0.004445086162859
12.63,-0.0179912,-0.003308306624079,0.001114,-0.004422306624079
12.66,-0.0174986,-0.003217725015125,0.001178,-0.004395725015125
12.69,-0.0169965,-0.003125396501409,0.00124,-0.004365396501409
12.72,-0.0164853,-0.003031394636819,0.001302,-0.004333394636819
12.75,-0.0159653,-0.002935774586765,0.001362,-0.004297774586765
12.78,-0.0154368,-0.002838591516663,0.001421,-0.004259591516663
12.81,-0.0149003,-0.002739937368867,0.001478,-0.004217937368867
12.84,-0.0143561,-0.002639867308792,0.001533,-0.004172867308792
12.87,-0.0138045,-0.002538436501851,0.001588,-0.004126436501851
12.9,-0.013246,-0.002435736890399,0.00164,-0.004075736890399
12.93,-0.012681,-0.002331842028322,0.001691,-0.004022842028322
12.96,-0.0121097,-0.002226788692561,0.001741,-0.003967788692561
12.99,-0.0115326,-0.002120668825473,0.001789,-0.003909668825473
13.02,-0.01095,-0.002013537592471,0.001835,-0.003848537592471
13.05,-0.0103624,-0.001905486935911,0.001879,-0.003784486935911
13.08,-0.00977012,-0.0017965756989,0.001922,-0.0037185756989
13.11,-0.00917354,-0.001686873757629,0.001963,-0.003649873757629
13.14,-0.00857305,-0.001576452827136,0.002003,-0.003579452827136
13.17,-0.00796903,-0.00146538278361,0.00204,-0.00350538278361
13.2,-0.00736187,-0.00135373534209,0.002076,-0.00342973534209
13.23,-0.00675196,-0.001241582217613,0.00211,-0.003351582217613
13.26,-0.00613968,-0.001128993286369,0.002143,-0.003271993286369
13.29,-0.00552541,-0.001016038424549,0.002173,-0.003189038424549
13.32,-0.00490954,-0.000902789347191,0.002201,-0.003103789347191
13.35,-0.00429245,-0.000789315930484,0.002228,-0.003017315930484
13.38,-0.00367451,-0.000675686211773,0.002253,-0.002928686211773
13.41,-0.00305611,-0.000561971906094,0.002276,-0.002837971906094
13.44,-0.00243762,-0.000448241050791,0.002297,-0.002745241050791
13.47,-0.00181941,-0.000334561683207,0.002317,-0.002651561683207
13.5,-0.00120186,-0.000221003679533,0.002334,-0.002555003679533
13.53,-0.000585338,-0.000107634709343,0.00235,-0.002457634709343
13.56,2.97969E-05,5.47919436430136E-06,0.002363,-0.002357520805636
13.59,0.000643179,0.000118270784949,0.002375,-0.002256729215051
13.62,0.00125445,0.000230674176518,0.002385,-0.002154325823482
13.65,0.00186325,0.000342623188965,0.002393,-0.002050376811035
13.68,0.00246923,0.000454053646526,0.002399,-0.001944946353474
13.71,0.00307203,0.000564899350703,0.002404,-0.001839100649297
13.74,0.00367132,0.000675099619543,0.002406,-0.001730900380457
13.77,0.00426676,0.000784591932242,0.002407,-0.001622408067758
13.8,0.004858,0.000893311929153,0.002406,-0.001512688070847
13.83,0.00544471,0.00100119892832,0.002403,-0.00140180107168
13.86,0.00602657,0.001108194086635,0.002398,-0.001289805913365
13.89,0.00660325,0.001214236722145,0.002392,-0.001177763277855
13.92,0.00717444,0.001319269830587,0.002384,-0.001064730169413
13.95,0.00773981,0.001423232730008,0.002374,-0.000950767269992
13.98,0.00829907,0.00152607209384,0.002362,-0.00083592790616
14.01,0.0088519,0.001627729078977,0.002349,-0.000721270921023
14.04,0.00939801,0.001728150358851,0.002334,-0.000605849641149
14.07,0.00993711,0.001827282606897,0.002317,-0.000489717393103
14.1,0.0104689,0.0019250706577,0.002298,-0.0003729293423
14.13,0.0109931,0.002021463023543,0.002278,-0.000256536976457
14.16,0.0115095,0.002116421088634,0.002257,-0.000140578911366
14.19,0.0120177,0.00220987129909,0.002234,-2.41287009096775E-05
14.22,0.0125175,0.002301776877969,0.002209,9.27768779685886E-05
14.25,0.0130086,0.002392082659856,0.002183,0.000209082659856
14.28,0.0134909,0.00248077025628,0.002155,0.00032577025628
14.31,0.013964,0.002567766113358,0.002126,0.000441766113358
14.34,0.0144277,0.002653033454146,0.002095,0.000558033454146
14.37,0.0148817,0.002736517113231,0.002063,0.000673517113231
14.4,0.0153259,0.002818198702142,0.00203,0.000788198702142
14.43,0.01576,0.002898023055465,0.001996,0.000902023055465
14.46,0.0161838,0.002975953396259,0.00196,0.001015953396259
14.49,0.0165971,0.00305195294758,0.001922,0.00112995294758
14.52,0.0169996,0.003125966544016,0.001884,0.001241966544016
14.55,0.0173913,0.003197994185565,0.001845,0.001352994185565
14.58,0.0177718,0.003267962318345,0.001804,0.001463962318345
14.61,0.0181411,0.003335870942354,0.001762,0.001573870942354
14.64,0.0184988,0.003401646503708,0.001719,0.001682646503708
14.67,0.018845,0.003465307390878,0.001675,0.001790307390878
14.7,0.0191793,0.00352678004998,0.001631,0.00189578004998
14.73,0.0195017,0.003586064481013,0.001585,0.002001064481013
14.76,0.019812,0.003643123907035,0.001538,0.002105123907035
14.79,0.02011,0.003697921551104,0.00149,0.002207921551104
14.82,0.0203956,0.003750439024749,0.001442,0.002308439024749
14.85,0.0206687,0.003800657939498,0.001393,0.002407657939498
14.88,0.0209292,0.003848559906881,0.001343,0.002505559906881
14.91,0.0211769,0.003894108149954,0.001292,0.002602108149954
14.94,0.0214118,0.003937302668719,0.001241,0.002696302668719
14.97,0.0216337,0.003978106686232,0.001189,0.002789106686232
15,0.0218426,0.004016520202494,0.001137,0.002879520202494
15.03,0.0220383,0.004052506440562,0.001084,0.002968506440562
15.06,0.0222208,0.004086065400437,0.00103,0.003056065400437
15.09,0.02239,0.004117178693646,0.000976,0.003141178693646
15.12,0.0225458,0.00414582793172,0.000922,0.00322382793172
15.15,0.0226881,0.004171994726186,0.000868,0.003303994726186
15.18,0.0228169,0.004195679077046,0.000813,0.003382679077046
15.21,0.0229321,0.004216862595827,0.000757,0.003459862595827
15.24,0.0230337,0.00423554528253,0.000702,0.00353354528253
15.27,0.0231217,0.004251727137154,0.000646,0.003605727137154
15.3,0.0231961,0.0042654081597,0.000591,0.0036744081597
15.33,0.0232568,0.004276569961697,0.000535,0.003741569961697
15.36,0.0233039,0.004285230931615,0.000479,0.003806230931615
15.39,0.023337,0.00429131751557,0.000423,0.00386831751557
15.42,0.0233561,0.004294829713563,0.000367,0.003927829713563
15.45,0.0233612,0.004295767525592,0.000311,0.003984767525592
15.48,0.0233524,0.00429414934013,0.000256,0.00403814934013
15.51,0.0233296,0.004289956768704,0.0002,0.004089956768704
15.54,0.023293,0.004283226588258,0.000145,0.004138226588258
15.57,0.0232426,0.004273958798792,9E-05,0.004183958798792
15.6,0.0231784,0.004262153400304,3.5E-05,0.004227153400304
15.63,0.0231005,0.004247828781267,-2E-05,0.004267828781267
15.66,0.023009,0.004231003330152,-7.4E-05,0.004305003330152
15.69,0.0229039,0.004211677046959,-0.000128,0.004339677046959
15.72,0.0227853,0.004189868320158,-0.000181,0.004370868320158
15.75,0.0226534,0.004165613926693,-0.000234,0.004399613926693
15.78,0.0225081,0.004138895478091,-0.000286,0.004424895478091
15.81,0.0223498,0.004109786528238,-0.000338,0.004447786528238
15.84,0.0221784,0.004078268688663,-0.000389,0.004467268688663
15.87,0.0219942,0.004044397124779,-0.00044,0.004484397124779
15.9,0.0217973,0.004008190225057,-0.00049,0.004498190225057
15.93,0.0215878,0.003969666377968,-0.000539,0.004508666377968
15.96,0.021366,0.003928880748926,-0.000587,0.004515880748926
15.99,0.0211319,0.00388583333793,-0.000635,0.00452083333793
16.02,0.0208857,0.003840560921924,-0.000682,0.004522560921924
16.05,0.0206275,0.003793081889379,-0.000728,0.004521081889379
16.08,0.0203576,0.003743451405707,-0.000774,0.004517451405707
16.11,0.0200762,0.003691706247851,-0.000818,0.004509706247851
16.14,0.0197835,0.003637883192753,-0.000862,0.004499883192753
16.17,0.0194796,0.003582000628886,-0.000905,0.004487000628886
16.2,0.0191649,0.003524132110132,-0.000946,0.004470132110132
16.23,0.0188396,0.003464314413435,-0.000987,0.004451314413435
16.26,0.0185038,0.003402565927266,-0.001027,0.004429565927266
16.29,0.0181579,0.00333896020551,-0.001066,0.00440496020551
16.32,0.0178021,0.003273534025108,-0.001103,0.004376534025108
16.35,0.0174367,0.003206342551474,-0.00114,0.004346342551474
16.38,0.0170618,0.00313740417308,-0.001176,0.00431340417308
16.41,0.0166779,0.003066810832281,-0.00121,0.004276810832281
16.44,0.0162851,0.002994580917548,-0.001243,0.004237580917548
16.47,0.0158837,0.002920769594295,-0.001275,0.004195769594295
16.5,0.0154741,0.002845450416407,-0.001306,0.004151450416407
16.53,0.0150564,0.002768641772354,-0.001336,0.004104641772354
16.56,0.0146311,0.002690435604493,-0.001365,0.004055435604493
16.59,0.0141983,0.002610850301295,-0.001392,0.004002850301295
16.62,0.0137584,0.002529959416644,-0.001419,0.003948959416644
16.65,0.0133116,0.002447799727483,-0.001444,0.003891799727483
16.68,0.0128583,0.002364444787696,-0.001467,0.003831444787696
16.71,0.0123989,0.002279968151168,-0.00149,0.003769968151168
16.74,0.0119335,0.00219438820637,-0.001511,0.00370538820637
16.77,0.0114624,0.002107760118716,-0.001531,0.003638760118716
16.8,0.0109861,0.002020175830561,-0.00155,0.003570175830561
16.83,0.0105048,0.001931672118848,-0.001567,0.003498672118848
16.86,0.0100189,0.001842322537462,-0.001583,0.003425322537462
16.89,0.00952858,0.00175216018565,-0.001598,0.00335016018565
16.92,0.00903424,0.001661258617297,-0.001612,0.003273258617297
16.95,0.00853617,0.00156967115897,-0.001624,0.00319367115897
16.98,0.00803471,0.001477460331471,-0.001635,0.003112460331471
17.01,0.00753017,0.001384683139059,-0.001645,0.003029683139059
17.04,0.00702286,0.001291396585996,-0.001653,0.002944396585996
17.07,0.0065131,0.00119765951539,-0.00166,0.00285765951539
17.1,0.00600122,0.001103532609195,-0.001666,0.002769532609195
17.13,0.00548753,0.001009072871672,-0.00167,0.002679072871672
17.16,0.00497234,0.000914337307082,-0.001674,0.002588337307082
17.19,0.00445598,0.000819386597379,-0.001675,0.002494386597379
17.22,0.00393876,0.000724277746824,-0.001676,0.002400277746824
17.25,0.00342099,0.000629067759677,-0.001676,0.002305067759677
17.28,0.00290299,0.000533815479047,-0.001674,0.002207815479047
17.31,0.00238506,0.000438576070347,-0.001671,0.002109576070347
17.34,0.00186752,0.000343408376684,-0.001666,0.002009408376684
17.37,0.00135067,0.000248367563472,-0.001661,0.001909367563472
17.4,0.000834818,0.000153510267203,-0.001654,0.001807510267203
17.43,0.000320268,5.88923888279005E-05,-0.001646,0.001704892388828
17.46,-0.000192681,-3.5431090123736E-05,-0.001637,0.001601568909876
17.49,-0.00070373,-0.000129405188123,-0.001626,0.001496594811877
17.52,-0.00121258,-0.000222974923642,-0.001615,0.001392025076358
17.55,-0.00171895,-0.000316088625076,-0.001602,0.001285911374924
17.58,-0.00222254,-0.000408691127011,-0.001589,0.001180308872989
17.61,-0.00272307,-0.000500730941729,-0.001574,0.001073269058271
17.64,-0.00322024,-0.000592152903815,-0.001558,0.000965847096185
17.67,-0.0037138,-0.000682911042093,-0.001541,0.000858088957907
17.7,-0.00420344,-0.000772948352301,-0.001523,0.000750051647699
17.73,-0.00468891,-0.000862218863261,-0.001504,0.000641781136739
17.76,-0.00516994,-0.000950672926102,-0.001484,0.000533327073898
17.79,-0.00564626,-0.001038260891951,-0.001463,0.000424739108049
17.82,-0.0061176,-0.001124933111936,-0.001441,0.000316066888064
17.85,-0.00658371,-0.001210643614879,-0.001418,0.000207356385121
17.88,-0.00704434,-0.001295346429603,-0.001394,9.86535703975031E-05
17.91,-0.00749924,-0.001378995584928,-0.001369,-9.9955849280737E-06
17.94,-0.00794815,-0.001461543270831,-0.001343,-0.000118543270831
17.97,-0.00839086,-0.001542950871522,-0.001317,-0.000225950871522
18,-0.0088271,-0.001623168738128,-0.001289,-0.000334168738128
18.03,-0.00925666,-0.001702158254861,-0.001261,-0.000441158254861
18.06,-0.00967931,-0.001779877128236,-0.001232,-0.000547877128236
18.09,-0.0100948,-0.001856279387075,-0.001203,-0.000653279387075
18.12,-0.010503,-0.001931341126367,-0.001172,-0.000759341126367
18.15,-0.0109036,-0.002005005341851,-0.001141,-0.000864005341851
18.18,-0.0112964,-0.002077235256584,-0.00111,-0.000967235256584
18.21,-0.0116813,-0.002148012482094,-0.001077,-0.001071012482094
18.24,-0.012058,-0.002217281852969,-0.001045,-0.001172281852969
18.27,-0.0124263,-0.002285006592267,-0.001011,-0.001274006592267
18.3,-0.0127861,-0.002351168311515,-0.000977,-0.001374168311515
18.33,-0.0131371,-0.002415711845301,-0.000942,-0.001473711845301
18.36,-0.0134793,-0.002478637193625,-0.000907,-0.001571637193625
18.39,-0.0138124,-0.002539889191073,-0.000872,-0.001667889191073
18.42,-0.0141362,-0.002599431060702,-0.000836,-0.001763431060702
18.45,-0.0144506,-0.002657244414042,-0.0008,-0.001857244414042
18.48,-0.0147555,-0.002713310862622,-0.000763,-0.001950310862622
18.51,-0.0150507,-0.002767593629498,-0.000726,-0.002041593629498
18.54,-0.0153361,-0.0028200743262,-0.000688,-0.0021320743262
18.57,-0.0156115,-0.002870716175786,-0.000651,-0.002219716175786
18.6,-0.0158767,-0.002919482401314,-0.000613,-0.002306482401314
18.63,-0.0161318,-0.002966391391253,-0.000575,-0.002391391391253
18.66,-0.0163765,-0.003011387980192,-0.000537,-0.002474387980192
18.69,-0.0166107,-0.003054453779658,-0.000498,-0.002556453779658
18.72,-0.0168344,-0.003095588789652,-0.00046,-0.002635588789652
18.75,-0.0170474,-0.003134756233232,-0.000421,-0.002713756233232
18.78,-0.0172496,-0.003171937721926,-0.000382,-0.002789937721926
18.81,-0.017441,-0.003207133255734,-0.000343,-0.002864133255734
18.84,-0.0176215,-0.003240324446185,-0.000305,-0.002935324446185
18.87,-0.017791,-0.003271492904808,-0.000266,-0.003005492904808
18.9,-0.0179494,-0.003300620243132,-0.000227,-0.003073620243132
18.93,-0.0180967,-0.003327706461157,-0.000188,-0.003139706461157
18.96,-0.0182328,-0.003352733170411,-0.00015,-0.003202733170411
18.99,-0.0183577,-0.003375700370895,-0.000111,-0.003264700370895
19.02,-0.0184713,-0.003396589674138,-7.3E-05,-0.003323589674138
19.05,-0.0185735,-0.003415382691668,-3.5E-05,-0.003380382691668
19.08,-0.0186644,-0.003432097811956,3E-06,-0.003435097811956
19.11,-0.0187438,-0.00344669825806,4E-05,-0.00348669825806
19.14,-0.0188118,-0.003459202418452,7.8E-05,-0.003537202418452
19.17,-0.0188684,-0.003469610293131,0.000115,-0.003584610293131
19.2,-0.0189135,-0.003477903493626,0.000151,-0.003628903493626
19.23,-0.0189472,-0.003484100408408,0.000188,-0.003672100408408
19.26,-0.0189691,-0.003488127483593,0.000224,-0.003712127483593
19.29,-0.0189794,-0.003490021496123,0.000259,-0.003749021496123
19.32,-0.018978,-0.003489764057527,0.000294,-0.003783764057527
19.35,-0.0189651,-0.003487391944746,0.000329,-0.003816391944746
19.38,-0.0189405,-0.00348286838084,0.000363,-0.00384586838084
19.41,-0.0189044,-0.00347623014275,0.000397,-0.00387323014275
19.44,-0.0188568,-0.003467477230476,0.00043,-0.003897477230476
19.47,-0.0187979,-0.00345664642096,0.000463,-0.00391964642096
19.5,-0.0187275,-0.00344370093726,0.000495,-0.00393870093726
19.53,-0.0186459,-0.00342869594479,0.000527,-0.00395569594479
19.56,-0.0185531,-0.00341163144355,0.000558,-0.00396963144355
19.59,-0.0184491,-0.003392507433539,0.000588,-0.003980507433539
19.62,-0.0183341,-0.003371360691701,0.000618,-0.003989360691701
19.65,-0.0182081,-0.003348191218034,0.000647,-0.003995191218034
19.68,-0.0180712,-0.00332301740101,0.000675,-0.00399801740101
19.71,-0.0179236,-0.003295876017572,0.000703,-0.003998876017572
19.74,-0.0177653,-0.003266767067719,0.00073,-0.003996767067719
19.77,-0.0175965,-0.003235727328394,0.000756,-0.003991727328394
19.8,-0.0174172,-0.003202756799597,0.000782,-0.003984756799597
19.83,-0.0172277,-0.003167910646741,0.000807,-0.003974910646741
19.86,-0.017028,-0.003131188869826,0.000831,-0.003962188869826
19.89,-0.0168184,-0.003092646634266,0.000854,-0.003946646634266
19.92,-0.0165989,-0.003052283940061,0.000876,-0.003928283940061
19.95,-0.0163698,-0.003010155952624,0.000898,-0.003908155952624
19.98,-0.0161313,-0.002966299448898,0.000919,-0.003885299448898
20.01,-0.0158834,-0.002920714428882,0.000939,-0.003859714428882
20.04,-0.0156265,-0.002873474446461,0.000958,-0.003831474446461
20.07,-0.0153607,-0.002824597890107,0.000976,-0.003800597890107
20.1,-0.0150861,-0.00277410314829,0.000994,-0.00376810314829
20.13,-0.014803,-0.002722045386425,0.001011,-0.003733045386425
20.16,-0.0145116,-0.002668461381452,0.001026,-0.003694461381452
20.19,-0.0142122,-0.002613406298787,0.001041,-0.003654406298787
20.22,-0.0139048,-0.002556880138428,0.001055,-0.003611880138428
20.25,-0.0135898,-0.002498956454261,0.001068,-0.003566956454261
20.28,-0.0132673,-0.002439653634757,0.001081,-0.003520653634757
20.31,-0.0129376,-0.002379026845329,0.001092,-0.003471026845329
20.34,-0.012601,-0.002317131251391,0.001102,-0.003419131251391
20.37,-0.0122575,-0.002253966852942,0.001112,-0.003365966852942
20.4,-0.0119076,-0.002189625592339,0.001121,-0.003310625592339
20.43,-0.0115514,-0.002124125858052,0.001128,-0.003252125858052
20.46,-0.0111891,-0.002057504427024,0.001135,-0.003192504427024
20.49,-0.0108211,-0.00198983485314,0.001141,-0.00313083485314
20.52,-0.0104475,-0.001921135524871,0.001146,-0.003067135524871
20.55,-0.0100686,-0.00185146160763,0.00115,-0.00300146160763
20.58,-0.0096847,-0.001780868266831,0.001154,-0.002934868266831
20.61,-0.00929599,-0.001709390440569,0.001156,-0.002865390440569
20.64,-0.00890275,-0.001637079616564,0.001157,-0.002794079616564
20.67,-0.00850524,-0.001563983604839,0.001158,-0.002721983604839
20.7,-0.00810371,-0.001490148376574,0.001158,-0.002648148376574
20.73,-0.00769843,-0.00141562358064,0.001157,-0.00257262358064
20.76,-0.00728965,-0.001340455188215,0.001155,-0.002495455188215
20.79,-0.00687765,-0.001264694687019,0.001152,-0.002416694687019
20.82,-0.00646268,-0.001188388048229,0.001148,-0.002336388048229
20.85,-0.006045,-0.001111583081871,0.001144,-0.002255583081871
20.88,-0.00562488,-0.001034329436816,0.001138,-0.002172329436816
20.91,-0.00520258,-0.00095667492309,0.001132,-0.00208867492309
20.94,-0.00477837,-0.000878669189565,0.001125,-0.002003669189565
20.97,-0.00435251,-0.000800360046265,0.001117,-0.001917360046265
21,-0.00392527,-0.000721797142064,0.001109,-0.001830797142064
21.03,-0.0034969,-0.000643026448138,0.001099,-0.001742026448138
21.06,-0.00306768,-0.000564099452207,0.001089,-0.001653099452207
21.09,-0.00263785,-0.000485060286603,0.001078,-0.001563060286603
21.12,-0.00220769,-0.000405960439043,0.001066,-0.001471960439043
21.15,-0.00177745,-0.000326845880707,0.001054,-0.001380845880707
21.18,-0.0013474,-0.000247766260465,0.001041,-0.001288766260465
21.21,-0.000917782,-0.000168766078419,0.001027,-0.001195766078419
21.24,-0.000488862,-8.98942479023352E-05,0.001013,-0.001102894247902
21.27,-6.08923E-05,-1.11971630266688E-05,0.000997,-0.001008197163027
21.3,0.000365875,6.72788188717202E-05,0.000982,-0.000914721181128
21.33,0.000791188,0.000145487377234,0.000965,-0.000819512622766
21.36,0.0012148,0.000223383147702,0.000948,-0.000724616852298
21.39,0.00163646,0.000300919975212,0.00093,-0.000629080024788
21.42,0.00205593,0.000378054095204,0.000912,-0.000533945904796
21.45,0.00247296,0.0004547395365,0.000893,-0.0004382604635
21.48,0.00288731,0.000530932166769,0.000874,-0.000343067833231
21.51,0.00329876,0.000606591531373,0.000854,-0.000247408468627
21.54,0.00370705,0.000681669820289,0.000834,-0.000152330179711
21.57,0.00411197,0.000756128417727,0.000813,-5.6871582272778E-05
21.6,0.00451327,0.000829921352509,0.000791,3.89213525088311E-05
21.63,0.00491075,0.000903011847692,0.000769,0.000134011847692
21.66,0.00530417,0.000975355770946,0.000747,0.000228355770946
21.69,0.00569331,0.001046912667634,0.000724,0.000322912667634
21.72,0.00607797,0.001117645760814,0.000701,0.000416645760814
21.75,0.00645792,0.001187512757002,0.000677,0.000510512757002
21.78,0.00683296,0.001256476879256,0.000654,0.000602476879256
21.81,0.00720288,0.001324499511786,0.000629,0.000695499511786
21.84,0.00756748,0.00139154387765,0.000605,0.00078654387765
21.87,0.00792657,0.001457575038754,0.00058,0.000877575038754
21.9,0.00827995,0.001522556218153,0.000555,0.000967556218153
21.93,0.00862742,0.001586450638907,0.000529,0.001057450638907
21.96,0.00896882,0.001649228879462,0.000504,0.001145228879462
21.99,0.00930394,0.001710852324027,0.000478,0.001232852324027
22.02,0.00963262,0.001771291551049,0.000452,0.001319291551049
22.05,0.00995468,0.00183051346128,0.000426,0.00140451346128
22.08,0.01027,0.001888495988555,0.000399,0.001489495988555
22.11,0.0105783,0.001945187645154,0.000373,0.001572187645154
22.14,0.0108795,0.0020005737203,0.000346,0.0016545737203
22.17,0.0111734,0.002054617437052,0.000319,0.001735617437052
22.2,0.01146,0.002107318795408,0.000293,0.001814318795408
22.23,0.0117389,0.002158604241485,0.000266,0.001892604241485
22.26,0.0120102,0.002208492163753,0.000239,0.001969492163753
22.29,0.0122737,0.00225694578527,0.000212,0.00204494578527
22.32,0.0125291,0.002303909940624,0.000185,0.002118909940624
22.35,0.0127765,0.002349403018284,0.000158,0.002191403018284
22.38,0.0130156,0.002393369852837,0.000131,0.002262369852837
22.41,0.0132465,0.002435828832755,0.000105,0.002330828832755
22.44,0.0134688,0.002476706404153,7.8E-05,0.002398706404153
22.47,0.0136827,0.002516039343973,5.2E-05,0.002464039343973
22.5,0.0138878,0.002553754098331,2.5E-05,0.002528754098331
22.53,0.0140843,0.002589887444168,-1E-06,0.002590887444168
22.56,0.0142719,0.002624384216072,-2.7E-05,0.002651384216072
22.59,0.0144505,0.002657226025571,-5.3E-05,0.002710226025571
22.62,0.0146202,0.002688431261137,-7.9E-05,0.002767431261137
22.65,0.0147808,0.002717963145826,-0.000104,0.002821963145826
22.68,0.0149323,0.00274582167964,-0.000129,0.00287482167964
22.71,0.0150745,0.002771970085635,-0.000154,0.002925970085635
22.74,0.0152075,0.002796426752283,-0.000179,0.002975426752283
22.77,0.0153312,0.002819173291113,-0.000204,0.003023173291113
22.8,0.0154455,0.002840191313654,-0.000228,0.003068191313654
22.83,0.0155504,0.002859480819905,-0.000252,0.003111480819905
22.86,0.0156458,0.002877023421396,-0.000275,0.003152023421396
22.89,0.0157317,0.002892819118126,-0.000298,0.003190819118126
22.92,0.0158081,0.002906867910095,-0.000321,0.003227867910095
22.95,0.0158749,0.002919151408833,-0.000343,0.003262151408833
22.98,0.0159321,0.002929669614339,-0.000365,0.003294669614339
23.01,0.0159798,0.002938440915084,-0.000387,0.003325440915084
23.04,0.0160179,0.002945446922597,-0.000408,0.003353446922597
23.07,0.0160464,0.002950687636879,-0.000428,0.003378687636879
23.1,0.0160651,0.002954126280987,-0.000449,0.003403126280987
23.13,0.016074,0.00295576285492,-0.000468,0.00342376285492
23.16,0.0160732,0.002955615747151,-0.000488,0.003443615747151
23.19,0.0160628,0.00295370334615,-0.000506,0.00345970334615
23.22,0.0160426,0.002949988874975,-0.000525,0.003474988874975
23.25,0.0160129,0.002944527499039,-0.000542,0.003486527499039
23.28,0.0159735,0.002937282441401,-0.00056,0.003497282441401
23.31,0.0159247,0.002928308867472,-0.000576,0.003504308867472
23.34,0.0158663,0.002917570000313,-0.000593,0.003510570000313
23.37,0.0157986,0.002905121005335,-0.000608,0.003513121005335
23.4,0.0157214,0.002890925105596,-0.000623,0.003513925105596
23.43,0.0156349,0.002875019078039,-0.000638,0.003513019078039
23.46,0.0155392,0.002857421311135,-0.000652,0.003509421311135
23.49,0.0154343,0.002838131804884,-0.000665,0.003503131804884
23.52,0.0153203,0.002817168947757,-0.000678,0.003495168947757
23.55,0.0151974,0.002794569516696,-0.00069,0.003484569516696
23.58,0.0150656,0.002770333511702,-0.000702,0.003472333511702
23.61,0.0149251,0.002744497709716,-0.000713,0.003457497709716
23.64,0.0147759,0.002717062110739,-0.000723,0.003440062110739
23.67,0.0146182,0.002688063491713,-0.000733,0.003421063491713
23.7,0.014452,0.002657501852638,-0.000742,0.003399501852638
23.73,0.0142775,0.002625413970457,-0.000751,0.003376413970457
23.76,0.0140948,0.00259181823364,-0.000759,0.00335081823364
23.79,0.013904,0.002556733030659,-0.000766,0.003322733030659
23.82,0.0137053,0.002520195138456,-0.000773,0.003293195138456
23.85,0.0134988,0.002482222945502,-0.000779,0.003261222945502
23.88,0.0132847,0.00244285322874,-0.000784,0.00322685322874
23.91,0.0130632,0.002402122765111,-0.000789,0.003191122765111
23.94,0.0128344,0.002360049943088,-0.000793,0.003153049943088
23.97,0.0125984,0.00231665315114,-0.000797,0.00311365315114
24,0.0123554,0.002271969166212,-0.0008,0.003071969166212
24.03,0.0121057,0.002226053153715,-0.000802,0.003028053153715
24.06,0.0118494,0.002178923502121,-0.000804,0.002982923502121
24.09,0.0115866,0.002130598599902,-0.000805,0.002935598599902
24.12,0.0113175,0.002081115223999,-0.000806,0.002887115223999
24.15,0.0110424,0.002030528539827,-0.000805,0.002835528539827
24.18,0.0107614,0.001978856935856,-0.000805,0.002783856935856
24.21,0.0104747,0.001926137189028,-0.000803,0.002729137189028
24.24,0.0101825,0.001872406076286,-0.000802,0.002674406076286
24.27,0.00988503,0.001817705891115,-0.000799,0.002616705891115
24.3,0.00958245,0.001762066055066,-0.000796,0.002558066055066
24.33,0.00927498,0.001705527022778,-0.000792,0.002497527022778
24.36,0.00896281,0.001648123732345,-0.000788,0.002436123732345
24.39,0.00864617,0.001589898477251,-0.000783,0.002372898477251
24.42,0.00832525,0.001530886195591,-0.000778,0.002308886195591
24.45,0.00800027,0.001471127342002,-0.000772,0.002243127342002
24.48,0.00767143,0.001410658693426,-0.000766,0.002176658693426
24.51,0.00733896,0.001349522543346,-0.000759,0.002108522543346
24.54,0.00700306,0.001287755668706,-0.000751,0.002038755668706
24.57,0.00666396,0.001225400362988,-0.000743,0.001968400362988
24.6,0.00632187,0.001162495241983,-0.000735,0.001897495241983
24.63,0.005977,0.001099078921479,-0.000726,0.001825078921479
24.66,0.00562959,0.001035195533808,-0.000716,0.001751195533808
24.69,0.00527983,0.000970880017065,-0.000706,0.001676880017065
24.72,0.00492797,0.000906178342426,-0.000696,0.001602178342426
24.75,0.00457422,0.000841129125683,-0.000685,0.001526129125683
24.78,0.00421879,0.000775770982625,-0.000673,0.001448770982625
24.81,0.00386191,0.000710146206734,-0.000662,0.001372146206734
24.84,0.0035038,0.000644295252648,-0.000649,0.001293295252648
24.87,0.00314468,0.000578258575004,-0.000637,0.001215258575004
24.9,0.00278477,0.000512076628437,-0.000624,0.001136076628437
24.93,0.00242429,0.000445789867585,-0.00061,0.001055789867585
24.96,0.00206346,0.000379438747083,-0.000597,0.000976438747083
24.99,0.00170249,0.000313061882722,-0.000582,0.000895061882722
25.02,0.00134162,0.000246703406832,-0.000568,0.000814703406832
25.05,0.00098104,0.000180398257508,-0.000553,0.000733398257508
25.08,0.000620981,0.00011418891212,-0.000538,0.00065218891212
25.11,0.000261655,4.81143542244754E-05,-0.000523,0.000571114354224
25.14,-9.67271E-05,-1.77866348913885E-05,-0.000507,0.000489213365109
25.17,-0.000453952,-8.34748326189412E-05,-0.000491,0.000407525167381
25.2,-0.000809811,-0.000148911862219,-0.000475,0.000326088137781
25.23,-0.00116409,-0.000214058353974,-0.000458,0.000243941646026
25.26,-0.0015166,-0.000278879553675,-0.000441,0.000162120446325
25.29,-0.00186711,-0.000343332983952,-0.000424,8.06670160476187E-05
25.32,-0.00221544,-0.000407385545558,-0.000407,-3.85545558356782E-07
25.35,-0.00256137,-0.000470996783856,-0.00039,-8.09967838563934E-05
25.38,-0.00290472,-0.000534133599598,-0.000372,-0.000162133599598
25.41,-0.00324529,-0.000596759215842,-0.000354,-0.000242759215842
25.44,-0.00358287,-0.000658835016798,-0.000336,-0.000322835016798
25.47,-0.00391729,-0.000720329742065,-0.000318,-0.000402329742065
25.5,-0.00424835,-0.000781206614701,-0.0003,-0.000481206614701
25.53,-0.00457586,-0.00084143069661,-0.000282,-0.00055943069661
25.56,-0.00489965,-0.000900970727393,-0.000263,-0.000637970727393
25.59,-0.00521954,-0.0009597936078,-0.000245,-0.0007147936078
25.62,-0.00553534,-0.001017864399736,-0.000226,-0.000791864399736
25.65,-0.00584688,-0.001075151842801,-0.000208,-0.000867151842801
25.68,-0.00615399,-0.001131624676593,-0.000189,-0.000942624676593
25.71,-0.00645651,-0.001187253479558,-0.000171,-0.001016253479558
25.74,-0.00675426,-0.00124200515245,-0.000152,-0.00109000515245
25.77,-0.0070471,-0.001295853951407,-0.000133,-0.001162853951407
25.8,-0.00733485,-0.001348766777181,-0.000115,-0.001233766777181
25.83,-0.00761738,-0.001400719724761,-9.6E-05,-0.001304719724761
25.86,-0.00789452,-0.001451681533746,-7.8E-05,-0.001373681533746
25.89,-0.00816612,-0.001501624621427,-5.9E-05,-0.001442624621427
25.92,-0.00843206,-0.001550526921641,-4.1E-05,-0.001509526921641
25.95,-0.00869218,-0.001598359012833,-2.2E-05,-0.001576359012833
25.98,-0.00894635,-0.001645096989991,-4E-06,-0.001641096989991
26.01,-0.00919445,-0.001690718786949,1.4E-05,-0.001704718786949
26.04,-0.00943634,-0.001735198659848,3.2E-05,-0.001767198659848
26.07,-0.0096719,-0.001778514542522,5E-05,-0.001828514542522
26.1,-0.00990101,-0.001820644368807,6.8E-05,-0.001888644368807
26.13,-0.0101236,-0.001861575266771,8.5E-05,-0.001946575266771
26.16,-0.0103394,-0.001901257587543,0.000102,-0.002003257587543
26.19,-0.0105485,-0.001939707880747,0.00012,-0.002059707880747
26.22,-0.0107507,-0.001976889369441,0.000137,-0.002113889369441
26.25,-0.0109459,-0.002012783665153,0.000153,-0.002165783665153
26.28,-0.0111341,-0.002047390767884,0.00017,-0.002217390767884
26.31,-0.011315,-0.00208065551222,0.000186,-0.00226665551222
26.34,-0.0114888,-0.002112614675103,0.000202,-0.002314614675103
26.37,-0.0116552,-0.00214321309112,0.000218,-0.00236121309112


==> data/standing_wave/isodi_const_eps/isodi_const_eps_csf_32.dat <==
0,0.0613225,0.01,0.01,0
0.03,0.0613021,0.009996673325452,0.009996,6.73325451507403E-07
0.06,0.0612413,0.009986758530719,0.009983,3.7585307187428E-06
0.09,0.0611402,0.00997027192303,0.009961,9.27192302988336E-06
0.12,0.060999,0.009947246116841,0.009932,1.52461168412919E-05
0.15,0.060818,0.009917730033838,0.009894,2.37300338374984E-05
0.18,0.0605975,0.009881772595703,0.009849,3.27725957030463E-05
0.21,0.0603379,0.009839439031351,0.009796,4.34390313506488E-05
0.24,0.0600394,0.009790761955237,0.009735,5.5761955236662E-05
0.27,0.0597026,0.00973583921073,0.009666,6.98392107301576E-05
0.3,0.0593277,0.009674703412288,0.009591,8.37034122874985E-05
0.33,0.0589152,0.00960743609605,0.009508,9.94360960495759E-05
0.36,0.0584656,0.009534118798157,0.009417,0.000117118798157
0.39,0.0579794,0.009454833054752,0.00932,0.000134833054752
0.42,0.0574571,0.009369660401973,0.009216,0.000153660401973
0.45,0.0568991,0.009278666068735,0.009105,0.000173666068735
0.48,0.0563062,0.009181980512862,0.008988,0.000193980512862
0.51,0.0556787,0.00907965265604,0.008865,0.00021465265604
0.54,0.0550174,0.008971812956093,0.008735,0.000236812956093
0.57,0.0543228,0.008858542949162,0.008598,0.000260542949162
0.6,0.0535956,0.008739956785845,0.008456,0.000283956785845
0.63,0.0528364,0.008616152309511,0.008309,0.000307152309511
0.66,0.0520459,0.008487243670757,0.008155,0.000332243670757
0.69,0.0512248,0.00835334502018,0.007996,0.00035734502018
0.72,0.0503738,0.008214570508378,0.007832,0.000382570508378
0.75,0.0494936,0.008071034285947,0.007663,0.000408034285947
0.78,0.0485849,0.007922850503486,0.007488,0.000434850503486
0.81,0.0476485,0.007770149618819,0.007309,0.000461149618819
0.84,0.0466851,0.007613045782543,0.007125,0.000488045782543
0.87,0.0456954,0.007451653145257,0.006937,0.000514653145257
0.9,0.0446803,0.007286118472013,0.006744,0.000542118472013
0.93,0.0436406,0.007116572220637,0.006548,0.000568572220637
0.96,0.0425769,0.006943112234498,0.006347,0.000596112234498
0.99,0.0414902,0.006765901585878,0.006143,0.000622901585878
1.02,0.0403812,0.006585054425374,0.005935,0.000650054425374
1.05,0.0392508,0.00640071751804,0.005724,0.00067671751804
1.08,0.0380997,0.006213005014473,0.005509,0.000704005014473
1.11,0.0369287,0.006022047372498,0.005292,0.000730047372498
1.14,0.0357388,0.005828007664397,0.005072,0.000756007664397
1.17,0.0345307,0.005631000040768,0.004849,0.000782000040768
1.2,0.0333052,0.005431154959436,0.004623,0.000808154959436
1.23,0.0320632,0.005228619185454,0.004396,0.000832619185454
1.26,0.0308055,0.005023523176648,0.004166,0.000857523176648
1.29,0.029533,0.004816013698072,0.003935,0.000881013698072
1.32,0.0282464,0.004606204900322,0.003702,0.000904204900322
1.35,0.0269467,0.004394259855681,0.003467,0.000927259855681
1.38,0.0256346,0.004180292714746,0.003232,0.000948292714746
1.41,0.024311,0.00396445024257,0.002995,0.00096945024257
1.44,0.0229767,0.003746862896979,0.002757,0.000989862896979
1.47,0.0216325,0.003527661135798,0.002518,0.001009661135798
1.5,0.0202794,0.00330700803131,0.002279,0.00102800803131
1.53,0.018918,0.003085001426882,0.002039,0.001046001426882
1.56,0.0175493,0.002861804394798,0.0018,0.001061804394798
1.59,0.016174,0.002637531085654,0.00156,0.001077531085654
1.62,0.014793,0.002412328264503,0.001321,0.001091328264503
1.65,0.0134071,0.002186326389172,0.001082,0.001104326389172
1.68,0.0120171,0.001959655917485,0.000843,0.001116655917485
1.71,0.0106239,0.001732463614497,0.000606,0.001126463614497
1.74,0.00922815,0.00150485547719,0.000369,0.00113585547719
1.77,0.00783077,0.001276981532064,0.000133,0.001143981532064
1.8,0.00643255,0.001048970606221,-0.000101,0.001149970606221
1.83,0.00503427,0.000820949896041,-0.000334,0.001154949896041
1.86,0.00363675,0.000593053120796,-0.000566,0.001159053120796
1.89,0.00224076,0.000365405846141,-0.000795,0.001160405846141
1.92,0.000847115,0.000138140975988,-0.001023,0.001161140975988
1.95,-0.000543408,-8.86147825023442E-05,-0.001249,0.001160385217498
1.98,-0.00193002,-0.000314732765298,-0.001472,0.001157267234702
2.01,-0.00331194,-0.000540085612948,-0.001693,0.001152914387052
2.04,-0.0046884,-0.000764548085939,-0.001911,0.001146451914061
2.07,-0.00605861,-0.000987991357169,-0.002127,0.001139008642831
2.1,-0.00742181,-0.001210291491704,-0.00234,0.001129708508296
2.13,-0.00877722,-0.001431321293163,-0.002549,0.001117678706837
2.16,-0.0101241,-0.001650960088059,-0.002756,0.001105039911941
2.19,-0.0114617,-0.00186908557218,-0.002959,0.00108991442782
2.22,-0.0127892,-0.002085564026255,-0.003159,0.001073435973745
2.25,-0.0141059,-0.002300281299686,-0.003356,0.001055718700314
2.28,-0.015411,-0.002513106934649,-0.003548,0.001034893065351
2.31,-0.0167039,-0.002723943087774,-0.003737,0.001013056912226
2.34,-0.0179837,-0.002932642994007,-0.003922,0.000989357005993
2.37,-0.0192498,-0.00313910880998,-0.004103,0.00096389119002
2.4,-0.0205013,-0.003343193770639,-0.00428,0.000936806229361
2.43,-0.0217377,-0.003544816339843,-0.004453,0.000908183660157
2.46,-0.0229581,-0.003743829752538,-0.004621,0.000877170247462
2.49,-0.0241619,-0.003940136165355,-0.004785,0.000844863834645
2.52,-0.0253484,-0.004133621427698,-0.004944,0.000810378572302
2.55,-0.0265169,-0.004324171388968,-0.005098,0.000773828611032
2.58,-0.0276667,-0.004511671898569,-0.005248,0.000736328101431
2.61,-0.0287971,-0.004696008805903,-0.005393,0.000696991194097
2.64,-0.0299074,-0.004877067960373,-0.005533,0.000655932039627
2.67,-0.030997,-0.005054751518611,-0.005668,0.000613248481389
2.7,-0.0320653,-0.005228961637246,-0.005799,0.000570038362754
2.73,-0.0331116,-0.005399584165681,-0.005924,0.000524415834319
2.76,-0.0341353,-0.005566521260549,-0.006043,0.000476478739451
2.79,-0.0351358,-0.005729675078479,-0.006158,0.000428324921521
2.82,-0.0361124,-0.005888931468874,-0.006267,0.000378068531126
2.85,-0.0370646,-0.006044208895593,-0.006371,0.000326791104407
2.88,-0.0379918,-0.006195409515268,-0.00647,0.000274590484732
2.91,-0.0388934,-0.006342435484529,-0.006563,0.000220564515471
2.94,-0.0397689,-0.006485205267235,-0.006651,0.000165794732765
2.97,-0.0406177,-0.006623621020017,-0.006733,0.000109378979983
3,-0.0414394,-0.006757617513963,-0.006809,5.13824860369355E-05
3.03,-0.0422335,-0.006887113212932,-0.006881,-6.11321293163269E-06
3.06,-0.0429993,-0.007011993966326,-0.006946,-6.59939663255737E-05
3.09,-0.0437366,-0.007132227159689,-0.007006,-0.000126227159689
3.12,-0.0444447,-0.007247698642423,-0.007061,-0.000186698642423
3.15,-0.0451234,-0.007358375800073,-0.007109,-0.000249375800073
3.18,-0.0457722,-0.007464177096498,-0.007153,-0.000311177096498
3.21,-0.0463906,-0.007565020995556,-0.00719,-0.000375020995556
3.24,-0.0469785,-0.00766089119002,-0.007222,-0.00043889119002
3.27,-0.0475353,-0.00775168983652,-0.007249,-0.00050268983652
3.3,-0.0480607,-0.007837368013372,-0.00727,-0.000567368013372
3.33,-0.0485546,-0.007917909413347,-0.007285,-0.000632909413347
3.36,-0.0490166,-0.007993248807534,-0.007295,-0.000698248807534
3.39,-0.0494465,-0.008063353581475,-0.007299,-0.000764353581475
3.42,-0.0498439,-0.008128158506258,-0.007298,-0.000830158506258
3.45,-0.0502088,-0.008187663581883,-0.007292,-0.000895663581883
3.48,-0.050541,-0.008241836193893,-0.00728,-0.000961836193893
3.51,-0.0508402,-0.008290627420604,-0.007263,-0.001027627420604
3.54,-0.0511064,-0.008334037262016,-0.00724,-0.001094037262016
3.57,-0.0513394,-0.008372033103673,-0.007212,-0.001160033103673
3.6,-0.0515392,-0.008404614945575,-0.007179,-0.001225614945575
3.63,-0.0517058,-0.008431782787721,-0.007141,-0.001290782787721
3.66,-0.0518389,-0.008453487708427,-0.007098,-0.001355487708427
3.69,-0.0519387,-0.008469762322149,-0.00705,-0.001419762322149
3.72,-0.0520055,-0.008480655550573,-0.006996,-0.001484655550573
3.75,-0.0520394,-0.008486183700925,-0.006938,-0.001548183700925
3.78,-0.0520407,-0.008486395694892,-0.006875,-0.001611395694892
3.81,-0.0520092,-0.008481258918015,-0.006808,-0.001673258918015
3.84,-0.0519452,-0.008470822291981,-0.006736,-0.001734822291981
3.87,-0.0518488,-0.008455102124016,-0.006659,-0.001796102124016
3.9,-0.05172,-0.008434098414122,-0.006578,-0.001856098414122
3.93,-0.0515591,-0.008407860083982,-0.006492,-0.001915860083982
3.96,-0.0513663,-0.008376419748053,-0.006402,-0.001974419748053
3.99,-0.0511417,-0.008339793713564,-0.006308,-0.002031793713564
4.02,-0.0508855,-0.008298014594969,-0.006209,-0.002089014594969
4.05,-0.0505981,-0.008251147621183,-0.006107,-0.002144147621183
4.08,-0.0502796,-0.008199209099433,-0.006001,-0.002198209099433
4.11,-0.0499305,-0.008142280565861,-0.005891,-0.002251280565861
4.14,-0.0495509,-0.008080378327694,-0.005777,-0.002303378327694
4.17,-0.0491412,-0.008013567613845,-0.00566,-0.002353567613845
4.2,-0.0487017,-0.007941897345999,-0.005539,-0.002402897345999
4.23,-0.0482329,-0.007865449060296,-0.005415,-0.002450449060296
4.26,-0.047735,-0.007784255371193,-0.005288,-0.002496255371193
4.29,-0.0472086,-0.00769841412206,-0.005158,-0.00254041412206
4.32,-0.046654,-0.007607974234579,-0.005024,-0.002583974234579
4.35,-0.0460717,-0.007513017244894,-0.004888,-0.002625017244894
4.38,-0.0454624,-0.0074136573036,-0.004749,-0.0026646573036
4.41,-0.0448264,-0.007309943332382,-0.004607,-0.002702943332382
4.44,-0.0441643,-0.00720197317461,-0.004462,-0.00273997317461
4.47,-0.0434764,-0.007089795751967,-0.004316,-0.002773795751967
4.5,-0.0427633,-0.006973508907823,-0.004167,-0.002806508907823
4.53,-0.0420256,-0.006853210485548,-0.004016,-0.002837210485548
4.56,-0.0412638,-0.006728982021281,-0.003862,-0.002866982021281
4.59,-0.0404783,-0.006600888743936,-0.003707,-0.002893888743936
4.62,-0.0396699,-0.006469061111338,-0.00355,-0.002919061111338
4.65,-0.0388389,-0.006333548045171,-0.003392,-0.002941548045171
4.68,-0.0379861,-0.006194480003261,-0.003232,-0.002962480003261
4.71,-0.0371121,-0.006051954828978,-0.003071,-0.002980954828978
4.74,-0.0362173,-0.005906037751233,-0.002908,-0.002998037751233
4.77,-0.0353025,-0.005756859227853,-0.002744,-0.003012859227853
4.8,-0.0343683,-0.005604517102206,-0.002579,-0.003025517102206
4.83,-0.0334152,-0.005449092910433,-0.002414,-0.003035092910433
4.86,-0.032444,-0.005290717110359,-0.002247,-0.003043717110359
4.89,-0.0314553,-0.005129487545354,-0.00208,-0.003049487545354
4.92,-0.0304497,-0.004965502058788,-0.001913,-0.003052502058788
4.95,-0.029428,-0.004798891108484,-0.001745,-0.003053891108484
4.98,-0.0283907,-0.004629736230584,-0.001577,-0.003052736230584
5.01,-0.0273386,-0.004458167882914,-0.001409,-0.003049167882914
5.04,-0.0262724,-0.004284300216071,-0.001241,-0.003043300216071
5.07,-0.0251927,-0.004108231073423,-0.001073,-0.003035231073423
5.1,-0.0241002,-0.003930074605569,-0.000906,-0.003024074605569
5.13,-0.0229957,-0.003749961270333,-0.000738,-0.003011961270333
5.16,-0.0218797,-0.003567972603857,-0.000572,-0.002995972603857
5.19,-0.0207532,-0.003384271678421,-0.000406,-0.002978271678421
5.22,-0.0196166,-0.00319892372294,-0.000241,-0.00295792372294
5.25,-0.0184708,-0.003012075502466,-7.6E-05,-0.002936075502466
5.28,-0.0173165,-0.002823841167598,8.7E-05,-0.002910841167598
5.31,-0.0161543,-0.002634318561702,0.000249,-0.002883318561702
5.34,-0.014985,-0.002443638142607,0.00041,-0.002853638142607
5.37,-0.0138093,-0.002251914060908,0.00057,-0.002821914060908
5.4,-0.0126279,-0.002059260467202,0.000728,-0.002787260467202
5.43,-0.0114415,-0.001865791512088,0.000885,-0.002750791512088
5.46,-0.0102509,-0.00167163765339,0.001039,-0.00271063765339
5.49,-0.00905664,-0.001476886950141,0.001193,-0.002669886950141
5.52,-0.00785958,-0.001281679644502,0.001344,-0.002625679644502
5.55,-0.00666037,-0.001086121733458,0.001493,-0.002579121733458
5.58,-0.00545972,-0.000890328998329,0.00164,-0.002530328998329
5.61,-0.00425834,-0.000694417220433,0.001785,-0.002479417220433
5.64,-0.00305693,-0.000498500550369,0.001928,-0.002426500550369
5.67,-0.00185619,-0.000302693138734,0.002068,-0.002370693138734
5.7,-0.000656821,-0.000107109299197,0.002206,-0.002313109299197
5.73,0.00054049,8.81389375840842E-05,0.002341,-0.002252861062416
5.76,0.00173505,0.000282938562518,0.002473,-0.002190061437482
5.79,0.00292617,0.000477177218802,0.002603,-0.002125822781198
5.82,0.00411316,0.000670742386563,0.00273,-0.002059257613437
5.85,0.00529536,0.000863526438094,0.002854,-0.001990473561906
5.88,0.00647207,0.001055415222798,0.002976,-0.001920584777203
5.91,0.00764262,0.001246299482246,0.003094,-0.001847700517755
5.94,0.00880636,0.001436073219455,0.003209,-0.001772926780545
5.97,0.00996261,0.001624625545273,0.003321,-0.001696374454727
6,0.0111107,0.001811847201272,0.00343,-0.001618152798728
6.03,0.01225,0.001997635451914,0.003535,-0.001537364548086
6.06,0.0133799,0.002181890823107,0.003637,-0.001455109176893
6.09,0.0144997,0.002364499164255,0.003736,-0.001371500835745
6.12,0.0156087,0.002545346324758,0.003831,-0.001285653675242
6.15,0.0167064,0.002724350768478,0.003923,-0.001198649231522
6.18,0.017792,0.002901382037588,0.004011,-0.001109617962412
6.21,0.0188651,0.003076374903176,0.004095,-0.001018625096824
6.24,0.0199249,0.003249198907416,0.004176,-0.000926801092584
6.27,0.0209709,0.003419772514167,0.004253,-0.000833227485833
6.3,0.0220024,0.003587981572832,0.004327,-0.000739018427168
6.33,0.0230189,0.003753744547271,0.004397,-0.000643255452729
6.36,0.0240198,0.003916963594113,0.004463,-0.000546036405887
6.39,0.0250045,0.004077540869991,0.004525,-0.000447459130009
6.42,0.0259724,0.004235378531534,0.004583,-0.000347621468466
6.45,0.0269229,0.004390378735374,0.004638,-0.000247621264626
6.48,0.0278556,0.004542476252599,0.004689,-0.000146523747401
6.51,0.0287698,0.00469155693261,0.004736,-4.44430673896198E-05
6.54,0.029665,0.004837539239268,0.004779,5.85392392678059E-05
6.57,0.0305407,0.00498034163643,0.004818,0.00016234163643
6.6,0.0313963,0.005119866280729,0.004853,0.000266866280729
6.63,0.0322314,0.005256047943251,0.004884,0.000372047943251
6.66,0.0330455,0.005388805087855,0.004912,0.000476805087855
6.69,0.0338381,0.005518056178401,0.004935,0.000583056178401
6.72,0.0346086,0.005643703371519,0.004955,0.000688703371519
6.75,0.0353568,0.005765714052754,0.004971,0.000794714052754
6.78,0.036082,0.005883974071507,0.004982,0.000901974071507
6.81,0.0367838,0.005998418198867,0.004991,0.001007418198867
6.84,0.0374619,0.006108997513148,0.004995,0.001113997513148
6.87,0.0381159,0.006215646785438,0.004995,0.001220646785438
6.9,0.0387453,0.006318284479596,0.004992,0.001326284479596
6.93,0.0393497,0.006416845366709,0.004985,0.001431845366709
6.96,0.0399289,0.006511296832321,0.004974,0.001537296832321
6.99,0.0404824,0.006601557340291,0.00496,0.001641557340291
7.02,0.0410099,0.006687577968935,0.004942,0.001745577968935
7.05,0.0415111,0.006769309796567,0.00492,0.001849309796567
7.08,0.0419858,0.006846720208733,0.004895,0.001951720208733
7.11,0.0424336,0.006919743976518,0.004866,0.002053743976518
7.14,0.0428544,0.006988364792694,0.004833,0.002155364792694
7.17,0.0432477,0.007052501121122,0.004798,0.002254501121122
7.2,0.0436135,0.0071121529618,0.004758,0.0023541529618
7.23,0.0439516,0.007167287700273,0.004716,0.002451287700273
7.26,0.0442617,0.007217856414856,0.00467,0.002547856414856
7.29,0.0445437,0.00726384279832,0.004621,0.00264284279832
7.32,0.0447975,0.007305230543438,0.004569,0.002736230543438
7.35,0.0450229,0.007341987035754,0.004513,0.002828987035754
7.38,0.0452199,0.007374112275266,0.004455,0.002919112275266
7.41,0.0453884,0.007401589954747,0.004393,0.003008589954747
7.44,0.0455283,0.00742440376697,0.004329,0.00309540376697
7.47,0.0456396,0.007442553711933,0.004262,0.003180553711933
7.5,0.0457223,0.007456039789637,0.004192,0.003264039789637
7.53,0.0457766,0.007464894614538,0.004119,0.003345894614538
7.56,0.0458024,0.007469101879408,0.004044,0.003425101879408
7.59,0.0458,0.007468710505932,0.003966,0.003502710505932
7.62,0.0457693,0.007463704186881,0.003885,0.003578704186881
7.65,0.0457104,0.007454099229483,0.003803,0.003651099229483
7.68,0.0456235,0.007439928248196,0.003717,0.003722928248196
7.71,0.0455088,0.007421223857475,0.00363,0.003791223857475
7.74,0.0453663,0.00739798605732,0.00354,0.00385798605732
7.77,0.0451962,0.007370247462188,0.003448,0.003922247462188
7.8,0.0449987,0.007338040686534,0.003355,0.003983040686534
7.83,0.0447741,0.007301414652045,0.003259,0.004042414652045
7.86,0.0445225,0.007260385665946,0.003161,0.004099385665946
7.89,0.0442442,0.007215002649925,0.003062,0.004153002649925
7.92,0.0439394,0.007165298218435,0.002961,0.004204298218435
7.95,0.0436084,0.007111321293163,0.002858,0.004253321293163
7.98,0.0432515,0.007053120795793,0.002754,0.004299120795793
8.01,0.0428691,0.006990761955237,0.002648,0.004342761955237
8.04,0.0424615,0.00692429369318,0.002541,0.00438329369318
8.07,0.042029,0.006853764931306,0.002433,0.004420764931306
8.1,0.041572,0.006779240898528,0.002324,0.004455240898528
8.13,0.0410909,0.00670078682376,0.002213,0.00448778682376
8.16,0.0405861,0.006618467935913,0.002102,0.004516467935913
8.19,0.0400579,0.006532333156672,0.00199,0.004542333156672
8.22,0.0395068,0.006442464022178,0.001877,0.004565464022178
8.25,0.0389331,0.006348909454116,0.001763,0.004585909454116
8.28,0.0383374,0.006251767295854,0.001648,0.004603767295854
8.31,0.03772,0.006151086469077,0.001533,0.004618086469077
8.34,0.0370814,0.006046948509927,0.001418,0.004628948509927
8.37,0.036422,0.005939418647315,0.001302,0.004637418647315
8.4,0.0357425,0.00582861103184,0.001186,0.00464261103184
8.43,0.0350431,0.005714558277957,0.00107,0.004644558277957
8.46,0.0343246,0.005597390843491,0.000954,0.004643390843491
8.49,0.0335872,0.0054771413429,0.000838,0.0046391413429
8.52,0.0328317,0.005353940234009,0.000722,0.004631940234009
8.55,0.0320584,0.005227836438501,0.000606,0.004621836438501
8.58,0.031268,0.005098944106975,0.00049,0.004608944106975
8.61,0.0304609,0.004967328468344,0.000375,0.004592328468344
8.64,0.0296377,0.004833087365975,0.00026,0.004573087365975
8.67,0.028799,0.004696318643239,0.000146,0.004550318643239
8.7,0.0279453,0.004557103836275,3.2E-05,0.004525103836275
8.73,0.0270773,0.004415557095683,-8.1E-05,0.004496557095683
8.76,0.0261954,0.004271743650373,-0.000193,0.004464743650373
8.79,0.0253002,0.004125761343716,-0.000305,0.004430761343716
8.82,0.0243924,0.003977724326308,-0.000415,0.004392724326308
8.85,0.0234725,0.00382771413429,-0.000525,0.00435271413429
8.88,0.0225411,0.003675828611032,-0.000633,0.004308828611032
8.91,0.0215987,0.003522149292674,-0.000741,0.004263149292674
8.94,0.0206461,0.003366806637042,-0.000847,0.004213806637042
8.97,0.0196838,0.003209882180276,-0.000952,0.004161882180276
9,0.0187124,0.003051473765747,-0.001055,0.004106473765747
9.03,0.0177325,0.002891679236822,-0.001157,0.004048679236822
9.06,0.0167447,0.002730596436871,-0.001257,0.003987596436871
9.09,0.0157496,0.002568323209263,-0.001356,0.003924323209263
9.12,0.0147478,0.002404957397366,-0.001453,0.003857957397366
9.15,0.01374,0.00224061315178,-0.001549,0.00378961315178
9.18,0.0127267,0.002075372008643,-0.001643,0.003718372008643
9.21,0.0117087,0.001909364425782,-0.001735,0.003644364425782
9.24,0.0106863,0.001742639324881,-0.001825,0.003567639324881
9.27,0.00966042,0.001575346732439,-0.001913,0.003488346732439
9.3,0.0086315,0.001407558400261,-0.001999,0.003406558400261
9.33,0.0076002,0.001239381956052,-0.002083,0.003322381956052
9.36,0.00656714,0.001070918504627,-0.002165,0.003235918504627
9.39,0.00553292,0.000902265889355,-0.002245,0.003147265889355
9.42,0.00449815,0.000733523584329,-0.002323,0.003056523584329
9.45,0.00346344,0.000564791063639,-0.002398,0.002962791063639
9.48,0.0024294,0.000396167801378,-0.002472,0.002868167801378
9.51,0.00139664,0.000227753271638,-0.002542,0.002769753271638
9.54,0.000365756,5.9644665497982E-05,-0.002611,0.002670644665498
9.57,-0.000662643,-0.000108058706021,-0.002677,0.002568941293979
9.6,-0.00168796,-0.000275259488768,-0.002741,0.002465740511232
9.63,-0.0027096,-0.000441860654735,-0.002802,0.002360139345265
9.66,-0.00372696,-0.000607763871336,-0.002861,0.002253236128664
9.69,-0.00473945,-0.000772872925924,-0.002917,0.002144127074076
9.72,-0.0057465,-0.0009370948673,-0.002971,0.0020339051327
9.75,-0.0067475,-0.001100330221371,-0.003022,0.001921669778629
9.78,-0.00774187,-0.001262484406213,-0.003071,0.001808515593787
9.81,-0.00872905,-0.001423466101349,-0.003117,0.001693533898651
9.84,-0.00970846,-0.001583180724856,-0.00316,0.001576819275144
9.87,-0.0106795,-0.001741530433365,-0.003201,0.001459469566635
9.9,-0.0116417,-0.001898438582902,-0.003239,0.001340561417098
9.93,-0.0125944,-0.002053797545762,-0.003274,0.001220202454238
9.96,-0.013537,-0.002207509478576,-0.003307,0.001099490521424
9.99,-0.0144691,-0.002359509152432,-0.003337,0.000977490847568
10.02,-0.0153901,-0.002509698723959,-0.003364,0.000854301276041
10.05,-0.0162995,-0.002657996657018,-0.003389,0.000731003342982
10.08,-0.0171966,-0.002804288801011,-0.003411,0.000606711198989
10.11,-0.0180811,-0.002948526234253,-0.00343,0.000481473765747
10.14,-0.0189523,-0.003090594806148,-0.003446,0.000355405193852
10.17,-0.0198098,-0.003230429287782,-0.00346,0.000229570712218
10.2,-0.020653,-0.003367931835786,-0.003471,0.000103068164214
10.23,-0.0214816,-0.003503053528477,-0.00348,-2.30535284764977E-05
10.26,-0.0222949,-0.003635680215255,-0.003486,-0.000149680215255
10.29,-0.0230925,-0.00376574666721,-0.003489,-0.00027674666721
10.32,-0.0238739,-0.0038931713482,-0.00349,-0.0004031713482
10.35,-0.0246388,-0.00401790533654,-0.003487,-0.00053090533654
10.38,-0.0253865,-0.004139834481634,-0.003483,-0.000656834481634
10.41,-0.0261168,-0.004258926169024,-0.003476,-0.000782926169024
10.44,-0.0268291,-0.004375082555343,-0.003466,-0.000909082555343
10.47,-0.0275231,-0.004488254718904,-0.003453,-0.001035254718904
10.5,-0.0281983,-0.004598361123568,-0.003439,-0.001159361123568
10.53,-0.0288543,-0.004705336540422,-0.003421,-0.001284336540422
10.56,-0.0294909,-0.004809148355008,-0.003401,-0.001408148355008
10.59,-0.0301075,-0.004909698723959,-0.003379,-0.001530698723959
10.62,-0.0307038,-0.00500693872559,-0.003355,-0.00165193872559
10.65,-0.0312795,-0.005100819438216,-0.003328,-0.001772819438216
10.68,-0.0318343,-0.005191291940152,-0.003298,-0.001893291940152
10.71,-0.0323678,-0.005278291002487,-0.003267,-0.002011291002487
10.74,-0.0328797,-0.005361767703535,-0.003233,-0.002128767703535
10.77,-0.0333698,-0.005441689428839,-0.003197,-0.002244689428839
10.8,-0.0338377,-0.005517990949488,-0.003159,-0.002358990949488
10.83,-0.0342832,-0.005590639651025,-0.003118,-0.002472639651025
10.86,-0.0347061,-0.005659602918994,-0.003076,-0.002583602918994
10.89,-0.0351061,-0.005724831831709,-0.003031,-0.002693831831709
10.92,-0.0354831,-0.005786310081944,-0.002985,-0.002801310081944
10.95,-0.0358367,-0.005843972440784,-0.002936,-0.002907972440784
10.98,-0.0361668,-0.005897802601003,-0.002886,-0.003011802601003
11.01,-0.0364734,-0.005947800562599,-0.002834,-0.003113800562599
11.04,-0.0367561,-0.005993901096661,-0.00278,-0.003213901096661
11.07,-0.037015,-0.006036120510416,-0.002724,-0.003312120510416
11.1,-0.0372498,-0.00607440988218,-0.002667,-0.00340740988218
11.13,-0.0374605,-0.006108769211953,-0.002608,-0.003500769211953
11.16,-0.037647,-0.006139182192507,-0.002548,-0.003591182192507
11.19,-0.0378092,-0.006165632516613,-0.002485,-0.003680632516613
11.22,-0.0379471,-0.006188120184272,-0.002422,-0.003766120184272
11.25,-0.0380607,-0.006206645195483,-0.002357,-0.003849645195483
11.28,-0.03815,-0.006221207550247,-0.002291,-0.003930207550247
11.31,-0.0382149,-0.006231790941335,-0.002223,-0.004008790941335
11.34,-0.0382556,-0.006238427983204,-0.002154,-0.004084427983204
11.37,-0.0382723,-0.006241151290309,-0.002084,-0.004157151290309
11.4,-0.038265,-0.006239960862652,-0.002013,-0.004226960862652
11.43,-0.0382337,-0.006234856700232,-0.001941,-0.004293856700232
11.46,-0.0381786,-0.006225871417506,-0.001867,-0.004358871417506
11.49,-0.0380998,-0.006213021321701,-0.001793,-0.004420021321701
11.52,-0.0379973,-0.006196306412817,-0.001718,-0.004478306412817
11.55,-0.0378713,-0.006175759305312,-0.001642,-0.004533759305312
11.58,-0.037722,-0.006151412613641,-0.001566,-0.004585412613641
11.61,-0.0375494,-0.006123266337804,-0.001489,-0.004634266337804
11.64,-0.0373538,-0.006091369399486,-0.001411,-0.004680369399486
11.67,-0.0371353,-0.006055738105915,-0.001332,-0.004723738105915
11.7,-0.0368941,-0.006016405071548,-0.001253,-0.004763405071548
11.73,-0.0366305,-0.005973419218068,-0.001174,-0.004799419218068
11.76,-0.0363446,-0.005926796852705,-0.001094,-0.004832796852705
11.79,-0.0360368,-0.00587660320437,-0.001014,-0.00486260320437
11.82,-0.0357072,-0.005822854580293,-0.000934,-0.004888854580293
11.85,-0.0353562,-0.005765616209385,-0.000853,-0.004912616209385
11.88,-0.034984,-0.005704920706103,-0.000773,-0.004931920706103
11.91,-0.0345911,-0.005640849606588,-0.000692,-0.004948849606588
11.94,-0.0341776,-0.005573419218068,-0.000611,-0.004962419218068
11.97,-0.033744,-0.005502711076685,-0.000531,-0.004971711076685
12,-0.0332905,-0.005428757796893,-0.00045,-0.004978757796893
12.03,-0.0328174,-0.005351608300379,-0.00037,-0.004981608300379
12.06,-0.0323251,-0.005271327816054,-0.00029,-0.004981327816054
12.09,-0.0318141,-0.00518799788006,-0.00021,-0.00497799788006
12.12,-0.0312845,-0.005101634799625,-0.00013,-0.004971634799625
12.15,-0.0307369,-0.005012336418117,-5.1E-05,-0.004961336418117
12.18,-0.0301716,-0.004920151657222,2.7E-05,-0.004947151657222
12.21,-0.0295889,-0.004825129438624,0.000105,-0.004930129438624
12.24,-0.0289894,-0.004727367605691,0.000183,-0.004910367605691
12.27,-0.0283734,-0.004626915080109,0.00026,-0.004886915080109
12.3,-0.0277414,-0.004523853398019,0.000336,-0.004859853398019
12.33,-0.0270937,-0.004418231481104,0.000411,-0.004829231481104
12.36,-0.0264309,-0.004310147172734,0.000486,-0.004796147172734
12.39,-0.0257533,-0.004199649394594,0.00056,-0.004759649394594
12.42,-0.0250614,-0.004086819682824,0.000632,-0.004718819682824
12.45,-0.0243558,-0.003971755880794,0.000704,-0.004675755880794
12.48,-0.0236368,-0.003854506910188,0.000775,-0.004629506910188
12.51,-0.022905,-0.003735170614375,0.000845,-0.004580170614375
12.54,-0.0221607,-0.003613795915039,0.000914,-0.004527795915039
12.57,-0.0214046,-0.003490496962779,0.000982,-0.004472496962779
12.6,-0.0206371,-0.003365338986506,0.001048,-0.004413338986506
12.63,-0.0198587,-0.003238403522361,0.001114,-0.004352403522361
12.66,-0.0190699,-0.003109772106486,0.001178,-0.004287772106486
12.69,-0.0182712,-0.002979526275021,0.00124,-0.004219526275021
12.72,-0.0174632,-0.002847763871336,0.001302,-0.004149763871336
12.75,-0.0166463,-0.002714550124343,0.001362,-0.004076550124343
12.78,-0.015821,-0.002579966570182,0.001421,-0.004000966570182
12.81,-0.014988,-0.002444127359452,0.001478,-0.003922127359452
12.84,-0.0141476,-0.002307081413837,0.001533,-0.003840081413837
12.87,-0.0133005,-0.002168942883933,0.001588,-0.003756942883933
12.9,-0.0124472,-0.002029793305883,0.00164,-0.003669793305883
12.93,-0.0115881,-0.001889697908598,0.001691,-0.003580697908598
12.96,-0.0107239,-0.001748770842676,0.001741,-0.003489770842676
12.99,-0.00985503,-0.001607082229198,0.001789,-0.003396082229198
13.02,-0.00898207,-0.001464726650088,0.001835,-0.003299726650088
13.05,-0.00810555,-0.001321790533654,0.001879,-0.003200790533654
13.08,-0.00722601,-0.001178361938929,0.001922,-0.003100361938929
13.11,-0.00634396,-0.001034524032778,0.001963,-0.002997524032778
13.14,-0.00545997,-0.000890369766399,0.002003,-0.002893369766399
13.17,-0.00457455,-0.000745982306657,0.00204,-0.002785982306657
13.2,-0.00368824,-0.000601449712585,0.002076,-0.002677449712585
13.23,-0.00280157,-0.000456858412491,0.00211,-0.002566858412491
13.26,-0.00191509,-0.000312298096131,0.002143,-0.002455298096131
13.29,-0.00102931,-0.000167851930368,0.002173,-0.002340851930368
13.32,-0.000144772,-2.36083003791431E-05,0.002201,-0.002224608300379
13.35,0.000738004,0.000120347996249,0.002228,-0.002107652003751
13.38,0.00161849,0.000263930857353,0.002253,-0.001989069142647
13.41,0.00249617,0.000407056137633,0.002276,-0.001868943862367
13.44,0.00337052,0.000549638387215,0.002297,-0.001747361612785
13.47,0.00424102,0.000691592808512,0.002317,-0.001625407191488
13.5,0.00510716,0.000832836234661,0.002334,-0.001501163765339
13.53,0.00596843,0.000973285498797,0.00235,-0.001376714501203
13.56,0.00682433,0.00111285906478,0.002363,-0.00125014093522
13.59,0.00767435,0.001251473765747,0.002375,-0.001123526234253
13.62,0.008518,0.001389049696278,0.002385,-0.000995950303722
13.65,0.00935477,0.00152550368951,0.002393,-0.00086749631049
13.68,0.0101842,0.001660760732195,0.002399,-0.000738239267805
13.71,0.0110058,0.001794740918912,0.002404,-0.000609259081088
13.74,0.011819,0.001927351298463,0.002406,-0.000478648701537
13.77,0.0126235,0.002058542949162,0.002407,-0.000348457050838
13.8,0.0134186,0.002188201720413,0.002406,-0.000217798279587
13.83,0.0142041,0.002316294997758,0.002403,-8.67050022422436E-05
13.86,0.0149794,0.002442724937829,0.002398,4.47249378286926E-05
13.89,0.015744,0.002567410004484,0.002392,0.000175410004484
13.92,0.0164975,0.002690284968812,0.002384,0.000306284968812
13.95,0.0172395,0.0028112846019,0.002374,0.0004372846019
13.98,0.0179696,0.002930343674834,0.002362,0.000568343674834
14.01,0.0186873,0.003047380651474,0.002349,0.000698380651474
14.04,0.0193921,0.003162313995679,0.002334,0.000828313995679
14.07,0.0200838,0.003275111092992,0.002317,0.000958111092992
14.1,0.0207619,0.003385690407273,0.002298,0.001087690407273
14.13,0.0214259,0.003493970402381,0.002278,0.001215970402381
14.16,0.0220756,0.003599918463859,0.002257,0.001342918463859
14.19,0.0227105,0.003703453055567,0.002234,0.001469453055567
14.22,0.0233302,0.003804508948591,0.002209,0.001595508948591
14.25,0.0239345,0.003903053528477,0.002183,0.001720053528477
14.28,0.0245229,0.003999005259081,0.002155,0.001844005259081
14.31,0.0250951,0.004092315218721,0.002126,0.001966315218721
14.34,0.0256508,0.004182934485711,0.002095,0.002087934485711
14.37,0.0261897,0.004270814138367,0.002063,0.002207814138367
14.4,0.0267114,0.004355888947776,0.00203,0.002325888947776
14.43,0.0272157,0.004438126299482,0.001996,0.002442126299482
14.46,0.0277022,0.004517460964573,0.00196,0.002557460964573
14.49,0.0281707,0.004593860328591,0.001922,0.002671860328591
14.52,0.028621,0.00466729177708,0.001884,0.00278329177708
14.55,0.0290527,0.004737690081128,0.001845,0.002892690081128
14.58,0.0294656,0.004805022626279,0.001804,0.003001022626279
14.61,0.0298595,0.004869256798076,0.001762,0.003107256798076
14.64,0.0302342,0.004930359982062,0.001719,0.003211359982062
14.67,0.0305894,0.004988283256553,0.001675,0.003313283256553
14.7,0.0309251,0.00504302662155,0.001631,0.00341202662155
14.73,0.0312409,0.005094524848139,0.001585,0.003509524848139
14.76,0.0315367,0.005142761629092,0.001538,0.003604761629092
14.79,0.0318125,0.005187736964409,0.00149,0.003697736964409
14.82,0.032068,0.005229401932407,0.001442,0.003787401932407
14.85,0.0323031,0.005267740225855,0.001393,0.003874740225855
14.88,0.0325177,0.005302735537527,0.001343,0.003959735537527
14.91,0.0327117,0.005334371560194,0.001292,0.004042371560194
14.94,0.032885,0.005362631986628,0.001241,0.004121631986628
14.97,0.0330377,0.005387533124057,0.001189,0.004198533124057
15,0.0331695,0.005409026050797,0.001137,0.004272026050797
15.03,0.0332805,0.005427127074076,0.001084,0.004343127074076
15.06,0.0333706,0.005441819886665,0.00103,0.004411819886665
15.09,0.0334399,0.005453120795793,0.000976,0.004477120795793
15.12,0.0334884,0.00546102980146,0.000922,0.00453902980146
15.15,0.0335162,0.005465563210893,0.000868,0.004597563210893
15.18,0.0335232,0.005466704716866,0.000813,0.004653704716866
15.21,0.0335097,0.005464503241062,0.000757,0.004707503241062
15.24,0.0334755,0.005458926169024,0.000702,0.004756926169024
15.27,0.0334209,0.005450022422439,0.000646,0.004804022422439
15.3,0.0333459,0.005437792001305,0.000591,0.004846792001305
15.33,0.0332506,0.00542225121285,0.000535,0.00488725121285
15.36,0.0331351,0.005403416364303,0.000479,0.004924416364303
15.39,0.0329995,0.005381303762893,0.000423,0.004958303762893
15.42,0.032844,0.005355946023075,0.000367,0.004988946023075
15.45,0.0326687,0.005327359452077,0.000311,0.005016359452077
15.48,0.0324737,0.005295560357128,0.000256,0.005039560357128
15.51,0.0322594,0.005260613967141,0.0002,0.005060613967141
15.54,0.0320257,0.005222503974887,0.000145,0.005077503974887
15.57,0.031773,0.005181295609279,9E-05,0.005091295609279
15.6,0.0315015,0.005137021484773,3.5E-05,0.005102021484773
15.63,0.0312113,0.005089697908598,-2E-05,0.005109697908598
15.66,0.0309028,0.005039390109666,-7.4E-05,0.005113390109666
15.69,0.0305761,0.004986114395206,-0.000128,0.005114114395206
15.72,0.0302316,0.004929935994129,-0.000181,0.005110935994129
15.75,0.0298696,0.004870903828122,-0.000234,0.005104903828122
15.78,0.0294902,0.004809034204411,-0.000286,0.005095034204411
15.81,0.0290938,0.00474439235191,-0.000338,0.00508239235191
15.84,0.0286807,0.004677027192303,-0.000389,0.005066027192303
15.87,0.0282512,0.004606987647275,-0.00044,0.005046987647275
15.9,0.0278055,0.004534306331281,-0.00049,0.005024306331281
15.93,0.027344,0.004459048473236,-0.000539,0.004998048473236
15.96,0.0268671,0.004381279302051,-0.000587,0.004968279302051
15.99,0.0263751,0.004301047739411,-0.000635,0.004936047739411
16.02,0.0258683,0.004218402707,-0.000682,0.004900402707
16.05,0.0253471,0.004133409433732,-0.000728,0.004861409433732
16.08,0.0248118,0.00404611684129,-0.000774,0.00482011684129
16.11,0.0242628,0.003956590158588,-0.000818,0.004774590158588
16.14,0.0237005,0.003864894614538,-0.000862,0.004726894614538
16.17,0.0231253,0.003771095438053,-0.000905,0.004676095438053
16.2,0.0225375,0.003675241550817,-0.000946,0.004621241550817
16.23,0.0219376,0.003577414488972,-0.000987,0.004564414488972
16.26,0.0213259,0.003477663174202,-0.001027,0.004504663174202
16.29,0.0207029,0.003376069142647,-0.001066,0.004442069142647
16.32,0.0200689,0.003272681315993,-0.001103,0.004375681315993
16.35,0.0194244,0.00316758123038,-0.00114,0.00430758123038
16.38,0.0187699,0.00306085042195,-0.001176,0.00423685042195
16.41,0.0181056,0.002952521505157,-0.00121,0.004162521505157
16.44,0.0174321,0.002842692323372,-0.001243,0.004085692323372
16.47,0.0167499,0.002731444412736,-0.001275,0.004006444412736
16.5,0.0160592,0.002618810387704,-0.001306,0.003924810387704
16.53,0.0153606,0.002504888091647,-0.001336,0.003840888091647
16.56,0.0146545,0.002389742753475,-0.001365,0.003754742753475
16.59,0.0139414,0.002273455909332,-0.001392,0.003665455909332
16.62,0.0132217,0.002156092788128,-0.001419,0.003575092788128
16.65,0.0124958,0.002037718618778,-0.001444,0.003481718618778
16.68,0.0117643,0.001918431244649,-0.001467,0.003385431244649
16.71,0.0110275,0.001798279587427,-0.00149,0.003288279587427
16.74,0.0102859,0.001677345183252,-0.001511,0.003188345183252
16.77,0.00954001,0.001555711198989,-0.001531,0.003086711198989
16.8,0.00879025,0.001433446124995,-0.00155,0.002983446124995
16.83,0.00803709,0.001310626605243,-0.001567,0.002877626605243
16.86,0.00728099,0.001187327652982,-0.001583,0.002770327652982
16.89,0.0065224,0.00106362265074,-0.001598,0.00266162265074
16.92,0.00576179,0.000939588242488,-0.001612,0.002551588242488
16.95,0.00499961,0.000815297810755,-0.001624,0.002439297810755
16.98,0.00423633,0.000690827999511,-0.001635,0.002325827999511
17.01,0.00347242,0.000566255452729,-0.001645,0.002211255452729
17.04,0.00270831,0.000441650291492,-0.001653,0.002094650291492
17.07,0.00194449,0.000317092421216,-0.00166,0.001977092421216
17.1,0.0011814,0.000192653593705,-0.001666,0.001858653593705
17.13,0.000419494,6.84078437767541E-05,-0.00167,0.001738407843777
17.16,-0.000340764,-5.55691630315137E-05,-0.001674,0.001618430836968
17.19,-0.00109893,-0.000179205022626,-0.001675,0.001495794977374
17.22,-0.00185454,-0.000302424069469,-0.001676,0.001373575930531
17.25,-0.00260716,-0.000425155530189,-0.001676,0.001250844469811
17.28,-0.00335633,-0.000547324391537,-0.001674,0.001126675608463
17.31,-0.00410162,-0.000668860532431,-0.001671,0.001002139467569
17.34,-0.00484258,-0.000789690570345,-0.001666,0.000876309429655
17.37,-0.00557878,-0.000909744384198,-0.001661,0.000751255615802
17.4,-0.00630978,-0.001028950222186,-0.001654,0.000625049777814
17.43,-0.00703514,-0.001147236332504,-0.001646,0.000498763667496
17.46,-0.00775445,-0.001264535855518,-0.001637,0.000372464144482
17.49,-0.00846728,-0.001380778670146,-0.001626,0.000245221329854
17.52,-0.0091732,-0.001495894655306,-0.001615,0.000119105344694
17.55,-0.00987181,-0.001609818582087,-0.001602,-7.81858208651E-06
17.58,-0.0105627,-0.001722483590852,-0.001589,-0.000133483590852
17.61,-0.0112454,-0.001833813037629,-0.001574,-0.000259813037629
17.64,-0.0119197,-0.001943772677239,-0.001558,-0.000385772677239
17.67,-0.012585,-0.002052264666313,-0.001541,-0.000511264666313
17.7,-0.0132409,-0.002159223775939,-0.001523,-0.000636223775939
17.73,-0.0138872,-0.002264617391659,-0.001504,-0.000760617391659
17.76,-0.0145234,-0.002368363977333,-0.001484,-0.000884363977333
17.79,-0.0151491,-0.002470398304048,-0.001463,-0.001007398304048
17.82,-0.0157641,-0.002570687757348,-0.001441,-0.001129687757348
17.85,-0.0163678,-0.002669134493864,-0.001418,-0.001251134493864
17.88,-0.0169601,-0.002765722206368,-0.001394,-0.001371722206368
17.91,-0.0175404,-0.00286035305149,-0.001369,-0.00149135305149
17.94,-0.0181086,-0.002953010722003,-0.001343,-0.001610010722003
17.97,-0.0186642,-0.003043613681764,-0.001317,-0.001726613681764
18,-0.019207,-0.003132129316319,-0.001289,-0.001843129316319
18.03,-0.0197366,-0.003218492396755,-0.001261,-0.001957492396755
18.06,-0.0202527,-0.003302654001386,-0.001232,-0.002070654001386
18.09,-0.020755,-0.003384565208529,-0.001203,-0.002181565208529
18.12,-0.0212433,-0.003464193403726,-0.001172,-0.002292193403726
18.15,-0.0217173,-0.003541489665294,-0.001141,-0.002400489665294
18.18,-0.0221766,-0.00361638876432,-0.00111,-0.00250638876432
18.21,-0.0226211,-0.003688874393575,-0.001077,-0.002611874393575
18.24,-0.0230505,-0.003758897631375,-0.001045,-0.002713897631375
18.27,-0.0234645,-0.003826409556036,-0.001011,-0.002815409556036
18.3,-0.0238629,-0.0038913775531,-0.000977,-0.0029143775531
18.33,-0.0242455,-0.003953769008113,-0.000942,-0.003011769008113
18.36,-0.0246121,-0.004013551306617,-0.000907,-0.003106551306617
18.39,-0.0249625,-0.004070691834155,-0.000872,-0.003198691834155
18.42,-0.0252965,-0.004125157976273,-0.000836,-0.003289157976273
18.45,-0.0256139,-0.004176917118513,-0.0008,-0.003376917118513
18.48,-0.0259145,-0.004225936646419,-0.000763,-0.003462936646419
18.51,-0.0261983,-0.00427221655999,-0.000726,-0.00354621655999
18.54,-0.026465,-0.004315707937543,-0.000688,-0.003627707937543
18.57,-0.0267145,-0.00435639447185,-0.000651,-0.00370539447185
18.6,-0.0269467,-0.004394259855681,-0.000613,-0.003781259855681
18.63,-0.0271615,-0.004429287781809,-0.000575,-0.003854287781809
18.66,-0.0273588,-0.004461461943006,-0.000537,-0.003924461943006
18.69,-0.0275385,-0.004490766032044,-0.000498,-0.003992766032044
18.72,-0.0277006,-0.004517200048922,-0.00046,-0.004057200048922
18.75,-0.0278449,-0.004540731379184,-0.000421,-0.004119731379184
18.78,-0.0279714,-0.00456136002283,-0.000382,-0.00417936002283
18.81,-0.0280802,-0.004579102287089,-0.000343,-0.004236102287089
18.84,-0.0281711,-0.004593925557503,-0.000305,-0.004288925557503
18.87,-0.0282441,-0.004605829834074,-0.000266,-0.004339829834074
18.9,-0.0282993,-0.004614831424029,-0.000227,-0.004387831424029
18.93,-0.0283367,-0.004620930327368,-0.000188,-0.004432930327368
18.96,-0.0283564,-0.004624142851319,-0.00015,-0.004474142851319
18.99,-0.0283585,-0.004624485303111,-0.000111,-0.004513485303111
19.02,-0.0283429,-0.004621941375515,-7.3E-05,-0.004548941375515
19.05,-0.0283097,-0.004616527375759,-3.5E-05,-0.004581527375759
19.08,-0.028259,-0.004608259611073,3E-06,-0.004611259611073
19.11,-0.0281909,-0.004597154388683,4E-05,-0.004637154388683
19.14,-0.0281055,-0.004583228015818,7.8E-05,-0.004661228015818
19.17,-0.0280028,-0.004566480492478,0.000115,-0.004681480492478
19.2,-0.027883,-0.00454694443312,0.000151,-0.00469794443312
19.23,-0.0277461,-0.004524619837743,0.000188,-0.004712619837743
19.26,-0.0275924,-0.004499555628032,0.000224,-0.004723555628032
19.29,-0.0274219,-0.004471751803987,0.000259,-0.004730751803987
19.32,-0.0272349,-0.004441257287293,0.000294,-0.004735257287293
19.35,-0.0270314,-0.004408072077949,0.000329,-0.004737072077949
19.38,-0.0268116,-0.004372228790411,0.000363,-0.004735228790411
19.41,-0.0265757,-0.004333760039137,0.000397,-0.004730760039137
19.44,-0.0263239,-0.004292698438583,0.00043,-0.004722698438583
19.47,-0.0260565,-0.004249092910433,0.000463,-0.004712092910433
19.5,-0.0257736,-0.004202959761914,0.000495,-0.004697959761914
19.53,-0.0254755,-0.004154347914713,0.000527,-0.004681347914713
19.56,-0.0251624,-0.004103289983285,0.000558,-0.004661289983285
19.59,-0.0248345,-0.004049818582087,0.000588,-0.004637818582087
19.62,-0.024492,-0.003993966325574,0.000618,-0.004611966325574
19.65,-0.0241353,-0.00393579844266,0.000647,-0.00458279844266
19.68,-0.0237645,-0.003875331240572,0.000675,-0.004550331240572
19.71,-0.0233799,-0.003812613640996,0.000703,-0.004515613640996
19.74,-0.0229819,-0.003747710872844,0.00073,-0.004477710872844
19.77,-0.0225706,-0.003680639243345,0.000756,-0.004436639243345
19.8,-0.0221464,-0.00361146398141,0.000782,-0.00439346398141
19.83,-0.0217096,-0.003540234008724,0.000807,-0.004347234008724
19.86,-0.0212604,-0.003466981939745,0.000831,-0.004297981939745
19.89,-0.0207993,-0.003391789310612,0.000854,-0.004245789310612
19.92,-0.0203264,-0.003314672428554,0.000876,-0.004190672428554
19.95,-0.0198421,-0.003235696522484,0.000898,-0.004133696522484
19.98,-0.0193467,-0.003154910514085,0.000919,-0.004073910514085
20.01,-0.0188406,-0.003072379632272,0.000939,-0.004011379632272
20.04,-0.0183242,-0.002988169105956,0.000958,-0.003946169105956
20.07,-0.0177976,-0.002902295242366,0.000976,-0.003878295242366
20.1,-0.0172614,-0.002814855884871,0.000994,-0.003808855884871
20.13,-0.0167158,-0.002725883647927,0.001011,-0.003736883647927
20.16,-0.0161613,-0.002635460067675,0.001026,-0.003661460067675
20.19,-0.0155981,-0.002543617758571,0.001041,-0.003584617758571
20.22,-0.0150266,-0.002450421949529,0.001055,-0.003505421949529
20.25,-0.0144473,-0.002355954176689,0.001068,-0.003423954176689
20.28,-0.0138604,-0.002260247054507,0.001081,-0.003341247054507
20.31,-0.0132664,-0.002163382119124,0.001092,-0.003255382119124
20.34,-0.0126656,-0.002065408292226,0.001102,-0.003167408292226
20.37,-0.0120584,-0.001966390802723,0.001112,-0.003078390802723
20.4,-0.0114453,-0.001866411186759,0.001121,-0.002987411186759
20.43,-0.0108265,-0.001765502058788,0.001128,-0.002893502058788
20.46,-0.0102025,-0.001663744954951,0.001135,-0.002798744954951
20.49,-0.00957373,-0.001561209996331,0.001141,-0.002702209996331
20.52,-0.00894051,-0.001457949366057,0.001146,-0.002603949366057
20.55,-0.00830326,-0.001354031554487,0.00115,-0.002504031554487
20.58,-0.00766237,-0.001249520159811,0.001154,-0.002403520159811
20.61,-0.00701825,-0.001144482041665,0.001156,-0.002300482041665
20.64,-0.00637129,-0.001038980798239,0.001157,-0.002195980798239
20.67,-0.00572189,-0.000933081658445,0.001158,-0.002091081658445
20.7,-0.00507045,-0.000826849851197,0.001158,-0.001984849851197
20.73,-0.00441738,-0.000720352236129,0.001157,-0.001877352236129
20.76,-0.00376308,-0.000613654042154,0.001155,-0.001768654042154
20.79,-0.00310793,-0.00050681723674,0.001152,-0.00165881723674
20.82,-0.00245235,-0.000399910310245,0.001148,-0.001547910310245
20.85,-0.00179673,-0.000292996860859,0.001144,-0.001436996860859
20.88,-0.00114147,-0.000186142117494,0.001138,-0.001324142117494
20.91,-0.000486969,-7.94111459904603E-05,0.001132,-0.00121141114599
20.94,0.000166382,2.71322923886013E-05,0.001125,-0.001097867707611
20.97,0.000818187,0.00013342362102,0.001117,-0.00098357637898
21,0.00146806,0.000239399894003,0.001109,-0.000869600105997
21.03,0.0021156,0.000344995719353,0.001099,-0.000754004280647
21.06,0.00276042,0.000450147988096,0.001089,-0.000638852011904
21.09,0.00340215,0.000554796363488,0.001078,-0.000523203636512
21.12,0.00404039,0.000658875616617,0.001066,-0.000407124383383
21.15,0.00467477,0.000762325410738,0.001054,-0.000291674589262
21.18,0.0053049,0.000865082147662,0.001041,-0.000175917852338
21.21,0.00593042,0.000967087121367,0.001027,-5.99128786334539E-05
21.24,0.00655096,0.001068279995108,0.001013,5.52799951078315E-05
21.27,0.00716615,0.001168600432142,0.000997,0.000171600432142
21.3,0.00777562,0.001267988095723,0.000982,0.000285988095723
21.33,0.00837901,0.001366384279832,0.000965,0.000401384279832
21.36,0.00897597,0.001463731909169,0.000948,0.000515731909169
21.39,0.00956616,0.001559975539158,0.00093,0.000629975539158
21.42,0.0101492,0.001655053202332,0.000912,0.000743053202332
21.45,0.0107248,0.00174891760773,0.000893,0.00085591760773
21.48,0.0112926,0.001841510049329,0.000874,0.000967510049329
21.51,0.0118522,0.001932765298218,0.000854,0.001078765298218
21.54,0.0124034,0.00202265073994,0.000834,0.00118865073994
21.57,0.0129458,0.002111101145583,0.000813,0.001298101145583
21.6,0.0134791,0.002198067593461,0.000791,0.001407067593461
21.63,0.014003,0.00228350116189,0.000769,0.00151450116189
21.66,0.0145172,0.002367352929186,0.000747,0.001620352929186
21.69,0.0150214,0.002449573973664,0.000724,0.001725573973664
21.72,0.0155152,0.002530099066411,0.000701,0.001829099066411
21.75,0.0159985,0.0026089119002,0.000677,0.0019319119002
21.78,0.016471,0.002685963553345,0.000654,0.002031963553345
21.81,0.0169323,0.002761188796934,0.000629,0.002132188796934
21.84,0.0173822,0.002834555016511,0.000605,0.002229555016511
21.87,0.0178204,0.002906013290391,0.00058,0.002326013290391
21.9,0.0182468,0.002975547311346,0.000555,0.002420547311346
21.93,0.018661,0.003043091850463,0.000529,0.002514091850463
21.96,0.0190628,0.003108614293286,0.000504,0.002604614293286
21.99,0.019452,0.003172082025358,0.000478,0.002694082025358
22.02,0.0198284,0.003233462432223,0.000452,0.002781462432223
22.05,0.0201918,0.003292722899425,0.000426,0.002866722899425
22.08,0.0205419,0.003349814505279,0.000399,0.002950814505279
22.11,0.0208786,0.003404720942558,0.000373,0.003031720942558
22.14,0.0212017,0.003457409596804,0.000346,0.003111409596804
22.17,0.021511,0.003507847853561,0.000319,0.003188847853561
22.2,0.0218064,0.003556019405602,0.000293,0.003263019405602
22.23,0.0220877,0.003601891638469,0.000266,0.003335891638469
22.26,0.0223547,0.003645431937706,0.000239,0.003406431937706
22.29,0.0226073,0.003686623996086,0.000212,0.003474623996086
22.32,0.0228454,0.00372545150638,0.000185,0.00354045150638
22.35,0.0230688,0.003761881854132,0.000158,0.003603881854132
22.38,0.0232775,0.003795915039341,0.000131,0.003664915039341
22.41,0.0234713,0.003827518447552,0.000105,0.003722518447552
22.44,0.0236502,0.003856692078764,7.8E-05,0.003778692078764
22.47,0.023814,0.003883403318521,5.2E-05,0.003831403318521
22.5,0.0239628,0.003907668474051,2.5E-05,0.003882668474051
22.53,0.0240964,0.003929454930898,-1E-06,0.003930454930898
22.56,0.0242148,0.003948762689062,-2.7E-05,0.003975762689062
22.59,0.024318,0.003965591748543,-5.3E-05,0.004018591748543
22.62,0.0244058,0.003979909494884,-7.9E-05,0.004058909494884
22.65,0.0244784,0.003991748542541,-0.000104,0.004095748542541
22.68,0.0245357,0.004001092584288,-0.000129,0.004130092584288
22.71,0.0245777,0.004007941620123,-0.000154,0.004161941620123
22.74,0.0246044,0.004012295650047,-0.000179,0.004191295650047
22.77,0.024616,0.004014187288516,-0.000204,0.004218187288516
22.8,0.0246123,0.004013583921073,-0.000228,0.004241583921073
22.83,0.0245936,0.004010534469404,-0.000252,0.004262534469404
22.86,0.0245597,0.004005006319051,-0.000275,0.004280006319051
22.89,0.0245109,0.0039970483917,-0.000298,0.0042950483917
22.92,0.0244471,0.003986644380121,-0.000321,0.004307644380121
22.95,0.0243684,0.003973810591545,-0.000343,0.004316810591545
22.98,0.0242749,0.003958563333197,-0.000365,0.004323563333197
23.01,0.0241667,0.003940918912308,-0.000387,0.004327918912308
23.04,0.0240439,0.003920893636104,-0.000408,0.004328893636104
23.07,0.0239067,0.003898520119043,-0.000428,0.004326520119043
23.1,0.0237551,0.003873798361124,-0.000449,0.004322798361124
23.13,0.0235892,0.003846744669575,-0.000468,0.004314744669575
23.16,0.0234093,0.003817407966081,-0.000488,0.004305407966081
23.19,0.0232154,0.003785788250642,-0.000506,0.004291788250642
23.22,0.0230078,0.003751934444943,-0.000525,0.004276934444943
23.25,0.0227865,0.003715846548983,-0.000542,0.004257846548983
23.28,0.0225518,0.003677573484447,-0.00056,0.004237573484447
23.31,0.0223039,0.003637147865792,-0.000576,0.004213147865792
23.34,0.0220429,0.003594586000245,-0.000593,0.004187586000245
23.37,0.021769,0.003549920502263,-0.000608,0.004157920502263
23.4,0.0214825,0.00350320029353,-0.000623,0.00412620029353
23.43,0.0211836,0.003454457988503,-0.000638,0.004092457988503
23.46,0.0208725,0.003403726201639,-0.000652,0.004055726201639
23.49,0.0205493,0.003351021240165,-0.000665,0.004016021240165
23.52,0.0202144,0.003296408332994,-0.000678,0.003974408332994
23.55,0.0198679,0.003239903787354,-0.00069,0.003929903787354
23.58,0.0195102,0.003181572832158,-0.000702,0.003883572832158
23.61,0.0191414,0.003121431774634,-0.000713,0.003834431774634
23.64,0.0187618,0.003059529536467,-0.000723,0.003782529536467
23.67,0.0183718,0.002995931346569,-0.000733,0.003728931346569
23.7,0.0179714,0.002930637204941,-0.000742,0.003672637204941
23.73,0.0175611,0.002863728647723,-0.000751,0.003614728647723
23.76,0.017141,0.002795221982144,-0.000759,0.003554221982144
23.79,0.0167116,0.002725198744343,-0.000766,0.003491198744343
23.82,0.016273,0.002653675241551,-0.000773,0.003426675241551
23.85,0.0158255,0.00258070039545,-0.000779,0.00335970039545
23.88,0.0153696,0.002506355742183,-0.000784,0.003290355742183
23.91,0.0149053,0.002430641281748,-0.000789,0.003219641281748
23.94,0.0144332,0.002353654857516,-0.000793,0.003146654857516
23.97,0.0139534,0.002275412776713,-0.000797,0.003072412776713
24,0.0134662,0.002195963961026,-0.0008,0.002995963961026
24.03,0.0129721,0.002115389946594,-0.000802,0.002917389946594
24.06,0.0124713,0.002033723347874,-0.000804,0.002837723347874
24.09,0.0119641,0.001951013086551,-0.000805,0.002756013086551
24.12,0.0114509,0.001867324391537,-0.000806,0.002673324391537
24.15,0.0109319,0.001782689877288,-0.000805,0.002587689877288
24.18,0.0104076,0.001697191079946,-0.000805,0.002502191079946
24.21,0.00987825,0.001610868767581,-0.000803,0.002413868767581
24.24,0.00934416,0.001523773492601,-0.000802,0.002325773492601
24.27,0.0088057,0.001435965591749,-0.000799,0.002234965591749
24.3,0.00826319,0.001347497248155,-0.000796,0.002143497248155
24.33,0.00771698,0.001258425537119,-0.000792,0.002050425537119
24.36,0.0071674,0.001168804272494,-0.000788,0.001956804272494
24.39,0.0066148,0.001078690529577,-0.000783,0.001861690529577
24.42,0.00605952,0.000988139752945,-0.000778,0.001766139752946
24.45,0.00550191,0.000897209017897,-0.000772,0.001669209017897
24.48,0.0049423,0.000805952138285,-0.000766,0.001571952138285
24.51,0.00438105,0.000714427820131,-0.000759,0.001473427820131
24.54,0.00381848,0.000622688246565,-0.000751,0.001373688246565
24.57,0.00325496,0.000530793754332,-0.000743,0.001273793754332
24.6,0.00269082,0.000438798157283,-0.000735,0.001173798157283
24.63,0.0021264,0.000346756899996,-0.000726,0.001072756899996
24.66,0.00156206,0.000254728688491,-0.000716,0.000970728688491
24.69,0.000998121,0.000162765868971,-0.000706,0.000868765868971
24.72,0.000434938,7.09263320967019E-05,-0.000696,0.000766926332097
24.75,-0.000127154,-2.07352929185862E-05,-0.000685,0.000664264707081
24.78,-0.000687815,-0.000112163561499,-0.000673,0.000560836438501
24.81,-0.00124671,-0.000203303844429,-0.000662,0.000458696155571
24.84,-0.0018035,-0.000294100860206,-0.000649,0.000354899139794
24.87,-0.00235785,-0.000384499979616,-0.000637,0.000252500020384
24.9,-0.00290944,-0.000474449019528,-0.000624,0.000149550980472
24.93,-0.00345792,-0.000563890904643,-0.00061,4.61090953565166E-05
24.96,-0.00400299,-0.000652776713278,-0.000597,-5.57767132781605E-05
24.99,-0.0045443,-0.000741049370133,-0.000582,-0.000159049370133
25.02,-0.00508154,-0.000828658322802,-0.000568,-0.000260658322802
25.05,-0.00561439,-0.000915551388153,-0.000553,-0.000362551388153
25.08,-0.00614254,-0.00100167801378,-0.000538,-0.00046367801378
25.11,-0.00666566,-0.001086984385829,-0.000523,-0.000563984385829
25.14,-0.00718347,-0.001171424844062,-0.000507,-0.000664424844062
25.17,-0.00769563,-0.001254943943903,-0.000491,-0.000763943943903
25.2,-0.00820187,-0.001337497655836,-0.000475,-0.000862497655836
25.23,-0.00870187,-0.00141903379673,-0.000458,-0.00096103379673
25.26,-0.00919535,-0.001499506706348,-0.000441,-0.001058506706348
25.29,-0.00968201,-0.001578867463003,-0.000424,-0.001154867463003
25.32,-0.0101616,-0.001657075298626,-0.000407,-0.001250075298626
25.35,-0.0106338,-0.001734078030087,-0.00039,-0.001344078030087
25.38,-0.0110983,-0.001809825104978,-0.000372,-0.001437825104978
25.41,-0.0115549,-0.001884283908843,-0.000354,-0.001530283908843
25.44,-0.0120033,-0.001957405519997,-0.000336,-0.001621405519997
25.47,-0.0124433,-0.002029157323984,-0.000318,-0.001711157323984
25.5,-0.0128746,-0.002099490399119,-0.0003,-0.001799490399119
25.53,-0.0132969,-0.002168355823719,-0.000282,-0.001886355823719
25.56,-0.01371,-0.002235720983326,-0.000263,-0.001972720983326
25.59,-0.0141137,-0.002301553263484,-0.000245,-0.002056553263484
25.62,-0.0145077,-0.002365803742509,-0.000226,-0.002139803742509
25.65,-0.0148919,-0.002428456113172,-0.000208,-0.002220456113172
25.68,-0.0152659,-0.002489445146561,-0.000189,-0.002300445146561
25.71,-0.0156296,-0.002548754535448,-0.000171,-0.002377754535448
25.74,-0.0159829,-0.002606367972604,-0.000152,-0.002454367972604
25.77,-0.0163254,-0.002662220229117,-0.000133,-0.002529220229117
25.8,-0.0166569,-0.00271627869053,-0.000115,-0.00260127869053
25.83,-0.0169774,-0.002768543356843,-9.6E-05,-0.002672543356843
25.86,-0.0172867,-0.0028189816136,-7.8E-05,-0.0027409816136
25.89,-0.0175845,-0.002867544539117,-5.9E-05,-0.002808544539117
25.92,-0.0178707,-0.002914215826165,-4.1E-05,-0.002873215826165
25.95,-0.0181451,-0.002958962860288,-2.2E-05,-0.002936962860288
25.98,-0.0184077,-0.003001785641486,-4E-06,-0.002997785641486
26.01,-0.0186582,-0.003042635248074,1.4E-05,-0.003056635248074
26.04,-0.0188965,-0.003081495372824,3.2E-05,-0.003113495372824
26.07,-0.0191226,-0.003118366015736,5E-05,-0.003168366015736
26.1,-0.0193362,-0.003153198255127,6.8E-05,-0.003221198255127
26.13,-0.0195374,-0.003186008398223,8.5E-05,-0.003271008398223
26.16,-0.0197259,-0.00321674752334,0.000102,-0.00331874752334
26.19,-0.0199017,-0.003245415630478,0.00012,-0.003365415630478
26.22,-0.0200648,-0.003272012719638,0.000137,-0.003409012719638
26.25,-0.020215,-0.003296506176363,0.000153,-0.003449506176363
26.28,-0.0203523,-0.003318896000652,0.00017,-0.003488896000652
26.31,-0.0204766,-0.003339165885279,0.000186,-0.003525165885279
26.34,-0.0205879,-0.003357315830242,0.000202,-0.003559315830242
26.37,-0.0206861,-0.003373329528313,0.000218,-0.003591329528313


==> data/standing_wave/isodi_const_eps/isodi_const_eps_csf_64.dat <==
0,0.0630082,0.01,0.01,0
0.03,0.0629866,0.009996571874772,0.009996,5.7187477185694E-07
0.06,0.0629222,0.009986350982888,0.009983,3.3509828879421E-06
0.09,0.0628151,0.009969353195298,0.009961,8.35319529838945E-06
0.12,0.0626655,0.009945610253903,0.009932,1.36102539034597E-05
0.15,0.0624736,0.009915153900603,0.009894,2.11539006034125E-05
0.18,0.0622399,0.009878063490149,0.009849,2.90634901488999E-05
0.21,0.0619645,0.00983435489349,0.009796,3.83548934900554E-05
0.24,0.0616478,0.009784091594427,0.009735,4.90915944273921E-05
0.27,0.0612901,0.009727321205811,0.009666,6.13212058113086E-05
0.3,0.0608918,0.009664107211442,0.009591,7.31072114423213E-05
0.33,0.0604532,0.009594497224171,0.009508,8.64972241708222E-05
0.36,0.0599746,0.009518538856847,0.009417,0.000101538856847
0.39,0.0594566,0.009436327335172,0.00932,0.000116327335172
0.42,0.0588995,0.009347910271996,0.009216,0.000131910271996
0.45,0.0583037,0.00925335115112,0.009105,0.00014835115112
0.48,0.0576698,0.009152745198244,0.008988,0.000164745198244
0.51,0.0569981,0.009046140026219,0.008865,0.000181140026219
0.54,0.0562891,0.008933614989795,0.008735,0.000198614989795
0.57,0.0555434,0.008815265314673,0.008598,0.000217265314673
0.6,0.0547615,0.008691170355605,0.008456,0.000235170355605
0.63,0.0539437,0.008561377725439,0.008309,0.000252377725439
0.66,0.0530908,0.008426014391778,0.008155,0.000271014391778
0.69,0.0522032,0.008285143838421,0.007996,0.000289143838421
0.72,0.0512816,0.00813887716202,0.007832,0.00030687716202
0.75,0.0503263,0.007987261975425,0.007663,0.000324261975425
0.78,0.0493382,0.007830441117188,0.007488,0.000342441117188
0.81,0.0483193,0.00766873200631,0.007309,0.00035973200631
0.84,0.0472719,0.007502499674646,0.007125,0.000377499674646
0.87,0.0461964,0.007331807605994,0.006937,0.000394807605994
0.9,0.0450938,0.007156814509857,0.006744,0.000412814509857
0.93,0.0439648,0.006977631482886,0.006548,0.000429631482886
0.96,0.0428104,0.006794417234582,0.006347,0.000447417234582
0.99,0.0416315,0.006607314603496,0.006143,0.000464314603496
1.02,0.0404289,0.006416450557229,0.005935,0.000481450557229
1.05,0.0392035,0.006221967934332,0.005724,0.000497967934332
1.08,0.0379562,0.006024009573357,0.005509,0.000515009573357
1.11,0.0366879,0.005822718312855,0.005292,0.000530718312855
1.14,0.0353995,0.005618236991376,0.005072,0.000546236991376
1.17,0.0340918,0.005410692576522,0.004849,0.000561692576522
1.2,0.0327658,0.005200243777794,0.004623,0.000577243777794
1.23,0.0314224,0.004987033433744,0.004396,0.000591033433744
1.26,0.0300625,0.004771204382922,0.004166,0.000605204382922
1.29,0.0286869,0.004552883592929,0.003935,0.000617883592929
1.32,0.0272965,0.004332213902317,0.003702,0.000630213902317
1.35,0.0258923,0.004109354020588,0.003467,0.000642354020588
1.38,0.0244751,0.003884430915341,0.003232,0.000652430915341
1.41,0.0230458,0.003657587425129,0.002995,0.000662587425129
1.44,0.0216053,0.003428966388502,0.002757,0.000671966388502
1.47,0.0201545,0.003198710644011,0.002518,0.000680710644011
1.5,0.0186942,0.002966947159259,0.002279,0.000687947159259
1.53,0.0172254,0.002733834643745,0.002039,0.000694834643745
1.56,0.0157489,0.002499500065071,0.0018,0.000699500065071
1.59,0.0142656,0.002264086261788,0.00156,0.000704086261788
1.62,0.0127764,0.002027736072448,0.001321,0.000706736072448
1.65,0.0112821,0.001790576464651,0.001082,0.000708576464651
1.68,0.00978359,0.001552748689853,0.000843,0.000709748689853
1.71,0.00828178,0.001314397173701,0.000606,0.000708397173701
1.74,0.0067775,0.001075653645081,0.000369,0.000706653645081
1.77,0.00527163,0.000836657768354,0.000133,0.000703657768354
1.8,0.00376502,0.000597544446596,-0.000101,0.000698544446596
1.83,0.00225853,0.000358450169978,-0.000334,0.000692450169978
1.86,0.00075302,0.000119511428671,-0.000566,0.000685511428671
1.89,-0.000750658,-0.000119136556829,-0.000795,0.000675863443171
1.92,-0.00225165,-0.000357358248609,-0.001023,0.000665641751391
1.95,-0.0037491,-0.000595017791335,-0.001249,0.000653982208665
1.98,-0.00524217,-0.000831982186446,-0.001472,0.000640017813554
2.01,-0.00673,-0.001068114943769,-0.001693,0.000624885056231
2.04,-0.00821176,-0.00130328433442,-0.001911,0.00060771566558
2.07,-0.00968659,-0.001537353868227,-0.002127,0.000589646131773
2.1,-0.0111536,-0.001770182293733,-0.00234,0.000569817706267
2.13,-0.0126121,-0.002001660101384,-0.002549,0.000547339898616
2.16,-0.0140611,-0.002231630168772,-0.002756,0.000524369831228
2.19,-0.0154999,-0.002459981399246,-0.002959,0.000499018600754
2.22,-0.0169275,-0.002686555083307,-0.003159,0.000472444916693
2.25,-0.0183432,-0.002911240124301,-0.003356,0.000444759875699
2.28,-0.0197462,-0.003133909554629,-0.003548,0.000414090445371
2.31,-0.0211356,-0.00335442053574,-0.003737,0.00038257946426
2.34,-0.0225106,-0.003572646100031,-0.003922,0.000349353899969
2.37,-0.0238703,-0.003788443408953,-0.004103,0.000314556591047
2.4,-0.0252141,-0.004001717236804,-0.00428,0.000278282763196
2.43,-0.0265411,-0.004212324745033,-0.004453,0.000240675254967
2.46,-0.0278504,-0.004420123095089,-0.004621,0.000200876904911
2.49,-0.0291414,-0.004625017061271,-0.004785,0.000159982938729
2.52,-0.0304132,-0.004826863805029,-0.004944,0.000117136194971
2.55,-0.0316651,-0.00502555222971,-0.005098,7.24477702902159E-05
2.58,-0.0328962,-0.005220939496764,-0.005248,2.70605032360862E-05
2.61,-0.0341059,-0.00541293038049,-0.005393,-1.99303804901589E-05
2.64,-0.0352934,-0.005601397913287,-0.005533,-6.83979132874764E-05
2.67,-0.0364579,-0.005786215127555,-0.005668,-0.000118215127555
2.7,-0.0375987,-0.005967270926641,-0.005799,-0.000168270926641
2.73,-0.0387152,-0.006144470084846,-0.005924,-0.000220470084846
2.76,-0.0398065,-0.006317669763618,-0.006043,-0.000274669763618
2.79,-0.0408721,-0.006486790608207,-0.006158,-0.000328790608207
2.82,-0.0419112,-0.006651705651011,-0.006267,-0.000384705651011
2.85,-0.0429232,-0.006812319666329,-0.006371,-0.000441319666329
2.88,-0.0439074,-0.006968521557512,-0.00647,-0.000498521557512
2.91,-0.0448633,-0.007120231969807,-0.006563,-0.000557231969807
2.94,-0.0457901,-0.007267323935615,-0.006651,-0.000616323935615
2.97,-0.0466874,-0.007409733971134,-0.006733,-0.000676733971134
3,-0.0475544,-0.007547335108764,-0.006809,-0.000738335108764
3.03,-0.0483907,-0.007680063864703,-0.006881,-0.000799063864703
3.06,-0.0491954,-0.007807777400402,-0.006946,-0.000861777400402
3.09,-0.0499654,-0.007929983716405,-0.007006,-0.000923983716405
3.12,-0.0507019,-0.008046873264115,-0.007061,-0.000985873264115
3.15,-0.0514046,-0.00815839843068,-0.007109,-0.00104939843068
3.18,-0.0520733,-0.008264527474202,-0.007153,-0.001111527474202
3.21,-0.0527076,-0.008365196910878,-0.00719,-0.001175196910878
3.24,-0.0533074,-0.00846039086976,-0.007222,-0.00123839086976
3.27,-0.0538723,-0.008550045867046,-0.007249,-0.001301045867046
3.3,-0.0544023,-0.008634161902736,-0.00727,-0.001364161902736
3.33,-0.0548971,-0.008712691363981,-0.007285,-0.001427691363981
3.36,-0.0553564,-0.00878558663793,-0.007295,-0.00149058663793
3.39,-0.0557803,-0.008852863595532,-0.007299,-0.001553863595532
3.42,-0.0561684,-0.008914458752988,-0.007298,-0.001616458752988
3.45,-0.0565208,-0.008970387981247,-0.007292,-0.001678387981247
3.48,-0.0568372,-0.009020603667459,-0.00728,-0.001740603667459
3.51,-0.0571176,-0.009065105811625,-0.007263,-0.001802105811625
3.54,-0.0573618,-0.009103862671843,-0.00724,-0.001863862671843
3.57,-0.05757,-0.009136905990014,-0.007212,-0.001924905990014
3.6,-0.0577419,-0.009164188153288,-0.007179,-0.001985188153288
3.63,-0.0578776,-0.009185725032615,-0.007141,-0.002044725032615
3.66,-0.0579771,-0.009201516627994,-0.007098,-0.002103516627994
3.69,-0.0580403,-0.009211547068477,-0.00705,-0.002161547068477
3.72,-0.0580673,-0.009215832225012,-0.006996,-0.002219832225012
3.75,-0.058058,-0.00921435622665,-0.006938,-0.00227635622665
3.78,-0.0580125,-0.009207134944341,-0.006875,-0.002332134944341
3.81,-0.057931,-0.009194200119984,-0.006808,-0.002386200119984
3.84,-0.0578137,-0.009175583495482,-0.006736,-0.002439583495482
3.87,-0.0576605,-0.009151269199882,-0.006659,-0.002492269199882
3.9,-0.0574717,-0.009121304846036,-0.006578,-0.002543304846036
3.93,-0.0572474,-0.009085706304894,-0.006492,-0.002593706304894
3.96,-0.0569878,-0.009044505318355,-0.006402,-0.002642505318355
3.99,-0.0566931,-0.008997733628321,-0.006308,-0.002689733628321
4.02,-0.0563636,-0.008945438847642,-0.006209,-0.002736438847642
4.05,-0.0559994,-0.008887636847268,-0.006107,-0.002780636847268
4.08,-0.0556008,-0.008824375240048,-0.006001,-0.002823375240048
4.11,-0.0551681,-0.008755701638834,-0.005891,-0.002864701638834
4.14,-0.0547016,-0.008681663656476,-0.005777,-0.002904663656476
4.17,-0.0542015,-0.008602293034875,-0.00566,-0.002942293034875
4.2,-0.0536681,-0.00851763738688,-0.005539,-0.00297863738688
4.23,-0.0531019,-0.008427776067242,-0.005415,-0.003012776067242
4.26,-0.0525031,-0.008332740817862,-0.005288,-0.003044740817862
4.29,-0.051872,-0.008232579251589,-0.005158,-0.003074579251589
4.32,-0.0512092,-0.008127386594126,-0.005024,-0.003103386594126
4.35,-0.0505149,-0.008017194587371,-0.004888,-0.003129194587371
4.38,-0.0497896,-0.007902082586076,-0.004749,-0.003153082586076
4.41,-0.0490338,-0.007782129944991,-0.004607,-0.003175129944991
4.44,-0.0482496,-0.007657669954069,-0.004462,-0.003195669954069
4.47,-0.0474375,-0.007528781968061,-0.004316,-0.003212781968061
4.5,-0.0465983,-0.007395592954568,-0.004167,-0.003228592954568
4.53,-0.0457325,-0.00725818226834,-0.004016,-0.00324218226834
4.56,-0.0448409,-0.007116676876978,-0.003862,-0.003254676876978
4.59,-0.0439241,-0.006971172006183,-0.003707,-0.003264172006183
4.62,-0.0429827,-0.006821762881657,-0.00355,-0.003271762881657
4.65,-0.0420176,-0.006668592341949,-0.003392,-0.003276592341949
4.68,-0.0410293,-0.006511739741811,-0.003232,-0.003279739741811
4.71,-0.0400187,-0.006351347919795,-0.003071,-0.003280347919795
4.74,-0.0389864,-0.006187512101599,-0.002908,-0.003279512101599
4.77,-0.0379333,-0.006020375125777,-0.002744,-0.003276375125777
4.8,-0.0368599,-0.005850016347079,-0.002579,-0.003271016347079
4.83,-0.0357671,-0.005676578604055,-0.002414,-0.003262578604055
4.86,-0.0346557,-0.005500188864307,-0.002247,-0.003253188864307
4.89,-0.0335263,-0.005320942353535,-0.00208,-0.003240942353535
4.92,-0.0323798,-0.005138981910291,-0.001913,-0.003225981910291
4.95,-0.0312169,-0.004954418631226,-0.001745,-0.003209418631226
4.98,-0.0300383,-0.00476736361299,-0.001577,-0.00319036361299
5.01,-0.0288449,-0.004577959694135,-0.001409,-0.003168959694135
5.04,-0.0276375,-0.004386333842262,-0.001241,-0.003145333842262
5.07,-0.0264167,-0.004192581283071,-0.001073,-0.003119581283071
5.1,-0.0251834,-0.003996844855114,-0.000906,-0.003090844855114
5.13,-0.0239384,-0.003799251525992,-0.000738,-0.003061251525992
5.16,-0.0226824,-0.003599912392355,-0.000572,-0.003027912392355
5.19,-0.0214161,-0.003398938550855,-0.000406,-0.002992938550855
5.22,-0.0201405,-0.003196488710993,-0.000241,-0.002955488710993
5.25,-0.0188562,-0.00299265809847,-7.6E-05,-0.00291665809847
5.28,-0.017564,-0.002787573680886,8.7E-05,-0.002874573680886
5.31,-0.0162648,-0.002581378296793,0.000249,-0.002830378296793
5.34,-0.0149592,-0.002374167171892,0.00041,-0.002784167171892
5.37,-0.013648,-0.002166067273783,0.00057,-0.002736067273783
5.4,-0.0123321,-0.001957221441019,0.000728,-0.002685221441019
5.43,-0.0110121,-0.001747724899299,0.000885,-0.002632724899299
5.46,-0.00968884,-0.001537710964605,0.001039,-0.002576710964605
5.49,-0.00836309,-0.001327301843252,0.001193,-0.002520301843252
5.52,-0.00703559,-0.001116614980272,0.001344,-0.002460614980272
5.55,-0.0057071,-0.000905770994886,0.001493,-0.002398770994886
5.58,-0.00437838,-0.000694890506315,0.00164,-0.002334890506315
5.61,-0.00305017,-0.000484090959589,0.001785,-0.002269090959589
5.64,-0.00172323,-0.00027349297393,0.001928,-0.00220149297393
5.67,-0.000398287,-6.321193114547E-05,0.002068,-0.002131211931145
5.7,0.000923902,0.000146632025673,0.002206,-0.002059367974327
5.73,0.0022426,0.000355921927622,0.002341,-0.001985078072378
5.76,0.00355707,0.0005645408058,0.002473,-0.0019084591942
5.79,0.00486659,0.000772374071946,0.002603,-0.001830625928054
5.82,0.00617042,0.00097930428103,0.00273,-0.00175069571897
5.85,0.00746783,0.001185215575116,0.002854,-0.001668784424884
5.88,0.0087581,0.001389993683362,0.002976,-0.001586006316638
5.91,0.0100405,0.001593522747833,0.003094,-0.001500477252167
5.94,0.0113144,0.001795702781543,0.003209,-0.001413297218457
5.97,0.0125789,0.00199639094594,0.003321,-0.00132460905406
6,0.0138335,0.002195507886275,0.00343,-0.001234492113725
6.03,0.0150773,0.002392910763996,0.003535,-0.001142089236004
6.06,0.0163097,0.002588504353402,0.003637,-0.001048495646598
6.09,0.0175301,0.002782193428792,0.003736,-0.000953806571208
6.12,0.0187376,0.002973835151615,0.003831,-0.000857164848385
6.15,0.0199317,0.003163350167121,0.003923,-0.000759649832879
6.18,0.0211116,0.003350611507709,0.004011,-0.000660388492291
6.21,0.0222767,0.003535523947677,0.004095,-0.000559476052323
6.24,0.0234263,0.003717976390375,0.004176,-0.000458023609625
6.27,0.0245596,0.003897841868201,0.004253,-0.000355158131799
6.3,0.0256762,0.004075056897356,0.004327,-0.000251943102644
6.33,0.0267753,0.004249494510238,0.004397,-0.000147505489762
6.36,0.0278562,0.004421043610197,0.004463,-4.19563898032323E-05
6.39,0.0289184,0.004589624842481,0.004525,6.46248424808204E-05
6.42,0.0299611,0.004755111239489,0.004583,0.000172111239489
6.45,0.0309839,0.004917439317422,0.004638,0.000279439317422
6.48,0.031986,0.005076482108678,0.004689,0.000387482108678
6.51,0.0329669,0.005232160258506,0.004736,0.000496160258506
6.54,0.033926,0.005384378541206,0.004779,0.000605378541206
6.57,0.0348627,0.005533041731076,0.004818,0.000715041731076
6.6,0.0357764,0.005678054602417,0.004853,0.000825054602417
6.63,0.0366666,0.005819337800477,0.004884,0.000935337800477
6.66,0.0375327,0.005956796099555,0.004912,0.001044796099555
6.69,0.0383742,0.006090350144902,0.004935,0.001155350144902
6.72,0.0391906,0.006219920581766,0.004955,0.001264920581766
6.75,0.0399813,0.006345412184446,0.004971,0.001374412184446
6.78,0.040746,0.006466777340092,0.004982,0.001484777340092
6.81,0.0414841,0.006583920823004,0.004991,0.001592920823004
6.84,0.0421951,0.00669676327843,0.004995,0.00170176327843
6.87,0.0428786,0.006805241222571,0.004995,0.001810241222571
6.9,0.0435343,0.006909307042575,0.004992,0.001917307042575
6.93,0.0441616,0.007008865512743,0.004985,0.002023865512743
6.96,0.0447603,0.007103884891173,0.004974,0.002129884891173
6.99,0.0453299,0.007194285823115,0.00496,0.002234285823115
7.02,0.0458701,0.007280020695719,0.004942,0.002338020695719
7.05,0.0463805,0.007361026025184,0.00492,0.002441026025184
7.08,0.046861,0.00743728594056,0.004895,0.00254228594056
7.11,0.0473111,0.007508721087097,0.004866,0.002642721087097
7.14,0.0477306,0.007575299722893,0.004833,0.002742299722893
7.17,0.0481193,0.00763699010605,0.004798,0.00283899010605
7.2,0.0484769,0.007693744623716,0.004758,0.002935744623716
7.23,0.0488032,0.007745531533991,0.004716,0.003029531533991
7.26,0.0490981,0.007792334965925,0.00467,0.003122334965925
7.29,0.0493604,0.007833964468117,0.004621,0.003212964468117
7.32,0.049591,0.007870562879117,0.004569,0.003301562879117
7.35,0.0497898,0.007902114327976,0.004513,0.003389114327976
7.38,0.0499569,0.007928634685644,0.004455,0.003473634685644
7.41,0.0500921,0.00795009221022,0.004393,0.00355709221022
7.44,0.0501956,0.007966518643605,0.004329,0.003637518643605
7.47,0.0502672,0.007977882243898,0.004262,0.003715882243898
7.5,0.0503068,0.00798416714015,0.004192,0.00379216714015
7.53,0.0503146,0.00798540507426,0.004119,0.00386640507426
7.56,0.0502904,0.007981564304329,0.004044,0.003937564304329
7.59,0.0502345,0.007972692443206,0.003966,0.004006692443206
7.62,0.050147,0.007958805361842,0.003885,0.004073805361842
7.65,0.0500279,0.007939903060237,0.003803,0.004136903060237
7.68,0.0498774,0.007916017280291,0.003717,0.004199017280291
7.71,0.0496957,0.007887179763904,0.00363,0.004257179763904
7.74,0.0494829,0.007853406382026,0.00354,0.004313406382026
7.77,0.0492392,0.007814728876559,0.003448,0.004366728876559
7.8,0.0489646,0.007771147247501,0.003355,0.004416147247501
7.83,0.0486592,0.007722677365803,0.003259,0.004463677365803
7.86,0.048324,0.007669477940966,0.003161,0.004508477940966
7.89,0.0479591,0.007611564843941,0.003062,0.004549564843941
7.92,0.0475649,0.007549001558527,0.002961,0.004588001558527
7.95,0.0471418,0.007481851568526,0.002858,0.004623851568526
7.98,0.0466901,0.007410162486787,0.002754,0.004656162486787
8.01,0.0462103,0.007334013668062,0.002648,0.004686013668062
8.04,0.0457027,0.007253452725201,0.002541,0.004712452725201
8.07,0.0451679,0.007168574883904,0.002433,0.004735574883904
8.1,0.0446062,0.007079427757022,0.002324,0.004755427757022
8.13,0.0440182,0.006986106570256,0.002213,0.004773106570256
8.16,0.0434043,0.006888674807406,0.002102,0.004786674807406
8.19,0.0427651,0.006787227694173,0.00199,0.004797227694173
8.22,0.0421011,0.006681844585308,0.001877,0.004804844585308
8.25,0.0414128,0.006572604835561,0.001763,0.004809604835561
8.28,0.0407007,0.006459587799683,0.001648,0.004811587799683
8.31,0.0399654,0.006342888703375,0.001533,0.004809888703375
8.34,0.0392075,0.006222602772338,0.001418,0.004804602772338
8.37,0.0384275,0.006098809361321,0.001302,0.004796809361321
8.4,0.0376261,0.005971619566977,0.001186,0.004785619566977
8.43,0.0368037,0.005841096873105,0.00107,0.004771096873105
8.46,0.0359611,0.005707368247308,0.000954,0.004753368247308
8.49,0.0350988,0.005570513044334,0.000838,0.004732513044334
8.52,0.0342175,0.005430642360836,0.000722,0.004708642360836
8.55,0.0333177,0.005287835551563,0.000606,0.004681835551563
8.58,0.0324001,0.005142203713168,0.00049,0.004652203713168
8.61,0.0314654,0.0049938579423,0.000375,0.0046188579423
8.64,0.0305141,0.00484287759371,0.00026,0.00458287759371
8.67,0.0295469,0.00468937376405,0.000146,0.00454337376405
8.7,0.0285646,0.00453347342092,3.2E-05,0.00450147342092
8.73,0.0275676,0.004375240048121,-8.1E-05,0.004456240048121
8.76,0.0265568,0.004214816484204,-0.000193,0.004407816484204
8.79,0.0255327,0.004052282083919,-0.000305,0.004357282083919
8.82,0.024496,0.003887747943918,-0.000415,0.004302747943918
8.85,0.0234474,0.003721325160852,-0.000525,0.004246325160852
8.88,0.0223876,0.003553124831371,-0.000633,0.004186124831371
8.91,0.0213172,0.003383242181176,-0.000741,0.004124242181176
8.94,0.0202368,0.003211772435969,-0.000847,0.004058772435969
8.97,0.0191473,0.003038858434299,-0.000952,0.003990858434299
9,0.0180492,0.002864579530918,-0.001055,0.003919579530918
9.03,0.0169432,0.002689046822477,-0.001157,0.003846046822477
9.06,0.0158301,0.002512387276577,-0.001257,0.003769387276577
9.09,0.0147104,0.002334680247968,-0.001356,0.003690680247968
9.12,0.0135849,0.002156052704251,-0.001453,0.003609052704251
9.15,0.0124543,0.001976615742078,-0.001549,0.003525615742078
9.18,0.0113191,0.001796448716199,-0.001643,0.003439448716199
9.21,0.0101802,0.001615694465165,-0.001735,0.003350694465165
9.24,0.00903815,0.001434440279202,-0.001825,0.003259440279202
9.27,0.00789364,0.001252795667865,-0.001913,0.003165795667865
9.3,0.00674737,0.001070871727807,-0.001999,0.003069871727807
9.33,0.0056,0.000888773207297,-0.002083,0.002971773207297
9.36,0.00445221,0.000706608028796,-0.002165,0.002871608028796
9.39,0.00330466,0.000524480940576,-0.002245,0.002769480940576
9.42,0.00215803,0.000342499865097,-0.002323,0.002665499865097
9.45,0.00101299,0.000160771137725,-0.002398,0.002558771137725
9.48,-0.000129801,-2.06006519786313E-05,-0.002472,0.002451399348021
9.51,-0.00126968,-0.000201510279614,-0.002542,0.002340489720386
9.54,-0.00240598,-0.000381851885945,-0.002611,0.002229148114055
9.57,-0.00353806,-0.00056152373818,-0.002677,0.00211547626182
9.6,-0.00466524,-0.000740417913859,-0.002741,0.002000582086141
9.63,-0.00578689,-0.000918434425995,-0.002802,0.001883565574005
9.66,-0.00690236,-0.001095470113414,-0.002861,0.001765529886586
9.69,-0.00801099,-0.001271420227843,-0.002917,0.001645579772157
9.72,-0.00911216,-0.001446186369393,-0.002971,0.001524813630607
9.75,-0.0102052,-0.001619662202697,-0.003022,0.001402337797303
9.78,-0.0112895,-0.00179175091496,-0.003071,0.00127924908504
9.81,-0.0123645,-0.001962363628861,-0.003117,0.001154636371139
9.84,-0.0134295,-0.002131389247749,-0.00316,0.001028610752251
9.87,-0.0144838,-0.002298716674972,-0.003201,0.000902283325028
9.9,-0.015527,-0.002464282426732,-0.003239,0.000774717573268
9.93,-0.0165583,-0.002627959535426,-0.003274,0.000646040464574
9.96,-0.0175772,-0.002789668646303,-0.003307,0.000517331353697
9.99,-0.0185831,-0.002949314533664,-0.003337,0.000387685466336
10.02,-0.0195754,-0.003106801971807,-0.003364,0.000257198028193
10.05,-0.0205536,-0.003262051605981,-0.003389,0.000126948394019
10.08,-0.0215169,-0.003414936468587,-0.003411,-3.93646858662822E-06
10.11,-0.022465,-0.003565408946772,-0.00343,-0.000135408946772
10.14,-0.0233972,-0.003713357943887,-0.003446,-0.000267357943887
10.17,-0.024313,-0.00385870410518,-0.00346,-0.00039870410518
10.2,-0.0252118,-0.004001352204951,-0.003471,-0.000530352204951
10.23,-0.0260932,-0.0041412387594,-0.00348,-0.0006612387594
10.26,-0.0269565,-0.004278252671874,-0.003486,-0.000792252671874
10.29,-0.0278014,-0.004412346329525,-0.003489,-0.000923346329525
10.32,-0.0286272,-0.004543408635701,-0.00349,-0.001053408635701
10.35,-0.0294336,-0.004671391977552,-0.003487,-0.001184391977552
10.38,-0.03022,-0.004796201129377,-0.003483,-0.001313201129377
10.41,-0.0309859,-0.004917756736425,-0.003476,-0.001441756736425
10.44,-0.031731,-0.005036011185846,-0.003466,-0.001570011185846
10.47,-0.0324547,-0.005150869251939,-0.003453,-0.001697869251939
10.5,-0.0331567,-0.005262283321853,-0.003439,-0.001823283321853
10.53,-0.0338365,-0.005370174040839,-0.003421,-0.001949174040839
10.56,-0.0344937,-0.005474477925095,-0.003401,-0.002073477925095
10.59,-0.035128,-0.005575147361772,-0.003379,-0.002196147361772
10.62,-0.035739,-0.005672118867068,-0.003355,-0.002317118867068
10.65,-0.0363262,-0.005765313086233,-0.003328,-0.002437313086233
10.68,-0.0368894,-0.005854698277367,-0.003298,-0.002556698277367
10.71,-0.0374283,-0.005940226827619,-0.003267,-0.002673226827619
10.74,-0.0379425,-0.006021835253189,-0.003233,-0.002788835253189
10.77,-0.0384317,-0.006099475941227,-0.003197,-0.002902475941227
10.8,-0.0388956,-0.006173101278881,-0.003159,-0.003014101278881
10.83,-0.0393341,-0.006242695395203,-0.003118,-0.003124695395203
10.86,-0.0397468,-0.00630819480639,-0.003076,-0.00323219480639
10.89,-0.0401334,-0.006369551899594,-0.003031,-0.003338551899594
10.92,-0.0404939,-0.006426766674814,-0.002985,-0.003441766674814
10.95,-0.040828,-0.006479791519199,-0.002936,-0.003543791519199
10.98,-0.0411354,-0.0065285788199,-0.002886,-0.0036425788199
11.01,-0.0414161,-0.006573128576915,-0.002834,-0.003739128576915
11.04,-0.04167,-0.006613424919296,-0.00278,-0.003833424919296
11.07,-0.0418968,-0.006649420234192,-0.002724,-0.003925420234192
11.1,-0.0420965,-0.006681114521602,-0.002667,-0.004014114521602
11.13,-0.042269,-0.006708491910577,-0.002608,-0.004100491910577
11.16,-0.0424143,-0.006731552401116,-0.002548,-0.004183552401116
11.19,-0.0425322,-0.00675026425132,-0.002485,-0.00426526425132
11.22,-0.0426229,-0.006764659203088,-0.002422,-0.004342659203088
11.25,-0.0426861,-0.00677468964357,-0.002357,-0.00441768964357
11.28,-0.042722,-0.006780387314667,-0.002291,-0.004489387314667
11.31,-0.0427305,-0.006781736345428,-0.002223,-0.004558736345428
11.34,-0.0427116,-0.006778736735853,-0.002154,-0.004624736735853
11.37,-0.0426656,-0.006771436098793,-0.002084,-0.004687436098793
11.4,-0.0425925,-0.006759834434248,-0.002013,-0.004746834434248
11.43,-0.0424923,-0.006743931742218,-0.001941,-0.004802931742218
11.46,-0.0423653,-0.006723775635552,-0.001867,-0.004856775635552
11.49,-0.0422115,-0.006699366114252,-0.001793,-0.004906366114252
11.52,-0.0420312,-0.006670750791167,-0.001718,-0.004952750791167
11.55,-0.0418246,-0.006637961408198,-0.001642,-0.004995961408198
11.58,-0.0415919,-0.006601029707244,-0.001566,-0.005035029707244
11.61,-0.0413332,-0.006559971559257,-0.001489,-0.005070971559257
11.64,-0.0410489,-0.006514850448037,-0.001411,-0.005103850448037
11.67,-0.0407391,-0.006465682244533,-0.001332,-0.005133682244533
11.7,-0.0404043,-0.006412546303497,-0.001253,-0.005159546303497
11.73,-0.0400446,-0.006355458495878,-0.001174,-0.005181458495878
11.76,-0.0396605,-0.006294498176428,-0.001094,-0.005200498176428
11.79,-0.0392521,-0.006229681216096,-0.001014,-0.005215681216096
11.82,-0.0388199,-0.006161086969633,-0.000934,-0.005227086969633
11.85,-0.0383642,-0.006088763049889,-0.000853,-0.005235763049889
11.88,-0.0378855,-0.006012788811615,-0.000773,-0.005239788811615
11.91,-0.037384,-0.005933195996712,-0.000692,-0.005241195996712
11.94,-0.0368602,-0.005850063959929,-0.000611,-0.005239063959929
11.97,-0.0363145,-0.005763456185068,-0.000531,-0.005232456185068
12,-0.0357473,-0.005673436155929,-0.00045,-0.005223436155929
12.03,-0.0351591,-0.005580083227262,-0.00037,-0.005210083227262
12.06,-0.0345504,-0.005483476753819,-0.00029,-0.005193476753819
12.09,-0.0339215,-0.00538366434845,-0.00021,-0.00517366434845
12.12,-0.0332729,-0.005280725365905,-0.00013,-0.005150725365905
12.15,-0.0326052,-0.005174755031885,-5.1E-05,-0.005123755031885
12.18,-0.0319189,-0.00506583270114,2.7E-05,-0.00509283270114
12.21,-0.0312143,-0.004954005986522,0.000105,-0.005059005986522
12.24,-0.0304921,-0.004839385984681,0.000183,-0.005022385984681
12.27,-0.0297528,-0.004722052050368,0.00026,-0.004982052050368
12.3,-0.0289968,-0.004602067667383,0.000336,-0.004938067667383
12.33,-0.0282248,-0.004479543932377,0.000411,-0.004890543932377
12.36,-0.0274372,-0.004354544329151,0.000486,-0.004840544329151
12.39,-0.0266346,-0.004227164083405,0.00056,-0.004787164083405
12.42,-0.0258175,-0.00409748254989,0.000632,-0.00472948254989
12.45,-0.0249866,-0.003965610825258,0.000704,-0.004669610825258
12.48,-0.0241423,-0.003831612393308,0.000775,-0.004606612393308
12.51,-0.0232852,-0.003695582479741,0.000845,-0.004540582479741
12.54,-0.0224159,-0.003557616310258,0.000914,-0.004471616310258
12.57,-0.021535,-0.00341780911056,0.000982,-0.00439980911056
12.6,-0.020643,-0.003276240235398,0.001048,-0.004324240235398
12.63,-0.0197406,-0.003133020781422,0.001114,-0.004247020781422
12.66,-0.0188282,-0.002988214232433,0.001178,-0.004166214232433
12.69,-0.0179065,-0.002841931685082,0.00124,-0.004081931685082
12.72,-0.0169761,-0.00269426836507,0.001302,-0.00399626836507
12.75,-0.0160376,-0.002545319498097,0.001362,-0.003907319498097
12.78,-0.0150915,-0.002395164438914,0.001421,-0.003816164438914
12.81,-0.0141384,-0.002243898413222,0.001478,-0.003721898413222
12.84,-0.013179,-0.002091632517672,0.001533,-0.003624632517672
12.87,-0.0122138,-0.001938446107015,0.001588,-0.003526446107015
12.9,-0.0112434,-0.00178443440695,0.00164,-0.00342443440695
12.93,-0.0102684,-0.00162969264318,0.001691,-0.00332069264318
12.96,-0.00928938,-0.001474312867214,0.001741,-0.003215312867214
12.99,-0.00830695,-0.001318391891849,0.001789,-0.003107391891849
13.02,-0.00732169,-0.001162021768595,0.001835,-0.002997021768595
13.05,-0.00633419,-0.001005296136058,0.001879,-0.002884296136058
13.08,-0.00534504,-0.000848308632845,0.001922,-0.002770308632845
13.11,-0.00435483,-0.000691152897559,0.001963,-0.002654152897559
13.14,-0.00336414,-0.000533920981713,0.002003,-0.002536920981714
13.17,-0.00237357,-0.000376708111008,0.00204,-0.002416708111008
13.2,-0.00138368,-0.000219603162763,0.002076,-0.002295603162763
13.23,-0.000395066,-6.2700727841773E-05,0.00211,-0.002172700727842
13.26,0.000591696,9.39077770829829E-05,0.002143,-0.002049092222917
13.29,0.00157603,0.000250130935339,0.002173,-0.001922869064661
13.32,0.00255736,0.000405877330252,0.002201,-0.001795122669748
13.35,0.00353512,0.000561057132246,0.002228,-0.001666942867754
13.38,0.00450873,0.00071557828981,0.002253,-0.00153742171019
13.41,0.00547763,0.000869351925622,0.002276,-0.001406648074378
13.44,0.00644126,0.001022289162363,0.002297,-0.001274710837637
13.47,0.00739906,0.001174301122711,0.002317,-0.001142698877289
13.5,0.00835047,0.001325298929346,0.002334,-0.001008701070654
13.53,0.00929493,0.001475193704946,0.00235,-0.000874806295054
13.56,0.0102319,0.001623899746382,0.002363,-0.000739100253618
13.59,0.0111609,0.001771340873093,0.002375,-0.000603659126907
13.62,0.0120812,0.001917401227142,0.002385,-0.000467598772858
13.65,0.0129925,0.002062033195679,0.002393,-0.000330966804321
13.68,0.0138941,0.002205125682054,0.002399,-0.000193874317946
13.71,0.0147855,0.002346599331516,0.002404,-5.74006684844193E-05
13.74,0.0156663,0.002486390660263,0.002406,8.03906602632673E-05
13.77,0.0165359,0.002624404442596,0.002407,0.000217404442596
13.8,0.0173937,0.002760545452814,0.002406,0.000354545452814
13.83,0.0182394,0.002894766078066,0.002403,0.000491766078066
13.86,0.0190723,0.003026955221701,0.002398,0.000628955221701
13.89,0.0198921,0.00315706527087,0.002392,0.00076506527087
13.92,0.0206981,0.00328498512892,0.002384,0.00090098512892
13.95,0.0214901,0.003410683053952,0.002374,0.001036683053952
13.98,0.0222674,0.003534047949315,0.002362,0.001172047949315
14.01,0.0230296,0.003655016331208,0.002349,0.001306016331208
14.04,0.0237763,0.003773524715831,0.002334,0.001439524715831
14.07,0.0245071,0.003889509619383,0.002317,0.001572509619383
14.1,0.0252214,0.004002875816164,0.002298,0.001704875816164
14.13,0.025919,0.004113591564273,0.002278,0.001835591564273
14.16,0.0265993,0.004221561638009,0.002257,0.001964561638009
14.19,0.027262,0.004326738424523,0.002234,0.002092738424523
14.22,0.0279066,0.004429042569062,0.002209,0.002220042569062
14.25,0.0285329,0.004528442329729,0.002183,0.002345442329729
14.28,0.0291404,0.00462485835177,0.002155,0.00246985835177
14.31,0.0297287,0.004718227151387,0.002126,0.002592227151387
14.34,0.0302976,0.004808516986678,0.002095,0.002713516986678
14.37,0.0308467,0.004895664373843,0.002063,0.002832664373843
14.4,0.0313756,0.004979605829083,0.00203,0.002949605829083
14.43,0.0318842,0.005060325481445,0.001996,0.003064325481445
14.46,0.032372,0.005137743976181,0.00196,0.003177743976181
14.49,0.0328388,0.005211829571389,0.001922,0.003289829571389
14.52,0.0332843,0.00528253465422,0.001884,0.00339853465422
14.55,0.0337083,0.005349827482772,0.001845,0.003504827482772
14.58,0.0341105,0.005413660444196,0.001804,0.003609660444196
14.61,0.0344908,0.005474017667542,0.001762,0.003712017667542
14.64,0.0348488,0.005530835669008,0.001719,0.003811835669008
14.67,0.0351845,0.005584114448596,0.001675,0.003909114448596
14.7,0.0354975,0.005633790522503,0.001631,0.004002790522503
14.73,0.0357879,0.005679879761682,0.001585,0.004094879761682
14.76,0.0360553,0.00572231868233,0.001538,0.00418431868233
14.79,0.0362997,0.005761107284449,0.00149,0.004271107284449
14.82,0.036521,0.005796229697087,0.001442,0.004354229697087
14.85,0.036719,0.005827654178345,0.001393,0.004434654178345
14.88,0.0368937,0.005855380728223,0.001343,0.004512380728223
14.91,0.037045,0.00587939347577,0.001292,0.00458739347577
14.94,0.0371729,0.005899692420986,0.001241,0.004658692420986
14.97,0.0372772,0.005916245821972,0.001189,0.004727245821972
15,0.0373581,0.005929085420628,0.001137,0.004792085420628
15.03,0.0374155,0.005938195346003,0.001084,0.004854195346003
15.06,0.0374492,0.005943543856197,0.00103,0.004913543856197
15.09,0.0374594,0.00594516269311,0.000976,0.00496916269311
15.12,0.037446,0.005943035985792,0.000922,0.005021035985792
15.15,0.0374092,0.005937195476144,0.000868,0.005069195476144
15.18,0.0373491,0.005927657035116,0.000813,0.005114657035116
15.21,0.0372657,0.005914420662707,0.000757,0.005157420662707
15.24,0.0371591,0.005897502229869,0.000702,0.005195502229869
15.27,0.0370296,0.00587694934945,0.000646,0.00523094934945
15.3,0.0368771,0.005852746150501,0.000591,0.005261746150501
15.33,0.036702,0.005824956116823,0.000535,0.005289956116823
15.36,0.0365044,0.005793595119365,0.000479,0.005314595119365
15.39,0.0362845,0.005758694900029,0.000423,0.005335694900029
15.42,0.0360424,0.005720271329763,0.000367,0.005353271329763
15.45,0.0357785,0.00567838789237,0.000311,0.00536738789237
15.48,0.0354929,0.005633060458797,0.000256,0.005377060458797
15.51,0.0351859,0.005584336641897,0.0002,0.005384336641897
15.54,0.0348578,0.00553226405452,0.000145,0.00538726405452
15.57,0.0345087,0.005476858567615,9E-05,0.005386858567615
15.6,0.0341391,0.005418199535933,3.5E-05,0.005383199535933
15.63,0.0337492,0.005356318701375,-2E-05,0.005376318701375
15.66,0.0333393,0.005291263676791,-7.4E-05,0.005365263676791
15.69,0.0329098,0.005223097945982,-0.000128,0.005351097945982
15.72,0.032461,0.005151869121797,-0.000181,0.005332869121797
15.75,0.0319932,0.005077624817087,-0.000234,0.005311624817087
15.78,0.0315068,0.005000428515654,-0.000286,0.005286428515654
15.81,0.0310022,0.004920343701296,-0.000338,0.005258343701296
15.84,0.0304797,0.004837417986865,-0.000389,0.005226417986865
15.87,0.0299397,0.004751714856162,-0.00044,0.005191714856162
15.9,0.0293827,0.004663313663936,-0.00049,0.005153313663936
15.93,0.0288091,0.004572277893988,-0.000539,0.005111277893988
15.96,0.0282192,0.00447865515917,-0.000587,0.00506565515917
15.99,0.0276135,0.004382524814231,-0.000635,0.005017524814231
16.02,0.0269924,0.004283950342971,-0.000682,0.004965950342971
16.05,0.0263563,0.004182995229192,-0.000728,0.004910995229192
16.08,0.0257058,0.004079754698595,-0.000774,0.004853754698595
16.11,0.0250412,0.003974276364029,-0.000818,0.004792276364029
16.14,0.024363,0.003866639580245,-0.000862,0.004728639580245
16.17,0.0236716,0.003756907831044,-0.000905,0.004661907831044
16.2,0.0229676,0.003645176342127,-0.000946,0.004591176342127
16.23,0.0222514,0.003531508597294,-0.000987,0.004518508597294
16.26,0.0215235,0.003415983951295,-0.001027,0.004442983951295
16.29,0.0207844,0.003298681758882,-0.001066,0.004364681758882
16.32,0.0200346,0.003179681374805,-0.001103,0.004282681374805
16.35,0.0192745,0.003059046282865,-0.00114,0.004199046282865
16.38,0.0185046,0.002936855837812,-0.001176,0.004112855837812
16.41,0.0177255,0.002813205265346,-0.00121,0.004023205265346
16.44,0.0169377,0.00268817392022,-0.001243,0.00393117392022
16.47,0.0161416,0.002561825286233,-0.001275,0.003836825286233
16.5,0.0153378,0.002434254589085,-0.001306,0.003740254589085
16.53,0.0145267,0.002305525312578,-0.001336,0.003641525312578
16.56,0.013709,0.002175748553363,-0.001365,0.003540748553363
16.59,0.012885,0.002044971924289,-0.001392,0.003436971924289
16.62,0.0120554,0.001913306522008,-0.001419,0.003332306522008
16.65,0.0112206,0.001780815830321,-0.001444,0.003224815830321
16.68,0.0103812,0.001647595074927,-0.001467,0.003114595074927
16.71,0.00953762,0.001513710913818,-0.00149,0.003003710913818
16.74,0.00869045,0.001379256985599,-0.001511,0.002890256985599
16.77,0.00784018,0.001244311057926,-0.001531,0.002775311057926
16.8,0.00698735,0.00110895883393,-0.00155,0.00265895883393
16.83,0.00613247,0.000973281255456,-0.001567,0.002540281255456
16.86,0.00527605,0.00083735926435,-0.001583,0.00242035926435
16.89,0.00441862,0.000701276976647,-0.001598,0.002299276976647
16.92,0.00356069,0.000565115334195,-0.001612,0.002177115334195
16.95,0.00270277,0.000428955278837,-0.001624,0.002052955278837
16.98,0.00184539,0.00029288092661,-0.001635,0.00192788092661
17.01,0.000989041,0.000156970203878,-0.001645,0.001801970203878
17.04,0.000134251,2.13069092594297E-05,-0.001653,0.001674306909259
17.07,-0.000718478,-0.000114029285077,-0.00166,0.001545970714923
17.1,-0.00156864,-0.000248958072124,-0.001666,0.001417041927876
17.13,-0.00241573,-0.000383399303583,-0.00167,0.001286600696417
17.16,-0.00325925,-0.000517273942122,-0.001674,0.001156726057878
17.19,-0.0040987,-0.000650502632991,-0.001675,0.001024497367009
17.22,-0.00493358,-0.000783006021438,-0.001676,0.000892993978562
17.25,-0.00576341,-0.000914707926905,-0.001676,0.000761292073095
17.28,-0.00658769,-0.001045528994639,-0.001674,0.000628471005361
17.31,-0.00740595,-0.001175394631175,-0.001671,0.000495605368825
17.34,-0.0082177,-0.001304227068858,-0.001666,0.000361772931142
17.37,-0.00902247,-0.001431951714221,-0.001661,0.000229048285779
17.4,-0.00981978,-0.001558492386705,-0.001654,9.55076132947773E-05
17.43,-0.0106092,-0.001683780841224,-0.001646,-3.77808412238406E-05
17.46,-0.0113902,-0.001807732961741,-0.001637,-0.000170732961741
17.49,-0.0121624,-0.001930288438648,-0.001626,-0.000304288438648
17.52,-0.0129253,-0.002051367917192,-0.001615,-0.000436367917192
17.55,-0.0136784,-0.002170892042623,-0.001602,-0.000568892042623
17.58,-0.0144214,-0.002288813202091,-0.001589,-0.000699813202091
17.61,-0.0151538,-0.002405052040845,-0.001574,-0.000831052040845
17.64,-0.0158752,-0.002519545075085,-0.001558,-0.000961545075085
17.67,-0.0165851,-0.00263221295006,-0.001541,-0.00109121295006
17.7,-0.0172831,-0.00274299218197,-0.001523,-0.00121999218197
17.73,-0.0179689,-0.002851835157964,-0.001504,-0.001347835157964
17.76,-0.018642,-0.002958662523291,-0.001484,-0.001474662523291
17.79,-0.0193021,-0.003063426665101,-0.001463,-0.001600426665101
17.82,-0.0199487,-0.003166048228643,-0.001441,-0.001725048228643
17.85,-0.0205816,-0.003266495472018,-0.001418,-0.001848495472018
17.88,-0.0212002,-0.003364673169524,-0.001394,-0.001970673169524
17.91,-0.0218043,-0.003460549579261,-0.001369,-0.002091549579261
17.94,-0.0223935,-0.003554061217429,-0.001343,-0.002211061217429
17.97,-0.0229675,-0.003645160471177,-0.001317,-0.002328160471177
18,-0.023526,-0.003733799727655,-0.001289,-0.002444799727655
18.03,-0.0240685,-0.003819899632111,-0.001261,-0.002558899632111
18.06,-0.0245949,-0.003903444313597,-0.001232,-0.002671444313597
18.09,-0.0251048,-0.003984370288312,-0.001203,-0.002781370288312
18.12,-0.0255979,-0.004062629943404,-0.001172,-0.002890629943404
18.15,-0.026074,-0.004138191536975,-0.001141,-0.002997191536975
18.18,-0.0265327,-0.004210991585222,-0.00111,-0.003100991585222
18.21,-0.0269739,-0.004281014217197,-0.001077,-0.003204014217197
18.24,-0.0273972,-0.004348195949099,-0.001045,-0.003303195949099
18.27,-0.0278024,-0.004412505039027,-0.001011,-0.003401505039027
18.3,-0.0281894,-0.004473925616031,-0.000977,-0.003496925616031
18.33,-0.0285579,-0.004532410067261,-0.000942,-0.003590410067261
18.36,-0.0289076,-0.004587910779867,-0.000907,-0.003680910779867
18.39,-0.0292385,-0.004640427753848,-0.000872,-0.003768427753848
18.42,-0.0295503,-0.004689913376354,-0.000836,-0.003853913376354
18.45,-0.0298428,-0.004736335905485,-0.0008,-0.003936335905485
18.48,-0.030116,-0.004779695341241,-0.000763,-0.004016695341241
18.51,-0.0303696,-0.004819944070772,-0.000726,-0.004093944070772
18.54,-0.0306036,-0.004857082094077,-0.000688,-0.004169082094077
18.57,-0.0308178,-0.004891077669256,-0.000651,-0.004240077669256
18.6,-0.0310121,-0.004921914925359,-0.000613,-0.004308914925359
18.63,-0.0311865,-0.004949593862386,-0.000575,-0.004374593862386
18.66,-0.0313408,-0.004974082738437,-0.000537,-0.004437082738437
18.69,-0.0314751,-0.004995397424462,-0.000498,-0.004497397424462
18.72,-0.0315892,-0.005013506178561,-0.00046,-0.004553506178561
18.75,-0.0316831,-0.005028409000733,-0.000421,-0.004607409000733
18.78,-0.0317569,-0.005040121761929,-0.000382,-0.004658121761929
18.81,-0.0318104,-0.005048612720249,-0.000343,-0.004705612720249
18.84,-0.0318438,-0.005053913617593,-0.000305,-0.004748913617593
18.87,-0.0318569,-0.00505599271206,-0.000266,-0.00478999271206
18.9,-0.0318498,-0.0050548658746,-0.000227,-0.0048278658746
18.93,-0.0318225,-0.005050533105215,-0.000188,-0.004862533105215
18.96,-0.0317752,-0.005043026145803,-0.00015,-0.004893026145803
18.99,-0.031708,-0.005032360867316,-0.000111,-0.004921360867316
19.02,-0.0316208,-0.005018521398802,-7.3E-05,-0.004945521398802
19.05,-0.0315139,-0.005001555353113,-3.5E-05,-0.004966555353113
19.08,-0.0313873,-0.004981462730248,3E-06,-0.004984462730248
19.11,-0.0312412,-0.004958275272107,4E-05,-0.004998275272107
19.14,-0.0310757,-0.004932008849642,7.8E-05,-0.005010008849642
19.17,-0.030891,-0.004902695204751,0.000115,-0.005017695204751
19.2,-0.0306872,-0.004870350208386,0.000151,-0.005021350208386
19.23,-0.0304646,-0.004835021473396,0.000188,-0.005023021473396
19.26,-0.0302233,-0.004796724870731,0.000224,-0.005020724870731
19.29,-0.0299636,-0.004755508013243,0.000259,-0.005014508013243
19.32,-0.0296856,-0.00471138677188,0.000294,-0.00500538677188
19.35,-0.0293896,-0.004664408759495,0.000329,-0.004993408759495
19.38,-0.0290758,-0.004614605717986,0.000363,-0.004977605717986
19.41,-0.0287445,-0.004562025260204,0.000397,-0.004959025260204
19.44,-0.028396,-0.004506714999,0.00043,-0.004936714999
19.47,-0.0280304,-0.004448690805324,0.000463,-0.004911690805324
19.5,-0.0276482,-0.004388032033926,0.000495,-0.004883032033926
19.53,-0.0272496,-0.004324770426706,0.000527,-0.004851770426706
19.56,-0.0268348,-0.004258937725566,0.000558,-0.004816937725566
19.59,-0.0264043,-0.004190613285255,0.000588,-0.004778613285255
19.62,-0.0259583,-0.004119828847674,0.000618,-0.004737828847674
19.65,-0.0254972,-0.004046647896623,0.000647,-0.004693647896623
19.68,-0.0250213,-0.003971118044953,0.000675,-0.004646118044953
19.71,-0.024531,-0.003893302776464,0.000703,-0.004596302776464
19.74,-0.0240265,-0.003813233833057,0.00073,-0.004543233833057
19.77,-0.0235084,-0.003731006440432,0.000756,-0.004487006440432
19.8,-0.0229768,-0.003646636469539,0.000782,-0.004428636469539
19.83,-0.0224323,-0.003560219146079,0.000807,-0.004367219146079
19.86,-0.0218751,-0.003471786211953,0.000831,-0.004302786211953
19.89,-0.0213058,-0.003381432892862,0.000854,-0.004235432892862
19.92,-0.0207245,-0.003289175059754,0.000876,-0.004165175059754
19.95,-0.0201319,-0.003195123809282,0.000898,-0.004093123809282
19.98,-0.0195282,-0.003099310883345,0.000919,-0.004018310883345
20.01,-0.0189139,-0.003001815636695,0.000939,-0.003940815636695
20.04,-0.0182894,-0.002902701553131,0.000958,-0.003860701553131
20.07,-0.0176551,-0.002802032116455,0.000976,-0.003778032116455
20.1,-0.0170114,-0.002699870810466,0.000994,-0.003693870810466
20.13,-0.0163588,-0.002596296989916,0.001011,-0.003607296989916
20.16,-0.0156976,-0.002491358267654,0.001026,-0.003517358267654
20.19,-0.0150283,-0.002385133998432,0.001041,-0.003426133998432
20.22,-0.0143514,-0.002277703537,0.001055,-0.003332703537
20.25,-0.0136672,-0.002169114496208,0.001068,-0.003237114496208
20.28,-0.0129763,-0.002059462101758,0.001081,-0.003140462101758
20.31,-0.012279,-0.0019487939665,0.001092,-0.0030407939665
20.34,-0.0115758,-0.001837189445183,0.001102,-0.002939189445183
20.37,-0.0108671,-0.00172471202161,0.001112,-0.00283671202161
20.4,-0.0101535,-0.00161145692148,0.001121,-0.00273245692148
20.43,-0.00943521,-0.001497457473789,0.001128,-0.002625457473789
20.46,-0.00871283,-0.001382808904238,0.001135,-0.002517808904238
20.49,-0.00798678,-0.001267577870817,0.001141,-0.002408577870817
20.52,-0.0072575,-0.001151834205707,0.001146,-0.002297834205707
20.55,-0.00652545,-0.001035650915278,0.00115,-0.002185650915278
20.58,-0.00579106,-0.000919096244616,0.001154,-0.002073096244616
20.61,-0.0050548,-0.000802244787186,0.001156,-0.001958244787186
20.64,-0.00431711,-0.00068516637517,0.001157,-0.00184216637517
20.67,-0.00357844,-0.000567932427843,0.001158,-0.001725932427843
20.7,-0.00283923,-0.000450612777385,0.001158,-0.001608612777385
20.73,-0.00209994,-0.000333280430166,0.001157,-0.001490280430166
20.76,-0.00136101,-0.000216005218368,0.001155,-0.001371005218368
20.79,-0.000622877,-9.88564980431119E-05,0.001152,-0.001250856498043
20.82,0.000114006,1.80938354055504E-05,0.001148,-0.001129906164594
20.85,0.000849201,0.000134776267216,0.001144,-0.001009223732784
20.88,0.00158227,0.000251121282627,0.001138,-0.000886878717373
20.91,0.00231277,0.000367058573329,0.001132,-0.000764941426671
20.94,0.00304027,0.000482519735526,0.001125,-0.000642480264474
20.97,0.00376434,0.000597436524135,0.001117,-0.000519563475865
21,0.00448455,0.000711740694068,0.001109,-0.000397259305932
21.03,0.00520046,0.000825362413146,0.001099,-0.000273637586854
21.06,0.00591166,0.000938236610473,0.001089,-0.000150763389527
21.09,0.00661773,0.001050296628058,0.001078,-2.77033719420646E-05
21.12,0.00731824,0.001161474220816,0.001066,9.54742208157035E-05
21.15,0.00801278,0.001271704317851,0.001054,0.000217704317851
21.18,0.00870095,0.001380923435362,0.001041,0.000339923435362
21.21,0.00938234,0.001489066502455,0.001027,0.000462066502455
21.24,0.0100565,0.001596062099854,0.001013,0.000583062099854
21.27,0.0107232,0.001701873724372,0.000997,0.000704873724372
21.3,0.0113818,0.001806399801931,0.000982,0.000824399801931
21.33,0.0120321,0.001909608590628,0.000965,0.000944608590628
21.36,0.0126737,0.002011436606664,0.000948,0.001063436606664
21.39,0.0133061,0.002111804495288,0.00093,0.001181804495288
21.42,0.013929,0.00221066464365,0.000912,0.00129866464365
21.45,0.0145421,0.002307969438898,0.000893,0.001414969438898
21.48,0.015145,0.002403655397234,0.000874,0.001529655397234
21.51,0.0157374,0.002497674905806,0.000854,0.001643674905806
21.54,0.0163188,0.002589948609863,0.000834,0.001755948609863
21.57,0.0168889,0.002680428896556,0.000813,0.001867428896556
21.6,0.0174475,0.002769084023984,0.000791,0.001978084023984
21.63,0.0179942,0.002855850508347,0.000769,0.002086850508347
21.66,0.0185287,0.002940680736793,0.000747,0.002193680736793
21.69,0.0190506,0.003023511225523,0.000724,0.002299511225523
21.72,0.0195597,0.003104310232636,0.000701,0.002403310232636
21.75,0.0200557,0.003183030145283,0.000677,0.002506030145283
21.78,0.0205382,0.003259607479661,0.000654,0.002605607479661
21.81,0.0210071,0.003334026364822,0.000629,0.002705026364822
21.84,0.021462,0.003406223316965,0.000605,0.002801223316965
21.87,0.0219027,0.003476166594189,0.00058,0.002896166594189
21.9,0.0223289,0.003543808583645,0.000555,0.002988808583645
21.93,0.0227405,0.003609133414381,0.000529,0.003080133414381
21.96,0.0231371,0.003672077602598,0.000504,0.003168077602598
21.99,0.0235185,0.003732609406395,0.000478,0.003254609406395
22.02,0.0238846,0.003790712954822,0.000452,0.003338712954822
22.05,0.0242351,0.003846340635028,0.000426,0.003420340635028
22.08,0.0245698,0.003899460705115,0.000399,0.003500460705115
22.11,0.0248887,0.00395007316508,0.000373,0.00357707316508
22.14,0.0251913,0.003998098660174,0.000346,0.003652098660174
22.17,0.0254778,0.004043568932298,0.000319,0.003724568932298
22.2,0.0257478,0.00408642049765,0.000293,0.00379342049765
22.23,0.0260012,0.00412663748528,0.000266,0.00386063748528
22.26,0.0262379,0.004164204024238,0.000239,0.003925204024238
22.29,0.0264579,0.004199120114525,0.000212,0.003987120114525
22.32,0.0266609,0.004231338143289,0.000185,0.004046338143289
22.35,0.0268469,0.004260858110532,0.000158,0.004102858110532
22.38,0.0270158,0.004287664145302,0.000131,0.004156664145302
22.41,0.0271676,0.0043117562476,0.000105,0.0042067562476
22.44,0.0273021,0.004333102675525,7.8E-05,0.004255102675525
22.47,0.0274193,0.004351703429077,5.2E-05,0.004299703429077
22.5,0.0275192,0.004367558508258,2.5E-05,0.004342558508258
22.53,0.0276018,0.004380667913065,-1E-06,0.004381667913065
22.56,0.027667,0.00439101577255,-2.7E-05,0.00441801577255
22.59,0.0277148,0.004398602086713,-5.3E-05,0.004451602086713
22.62,0.0277453,0.004403442726502,-7.9E-05,0.004482442726502
22.65,0.0277583,0.004405505950019,-0.000104,0.004509505950019
22.68,0.027754,0.004404823499164,-0.000129,0.004533823499164
22.71,0.0277324,0.004401395373935,-0.000154,0.004555395373935
22.74,0.0276935,0.004395221574335,-0.000179,0.004574221574335
22.77,0.0276375,0.004386333842262,-0.000204,0.004590333842262
22.8,0.0275643,0.004374716306766,-0.000228,0.004602716306766
22.83,0.0274741,0.004360400709749,-0.000252,0.004612400709749
22.86,0.027367,0.004343402922159,-0.000275,0.004618402922159
22.89,0.0272431,0.004323738814948,-0.000298,0.004621738814948
22.92,0.0271025,0.004301424259065,-0.000321,0.004622424259065
22.95,0.0269454,0.00427649099641,-0.000343,0.00461949099641
22.98,0.0267719,0.004248954897934,-0.000365,0.004613954897934
23.01,0.0265821,0.004218831834587,-0.000387,0.004605831834587
23.04,0.0263762,0.004186153548268,-0.000408,0.004594153548268
23.07,0.0261545,0.004150967651829,-0.000428,0.004578967651829
23.1,0.025917,0.00411327414527,-0.000449,0.00456227414527
23.13,0.025664,0.00407312064144,-0.000468,0.00454112064144
23.16,0.0253956,0.004030523011291,-0.000488,0.004518523011291
23.19,0.0251121,0.003985528867671,-0.000506,0.004491528867671
23.22,0.0248137,0.003938169952482,-0.000525,0.004463169952482
23.25,0.0245007,0.003888493878575,-0.000542,0.004430493878575
23.28,0.0241732,0.003836516516898,-0.00056,0.004396516516898
23.31,0.0238315,0.003782285480303,-0.000576,0.004358285480303
23.34,0.0234759,0.003725848381639,-0.000593,0.004318848381639
23.37,0.0231066,0.003667236962808,-0.000608,0.004275236962808
23.4,0.022724,0.003606514707609,-0.000623,0.004229514707609
23.43,0.0223282,0.003543697486994,-0.000638,0.004181697486994
23.46,0.0219196,0.003478848784761,-0.000652,0.004130848784761
23.49,0.0214985,0.003412016213763,-0.000665,0.004077016213763
23.52,0.0210651,0.003343231515898,-0.000678,0.004021231515898
23.55,0.0206198,0.003272558174968,-0.00069,0.003962558174968
23.58,0.0201629,0.003200043803822,-0.000702,0.003902043803822
23.61,0.0196947,0.003125736015312,-0.000713,0.003838736015312
23.64,0.0192155,0.003049682422288,-0.000723,0.003772682422288
23.67,0.0187257,0.00297194650855,-0.000733,0.00370494650855
23.7,0.0182256,0.002892575886948,-0.000742,0.003634575886948
23.73,0.0177155,0.002811618170333,-0.000751,0.003562618170333
23.76,0.0171957,0.002729120971556,-0.000759,0.003488120971556
23.79,0.0166667,0.002645163645367,-0.000766,0.003411163645367
23.82,0.0161288,0.002559793804616,-0.000773,0.003332793804616
23.85,0.0155823,0.002473059062154,-0.000779,0.003252059062154
23.88,0.0150276,0.002385022901781,-0.000784,0.003169022901781
23.91,0.0144651,0.002295748807298,-0.000789,0.003084748807298
23.94,0.0138951,0.002205284391555,-0.000793,0.002998284391555
23.97,0.013318,0.002113693138353,-0.000797,0.002910693138353
24,0.0127342,0.002021038531493,-0.0008,0.002821038531493
24.03,0.0121441,0.001927384054774,-0.000802,0.002729384054774
24.06,0.011548,0.001832777321047,-0.000804,0.002636777321047
24.09,0.0109462,0.001737265943163,-0.000805,0.002542265943163
24.12,0.0103393,0.001640945146822,-0.000806,0.002446945146822
24.15,0.00972762,0.001543865719065,-0.000805,0.002348865719065
24.18,0.00911147,0.001446076859837,-0.000805,0.002251076859837
24.21,0.00849128,0.001347646814224,-0.000803,0.002150646814224
24.24,0.00786744,0.001248637478931,-0.000802,0.002050637478931
24.27,0.00724034,0.001149110750664,-0.000799,0.001948110750664
24.3,0.00661037,0.001049128526128,-0.000796,0.001845128526128
24.33,0.00597792,0.000948752702029,-0.000792,0.001740752702029
24.36,0.00534338,0.000848045175072,-0.000788,0.001636045175072
24.39,0.00470715,0.000747069429058,-0.000783,0.001530069429058
24.42,0.00406962,0.000645887360693,-0.000778,0.001423887360693
24.45,0.00343117,0.000544559279586,-0.000772,0.001316559279586
24.48,0.0027922,0.000443148669538,-0.000766,0.001209148669538
24.51,0.0021531,0.000341717427256,-0.000759,0.001100717427256
24.54,0.00151425,0.000240325862348,-0.000751,0.000991325862348
24.57,0.000876053,0.000139037934745,-0.000743,0.000882037934745
24.6,0.00023888,3.79125256712618E-05,-0.000735,0.000772912525671
24.63,-0.000396879,-6.29884681676353E-05,-0.000726,0.000663011531832
24.66,-0.00103084,-0.000163604102323,-0.000716,0.000552395897677
24.69,-0.00166262,-0.000263873591056,-0.000706,0.000442126408944
24.72,-0.00229185,-0.000363738370561,-0.000696,0.000332261629439
24.75,-0.00291815,-0.000463138131227,-0.000685,0.000221861868773
24.78,-0.00354113,-0.000562010976349,-0.000673,0.000110989023651
24.81,-0.00416045,-0.000660302944696,-0.000662,1.69705530391265E-06
24.84,-0.00477571,-0.000757950552468,-0.000649,-0.000108950552468
24.87,-0.00538656,-0.000854898251339,-0.000637,-0.000217898251339
24.9,-0.00599265,-0.000951090492983,-0.000624,-0.000327090492983
24.93,-0.0065936,-0.001046466967792,-0.00061,-0.000436466967791
24.96,-0.00718906,-0.001140972127437,-0.000597,-0.000543972127437
24.99,-0.00777869,-0.001234552010691,-0.000582,-0.000652552010691
25.02,-0.00836213,-0.001327149482131,-0.000568,-0.000759149482131
25.05,-0.00893905,-0.001418712167623,-0.000553,-0.000865712167623
25.08,-0.0095091,-0.00150918451884,-0.000538,-0.00097118451884
25.11,-0.010072,-0.001598522097124,-0.000523,-0.001075522097124
25.14,-0.0106273,-0.001686653483197,-0.000507,-0.001179653483197
25.17,-0.0111748,-0.001773546935161,-0.000491,-0.001282546935161
25.2,-0.0117141,-0.001859138969214,-0.000475,-0.001384138969214
25.23,-0.0122449,-0.001943381972505,-0.000458,-0.001485381972505
25.26,-0.0127669,-0.002026228332185,-0.000441,-0.001585228332185
25.29,-0.0132798,-0.002107630435404,-0.000424,-0.001683630435404
25.32,-0.0137834,-0.00218755654026,-0.000407,-0.00178055654026
25.35,-0.0142772,-0.002265927292003,-0.00039,-0.001875927292003
25.38,-0.0147611,-0.002342726819684,-0.000372,-0.001970726819684
25.41,-0.0152347,-0.002417891639501,-0.000354,-0.002063891639501
25.44,-0.0156979,-0.002491405880504,-0.000336,-0.002155405880504
25.47,-0.0161502,-0.002563190187944,-0.000318,-0.002245190187944
25.5,-0.0165915,-0.002633228690869,-0.0003,-0.002333228690869
25.53,-0.0170215,-0.002701473776429,-0.000282,-0.002419473776429
25.56,-0.0174399,-0.002767877831774,-0.000263,-0.002504877831774
25.59,-0.0178466,-0.002832424985954,-0.000245,-0.002587424985954
25.62,-0.0182413,-0.002895067626119,-0.000226,-0.002669067626119
25.65,-0.0186238,-0.002955774010367,-0.000208,-0.002747774010367
25.68,-0.0189938,-0.003014496525849,-0.000189,-0.002825496525849
25.71,-0.0193512,-0.003071219301615,-0.000171,-0.002900219301615
25.74,-0.0196957,-0.003125894724814,-0.000152,-0.002973894724814
25.77,-0.0200272,-0.003178506924496,-0.000133,-0.003045506924496
25.8,-0.0203454,-0.00322900828781,-0.000115,-0.00311400828781
25.83,-0.0206503,-0.003277398814757,-9.6E-05,-0.003181398814757
25.86,-0.0209417,-0.003323646763437,-7.8E-05,-0.003245646763437
25.89,-0.0212193,-0.003367704520999,-5.9E-05,-0.003308704520999
25.92,-0.0214831,-0.003409572087443,-4.1E-05,-0.003368572087443
25.95,-0.0217328,-0.003449201849918,-2.2E-05,-0.003427201849918
25.98,-0.0219685,-0.003486609679375,-4E-06,-0.003482609679375
26.01,-0.0221899,-0.003521747962964,1.4E-05,-0.003535747962964
26.04,-0.022397,-0.003554616700683,3.2E-05,-0.003586616700683
26.07,-0.0225896,-0.003585184150634,5E-05,-0.003635184150634
26.1,-0.0227676,-0.003613434441866,6.8E-05,-0.003681434441866
26.13,-0.0229311,-0.003639383445329,8.5E-05,-0.003724383445329
26.16,-0.0230798,-0.003662983548173,0.000102,-0.003764983548173
26.19,-0.0232137,-0.003684234750398,0.00012,-0.003804234750398
26.22,-0.0233329,-0.003703152922953,0.000137,-0.003840152922953
26.25,-0.0234371,-0.003719690452989,0.000153,-0.003872690452989
26.28,-0.0235265,-0.003733879082405,0.00017,-0.003903879082405
26.31,-0.0236009,-0.003745687069302,0.000186,-0.003931687069302
26.34,-0.0236604,-0.00375513028463,0.000202,-0.00395713028463
26.37,-0.023705,-0.003762208728388,0.000218,-0.003980208728388


==> data/standing_wave/isodi_const_eps/isodi_const_eps_eb_128.dat <==
0,0.0628073,0.01,0.01,0
0.03,0.0627837,0.009996242474999,0.009996,2.42474998926601E-07
0.06,0.0627132,0.009985017665144,0.009983,2.01766514402145E-06
0.09,0.0625961,0.009966373335584,0.009961,5.3733355836038E-06
0.12,0.0624328,0.009940373173182,0.009932,8.37317318209963E-06
0.15,0.0622238,0.00990709678652,0.009894,1.30967865200372E-05
0.18,0.0619695,0.009866607862462,0.009849,1.76078624618478E-05
0.21,0.0616705,0.009819001931304,0.009796,2.30019313041639E-05
0.24,0.0613272,0.009764342679911,0.009735,2.93426799114135E-05
0.27,0.0609404,0.009702757482012,0.009666,3.67574820124422E-05
0.3,0.0605105,0.009634310024472,0.009591,4.33100244716794E-05
0.33,0.0600383,0.009559127681018,0.009508,5.1127681017971E-05
0.36,0.0595243,0.009477290060232,0.009417,6.02900602318518E-05
0.39,0.0589692,0.009388908614126,0.00932,6.89086141260654E-05
0.42,0.0583738,0.009294110716429,0.009216,7.81107164294602E-05
0.45,0.0577389,0.009193023740871,0.009105,8.8023740870885E-05
0.48,0.057065,0.009085727296031,0.008988,9.77272960308757E-05
0.51,0.0563531,0.00897238059907,0.008865,0.00010738059907
0.54,0.0556039,0.008853095102002,0.008735,0.000118095102002
0.57,0.0548182,0.008727998178556,0.008598,0.000129998178556
0.6,0.0539968,0.008597217202459,0.008456,0.000141217202459
0.63,0.0531406,0.008460895469157,0.008309,0.000151895469157
0.66,0.0522505,0.008319176274096,0.008155,0.000164176274096
0.69,0.0513272,0.008172171069287,0.007996,0.000176171069287
0.72,0.0503716,0.008020023150175,0.007832,0.000188023150175
0.75,0.0493847,0.007862891733923,0.007663,0.000199891733923
0.78,0.0483674,0.007700920115974,0.007488,0.000212920115974
0.81,0.0473204,0.007534219748341,0.007309,0.000225219748341
0.84,0.0462448,0.007362965769903,0.007125,0.000237965769903
0.87,0.0451414,0.007187285554386,0.006937,0.000250285554386
0.9,0.0440112,0.007007338318953,0.006744,0.000263338318953
0.93,0.042855,0.006823251437333,0.006548,0.000275251437333
0.96,0.0416739,0.006635200048402,0.006347,0.000288200048402
0.99,0.0404686,0.006443295604173,0.006143,0.000300295604173
1.02,0.0392403,0.00624772916524,0.005935,0.00031272916524
1.05,0.0379898,0.006048628105332,0.005724,0.000324628105332
1.08,0.036718,0.005846135719892,0.005509,0.000337135719892
1.11,0.0354259,0.005640411226084,0.005292,0.000348411226084
1.14,0.0341144,0.00543159791935,0.005072,0.00035959791935
1.17,0.0327845,0.005219855016853,0.004849,0.000370855016853
1.2,0.031437,0.005005309892321,0.004623,0.000382309892321
1.23,0.0300731,0.004788153606348,0.004396,0.000392153606348
1.26,0.0286936,0.004568513532663,0.004166,0.000402513532663
1.29,0.0272994,0.004346532966709,0.003935,0.000411532966709
1.32,0.0258915,0.004122371125649,0.003702,0.000420371125649
1.35,0.024471,0.00389620314836,0.003467,0.00042920314836
1.38,0.0230434,0.003668904729227,0.003232,0.000436904729227
1.41,0.0216077,0.00344031665109,0.002995,0.00044531665109
1.44,0.0201649,0.003210598131109,0.002757,0.000453598131109
1.47,0.0187159,0.002979892464729,0.002518,0.000461892464729
1.5,0.0172617,0.002748358869112,0.002279,0.000469358869112
1.53,0.0158033,0.002516156561419,0.002039,0.000477156561419
1.56,0.0143416,0.002283428837094,0.0018,0.000483428837094
1.59,0.0128776,0.002050334913298,0.00156,0.000490334913298
1.62,0.0114122,0.001817018085477,0.001321,0.000496018085477
1.65,0.00994636,0.001583631202105,0.001082,0.000501631202105
1.68,0.00848098,0.001350317558628,0.000843,0.000507317558628
1.71,0.00701699,0.001117225227004,0.000606,0.000511225227004
1.74,0.00555532,0.000884502279194,0.000369,0.000515502279194
1.77,0.00409686,0.00065229041847,0.000133,0.00051929041847
1.8,0.00264252,0.000420734532451,-0.000101,0.000521734532451
1.83,0.00119319,0.000189976324408,-0.000334,0.000523976324408
1.86,-0.000250249,-3.98439353387265E-05,-0.000566,0.000526156064661
1.89,-0.00168691,-0.000268585021168,-0.000795,0.000526414978832
1.92,-0.00311592,-0.000496107936498,-0.001023,0.000526892063502
1.95,-0.00453642,-0.000722275913787,-0.001249,0.000526724086213
1.98,-0.00594754,-0.000946950434106,-0.001472,0.000525049565894
2.01,-0.00734844,-0.001169997755038,-0.001693,0.000523002244962
2.04,-0.00873828,-0.001391284134169,-0.001911,0.000519715865831
2.07,-0.0101162,-0.00161067264474,-0.002127,0.00051632735526
2.1,-0.0114814,-0.001828035913023,-0.00234,0.000511964086977
2.13,-0.0128331,-0.002043249749631,-0.002549,0.000505750250369
2.16,-0.0141704,-0.00225617085912,-0.002756,0.00049982914088
2.19,-0.0154926,-0.002466687789477,-0.002959,0.000492312210523
2.22,-0.0167988,-0.002674657245257,-0.003159,0.000484342754743
2.25,-0.0180883,-0.002879967774447,-0.003356,0.000476032225553
2.28,-0.0193602,-0.003082476081602,-0.003548,0.000465523918398
2.31,-0.0206139,-0.003282086636426,-0.003737,0.000454913363574
2.34,-0.0218486,-0.00347867206519,-0.003922,0.00044332793481
2.37,-0.0230634,-0.003672089072449,-0.004103,0.000430910927551
2.4,-0.0242578,-0.003862258049622,-0.00428,0.000417741950378
2.43,-0.0254288,-0.004048701345226,-0.004453,0.000404298654774
2.46,-0.0265758,-0.004231323428964,-0.004621,0.000389676571036
2.49,-0.0276987,-0.004410108379122,-0.004785,0.000374891620878
2.52,-0.0287971,-0.004584992508833,-0.004944,0.000359007491167
2.55,-0.0298703,-0.004755864366085,-0.005098,0.000342135633915
2.58,-0.0309179,-0.004922660264014,-0.005248,0.000325339735986
2.61,-0.0319392,-0.005085268750607,-0.005393,0.000307731249393
2.64,-0.0329339,-0.005243642060716,-0.005533,0.000289357939284
2.67,-0.0339014,-0.005397684664044,-0.005668,0.000270315335956
2.7,-0.0348411,-0.005547301030294,-0.005799,0.000251698969706
2.73,-0.0357528,-0.005692459316035,-0.005924,0.000231540683965
2.76,-0.036636,-0.005833079912685,-0.006043,0.000209920087315
2.79,-0.0374901,-0.005969067289949,-0.006158,0.000188932710051
2.82,-0.0383149,-0.006100389604393,-0.006267,0.000166610395607
2.85,-0.03911,-0.006226983169154,-0.006371,0.000144016830846
2.88,-0.0398749,-0.006348768375651,-0.00647,0.000121231624349
2.91,-0.0406094,-0.006465713380451,-0.006563,9.72866195490009E-05
2.94,-0.0413132,-0.006577770418407,-0.006651,7.32295815932208E-05
2.97,-0.0419859,-0.006684875802654,-0.006733,4.81241973464856E-05
3,-0.0426272,-0.006786981768043,-0.006809,2.20182319571128E-05
3.03,-0.0432369,-0.006884056471143,-0.006881,-3.05647114268604E-06
3.06,-0.0438148,-0.006976068068521,-0.006946,-3.00680685206981E-05
3.09,-0.0443607,-0.007062984716745,-0.007006,-5.69847167447091E-05
3.12,-0.0448742,-0.00714474272895,-0.007061,-8.3742728950298E-05
3.15,-0.0453554,-0.007221358026854,-0.007109,-0.000112358026854
3.18,-0.045804,-0.007292782845306,-0.007153,-0.000139782845306
3.21,-0.0462199,-0.007359001262592,-0.00719,-0.000169001262592
3.24,-0.046603,-0.007419997356995,-0.007222,-0.000197997356995
3.27,-0.0469532,-0.007475755206799,-0.007249,-0.000226755206799
3.3,-0.0472705,-0.007526274812004,-0.00727,-0.000256274812004
3.33,-0.0475548,-0.007571540250894,-0.007285,-0.000286540250894
3.36,-0.0478061,-0.007611551523469,-0.007295,-0.000316551523469
3.39,-0.0480245,-0.007646324551445,-0.007299,-0.000347324551445
3.42,-0.04821,-0.007675859334823,-0.007298,-0.000377859334823
3.45,-0.0483628,-0.007700187717033,-0.007292,-0.000408187717033
3.48,-0.0484829,-0.007719309698077,-0.00728,-0.000439309698076
3.51,-0.0485704,-0.007733241199669,-0.007263,-0.000470241199669
3.54,-0.0486255,-0.007742014065244,-0.00724,-0.000502014065244
3.57,-0.0486483,-0.007745644216516,-0.007212,-0.000533644216516
3.6,-0.0486391,-0.007744179418634,-0.007179,-0.000565179418634
3.63,-0.0485981,-0.007737651515031,-0.007141,-0.000596651515031
3.66,-0.0485254,-0.007726076427422,-0.007098,-0.000628076427422
3.69,-0.0484213,-0.007709501920955,-0.00705,-0.000659501920955
3.72,-0.0482861,-0.007687975760779,-0.006996,-0.000691975760779
3.75,-0.0481201,-0.007661545712043,-0.006938,-0.000723545712043
3.78,-0.0479235,-0.007630243618178,-0.006875,-0.000755243618178
3.81,-0.0476968,-0.007594149087765,-0.006808,-0.000786149087765
3.84,-0.0474401,-0.007553278042521,-0.006736,-0.000817278042521
3.87,-0.0471539,-0.007507710091024,-0.006659,-0.000848710091024
3.9,-0.0468386,-0.007457508920141,-0.006578,-0.000879508920141
3.93,-0.0464945,-0.00740272229502,-0.006492,-0.00091072229502
3.96,-0.0461221,-0.00734342982424,-0.006402,-0.00094142982424
3.99,-0.0457217,-0.007279679272951,-0.006308,-0.000971679272951
4.02,-0.0452939,-0.007211566171448,-0.006209,-0.001002566171448
4.05,-0.044839,-0.007139138284881,-0.006107,-0.001032138284881
4.08,-0.0443574,-0.007062459300113,-0.006001,-0.001061459300113
4.11,-0.0438498,-0.006981640669158,-0.005891,-0.001090640669158
4.14,-0.0433165,-0.006896730157163,-0.005777,-0.001119730157163
4.17,-0.0427581,-0.006807823294426,-0.00566,-0.001147823294426
4.2,-0.0421751,-0.006714999689527,-0.005539,-0.001175999689527
4.23,-0.041568,-0.006618338951046,-0.005415,-0.001203338951046
4.26,-0.0409374,-0.00651793660928,-0.005288,-0.00122993660928
4.29,-0.0402837,-0.006413856351093,-0.005158,-0.001255856351093
4.32,-0.0396076,-0.006306209628499,-0.005024,-0.001282209628499
4.35,-0.0389096,-0.006195076050077,-0.004888,-0.001307076050077
4.38,-0.0381902,-0.006080535224409,-0.004749,-0.001331535224409
4.41,-0.0374501,-0.005962698603506,-0.004607,-0.001355698603506
4.44,-0.0366899,-0.005841661717667,-0.004462,-0.001379661717667
4.47,-0.0359101,-0.00571750417547,-0.004316,-0.00140150417547
4.5,-0.0351114,-0.005590337428929,-0.004167,-0.001423337428929
4.53,-0.0342943,-0.005460241086625,-0.004016,-0.001444241086625
4.56,-0.0334596,-0.005327342522286,-0.003862,-0.001465342522286
4.59,-0.0326077,-0.005191705422777,-0.003707,-0.001484705422777
4.62,-0.0317393,-0.005053441240111,-0.00355,-0.001503441240111
4.65,-0.0308552,-0.004912677348015,-0.003392,-0.001520677348015
4.68,-0.0299558,-0.004769477433356,-0.003232,-0.001537477433356
4.71,-0.029042,-0.004623984791577,-0.003071,-0.001552984791577
4.74,-0.0281142,-0.004476263109543,-0.002908,-0.001568263109543
4.77,-0.0271733,-0.004326455682699,-0.002744,-0.001582455682699
4.8,-0.0262199,-0.004174658041342,-0.002579,-0.001595658041342
4.83,-0.0252547,-0.004020981637485,-0.002414,-0.001606981637485
4.86,-0.0242794,-0.003865697140301,-0.002247,-0.001618697140301
4.89,-0.0232973,-0.003709329966421,-0.00208,-0.001629329966421
4.92,-0.0223066,-0.003551593524957,-0.001913,-0.001638593524957
4.95,-0.0213082,-0.003392631111352,-0.001745,-0.001647631111352
4.98,-0.0203027,-0.003232538255903,-0.001577,-0.001655538255903
5.01,-0.0192908,-0.003071426410624,-0.001409,-0.001662426410624
5.04,-0.0182731,-0.002909391105811,-0.001241,-0.001668391105811
5.07,-0.0172504,-0.002746559715192,-0.001073,-0.001673559715192
5.1,-0.0162234,-0.002583043690781,-0.000906,-0.001677043690781
5.13,-0.0151926,-0.002418922641158,-0.000738,-0.001680922641158
5.16,-0.0141588,-0.002254323940052,-0.000572,-0.001682323940052
5.19,-0.0131227,-0.002089359039475,-0.000406,-0.001683359039475
5.22,-0.0120848,-0.001924107548008,-0.000241,-0.001683107548008
5.25,-0.011046,-0.001758712761096,-7.6E-05,-0.001682712761096
5.28,-0.0100067,-0.001593238365604,8.7E-05,-0.001680238365604
5.31,-0.0089678,-0.001427827656976,0.000249,-0.001676827656976
5.34,-0.00792978,-0.00126255705945,0.00041,-0.00167255705945
5.37,-0.00689334,-0.001097538025039,0.00057,-0.001667538025038
5.4,-0.00585912,-0.000932872452724,0.000728,-0.001660872452724
5.43,-0.00482776,-0.000768662241491,0.000885,-0.001653662241491
5.46,-0.00379989,-0.00060500769815,0.001039,-0.00164400769815
5.49,-0.00277613,-0.00044200753734,0.001193,-0.00163500753734
5.52,-0.0017571,-0.000279760473703,0.001344,-0.001623760473703
5.55,-0.00074343,-0.000118366814049,0.001493,-0.001611366814049
5.58,0.000264277,4.20774336741111E-05,0.00164,-0.001597922566326
5.61,0.00126541,0.00020147498778,0.001785,-0.00158352501222
5.64,0.00225938,0.000359732069361,0.001928,-0.001568267930639
5.67,0.00324558,0.000516752033601,0.002068,-0.001551247966399
5.7,0.00422344,0.000672444126718,0.002206,-0.001533555873282
5.73,0.00519237,0.000826714410586,0.002341,-0.001514285589414
5.76,0.0061518,0.000979472131424,0.002473,-0.001493527868576
5.79,0.00710118,0.001130629719794,0.002603,-0.001472370280206
5.82,0.00803993,0.001280094829741,0.00273,-0.001449905170259
5.85,0.00896752,0.001427783076171,0.002854,-0.001426216923829
5.88,0.0098834,0.001573606889645,0.002976,-0.001402393110355
5.91,0.0107871,0.001717491438097,0.003094,-0.001376508561903
5.94,0.0116779,0.001859322085172,0.003209,-0.001349677914828
5.97,0.0125556,0.001999066987436,0.003321,-0.001321933012564
6,0.0134194,0.002136598771162,0.00343,-0.001293401228838
6.03,0.014269,0.002271869671201,0.003535,-0.001263130328799
6.06,0.0151038,0.002404784157256,0.003637,-0.001232215842744
6.09,0.0159234,0.002535278542462,0.003736,-0.001200721457538
6.12,0.0167274,0.002663289139957,0.003831,-0.001167710860043
6.15,0.0175152,0.002788720419442,0.003923,-0.001134279580558
6.18,0.0182864,0.002911508694053,0.004011,-0.001099491305947
6.21,0.0190406,0.003031590276926,0.004095,-0.001063409723074
6.24,0.0197775,0.003148917402913,0.004176,-0.001027082597087
6.27,0.0204965,0.003263394541717,0.004253,-0.000989605458283
6.3,0.0211973,0.00337497392819,0.004327,-0.00095202607181
6.33,0.0218795,0.003483591875467,0.004397,-0.000913408124533
6.36,0.0225427,0.003589184696683,0.004463,-0.000873815303317
6.39,0.0231867,0.003691720548408,0.004525,-0.000833279451592
6.42,0.023811,0.003791119822059,0.004583,-0.000791880177941
6.45,0.0244154,0.003887350674205,0.004638,-0.000750649325795
6.48,0.0249986,0.003980206122537,0.004689,-0.000708793877463
6.51,0.0255609,0.004069733932202,0.004736,-0.000666266067798
6.54,0.0261021,0.004155902259769,0.004779,-0.000623097740231
6.57,0.026622,0.004238679261806,0.004818,-0.000579320738194
6.6,0.0271204,0.004318033094879,0.004853,-0.000534966905121
6.63,0.0275971,0.004393931915558,0.004884,-0.000490068084442
6.66,0.028052,0.004466359802125,0.004912,-0.000445640197875
6.69,0.0284848,0.004535268989433,0.004935,-0.000399731010567
6.72,0.0288955,0.004600659477481,0.004955,-0.000354340522519
6.75,0.0292838,0.004662483501122,0.004971,-0.000308516498878
6.78,0.0296498,0.004720756982071,0.004982,-0.000261243017929
6.81,0.0299931,0.004775416233463,0.004991,-0.000215583766537
6.84,0.0303139,0.004826493098732,0.004995,-0.000168506901268
6.87,0.030612,0.004873955734445,0.004995,-0.000121044265555
6.9,0.0308873,0.004917788218885,0.004992,-7.42117811146151E-05
6.93,0.0311398,0.004957990552054,0.004985,-2.70094479463369E-05
6.96,0.0313694,0.004994546812234,0.004974,2.054681223361E-05
6.99,0.0315763,0.005027488842857,0.00496,6.74888428574393E-05
7.02,0.0317603,0.005056784800493,0.004942,0.000114784800493
7.05,0.0319214,0.00508243468514,0.00492,0.00016243468514
7.08,0.0320599,0.005104486261947,0.004895,0.000209486261947
7.11,0.0321756,0.005122907687482,0.004866,0.000256907687482
7.14,0.0322687,0.005137730805177,0.004833,0.000304730805177
7.17,0.0323393,0.005148971536748,0.004798,0.000350971536748
7.2,0.0323874,0.005156629882195,0.004758,0.000398629882195
7.23,0.0324133,0.005160753606667,0.004716,0.000444753606667
7.26,0.0324169,0.005161326788447,0.00467,0.000491326788447
7.29,0.0323986,0.005158413114399,0.004621,0.000537413114399
7.32,0.0323584,0.005152012584524,0.004569,0.000583012584524
7.35,0.0322965,0.005142157042255,0.004513,0.000629157042255
7.38,0.0322132,0.005128894252738,0.004455,0.000673894252738
7.41,0.0321085,0.005112224215975,0.004393,0.000719224215975
7.44,0.0319827,0.005092194697113,0.004329,0.000763194697113
7.47,0.031836,0.005068837539585,0.004262,0.000806837539585
7.5,0.0316688,0.005042216430256,0.004192,0.000850216430256
7.53,0.0314811,0.005012331369124,0.004119,0.000893331369124
7.56,0.0312733,0.004979246043056,0.004044,0.000935246043056
7.59,0.0310456,0.004942992295482,0.003966,0.000976992295482
7.62,0.0307984,0.004903633813267,0.003885,0.001018633813267
7.65,0.0305319,0.004861202439844,0.003803,0.001058202439844
7.68,0.0302464,0.00481574594036,0.003717,0.00109874594036
7.71,0.0299422,0.004767312079965,0.00363,0.001137312079965
7.74,0.0296197,0.004715964545523,0.00354,0.001175964545523
7.77,0.0292792,0.004661751102181,0.003448,0.001213751102181
7.8,0.0289209,0.004604703593372,0.003355,0.001249703593372
7.83,0.0285454,0.004544917549393,0.003259,0.001285917549393
7.86,0.0281528,0.00448240889196,0.003161,0.00132140889196
7.89,0.0277436,0.004417257229653,0.003062,0.001355257229653
7.92,0.0273182,0.004349526249337,0.002961,0.001388526249337
7.95,0.026877,0.004279279637876,0.002858,0.001421279637876
7.98,0.0264202,0.004206549238703,0.002754,0.001452549238703
8.01,0.0259484,0.004131430582114,0.002648,0.001483430582114
8.04,0.0254618,0.004053955511541,0.002541,0.001512955511541
8.07,0.024961,0.003974219557281,0.002433,0.001541219557281
8.1,0.0244466,0.00389231824963,0.002324,0.00156831824963
8.13,0.0239201,0.003808490414331,0.002213,0.001595490414331
8.16,0.023381,0.003722656442802,0.002102,0.001620656442802
8.19,0.0228298,0.003634895943624,0.00199,0.001644895943624
8.22,0.022267,0.003545288525378,0.001877,0.001668288525378
8.25,0.021693,0.003453897874929,0.001763,0.001690897874929
8.28,0.0211082,0.003360787679139,0.001648,0.001712787679139
8.31,0.0205132,0.003266053468307,0.001533,0.001733053468307
8.34,0.0199083,0.00316974300758,0.001418,0.00175174300758
8.37,0.0192942,0.003071967748972,0.001302,0.001769967748972
8.4,0.0186712,0.00297277545763,0.001186,0.00178677545763
8.43,0.0180398,0.002872245742135,0.00107,0.001802245742135
8.46,0.0174006,0.002770474132784,0.000954,0.001816474132784
8.49,0.0167541,0.002667540238157,0.000838,0.001829540238157
8.52,0.0161008,0.002563523666835,0.000722,0.001841523666835
8.55,0.0154411,0.002458488105682,0.000606,0.001852488105682
8.58,0.0147756,0.002352529084995,0.00049,0.001862529084995
8.61,0.0141046,0.002245694369922,0.000375,0.001870694369922
8.64,0.0134288,0.002138095412476,0.00026,0.001878095412476
8.67,0.0127485,0.002029779977805,0.000146,0.001883779977805
8.7,0.0120642,0.00192082767449,3.2E-05,0.00188882767449
8.73,0.0113764,0.001811318111111,-8.1E-05,0.001892318111111
8.76,0.0106856,0.001701330896249,-0.000193,0.001894330896249
8.79,0.00999228,0.001590942454141,-0.000305,0.001895942454141
8.82,0.00929687,0.001480221248167,-0.000415,0.001895221248167
8.85,0.00859985,0.001369243702563,-0.000525,0.001894243702563
8.88,0.00790169,0.001258084649396,-0.000633,0.001891084649396
8.91,0.00720285,0.001146817328559,-0.000741,0.001887817328559
8.94,0.00650379,0.001035514979947,-0.000847,0.001882514979947
8.97,0.00580496,0.000924249251281,-0.000952,0.001876249251281
9,0.00510683,0.000813094974629,-0.001055,0.001868094974629
9.03,0.00440984,0.00070212220554,-0.001157,0.00185912220554
9.06,0.00371443,0.000591400999565,-0.001257,0.001848400999565
9.09,0.00302106,0.000481004596599,-0.001356,0.001837004596599
9.12,0.00233017,0.000371003052193,-0.001453,0.001824003052193
9.15,0.00164219,0.000261464829725,-0.001549,0.001810464829725
9.18,0.000957554,0.000152459029444,-0.001643,0.001795459029444
9.21,0.000276696,4.40547515973462E-05,-0.001735,0.001779054751597
9.24,-0.000399964,-6.3681132607197E-05,-0.001825,0.001761318867393
9.27,-0.00107201,-0.000170682388831,-0.001913,0.001742317611169
9.3,-0.00173902,-0.000276881827431,-0.001999,0.001722118172569
9.33,-0.00240061,-0.000382218309018,-0.002083,0.001700781690982
9.36,-0.00305636,-0.000486624962385,-0.002165,0.001678375037615
9.39,-0.00370588,-0.000590039692838,-0.002245,0.001654960307162
9.42,-0.00434879,-0.000692401997857,-0.002323,0.001630598002143
9.45,-0.00498469,-0.000793648190577,-0.002398,0.001604351809423
9.48,-0.00561321,-0.000893719360648,-0.002472,0.001578280639352
9.51,-0.00623397,-0.000992555005549,-0.002542,0.001549444994451
9.54,-0.00684661,-0.001090097807102,-0.002611,0.001520902192898
9.57,-0.00745076,-0.001186288854958,-0.002677,0.001490711145042
9.6,-0.00804608,-0.001281074015282,-0.002741,0.001459925984718
9.63,-0.00863222,-0.001374397562067,-0.002802,0.001427602437933
9.66,-0.00920885,-0.00146620695365,-0.002861,0.00139479304635
9.69,-0.00977565,-0.001556451240541,-0.002917,0.001360548759459
9.72,-0.0103323,-0.001645079473246,-0.002971,0.001325920526754
9.75,-0.0108785,-0.001732043886618,-0.003022,0.001289956113382
9.78,-0.0114139,-0.001817288754651,-0.003071,0.001253711245349
9.81,-0.0119382,-0.001900766312196,-0.003117,0.001216233687804
9.84,-0.0124512,-0.001982444715821,-0.00316,0.001177555284179
9.87,-0.0129526,-0.002062276200378,-0.003201,0.001138723799622
9.9,-0.0134421,-0.002140213000718,-0.003239,0.001098786999282
9.93,-0.0139194,-0.002216207351693,-0.003274,0.001057792648307
9.96,-0.0143844,-0.002290243331587,-0.003307,0.001016756668413
9.99,-0.0148366,-0.00236224133182,-0.003337,0.00097475866818
10.02,-0.015276,-0.002432201352391,-0.003364,0.000931798647609
10.05,-0.0157023,-0.002500075628152,-0.003389,0.000888924371848
10.08,-0.0161153,-0.00256583231567,-0.003411,0.00084516768433
10.11,-0.0165147,-0.002629423649799,-0.00343,0.000800576350201
10.14,-0.0169005,-0.002690849630537,-0.003446,0.000755150369463
10.17,-0.0172724,-0.002750062492736,-0.00346,0.000709937507264
10.2,-0.0176302,-0.002807030392964,-0.003471,0.000663969607036
10.23,-0.0179738,-0.002861737409505,-0.00348,0.000618262590495
10.26,-0.0183031,-0.002914167620643,-0.003486,0.000571832379357
10.29,-0.0186179,-0.002964289182945,-0.003489,0.000524710817055
10.32,-0.018918,-0.00301207025298,-0.00349,0.00047792974702
10.35,-0.0192034,-0.003057510830747,-0.003487,0.000429489169253
10.38,-0.0194739,-0.003100579072815,-0.003483,0.000382420927185
10.41,-0.0197295,-0.003141274979182,-0.003476,0.000334725020818
10.44,-0.0199701,-0.003179582628134,-0.003466,0.000286417371866
10.47,-0.0201955,-0.003215470176237,-0.003453,0.000237529823763
10.5,-0.0204058,-0.003248953545209,-0.003439,0.000190046454791
10.53,-0.0206009,-0.003280016813332,-0.003421,0.000140983186668
10.56,-0.0207808,-0.003308659980607,-0.003401,9.234001939265E-05
10.59,-0.0209454,-0.003334867125318,-0.003379,4.41328746817646E-05
10.62,-0.0210946,-0.003358622325749,-0.003355,-3.6223257487587E-06
10.65,-0.0212286,-0.003379957425331,-0.003328,-5.19574253311323E-05
10.68,-0.0213472,-0.003398840580633,-0.003298,-0.000100840580633
10.71,-0.0214505,-0.003415287713371,-0.003267,-0.000148287713371
10.74,-0.0215385,-0.003429298823544,-0.003233,-0.000196298823544
10.77,-0.0216114,-0.003440905754586,-0.003197,-0.000243905754586
10.8,-0.021669,-0.003450076663063,-0.003159,-0.000291076663063
10.83,-0.0217116,-0.003456859314124,-0.003118,-0.000338859314124
10.86,-0.0217393,-0.003461269629486,-0.003076,-0.000385269629486
10.89,-0.021752,-0.003463291687431,-0.003031,-0.000432291687431
10.92,-0.0217499,-0.003462957331393,-0.002985,-0.000477957331393
10.95,-0.021733,-0.003460266561371,-0.002936,-0.000524266561371
10.98,-0.0217017,-0.00345528306423,-0.002886,-0.00056928306423
11.01,-0.0216558,-0.003447974996537,-0.002834,-0.000613974996537
11.04,-0.0215956,-0.003438390123441,-0.00278,-0.000658390123441
11.07,-0.0215212,-0.003426544366658,-0.002724,-0.000702544366658
11.1,-0.0214327,-0.003412453647904,-0.002667,-0.000745453647904
11.13,-0.0213304,-0.003396165732327,-0.002608,-0.000788165732327
11.16,-0.0212143,-0.003377680619928,-0.002548,-0.000829680619928
11.19,-0.0210847,-0.003357046075854,-0.002485,-0.000872046075854
11.22,-0.0209417,-0.003334278021822,-0.002422,-0.000912278021822
11.25,-0.0207856,-0.00330942422298,-0.002357,-0.00095242422298
11.28,-0.0206166,-0.003282516522761,-0.002291,-0.000991516522761
11.31,-0.0204349,-0.003253586764596,-0.002223,-0.001030586764596
11.34,-0.0202406,-0.003222650870201,-0.002154,-0.001068650870201
11.37,-0.020034,-0.003189756604726,-0.002084,-0.001105756604726
11.4,-0.0198154,-0.003154951733318,-0.002013,-0.001141951733318
11.43,-0.019585,-0.003118268099409,-0.001941,-0.001177268099409
11.46,-0.0193429,-0.003079721624716,-0.001867,-0.001212721624716
11.49,-0.0190895,-0.003039375996102,-0.001793,-0.001246375996102
11.52,-0.018825,-0.002997263057001,-0.001718,-0.001279263057001
11.55,-0.0185497,-0.002953430572561,-0.001642,-0.001311430572561
11.58,-0.0182638,-0.002907910386213,-0.001566,-0.001341910386213
11.61,-0.0179676,-0.002860750263106,-0.001489,-0.001371750263106
11.64,-0.0176614,-0.002811997968389,-0.001411,-0.001400997968389
11.67,-0.0173455,-0.002761701267209,-0.001332,-0.001429701267209
11.7,-0.0170202,-0.002709907924716,-0.001253,-0.001456907924716
11.73,-0.0166856,-0.002656633862624,-0.001174,-0.001482633862624
11.76,-0.0163423,-0.002601974611232,-0.001094,-0.001507974611232
11.79,-0.0159903,-0.002545930170538,-0.001014,-0.001531930170538
11.82,-0.0156301,-0.002488580149123,-0.000934,-0.001554580149123
11.85,-0.0152619,-0.00242995639042,-0.000853,-0.00157695639042
11.88,-0.014886,-0.002370106659576,-0.000773,-0.001597106659576
11.91,-0.0145027,-0.002309078721741,-0.000692,-0.001617078721741
11.94,-0.0141124,-0.002246936263778,-0.000611,-0.001635936263778
11.97,-0.0137153,-0.00218371112912,-0.000531,-0.00165271112912
12,-0.0133119,-0.002119482926348,-0.00045,-0.001669482926348
12.03,-0.0129024,-0.002054283498893,-0.00037,-0.001684283498893
12.06,-0.012487,-0.001988144690187,-0.00029,-0.001698144690187
12.09,-0.0120663,-0.001921162030528,-0.00021,-0.001711162030528
12.12,-0.0116404,-0.001853351441632,-0.00013,-0.001723351441632
12.15,-0.0112096,-0.001784760688646,-5.1E-05,-0.001733760688646
12.18,-0.0107744,-0.001715469380152,2.7E-05,-0.001742469380152
12.21,-0.0103351,-0.001645525281297,0.000105,-0.001750525281297
12.24,-0.00989186,-0.001574953866828,0.000183,-0.001757953866828
12.27,-0.00944517,-0.001503833153153,0.00026,-0.001763833153153
12.3,-0.0089953,-0.001432206128905,0.000336,-0.001768206128905
12.33,-0.00854258,-0.001360125335749,0.000411,-0.001771125335749
12.36,-0.00808736,-0.00128764649969,0.000486,-0.00177364649969
12.39,-0.00762995,-0.001214818978049,0.00056,-0.001774818978049
12.42,-0.00717067,-0.001141693720316,0.000632,-0.001773693720316
12.45,-0.00670984,-0.001068321675984,0.000704,-0.001772321675984
12.48,-0.00624777,-0.000994752202371,0.000775,-0.001769752202371
12.51,-0.00578477,-0.000921034656799,0.000845,-0.001766034656799
12.54,-0.00532114,-0.000847216804416,0.000914,-0.001761216804416
12.57,-0.00485718,-0.000773346410369,0.000982,-0.00175534641037
12.6,-0.00439321,-0.000699474424151,0.001048,-0.001747474424151
12.63,-0.00392953,-0.00062564861091,0.001114,-0.00173964861091
12.66,-0.00346645,-0.000551918327965,0.001178,-0.001729918327965
12.69,-0.00300428,-0.000478332932637,0.00124,-0.001718332932637
12.72,-0.00254332,-0.000404940190073,0.001302,-0.001706940190073
12.75,-0.00208389,-0.000331791049767,0.001362,-0.001693791049767
12.78,-0.00162628,-0.000258931684693,0.001421,-0.001679931684693
12.81,-0.00117078,-0.000186408267829,0.001478,-0.001664408267829
12.84,-0.000717692,-0.000114268882757,0.001533,-0.001647268882757
12.87,-0.000267287,-4.25566773289092E-05,0.001588,-0.001630556677329
12.9,0.000180157,2.86840860855346E-05,0.00164,-0.001611315913914
12.93,0.000624366,9.94097819839413E-05,0.001691,-0.001591590218016
12.96,0.00106507,0.000169577421733,0.001741,-0.001571422578267
12.99,0.00150201,0.000239145768087,0.001789,-0.001549854231913
13.02,0.0019349,0.00030806928494,0.001835,-0.00152693071506
13.05,0.0023635,0.000376309760171,0.001879,-0.001502690239829
13.08,0.00278753,0.000443822612977,0.001922,-0.001478177387023
13.11,0.00320673,0.000510566446894,0.001963,-0.001452433553106
13.14,0.00362085,0.000576501457633,0.002003,-0.001426498542367
13.17,0.00402965,0.000641589433075,0.00204,-0.001398410566925
13.2,0.00443288,0.000705790568931,0.002076,-0.001370209431069
13.23,0.00483032,0.000769069837423,0.00211,-0.001340930162577
13.26,0.00522172,0.000831387434263,0.002143,-0.001311612565737
13.29,0.00560689,0.00089271310819,0.002173,-0.00128028689181
13.32,0.00598561,0.000953011831427,0.002201,-0.001247988168573
13.35,0.00635766,0.001012248576201,0.002228,-0.001215751423799
13.38,0.00672285,0.001070393091249,0.002253,-0.001182606908751
13.41,0.00708098,0.00112741353314,0.002276,-0.00114858646686
13.44,0.00743185,0.001183278058442,0.002297,-0.001113721941558
13.47,0.00777525,0.001237953231551,0.002317,-0.001079046768449
13.5,0.00811101,0.001291411985549,0.002334,-0.001042588014451
13.53,0.00843893,0.001343622477005,0.00235,-0.001006377522995
13.56,0.00875885,0.001394559231172,0.002363,-0.000968440768828
13.59,0.00907059,0.001444193588962,0.002375,-0.000930806411038
13.62,0.009374,0.0014925016678,0.002385,-0.0008924983322
13.65,0.00966894,0.001539461177284,0.002393,-0.000853538822716
13.68,0.00995527,0.001585049827011,0.002399,-0.000813950172989
13.71,0.0102329,0.001629253287436,0.002404,-0.000774746712564
13.74,0.0105016,0.001672034938614,0.002406,-0.000733965061386
13.77,0.0107613,0.001713383635342,0.002407,-0.000693616364658
13.8,0.011012,0.00175329937762,0.002406,-0.00065270062238
13.83,0.0112534,0.001791734400301,0.002403,-0.000611265599699
13.86,0.0114855,0.001828688703383,0.002398,-0.000569311296617
13.89,0.0117082,0.001864146365152,0.002392,-0.000527853634848
13.92,0.0119213,0.001898075542174,0.002384,-0.000485924457826
13.95,0.0121248,0.00193047623445,0.002374,-0.00044352376555
13.98,0.0123186,0.001961332520264,0.002362,-0.000400667479736
14.01,0.0125026,0.0019906284779,0.002349,-0.0003583715221
14.04,0.0126767,0.002018348185641,0.002334,-0.000315651814359
14.07,0.012841,0.002044507565203,0.002317,-0.000272492434797
14.1,0.0129954,0.002069090694871,0.002298,-0.000228909305129
14.13,0.0131399,0.002092097574645,0.002278,-0.000185902425355
14.16,0.0132744,0.002113512282808,0.002257,-0.000143487717192
14.19,0.0133989,0.00213333481936,0.002234,-0.00010066518064
14.22,0.0135135,0.002151581106018,0.002209,-5.7418893982069E-05
14.25,0.013618,0.002168219299349,0.002183,-1.47807006510392E-05
14.28,0.0137124,0.002183249399353,0.002155,2.82493993532603E-05
14.31,0.0137968,0.002196687327747,0.002126,7.0687327746934E-05
14.34,0.0138712,0.00220853308453,0.002095,0.00011353308453
14.37,0.0139354,0.00221875482627,0.002063,0.00015575482627
14.4,0.0139897,0.002227400318116,0.00203,0.000197400318116
14.43,0.014034,0.002234453638351,0.001996,0.000238453638351
14.46,0.0140684,0.002239930708692,0.00196,0.000279930708692
14.49,0.0140929,0.002243831529138,0.001922,0.000321831529138
14.52,0.0141077,0.002246187943121,0.001884,0.000362187943121
14.55,0.0141127,0.002246984028927,0.001845,0.000401984028927
14.58,0.0141081,0.002246251629986,0.001804,0.000442251629986
14.61,0.0140939,0.002243990746299,0.001762,0.000481990746299
14.64,0.0140702,0.002240217299581,0.001719,0.000521217299581
14.67,0.014037,0.002234931289834,0.001675,0.000559931289834
14.7,0.0139945,0.002228164560489,0.001631,0.000597164560489
14.73,0.0139426,0.00221990118983,0.001585,0.00063490118983
14.76,0.0138816,0.002210188943005,0.001538,0.000672188943005
14.79,0.0138116,0.002199043741731,0.00149,0.000709043741731
14.82,0.0137326,0.002186465586007,0.001442,0.000744465586007
14.85,0.0136448,0.002172486319265,0.001393,0.000779486319265
14.88,0.0135484,0.002157137784939,0.001343,0.000814137784939
14.91,0.0134435,0.002140435904744,0.001292,0.000848435904744
14.94,0.0133301,0.002122380678679,0.001241,0.000881380678679
14.97,0.0132085,0.002103019871894,0.001189,0.000914019871894
15,0.0130788,0.002082369406104,0.001137,0.000945369406104
15.03,0.0129411,0.002060445203026,0.001084,0.000976445203026
15.06,0.0127955,0.002037263184375,0.00103,0.001007263184375
15.09,0.0126421,0.002012839271868,0.000976,0.001036839271868
15.12,0.0124813,0.001987237152369,0.000922,0.001065237152369
15.15,0.012313,0.001960440904162,0.000868,0.001092440904162
15.18,0.0121375,0.001932498292396,0.000813,0.001119498292396
15.21,0.011955,0.001903441160502,0.000757,0.001146441160502
15.24,0.0117657,0.001873301351913,0.000702,0.001171301351913
15.27,0.0115698,0.001842110710061,0.000646,0.001196110710061
15.3,0.0113675,0.001809901078378,0.000591,0.001218901078378
15.33,0.0111588,0.001776672456864,0.000535,0.001241672456864
15.36,0.0109441,0.001742488532384,0.000479,0.001263488532384
15.39,0.0107235,0.001707365226654,0.000423,0.001284365226654
15.42,0.0104972,0.001671334383105,0.000367,0.001304334383105
15.45,0.0102652,0.001634396001739,0.000311,0.001323396001739
15.48,0.0100279,0.001596613769419,0.000256,0.001340613769419
15.51,0.00978541,0.001558005200032,0.0002,0.001358005200032
15.54,0.00953796,0.001518606913528,0.000145,0.001373606913528
15.57,0.00928576,0.001478452345508,9E-05,0.001388452345508
15.6,0.00902905,0.001437579708091,3.5E-05,0.001402579708091
15.63,0.00876805,0.001396024029054,-2E-05,0.001416024029054
15.66,0.00850299,0.001353821928343,-7.4E-05,0.001427821928343
15.69,0.00823407,0.00131100524939,-0.000128,0.00143900524939
15.72,0.0079615,0.001267607427799,-0.000181,0.001448607427799
15.75,0.00768547,0.001223658714831,-0.000234,0.001457658714831
15.78,0.00740618,0.001179190953918,-0.000286,0.001465190953918
15.81,0.00712381,0.001134232804149,-0.000338,0.001472232804149
15.84,0.00683855,0.001088814516784,-0.000389,0.001477814516784
15.87,0.00655063,0.001042972711771,-0.00044,0.001482972711771
15.9,0.00626026,0.000996740824713,-0.00049,0.001486740824713
15.93,0.00596769,0.000950158659901,-0.000539,0.001489158659901
15.96,0.00567314,0.00090326124511,-0.000587,0.00149026124511
15.99,0.00537685,0.000856086792459,-0.000635,0.001491086792459
16.02,0.00507905,0.000808671921894,-0.000682,0.001490671921894
16.05,0.00477995,0.000761050069021,-0.000728,0.001489050069021
16.08,0.00447977,0.000713256261613,-0.000774,0.001487256261613
16.11,0.00417869,0.00066531915876,-0.000818,0.00148331915876
16.14,0.00387692,0.000617272196066,-0.000862,0.001479272196066
16.17,0.00357462,0.000569140848277,-0.000905,0.001474140848277
16.2,0.003272,0.000520958550996,-0.000946,0.001466958550996
16.23,0.00296925,0.000472755555485,-0.000987,0.001459755555485
16.26,0.00266659,0.000424566889518,-0.001027,0.001451566889518
16.29,0.00236423,0.000376425988699,-0.001066,0.001442425988699
16.32,0.00206239,0.000328367880804,-0.001103,0.001431367880804
16.35,0.0017613,0.000280429185779,-0.00114,0.001420429185779
16.38,0.00146117,0.00023264333923,-0.001176,0.00140864333923
16.41,0.0011622,0.000185042184587,-0.00121,0.001395042184587
16.44,0.000864589,0.000137657406066,-0.001243,0.001380657406066
16.47,0.000568501,9.05151152811855E-05,-0.001275,0.001365515115281
16.5,0.000274101,4.3641583064389E-05,-0.001306,0.001349641583064
16.53,-1.84536E-05,-2.93812980338273E-06,-0.001336,0.001333061870197
16.56,-0.000309002,-4.91984212026309E-05,-0.001365,0.001315801578797
16.59,-0.000597373,-9.51120331553816E-05,-0.001392,0.001296887966845
16.62,-0.000883384,-0.000140649892608,-0.001419,0.001278350107392
16.65,-0.00116684,-0.000185780952214,-0.001444,0.001258219047786
16.68,-0.00144754,-0.000230473209324,-0.001467,0.001236526790676
16.71,-0.00172527,-0.000274692591466,-0.00149,0.001215307408534
16.74,-0.00199984,-0.000318408847379,-0.001511,0.001192591152621
16.77,-0.00227107,-0.000361593317974,-0.001531,0.001169406682026
16.8,-0.0025388,-0.000404220528505,-0.00155,0.001145779471495
16.83,-0.00280289,-0.00044626818857,-0.001567,0.00112073181143
16.86,-0.0030632,-0.000487714007767,-0.001583,0.001095285992233
16.89,-0.00331965,-0.000528545248721,-0.001598,0.001069454751279
16.92,-0.00357211,-0.000568741213203,-0.001612,0.001043258786797
16.95,-0.00382047,-0.000608284387324,-0.001624,0.001015715612676
16.98,-0.00406459,-0.000647152480683,-0.001635,0.000987847519317
17.01,-0.00430434,-0.000685324795048,-0.001645,0.000959675204952
17.04,-0.00453954,-0.00072277267133,-0.001653,0.00093022732867
17.07,-0.00477002,-0.000759469042611,-0.00166,0.000900530957389
17.1,-0.00499562,-0.000795388434147,-0.001666,0.000870611565853
17.13,-0.00521618,-0.000830505371191,-0.00167,0.000839494628809
17.16,-0.00543157,-0.000864799155512,-0.001674,0.000809200844488
17.19,-0.00564169,-0.000898253865395,-0.001675,0.000776746134605
17.22,-0.00584646,-0.000930856763465,-0.001676,0.000745143236535
17.25,-0.00604582,-0.000962598296695,-0.001676,0.000713401703305
17.28,-0.00623972,-0.000993470504225,-0.001674,0.000680529495775
17.31,-0.00642811,-0.001023465425197,-0.001671,0.000647534574803
17.34,-0.00661091,-0.00105257032224,-0.001666,0.00061342967776
17.37,-0.00678804,-0.001080772457979,-0.001661,0.000580227542021
17.4,-0.0069594,-0.001108055910698,-0.001654,0.000545944089302
17.43,-0.00712487,-0.001134401574339,-0.001646,0.000511598425661
17.46,-0.00728432,-0.001159788750671,-0.001637,0.000477211249329
17.49,-0.00743764,-0.001184199925805,-0.001626,0.000441800074195
17.52,-0.00758474,-0.001207620770197,-0.001615,0.000407379229803
17.55,-0.00772556,-0.001230041730818,-0.001602,0.000371958269182
17.58,-0.00786006,-0.001251456438981,-0.001589,0.000337543561019
17.61,-0.00798824,-0.001271864894686,-0.001574,0.000302135105314
17.64,-0.00811011,-0.001291268690105,-0.001558,0.000266731309896
17.67,-0.00822568,-0.001309669417408,-0.001541,0.000231330582592
17.7,-0.00833494,-0.001327065484426,-0.001523,0.000195934515574
17.73,-0.00843789,-0.001343456891158,-0.001504,0.000160543108842
17.76,-0.00853446,-0.001358832492401,-0.001484,0.000125167507599
17.79,-0.0086246,-0.0013731843273,-0.001463,8.98156727004661E-05
17.82,-0.00870823,-0.001386499658479,-0.001441,5.45003415208102E-05
17.85,-0.00878529,-0.001398768932911,-0.001418,1.92310670893352E-05
17.88,-0.00885571,-0.001409981005393,-0.001394,-1.59810053926858E-05
17.91,-0.00891948,-0.001420134283754,-0.001369,-5.11342837536401E-05
17.94,-0.00897662,-0.001429231952337,-0.001343,-8.62319523367504E-05
17.97,-0.00902719,-0.001437283564172,-0.001317,-0.000120283564172
18,-0.00907127,-0.001444301856631,-0.001289,-0.000155301856631
18.03,-0.00910894,-0.001450299567089,-0.001261,-0.000189299567089
18.06,-0.00914027,-0.001455287840745,-0.001232,-0.000223287840745
18.09,-0.00916531,-0.001459274638458,-0.001203,-0.000256274638458
18.12,-0.00918407,-0.001462261552399,-0.001172,-0.000290261552399
18.15,-0.00919654,-0.001464246990398,-0.001141,-0.000323246990398
18.18,-0.00920269,-0.001465226175938,-0.00111,-0.000355226175938
18.21,-0.00920248,-0.001465192740334,-0.001077,-0.000388192740334
18.24,-0.00919588,-0.001464141907071,-0.001045,-0.000419141907071
18.27,-0.00918292,-0.001462078452664,-0.001011,-0.000451078452664
18.3,-0.00916366,-0.001459011930142,-0.000977,-0.000482011930142
18.33,-0.00913819,-0.00145495666905,-0.000942,-0.00051295666905
18.36,-0.00910666,-0.001449936551961,-0.000907,-0.000542936551961
18.39,-0.00906922,-0.001443975461451,-0.000872,-0.000571975461451
18.42,-0.00902602,-0.001437097280093,-0.000836,-0.000601097280093
18.45,-0.00897717,-0.001429319521775,-0.0008,-0.000629319521775
18.48,-0.00892278,-0.001420659700385,-0.000763,-0.000657659700385
18.51,-0.00886288,-0.001411122592438,-0.000726,-0.000685122592438
18.54,-0.00879749,-0.001400711382276,-0.000688,-0.000712711382276
18.57,-0.00872659,-0.001389422885556,-0.000651,-0.000738422885556
18.6,-0.00865019,-0.001377258694451,-0.000613,-0.000764258694451
18.63,-0.00856831,-0.001364221993303,-0.000575,-0.000789221993303
18.66,-0.00848102,-0.001350323927314,-0.000537,-0.000813323927314
18.69,-0.00838844,-0.001335583602543,-0.000498,-0.000837583602543
18.72,-0.00829073,-0.001320026493736,-0.00046,-0.000860026493736
18.75,-0.0081881,-0.001303686036496,-0.000421,-0.000882686036496
18.78,-0.00808073,-0.001286590889912,-0.000382,-0.000904590889912
18.81,-0.00796882,-0.001268772897418,-0.000343,-0.000925772897418
18.84,-0.00785251,-0.001250254349415,-0.000305,-0.000945254349415
18.87,-0.00773191,-0.001231052759791,-0.000266,-0.000965052759791
18.9,-0.00760709,-0.001211179273747,-0.000227,-0.000984179273747
18.93,-0.00747807,-0.001190637075627,-0.000188,-0.001002637075627
18.96,-0.00734487,-0.001169429349773,-0.00015,-0.001019429349773
18.99,-0.00720753,-0.001147562464873,-0.000111,-0.001036562464873
19.02,-0.00706611,-0.001125045973955,-7.3E-05,-0.001052045973955
19.05,-0.00692075,-0.001101902167423,-3.5E-05,-0.001066902167423
19.08,-0.00677162,-0.001078158112194,3E-06,-0.001081158112194
19.11,-0.00661891,-0.001053844059528,4E-05,-0.001093844059528
19.14,-0.00646288,-0.001029001405888,7.8E-05,-0.001107001405888
19.17,-0.00630372,-0.001003660402533,0.000115,-0.001118660402533
19.2,-0.00614165,-0.000977856077239,0.000151,-0.001128856077239
19.23,-0.0059768,-0.000951609128238,0.000188,-0.001139609128238
19.26,-0.00580927,-0.000924935477245,0.000224,-0.001148935477245
19.29,-0.00563911,-0.000897843085119,0.000259,-0.001156843085119
19.32,-0.00546636,-0.000870338320546,0.000294,-0.001164338320546
19.35,-0.00529105,-0.00084242596004,0.000329,-0.00117142596004
19.38,-0.00511324,-0.000814115556631,0.000363,-0.001177115556631
19.41,-0.00493305,-0.000785426216379,0.000397,-0.001182426216379
19.44,-0.00475065,-0.000756385006202,0.00043,-0.001186385006202
19.47,-0.00456626,-0.000727026953873,0.000463,-0.001190026953873
19.5,-0.00438012,-0.000697390271513,0.000495,-0.001192390271513
19.53,-0.00419248,-0.000667514763411,0.000527,-0.001194514763411
19.56,-0.00400357,-0.000637437049515,0.000558,-0.001195437049515
19.59,-0.00381358,-0.000607187381085,0.000588,-0.001195187381085
19.62,-0.00362262,-0.000576783272008,0.000618,-0.001194783272008
19.65,-0.00343077,-0.000546237459658,0.000647,-0.001193237459658
19.68,-0.00323804,-0.000515551536207,0.000675,-0.001190551536207
19.71,-0.00304446,-0.000484730278168,0.000703,-0.001187730278168
19.74,-0.00285007,-0.000453780054229,0.00073,-0.001183780054229
19.77,-0.00265492,-0.000422708825248,0.000756,-0.001178708825248
19.8,-0.00245915,-0.000391538881627,0.000782,-0.001173538881627
19.83,-0.00226296,-0.000360302066798,0.000807,-0.001167302066798
19.86,-0.00206658,-0.000329035000709,0.000831,-0.001160035000709
19.89,-0.00187027,-0.00029777907982,0.000854,-0.00115177907982
19.92,-0.00167429,-0.000266575700595,0.000876,-0.001142575700595
19.95,-0.00147885,-0.000235458298637,0.000898,-0.001133458298637
19.98,-0.00128412,-0.000204453940864,0.000919,-0.001123453940864
20.01,-0.00109018,-0.000173575364647,0.000939,-0.001112575364647
20.04,-0.000897092,-0.000142832441452,0.000958,-0.001100832441452
20.07,-0.00070484,-0.000112222623803,0.000976,-0.001088222623803
20.1,-0.00051342,-8.17452748327026E-05,0.000994,-0.001075745274833
20.13,-0.000322845,-5.14024643632189E-05,0.001011,-0.001062402464363
20.16,-0.000133179,-2.12043822931411E-05,0.001026,-0.001047204382293
20.19,5.54542E-05,8.82926029299142E-06,0.001041,-0.001032170739707
20.22,0.000242868,3.86687534729243E-05,0.001055,-0.001016331246527
20.25,0.000428831,6.82772543955878E-05,0.001068,-0.000999722745604
20.28,0.000613092,9.76147677101229E-05,0.001081,-0.00098338523229
20.31,0.000795417,0.000126644036601,0.001092,-0.000965355963399
20.34,0.000975611,0.000155334013721,0.001102,-0.000946665986279
20.37,0.00115355,0.000183664956144,0.001112,-0.000928335043856
20.4,0.00132916,0.000211625081798,0.001121,-0.000909374918202
20.43,0.00150245,0.000239215823638,0.001128,-0.000888784176362
20.46,0.00167344,0.000266440366008,0.001135,-0.000868559633992
20.49,0.00184217,0.000293305077594,0.001141,-0.000847694922406
20.52,0.00200865,0.000319811550568,0.001146,-0.000826188449432
20.55,0.00217281,0.000345948639728,0.00115,-0.000804051360272
20.58,0.00233455,0.000371700423358,0.001154,-0.000782299576642
20.61,0.00249369,0.00039703824237,0.001156,-0.00075896175763
20.64,0.00265,0.000421925476816,0.001157,-0.000735074523184
20.67,0.00280326,0.00044632709892,0.001158,-0.00071167290108
20.7,0.00295326,0.000470209673079,0.001158,-0.000687790326921
20.73,0.00309987,0.000493552501063,0.001157,-0.000663447498937
20.76,0.003243,0.000516341253326,0.001155,-0.000638658746674
20.79,0.00338266,0.00053857752204,0.001152,-0.00061342247796
20.82,0.0035189,0.000560269268063,0.001148,-0.000587730731937
20.85,0.00365182,0.000581432413111,0.001144,-0.000562567586889
20.88,0.00378149,0.000602078102386,0.001138,-0.000535921897614
20.91,0.00390794,0.000622211112403,0.001132,-0.000509788887597
20.94,0.00403113,0.000641825074474,0.001125,-0.000483174925526
20.97,0.00415094,0.000660900882541,0.001117,-0.000456099117459
21,0.00426719,0.000679409877514,0.001109,-0.000429590122486
21.03,0.00437966,0.000697317031619,0.001099,-0.000401682968381
21.06,0.00448813,0.000714587317079,0.001089,-0.000374412682921
21.09,0.00459244,0.00073119525915,0.001078,-0.00034680474085
21.12,0.00469247,0.000747121751771,0.001066,-0.000318878248229
21.15,0.00478822,0.000762366794943,0.001054,-0.000291633205057
21.18,0.00487978,0.00077694471821,0.001041,-0.00026405528179
21.21,0.00496728,0.000790876219802,0.001027,-0.000236123780198
21.24,0.00505089,0.000804188366639,0.001013,-0.000208811633361
21.27,0.00513074,0.00081690185695,0.000997,-0.00018009814305
21.3,0.00520689,0.000829026243765,0.000982,-0.000152973756235
21.33,0.00527933,0.000840559934912,0.000965,-0.000124440065088
21.36,0.00534794,0.000851483824333,0.000948,-9.6516175667478E-05
21.39,0.00541253,0.000861767660766,0.00093,-6.82323392344518E-05
21.42,0.00547288,0.000871376416436,0.000912,-4.06235835643307E-05
21.45,0.00552877,0.000880275063567,0.000893,-1.27249364325483E-05
21.48,0.00558005,0.000888439719587,0.000874,1.44397195867361E-05
21.51,0.00562669,0.000895865607979,0.000854,4.18656079786905E-05
21.54,0.00566875,0.000902562281773,0.000834,6.85622817729786E-05
21.57,0.00570638,0.000908553623544,0.000813,9.55536235437603E-05
21.6,0.00573982,0.00091387784541,0.000791,0.00012287784541
21.63,0.0057693,0.000918571567318,0.000769,0.000149571567318
21.66,0.00579499,0.000922661856186,0.000747,0.000175661856186
21.69,0.00581701,0.000926167818072,0.000724,0.000202167818072
21.72,0.00583533,0.000929084676463,0.000701,0.000228084676463
21.75,0.00584984,0.00093139491747,0.000677,0.00025439491747
21.78,0.00586034,0.000933066697661,0.000654,0.000279066697661
21.81,0.0058666,0.000934063397089,0.000629,0.000305063397089
21.84,0.00586846,0.000934359541009,0.000605,0.000329359541009
21.87,0.00586581,0.000933937615532,0.00058,0.000353937615532
21.9,0.0058587,0.000932805581517,0.000555,0.000377805581517
21.93,0.00584726,0.000930984137194,0.000529,0.000401984137194
21.96,0.00583174,0.000928513086855,0.000504,0.000424513086855
21.99,0.00581243,0.000925438603474,0.000478,0.000447438603474
22.02,0.00578961,0.000921805267859,0.000452,0.000469805267859
22.05,0.00576347,0.000917643331269,0.000426,0.000491643331269
22.08,0.00573409,0.000912965531077,0.000399,0.000513965531077
22.11,0.00570142,0.000907763906425,0.000373,0.000534763906425
22.14,0.00566531,0.000902014574739,0.000346,0.000556014574739
22.17,0.00562555,0.000895684100415,0.000319,0.000576684100415
22.2,0.00558194,0.000888740640021,0.000293,0.000595740640021
22.23,0.00553435,0.000881163495326,0.000266,0.000615163495326
22.26,0.00548278,0.00087295266633,0.000239,0.00063395266633
22.29,0.00542737,0.000864130443436,0.000212,0.000652130443436
22.32,0.00536838,0.000854738223105,0.000185,0.000669738223105
22.35,0.00530616,0.000844831731343,0.000158,0.000686831731343
22.38,0.00524107,0.00083446828633,0.000131,0.00070346828633
22.41,0.00517338,0.000823690876697,0.000105,0.000718690876697
22.44,0.00510327,0.000812528161535,7.8E-05,0.000734528161535
22.47,0.00503074,0.000800980140844,5.2E-05,0.000748980140844
22.5,0.00495567,0.000789027708563,2.5E-05,0.000764027708563
22.53,0.00487784,0.000776635836917,-1E-06,0.000777635836917
22.56,0.004797,0.000763764721617,-2.7E-05,0.000790764721617
22.59,0.00471294,0.000750380927058,-5.3E-05,0.000803380927058
22.62,0.00462562,0.000736478084554,-7.9E-05,0.000815478084554
22.65,0.00453512,0.000722068931478,-0.000104,0.000826068931478
22.68,0.00444172,0.000707198048634,-0.000129,0.000836198048634
22.71,0.00434581,0.000691927530717,-0.000154,0.000845927530717
22.74,0.00424782,0.000676325841104,-0.000179,0.000855325841104
22.77,0.00414817,0.000660459851005,-0.000204,0.000864459851005
22.8,0.00404713,0.000644372549051,-0.000228,0.000872372549051
22.83,0.00394482,0.000628083041303,-0.000252,0.000880083041303
22.86,0.00384116,0.000611578590387,-0.000275,0.000886578590387
22.89,0.00373593,0.000594824168528,-0.000298,0.000892824168528
22.92,0.00362884,0.00057777360275,-0.000321,0.00089877360275
22.95,0.00351958,0.000560377535732,-0.000343,0.000903377535732
22.98,0.003408,0.000542612084901,-0.000365,0.000907612084901
23.01,0.0032941,0.000524477250256,-0.000387,0.000911477250256
23.04,0.00317809,0.000506006467401,-0.000408,0.000914006467401
23.07,0.00306035,0.000487260238858,-0.000428,0.000915260238858
23.1,0.00294138,0.000468318173206,-0.000449,0.000917318173206
23.13,0.00282167,0.000449258286855,-0.000468,0.000917258286855
23.16,0.00270164,0.000430147451013,-0.000488,0.000918147451013
23.19,0.00258151,0.000411020693454,-0.000506,0.000917020693454
23.22,0.0024613,0.000391881198523,-0.000525,0.000916881198523
23.25,0.00234081,0.000372697122787,-0.000542,0.000914697122787
23.28,0.00221973,0.000353419108925,-0.00056,0.000913419108925
23.31,0.00209769,0.000333988246589,-0.000576,0.000909988246589
23.34,0.00197442,0.000314361547145,-0.000593,0.000907361547145
23.37,0.0018498,0.000294519904533,-0.000608,0.000902519904533
23.4,0.00172397,0.000274485609157,-0.000623,0.000897485609157
23.43,0.00159726,0.000254311202679,-0.000638,0.000892311202679
23.46,0.00147017,0.000234076293679,-0.000652,0.000886076293679
23.49,0.00134328,0.000213873228112,-0.000665,0.000878873228112
23.52,0.00121709,0.000193781614558,-0.000678,0.000871781614558
23.55,0.00109193,0.000173853994679,-0.00069,0.000863853994679
23.58,0.000967903,0.000154106767844,-0.000702,0.000856106767844
23.61,0.000844857,0.000134515733044,-0.000713,0.000847515733044
23.64,0.000722448,0.000115026119575,-0.000723,0.000838026119575
23.67,0.000600242,9.55688271904699E-05,-0.000733,0.00082856882719
23.7,0.000477847,7.60814427622267E-05,-0.000742,0.000818081442762
23.73,0.000355032,5.65271871263372E-05,-0.000751,0.000807527187126
23.76,0.000231816,3.69090854088617E-05,-0.000759,0.000795909085409
23.79,0.000108489,1.72733105865083E-05,-0.000766,0.000783273310587
23.82,-1.44336E-05,-2.29807681591153E-06,-0.000773,0.000770701923184
23.85,-0.000136313,-2.17033688759109E-05,-0.000779,0.000757296631124
23.88,-0.000256534,-4.08446151960043E-05,-0.000784,0.000743155384804
23.91,-0.000374639,-5.96489580032894E-05,-0.000789,0.000729351041997
23.94,-0.000490434,-7.80855091685202E-05,-0.000793,0.000714914490831
23.97,-0.000604028,-9.61716233622525E-05,-0.000797,0.000700828376638
24,-0.000715801,-0.000113967803106,-0.0008,0.000686032196894
24.03,-0.000826292,-0.000131559866449,-0.000802,0.000670440133551
24.06,-0.000936061,-0.000149036975001,-0.000804,0.000654963024999
24.09,-0.00104552,-0.000166464726234,-0.000805,0.000638535273766
24.12,-0.00115481,-0.000183865569767,-0.000806,0.000622134430233
24.15,-0.00126374,-0.000201209095121,-0.000805,0.000603790904879
24.18,-0.00137181,-0.000218415693717,-0.000805,0.000586584306283
24.21,-0.0014783,-0.000235370729199,-0.000803,0.000567629270801
24.24,-0.00158245,-0.000251953196523,-0.000802,0.000550046803477
24.27,-0.00168361,-0.000268059604536,-0.000799,0.000530940395464
24.3,-0.0017814,-0.000283629450717,-0.000796,0.000512370549283
24.33,-0.00187583,-0.000298664327236,-0.000792,0.000493335672764
24.36,-0.00196726,-0.000313221552272,-0.000788,0.000474778447728
24.39,-0.00205629,-0.000327396656121,-0.000783,0.000455603343879
24.42,-0.00214369,-0.000341312235998,-0.000778,0.000436687764002
24.45,-0.0022301,-0.000355070190885,-0.000772,0.000416929809115
24.48,-0.00231591,-0.000368732615476,-0.000766,0.000397267384524
24.51,-0.00240114,-0.000382302694114,-0.000759,0.000376697305886
24.54,-0.00248541,-0.000395719924276,-0.000751,0.000355280075724
24.57,-0.00256798,-0.000408866485265,-0.000743,0.000334133514735
24.6,-0.00264799,-0.000421605450322,-0.000735,0.000313394549678
24.63,-0.00272458,-0.000433799892688,-0.000726,0.000292200107312
24.66,-0.00279717,-0.000445357466409,-0.000716,0.000270642533591
24.69,-0.00286554,-0.000456243143711,-0.000706,0.000249756856289
24.72,-0.00292994,-0.000466496728883,-0.000696,0.000229503271117
24.75,-0.002991,-0.000476218528738,-0.000685,0.000208781471262
24.78,-0.00304958,-0.000485545470033,-0.000673,0.000187454529967
24.81,-0.00310655,-0.000494616071699,-0.000662,0.000167383928301
24.84,-0.00316257,-0.000503535417061,-0.000649,0.000145464582939
24.87,-0.00321792,-0.000512348086926,-0.000637,0.000124651913074
24.9,-0.0032724,-0.000521022237861,-0.000624,0.000102977762139
24.93,-0.00332537,-0.000529455970882,-0.00061,8.05440291176343E-05
24.96,-0.00337589,-0.000537499621859,-0.000597,5.95003781407575E-05
24.99,-0.00342297,-0.000544995565802,-0.000582,3.70044341979355E-05
25.02,-0.0034658,-0.00055181483681,-0.000568,1.61851631896292E-05
25.05,-0.00350395,-0.000557888971505,-0.000553,-4.88897150490472E-06
25.08,-0.00353749,-0.000563229115087,-0.000538,-2.52291150869406E-05
25.11,-0.00356702,-0.000567930797853,-0.000523,-4.49307978531158E-05
25.14,-0.00359345,-0.00057213890742,-0.000507,-6.51389074199975E-05
25.17,-0.00361787,-0.000576026990493,-0.000491,-8.50269904931434E-05
25.2,-0.0036412,-0.000579741526861,-0.000475,-0.000104741526861
25.23,-0.00366399,-0.000583370085961,-0.000458,-0.000125370085961
25.26,-0.00368629,-0.000586920628653,-0.000441,-0.000145920628653
25.29,-0.00370755,-0.000590305585497,-0.000424,-0.000166305585497
25.32,-0.00372684,-0.000593376884534,-0.000407,-0.000186376884534
25.35,-0.00374299,-0.000595948241685,-0.00039,-0.000205948241685
25.38,-0.00375495,-0.000597852478932,-0.000372,-0.000225852478932
25.41,-0.00376203,-0.000598979736432,-0.000354,-0.000244979736432
25.44,-0.00376408,-0.000599306131612,-0.000336,-0.000263306131612
25.47,-0.00376158,-0.000598908088709,-0.000318,-0.000280908088709
25.5,-0.00375551,-0.000597941640542,-0.0003,-0.000297941640542
25.53,-0.00374712,-0.00059660580856,-0.000282,-0.00031460580856
25.56,-0.00373766,-0.000595099614217,-0.000263,-0.000332099614217
25.59,-0.00372804,-0.000593567945127,-0.000245,-0.000348567945127
25.62,-0.00371863,-0.000592069711642,-0.000226,-0.000366069711642
25.65,-0.0037091,-0.000590552372097,-0.000208,-0.000382552372097
25.68,-0.00369855,-0.000588872631048,-0.000189,-0.000399872631048
25.71,-0.0036857,-0.000586826690528,-0.000171,-0.000415826690528
25.74,-0.0036692,-0.00058419960737,-0.000152,-0.00043219960737
25.77,-0.003648,-0.000580824203556,-0.000133,-0.000447824203556
25.8,-0.00362159,-0.000576619278332,-0.000115,-0.000461619278332
25.83,-0.00359018,-0.000571618267303,-9.6E-05,-0.000475618267303
25.86,-0.00355467,-0.000565964465914,-7.8E-05,-0.000487964465914
25.89,-0.00351643,-0.000559876001675,-5.9E-05,-0.000500876001675
25.92,-0.00347699,-0.000553596476843,-4.1E-05,-0.000512596476843
25.95,-0.0034377,-0.000547340834585,-2.2E-05,-0.000525340834585
25.98,-0.00339937,-0.000541238040801,-4E-06,-0.000537238040801
26.01,-0.00336207,-0.000535299240693,1.4E-05,-0.000549299240693
26.04,-0.00332513,-0.000529417758764,3.2E-05,-0.000561417758764
26.07,-0.00328726,-0.000523388204874,5E-05,-0.000573388204874
26.1,-0.00324692,-0.000516965384597,6.8E-05,-0.000584965384597
26.13,-0.00320267,-0.00050992002522,8.5E-05,-0.00059492002522
26.16,-0.00315355,-0.000502099278269,0.000102,-0.000604099278269
26.19,-0.00309936,-0.000493471300311,0.00012,-0.000613471300311
26.22,-0.00304069,-0.000484130029471,0.000137,-0.000621130029471
26.25,-0.00297884,-0.000474282448059,0.000153,-0.000627282448059
26.28,-0.00291551,-0.000464199225249,0.00017,-0.000634199225249
26.31,-0.00285237,-0.0004541462537,0.000186,-0.0006401462537
26.34,-0.0027907,-0.000444327331377,0.000202,-0.000646327331377
26.37,-0.00273107,-0.000434833212063,0.000218,-0.000652833212063


==> data/standing_wave/isodi_const_eps/isodi_const_eps_eb_16.dat <==
0,0.0543819,0.01,0.01,0
0.03,0.0543464,0.009993472092737,0.009996,-2.52790726326321E-06
0.06,0.05424,0.009973906759418,0.009983,-9.09324058188249E-06
0.09,0.0540633,0.009941414330871,0.009961,-1.95856691288833E-05
0.12,0.053817,0.009896123526394,0.009932,-3.58764736061081E-05
0.15,0.0535017,0.009838144676813,0.009894,-5.58553231865752E-05
0.18,0.0531182,0.009767624889899,0.009849,-8.13751101009698E-05
0.21,0.0526674,0.009684729661891,0.009796,-0.000111270338109
0.24,0.0521499,0.009589569323617,0.009735,-0.000145430676383
0.27,0.0515668,0.009482346148259,0.009666,-0.000183653851741
0.3,0.050919,0.009363225632058,0.009591,-0.000227774367942
0.33,0.0502074,0.009232373271254,0.009508,-0.000275626728746
0.36,0.0494332,0.009090009727501,0.009417,-0.000326990272499
0.39,0.0485973,0.00893630049704,0.00932,-0.00038369950296
0.42,0.0477009,0.008771466241525,0.009216,-0.000444533758475
0.45,0.0467453,0.008595746011081,0.009105,-0.000509253988919
0.48,0.0457317,0.008409360467361,0.008988,-0.000578639532639
0.51,0.0446616,0.008212585437434,0.008865,-0.000652414562566
0.54,0.0435362,0.008005641582953,0.008735,-0.000729358417047
0.57,0.0423571,0.007788823119457,0.008598,-0.000809176880543
0.6,0.0411258,0.007562405874013,0.008456,-0.000893594125987
0.63,0.0398441,0.007326720839103,0.008309,-0.000982279160897
0.66,0.0385135,0.007082043841793,0.008155,-0.001072956158207
0.69,0.0371357,0.006828687486094,0.007996,-0.001167312513906
0.72,0.0357126,0.006567001152957,0.007832,-0.001264998847043
0.75,0.0342457,0.006297260669451,0.007663,-0.001365739330549
0.78,0.0327371,0.006019852193469,0.007488,-0.001468147806531
0.81,0.0311888,0.005735143494435,0.007309,-0.001573856505565
0.84,0.0296032,0.005443575895656,0.007125,-0.001681424104344
0.87,0.0279825,0.0051455539435,0.006937,-0.0017914460565
0.9,0.0263293,0.004841555738214,0.006744,-0.001902444261786
0.93,0.024646,0.004532022603109,0.006548,-0.002015977396891
0.96,0.0229352,0.004217432638433,0.006347,-0.002129567361567
0.99,0.0211996,0.003898282332909,0.006143,-0.002244717667091
1.02,0.019442,0.003575086563728,0.005935,-0.002359913436272
1.05,0.0176652,0.003248360208084,0.005724,-0.002475639791916
1.08,0.0158721,0.00291863653164,0.005509,-0.00259036346836
1.11,0.0140657,0.002586467188531,0.005292,-0.002705532811469
1.14,0.012249,0.002252403832893,0.005072,-0.002819596167107
1.17,0.0104251,0.001917016507331,0.004849,-0.002931983492669
1.2,0.00859704,0.001580864221368,0.004623,-0.003042135778632
1.23,0.00676803,0.001244537244929,0.004396,-0.003151462755071
1.26,0.0049412,0.000908611137161,0.004166,-0.003257388862839
1.29,0.00311974,0.000573672490295,0.003935,-0.003361327509705
1.32,0.00130683,0.000240306057714,0.003702,-0.003461693942286
1.35,-0.000494337,-9.09010166985707E-05,0.003467,-0.003557901016699
1.38,-0.0022806,-0.000419367473369,0.003232,-0.003651367473369
1.41,-0.00404882,-0.000744516098187,0.002995,-0.003739516098187
1.44,-0.00579585,-0.001065768205966,0.002757,-0.003822768205966
1.47,-0.00751862,-0.00138255927064,0.002518,-0.00390055927064
1.5,-0.00921411,-0.00169433396038,0.002279,-0.00397333396038
1.53,-0.0108793,-0.002000536943358,0.002039,-0.004039536943358
1.56,-0.0125114,-0.002300655181228,0.0018,-0.004100655181228
1.59,-0.0141075,-0.002594153569478,0.00156,-0.004154153569478
1.62,-0.0156649,-0.002880535619388,0.001321,-0.004201535619388
1.65,-0.0171809,-0.003159304842236,0.001082,-0.004241304842236
1.68,-0.0186531,-0.003430019914714,0.000843,-0.004273019914714
1.71,-0.020079,-0.003692221125043,0.000606,-0.004298221125043
1.74,-0.0214562,-0.003945467149916,0.000369,-0.004314467149916
1.77,-0.0227827,-0.004189390219908,0.000133,-0.004322390219908
1.8,-0.0240562,-0.004423567400183,-0.000101,-0.004322567400183
1.83,-0.025275,-0.004647686086731,-0.000334,-0.004313686086731
1.86,-0.0264372,-0.0048613968986,-0.000566,-0.0042953968986
1.89,-0.027541,-0.00506436884331,-0.000795,-0.00426936884331
1.92,-0.028585,-0.005256344482263,-0.001023,-0.004233344482263
1.95,-0.0295678,-0.005437066376864,-0.001249,-0.004188066376864
1.98,-0.0304881,-0.005606295476988,-0.001472,-0.004134295476988
2.01,-0.0313448,-0.005763829509451,-0.001693,-0.004070829509451
2.04,-0.0321369,-0.005909484589542,-0.001911,-0.003998484589542
2.07,-0.0328636,-0.006043113609491,-0.002127,-0.003916113609491
2.1,-0.0335241,-0.00616456946153,-0.00234,-0.00382456946153
2.13,-0.0341178,-0.006273741814832,-0.002549,-0.003724741814832
2.16,-0.0346443,-0.006370557115511,-0.002756,-0.003614557115511
2.19,-0.0351033,-0.006454960198154,-0.002959,-0.003495960198154
2.22,-0.0354946,-0.006526914285819,-0.003159,-0.003367914285819
2.25,-0.035818,-0.006586382601564,-0.003356,-0.003230382601564
2.28,-0.0360734,-0.006633346756917,-0.003548,-0.003085346756917
2.31,-0.0362606,-0.006667769974937,-0.003737,-0.002930769974937
2.34,-0.0363795,-0.006689633867151,-0.003922,-0.002767633867151
2.37,-0.0364294,-0.006698809714262,-0.004103,-0.002595809714262
2.4,-0.03641,-0.006695242350856,-0.00428,-0.002415242350856
2.43,-0.0363217,-0.006679005330818,-0.004453,-0.002226005330818
2.46,-0.0361651,-0.006650208984975,-0.004621,-0.002029208984975
2.49,-0.035941,-0.006609000421096,-0.004785,-0.001824000421096
2.52,-0.0356502,-0.006555526746951,-0.004944,-0.001611526746951
2.55,-0.0352937,-0.006489971847251,-0.005098,-0.001391971847251
2.58,-0.0348725,-0.006412519606707,-0.005248,-0.001164519606707
2.61,-0.0343878,-0.006323390686975,-0.005393,-0.000930390686975
2.64,-0.0338407,-0.006222787361236,-0.005533,-0.000689787361236
2.67,-0.0332327,-0.006110985456558,-0.005668,-0.000442985456558
2.7,-0.0325651,-0.005988224023067,-0.005799,-0.000189224023067
2.73,-0.031839,-0.005854705333944,-0.005924,6.92946660561687E-05
2.76,-0.0310558,-0.005710686827786,-0.006043,0.000332313172214
2.79,-0.0302171,-0.005556462720133,-0.006158,0.000601537279867
2.82,-0.0293246,-0.005392345614993,-0.006267,0.000874654385007
2.85,-0.0283801,-0.005218666504848,-0.006371,0.001152333495152
2.88,-0.0273855,-0.00503577477065,-0.00647,0.00143422522935
2.91,-0.0263428,-0.004844038181822,-0.006563,0.001718961818178
2.94,-0.0252539,-0.004643806119315,-0.006651,0.002007193880685
2.97,-0.0241209,-0.004435464741026,-0.006733,0.002297535258974
3,-0.0229461,-0.00421943698179,-0.006809,0.00258956301821
3.03,-0.0217316,-0.003996108999502,-0.006881,0.002884891000498
3.06,-0.0204796,-0.003765885340527,-0.006946,0.003180114659473
3.09,-0.0191927,-0.003529244105116,-0.007006,0.003476755894884
3.12,-0.0178733,-0.003286626616576,-0.007061,0.003774373383424
3.15,-0.0165237,-0.003038455809746,-0.007109,0.004070544190254
3.18,-0.0151467,-0.002785246561816,-0.007153,0.004367753438184
3.21,-0.0137448,-0.002527458584566,-0.00719,0.004662541415434
3.24,-0.0123207,-0.002265588366718,-0.007222,0.004956411633282
3.27,-0.0108772,-0.002000150785464,-0.007249,0.005248849214536
3.3,-0.00941705,-0.001731651523761,-0.00727,0.005538348476239
3.33,-0.00794313,-0.001460620169578,-0.007285,0.005824379830422
3.36,-0.00645831,-0.001187584472039,-0.007295,0.006107415527961
3.39,-0.00496554,-0.000913086891043,-0.007299,0.006385913108957
3.42,-0.0034678,-0.000637675403029,-0.007298,0.006660324596971
3.45,-0.00196809,-0.000361901662134,-0.007292,0.006930098337866
3.48,-0.000469435,-8.63219196092818E-05,-0.00728,0.007193678080391
3.51,0.00102512,0.000188503895598,-0.007263,0.007451503895598
3.54,0.00251251,0.000462012176846,-0.00724,0.007702012176846
3.57,0.00398967,0.000733639317494,-0.007212,0.007945639317494
3.6,0.00545355,0.001002824469171,-0.007179,0.008181824469171
3.63,0.00690109,0.00126900494466,-0.007141,0.00841000494466
3.66,0.00832927,0.001531625412132,-0.007098,0.008629625412132
3.69,0.00973507,0.001790130539757,-0.00705,0.008840130539757
3.72,0.0111155,0.002043970512248,-0.006996,0.009039970512248
3.75,0.0124677,0.002292619419329,-0.006938,0.009230619419329
3.78,0.0137888,0.002535549511878,-0.006875,0.009410549511878
3.81,0.0150759,0.002772227524231,-0.006808,0.009580227524231
3.84,0.0163263,0.003002156967668,-0.006736,0.009738156967668
3.87,0.0175374,0.003224859741936,-0.006659,0.009883859741936
3.9,0.0187066,0.003439857746787,-0.006578,0.010017857746787
3.93,0.0198313,0.00364667288197,-0.006492,0.01013867288197
3.96,0.0209093,0.003844900601119,-0.006402,0.010246900601119
3.99,0.0219381,0.004034081192456,-0.006308,0.010342081192456
4.02,0.0229158,0.004213865275027,-0.006209,0.010422865275027
4.05,0.0238403,0.004383866690939,-0.006107,0.01049086669094
4.08,0.0247096,0.004543717670769,-0.006001,0.010544717670769
4.11,0.025522,0.004693105610506,-0.005891,0.010584105610507
4.14,0.0262759,0.004831736294613,-0.005777,0.010608736294613
4.17,0.0269698,0.004959333896021,-0.00566,0.010619333896021
4.2,0.0276024,0.005075659364605,-0.005539,0.010614659364605
4.23,0.0281726,0.005180510427183,-0.005415,0.010595510427183
4.26,0.0286792,0.0052736664221,-0.005288,0.0105616664221
4.29,0.0291216,0.00535501701853,-0.005158,0.01051301701853
4.32,0.0294988,0.005424378331761,-0.005024,0.010448378331761
4.35,0.02981,0.005481603254024,-0.004888,0.010369603254024
4.38,0.0300549,0.005526636619905,-0.004749,0.010275636619905
4.41,0.0302322,0.005559239379279,-0.004607,0.010166239379279
4.44,0.0303404,0.005579135705078,-0.004462,0.010041135705078
4.47,0.0303798,0.005586380762717,-0.004316,0.009902380762717
4.5,0.0303505,0.005580992940666,-0.004167,0.009747992940666
4.53,0.030253,0.005563064181281,-0.004016,0.009579064181281
4.56,0.0300881,0.005532741592331,-0.003862,0.009394741592331
4.59,0.0298565,0.005490153893115,-0.003707,0.009197153893115
4.62,0.0295592,0.005435484968344,-0.00355,0.008985484968344
4.65,0.0291973,0.005368937091201,-0.003392,0.008760937091201
4.68,0.0287721,0.005290749311811,-0.003232,0.008522749311811
4.71,0.0282851,0.005201197457242,-0.003071,0.008272197457242
4.74,0.0277376,0.005100520577619,-0.002908,0.008008520577619
4.77,0.0271315,0.004989068053893,-0.002744,0.007733068053893
4.8,0.0264685,0.004867152490075,-0.002579,0.007446152490075
4.83,0.0257505,0.004735123267116,-0.002414,0.007149123267116
4.86,0.0249796,0.004593366542912,-0.002247,0.006840366542912
4.89,0.0241578,0.004442250086886,-0.00208,0.006522250086886
4.92,0.0232871,0.00428214166846,-0.001913,0.00619514166846
4.95,0.0223694,0.004113390668586,-0.001745,0.005858390668586
4.98,0.0214071,0.003936438410574,-0.001577,0.005513438410574
5.01,0.0204028,0.003751762994673,-0.001409,0.005160762994673
5.04,0.0193589,0.003559805744191,-0.001241,0.004800805744191
5.07,0.018278,0.003361044759378,-0.001073,0.004434044759378
5.1,0.0171629,0.003155994917427,-0.000906,0.004061994917427
5.13,0.0160163,0.002945152707059,-0.000738,0.003683152707059
5.16,0.0148408,0.002728996228525,-0.000572,0.003300996228525
5.19,0.0136394,0.002508077135959,-0.000406,0.002914077135959
5.22,0.0124147,0.002282873529612,-0.000241,0.002523873529612
5.25,0.0111697,0.002053937063619,-7.6E-05,0.002129937063619
5.28,0.0099071,0.0018217642267,8.7E-05,0.0017347642267
5.31,0.00862987,0.001586901156451,0.000249,0.001337901156451
5.34,0.00734087,0.001349873763145,0.00041,0.000939873763145
5.37,0.00604295,0.001111206118212,0.00057,0.000541206118212
5.4,0.004739,0.000871429648468,0.000728,0.000143429648468
5.43,0.0034319,0.000631073941881,0.000885,-0.000253926058119
5.46,0.0021245,0.000390663069882,0.001039,-0.000648336930118
5.49,0.000819652,0.000150721471666,0.001193,-0.001042278528334
5.52,-0.000479809,-8.82295396078475E-05,0.001344,-0.001432229539608
5.55,-0.00177108,-0.000325674535093,0.001493,-0.001818674535093
5.58,-0.00305136,-0.000561098453713,0.00164,-0.002201098453713
5.61,-0.00431793,-0.000794001312937,0.001785,-0.002579001312937
5.64,-0.00556804,-0.001023877429807,0.001928,-0.002951877429807
5.67,-0.00679903,-0.00125023767099,0.002068,-0.00331823767099
5.7,-0.00800827,-0.001472598419695,0.002206,-0.003678598419695
5.73,-0.00919316,-0.001690481575671,0.002341,-0.004031481575671
5.76,-0.0103512,-0.00190342742714,0.002473,-0.00437642742714
5.79,-0.0114798,-0.002110959712699,0.002603,-0.004713959712699
5.82,-0.0125767,-0.002312662852898,0.00273,-0.005042662852898
5.85,-0.0136395,-0.00250809552443,0.002854,-0.00536209552443
5.88,-0.014666,-0.00269685318093,0.002976,-0.00567285318093
5.91,-0.0156538,-0.002878494499089,0.003094,-0.005972494499089
5.94,-0.0166009,-0.003052651709484,0.003209,-0.006261651709484
5.97,-0.0175054,-0.003218975431164,0.003321,-0.006539975431164
6,-0.0183651,-0.003377061117762,0.00343,-0.006807061117762
6.03,-0.0191784,-0.003526614553739,0.003535,-0.007061614553739
6.06,-0.0199434,-0.003667286358145,0.003637,-0.007304286358145
6.09,-0.0206586,-0.003798800703911,0.003736,-0.007534800703911
6.12,-0.0213224,-0.003920863375498,0.003831,-0.007751863375498
6.15,-0.0219333,-0.00403319854584,0.003923,-0.00795619854584
6.18,-0.0224902,-0.004135603941753,0.004011,-0.008146603941753
6.21,-0.0229918,-0.004227840513112,0.004095,-0.008322840513112
6.24,-0.0234371,-0.004309724375206,0.004176,-0.008485724375206
6.27,-0.0238252,-0.004381090031794,0.004253,-0.008634090031794
6.3,-0.0241553,-0.004441790375106,0.004327,-0.008768790375106
6.33,-0.0244268,-0.004491715074317,0.004397,-0.008888715074317
6.36,-0.0246392,-0.00453077218707,0.004463,-0.00899377218707
6.39,-0.0247916,-0.004558796217124,0.004525,-0.009083796217124
6.42,-0.0248825,-0.004575511337412,0.004583,-0.009158511337412
6.45,-0.0249112,-0.004580788828636,0.004638,-0.009218788828636
6.48,-0.0248779,-0.004574665467738,0.004689,-0.009263665467738
6.51,-0.0247828,-0.004557178031661,0.004736,-0.009293178031661
6.54,-0.0246263,-0.004528400074289,0.004779,-0.009307400074289
6.57,-0.0244092,-0.004488478703392,0.004818,-0.009306478703392
6.6,-0.024132,-0.004437505861325,0.004853,-0.009290505861325
6.63,-0.0237957,-0.0043756654328,0.004884,-0.0092596654328
6.66,-0.0234014,-0.004303159691,0.004912,-0.009215159691
6.69,-0.0229503,-0.004220209297579,0.004935,-0.009155209297579
6.72,-0.0224437,-0.004127053302661,0.004955,-0.009082053302661
6.75,-0.0218831,-0.004023967533315,0.004971,-0.008994967533315
6.78,-0.0212702,-0.00391126459355,0.004982,-0.00889326459355
6.81,-0.0206065,-0.003789220310434,0.004991,-0.008780220310434
6.84,-0.0198937,-0.003658147287976,0.004995,-0.008653147287976
6.87,-0.019134,-0.003518450072543,0.004995,-0.008513450072543
6.9,-0.0183295,-0.003370514822027,0.004992,-0.008362514822027
6.93,-0.0174826,-0.003214782859738,0.004985,-0.008199782859738
6.96,-0.0165958,-0.003051713897455,0.004974,-0.008025713897455
6.99,-0.0156715,-0.002881749258485,0.00496,-0.007841749258485
7.02,-0.0147125,-0.002705403820021,0.004942,-0.007647403820021
7.05,-0.0137214,-0.002523155682313,0.00492,-0.007443155682313
7.08,-0.012701,-0.002335519722555,0.004895,-0.007230519722555
7.11,-0.0116541,-0.002143010817938,0.004866,-0.007009010817938
7.14,-0.0105837,-0.001946180622597,0.004833,-0.006779180622597
7.17,-0.00949265,-0.001745553207961,0.004798,-0.006543553207961
7.2,-0.00838395,-0.001541680228164,0.004758,-0.006299680228164
7.23,-0.00726059,-0.001335111498495,0.004716,-0.006051111498495
7.26,-0.00612556,-0.001126396834241,0.00467,-0.005796396834241
7.29,-0.00498188,-0.000916091567231,0.004621,-0.005537091567231
7.32,-0.00383256,-0.000704749190448,0.004569,-0.005273749190448
7.35,-0.00268058,-0.000492917680331,0.004513,-0.005005917680331
7.38,-0.00152891,-0.000281143174475,0.004455,-0.004736143174475
7.41,-0.000380501,-6.99683166641842E-05,0.004393,-0.004462968316664
7.44,0.000761748,0.000140073811323,0.004329,-0.004188926188677
7.47,0.00189498,0.000348457850866,0.004262,-0.003913542149134
7.5,0.00301639,0.000554668005347,0.004192,-0.003637331994653
7.53,0.00412323,0.00075819895958,0.004119,-0.00336080104042
7.56,0.00521282,0.000958557902537,0.004044,-0.003085442097463
7.59,0.00628254,0.001155263056274,0.003966,-0.002810736943726
7.62,0.00732987,0.001347851031317,0.003885,-0.002537148968683
7.65,0.00835235,0.001535869471276,0.003803,-0.002267130528724
7.68,0.00934761,0.001718882569384,0.003717,-0.001998117430616
7.71,0.0103134,0.00189647658504,0.00363,-0.00173352341496
7.74,0.0112475,0.002068243294184,0.00354,-0.001471756705816
7.77,0.0121478,0.002233794700075,0.003448,-0.001214205299925
7.8,0.0130124,0.00239278142176,0.003355,-0.00096221857824
7.83,0.0138393,0.002544835689816,0.003259,-0.000714164310184
7.86,0.0146269,0.002689663288705,0.003161,-0.000471336711295
7.89,0.0153734,0.002826933225945,0.003062,-0.000235066774055
7.92,0.0160773,0.002956369674469,0.002961,-4.6303255311045E-06
7.95,0.0167371,0.00307769680721,0.002858,0.00021969680721
7.98,0.0173514,0.003190657185571,0.002754,0.000436657185571
8.01,0.0179192,0.003295066924841,0.002648,0.000647066924841
8.04,0.0184392,0.003390686974894,0.002541,0.000849686974894
8.07,0.0189105,0.003477351839491,0.002433,0.001044351839491
8.1,0.0193322,0.00355489602239,0.002324,0.00123089602239
8.13,0.0197035,0.003623172415822,0.002213,0.001410172415822
8.16,0.0200238,0.003682070688961,0.002102,0.001580070688961
8.19,0.0202926,0.00373149889945,0.00199,0.00174149889945
8.22,0.0205094,0.003771365104934,0.001877,0.001894365104934
8.25,0.0206738,0.003801595751528,0.001763,0.002038595751528
8.28,0.0207854,0.003822117285347,0.001648,0.002174117285347
8.31,0.020843,0.003832709044737,0.001533,0.002299709044737
8.34,0.0208464,0.003833334252757,0.001418,0.002415334252757
8.37,0.0207958,0.003824029686348,0.001302,0.002522029686348
8.4,0.0206916,0.003804868899395,0.001186,0.002618868899395
8.43,0.0205342,0.003775925445783,0.00107,0.002705925445783
8.46,0.0203242,0.003737309656338,0.000954,0.002783309656338
8.49,0.0200624,0.00368916863883,0.000838,0.00285116863883
8.52,0.0197495,0.003631631112558,0.000722,0.002909631112558
8.55,0.0193867,0.003564917739174,0.000606,0.002958917739174
8.58,0.018975,0.003489212403392,0.00049,0.002999212403392
8.61,0.0185155,0.003404717378392,0.000375,0.003029717378392
8.64,0.0180097,0.003311708491244,0.00026,0.003051708491244
8.67,0.0174588,0.003210406403601,0.000146,0.003064406403601
8.7,0.0168642,0.003101068554059,3.2E-05,0.003069068554059
8.73,0.0162276,0.002984007546629,-8.1E-05,0.003065007546629
8.76,0.0155508,0.00285955437379,-0.000193,0.00305255437379
8.79,0.0148357,0.002728058416495,-0.000305,0.003033058416495
8.82,0.0140844,0.002589905832639,-0.000415,0.003004905832639
8.85,0.013299,0.002445482780116,-0.000525,0.002970482780116
8.88,0.0124817,0.002295193805292,-0.000633,0.002928193805292
8.91,0.0116347,0.002139443454532,-0.000741,0.002880443454532
8.94,0.0107605,0.001978691439615,-0.000847,0.002825691439615
8.97,0.00986149,0.001813377245002,-0.000952,0.002765377245002
9,0.00894016,0.001643958743626,-0.001055,0.002698958743626
9.03,0.00799907,0.001470906680348,-0.001157,0.002627906680348
9.06,0.00704083,0.001294700994265,-0.001257,0.002551700994265
9.09,0.00606808,0.001115827141016,-0.001356,0.002471827141016
9.12,0.00508351,0.000934779770475,-0.001453,0.002387779770475
9.15,0.00408981,0.000752053532517,-0.001549,0.002301053532517
9.18,0.00308971,0.000568150432405,-0.001643,0.002211150432405
9.21,0.00208594,0.000383572475401,-0.001735,0.002118572475401
9.24,0.00108123,0.000198821666768,-0.001825,0.002023821666768
9.27,7.83201E-05,1.44018690042091E-05,-0.001913,0.001927401869004
9.3,-0.000920091,-0.000169190668219,-0.001999,0.001829809331781
9.33,-0.00191131,-0.000351460688207,-0.002083,0.001731539311793
9.36,-0.00289268,-0.00053191962767,-0.002165,0.00163308037233
9.39,-0.00386158,-0.000710085524779,-0.002245,0.001534914475221
9.42,-0.00481545,-0.000885487634673,-0.002323,0.001437512365327
9.45,-0.00575176,-0.001057660729029,-0.002398,0.001340339270971
9.48,-0.00666805,-0.001226152451459,-0.002472,0.001245847548541
9.51,-0.00756194,-0.001390525156348,-0.002542,0.001151474843652
9.54,-0.00843111,-0.001550352231165,-0.002611,0.001060647768835
9.57,-0.00927334,-0.001705225451851,-0.002677,0.000971774548149
9.6,-0.0100865,-0.001854753143969,-0.002741,0.000886246856031
9.63,-0.0108685,-0.001998550988472,-0.002802,0.000803449011528
9.66,-0.0116174,-0.00213626224902,-0.002861,0.00072473775098
9.69,-0.0123313,-0.002267537544661,-0.002917,0.000649462455339
9.72,-0.0130086,-0.002392082659856,-0.002971,0.000578917340144
9.75,-0.0136475,-0.002509566602123,-0.003022,0.000512433397877
9.78,-0.0142467,-0.002619750321339,-0.003071,0.000451249678661
9.81,-0.0148046,-0.002722339601963,-0.003117,0.000394660398037
9.84,-0.01532,-0.002817113782343,-0.00316,0.000342886217657
9.87,-0.0157918,-0.002903870589295,-0.003201,0.000297129410705
9.9,-0.0162189,-0.002982407749637,-0.003239,0.000256592250363
9.93,-0.0166005,-0.0030525781556,-0.003274,0.0002214218444
9.96,-0.0169357,-0.003114216310942,-0.003307,0.000192783689058
9.99,-0.0172241,-0.003167248661779,-0.003337,0.000169751338221
10.02,-0.0174649,-0.003211528100342,-0.003364,0.000152471899658
10.05,-0.017658,-0.00324703623816,-0.003389,0.00014196376184
10.08,-0.0178029,-0.003273681132877,-0.003411,0.000137318867123
10.11,-0.0178991,-0.003291370842137,-0.00343,0.000138629157863
10.14,-0.0179459,-0.003299976646642,-0.003446,0.000146023353358
10.17,-0.0179432,-0.00329948015792,-0.00346,0.00016051984208
10.2,-0.0178913,-0.003289936541386,-0.003471,0.000181063458614
10.23,-0.0177906,-0.003271419350924,-0.00348,0.000208580649076
10.26,-0.0176417,-0.00324403891736,-0.003486,0.00024196108264
10.29,-0.0174454,-0.003207942348465,-0.003489,0.000281057651535
10.32,-0.0172023,-0.003163239975065,-0.00349,0.000326760024935
10.35,-0.0169135,-0.003110134070343,-0.003487,0.000376865929657
10.38,-0.0165801,-0.003048826907482,-0.003483,0.000434173092518
10.41,-0.0162031,-0.002979502371193,-0.003476,0.000496497628807
10.44,-0.015784,-0.002902436288545,-0.003466,0.000563563711455
10.47,-0.015324,-0.00281784932119,-0.003453,0.00063515067881
10.5,-0.0148244,-0.002725980519254,-0.003439,0.000713019480746
10.53,-0.0142868,-0.002627124098275,-0.003421,0.000793875901725
10.56,-0.0137128,-0.002521574273793,-0.003401,0.000879425726207
10.59,-0.0131043,-0.00240968042676,-0.003379,0.00096931957324
10.62,-0.012463,-0.002291755161184,-0.003355,0.001063244838816
10.65,-0.0117911,-0.002168203023432,-0.003328,0.001159796976568
10.68,-0.0110904,-0.002039355005985,-0.003298,0.001258644994015
10.71,-0.0103631,-0.001905615655209,-0.003267,0.001361384344791
10.74,-0.00961129,-0.00176736929015,-0.003233,0.00146563070985
10.77,-0.00883713,-0.001625013101786,-0.003197,0.001571986898214
10.8,-0.00804286,-0.00147895899187,-0.003159,0.00168004100813
10.83,-0.00723075,-0.0013296243787,-0.003118,0.0017883756213
10.86,-0.00640309,-0.001177430358263,-0.003076,0.001898569641737
10.89,-0.0055622,-0.001022803543091,-0.003031,0.002008196456909
10.92,-0.00471042,-0.000866174223409,-0.002985,0.002118825776591
10.95,-0.00385011,-0.000707976367137,-0.002936,0.002228023632863
10.98,-0.00298363,-0.000548643942194,-0.002886,0.002337356057806
11.01,-0.00211335,-0.000388612755347,-0.002834,0.002445387244653
11.04,-0.00124163,-0.000228316774515,-0.00278,0.002551683225485
11.07,-0.000370825,-6.81890481943441E-05,-0.002724,0.002655810951806
11.1,0.000496721,9.13393978511233E-05,-0.002667,0.002758339397851
11.13,0.00135869,0.00024984231886,-0.002608,0.00285784231886
11.16,0.00221278,0.000406896412225,-0.002548,0.002954896412225
11.19,0.00305673,0.000562085914615,-0.002485,0.003047085914615
11.22,0.00388832,0.000715002601969,-0.002422,0.003137002601969
11.25,0.00470535,0.000865241927921,-0.002357,0.003222241927921
11.28,0.00550568,0.001012410379189,-0.002291,0.003303410379189
11.31,0.00628722,0.001156123636725,-0.002223,0.003379123636725
11.34,0.00704795,0.001296010253412,-0.002154,0.003450010253412
11.37,0.00778589,0.00143170613752,-0.002084,0.00351570613752
11.4,0.00849913,0.001562860069251,-0.002013,0.003575860069251
11.43,0.00918586,0.001689139217276,-0.001941,0.003630139217276
11.46,0.0098443,0.001810216266809,-0.001867,0.003677216266809
11.49,0.0104728,0.001925787808076,-0.001793,0.003718787808076
11.52,0.0110697,0.002035548592454,-0.001718,0.003753548592454
11.55,0.0116336,0.002139241181349,-0.001642,0.003781241181349
11.58,0.012163,0.002236589747692,-0.001566,0.003802589747692
11.61,0.0126567,0.002327373629829,-0.001489,0.003816373629829
11.64,0.0131133,0.002411335389164,-0.001411,0.003822335389164
11.67,0.0135319,0.002488309529457,-0.001332,0.003820309529457
11.7,0.0139114,0.002558093777525,-0.001253,0.003811093777525
11.73,0.0142508,0.002620504248656,-0.001174,0.003794504248656
11.76,0.0145495,0.002675430612023,-0.001094,0.003769430612023
11.79,0.0148067,0.002722725759858,-0.001014,0.003736725759858
11.82,0.0150219,0.002762297749803,-0.000934,0.003696297749803
11.85,0.0151946,0.002794054639503,-0.000853,0.003647054639503
11.88,0.0153246,0.002817959652017,-0.000773,0.003590959652017
11.91,0.0154112,0.002833884068045,-0.000692,0.003525884068045
11.94,0.0154538,0.002841717556761,-0.000611,0.003452717556761
11.97,0.0154522,0.002841423341222,-0.000531,0.003372423341222
12,0.0154066,0.002833038198371,-0.00045,0.003283038198371
12.03,0.0153172,0.00281659890515,-0.00037,0.00318659890515
12.06,0.0151846,0.002792215792387,-0.00029,0.003082215792387
12.09,0.0150093,0.002759980802436,-0.00021,0.002969980802436
12.12,0.014792,0.002720022654596,-0.00013,0.002850022654596
12.15,0.0145334,0.002672470068166,-5.1E-05,0.002723470068166
12.18,0.0142346,0.002617525316328,2.7E-05,0.002590525316328
12.21,0.0138965,0.002555353895322,0.000105,0.002450353895322
12.24,0.0135203,0.002486176466802,0.000183,0.002303176466802
12.27,0.0131071,0.002410195303952,0.00026,0.002150195303952
12.3,0.0126581,0.002327631068425,0.000336,0.001991631068425
12.33,0.012175,0.002238796364231,0.000411,0.001827796364231
12.36,0.0116593,0.002143967018438,0.000486,0.001657967018438
12.39,0.0111126,0.002043437246584,0.00056,0.001483437246584
12.42,0.0105368,0.001937556429621,0.000632,0.001305556429621
12.45,0.00993362,0.001826640849253,0.000704,0.001122640849253
12.48,0.00930503,0.001711052758363,0.000775,0.000936052758363
12.51,0.008653,0.001591154409831,0.000845,0.000746154409831
12.54,0.00797955,0.001467317250776,0.000914,0.000553317250776
12.57,0.00728678,0.001339927439093,0.000982,0.000357927439093
12.6,0.00657679,0.001209371132675,0.001048,0.000161371132675
12.63,0.00585175,0.001076047361346,0.001114,-3.79526386536696E-05
12.66,0.00511384,0.000940356993779,0.001178,-0.000237643006221
12.69,0.00436526,0.000802704576339,0.00124,-0.000437295423661
12.72,0.00360824,0.000663500171932,0.001302,-0.000638499828068
12.75,0.002845,0.000523152004619,0.001362,-0.000838847995381
12.78,0.00207776,0.00038206829846,0.001421,-0.00103893170154
12.81,0.00130874,0.000240657277513,0.001478,-0.001237342722487
12.84,0.000540155,9.93262464165467E-05,0.001533,-0.001433673753583
12.87,-0.00022582,-4.15248455828134E-05,0.001588,-0.001629524845583
12.9,-0.000987024,-0.000181498623623,0.00164,-0.001821498623623
12.93,-0.00174133,-0.000320203964922,0.001691,-0.002011203964922
12.96,-0.00248664,-0.000457255079355,0.001741,-0.002198255079355
12.99,-0.00322093,-0.000592279784266,0.001789,-0.002381279784266
13.02,-0.00394217,-0.000724904793691,0.001835,-0.002559904793691
13.05,-0.00464844,-0.000854777048981,0.001879,-0.002733777048981
13.08,-0.00533783,-0.00098154533034,0.001922,-0.00290354533034
13.11,-0.00600853,-0.001104876806437,0.001963,-0.003067876806437
13.14,-0.00665877,-0.001224446001335,0.002003,-0.003227446001335
13.17,-0.00728687,-0.001339943988717,0.00204,-0.003379943988717
13.2,-0.0078912,-0.001451071036503,0.002076,-0.003527071036503
13.23,-0.00847023,-0.001557545801085,0.00211,-0.003667545801085
13.26,-0.00902249,-0.001659097971936,0.002143,-0.003802097971936
13.29,-0.0095466,-0.001755473788154,0.002173,-0.003928473788154
13.32,-0.0100413,-0.001846441555003,0.002201,-0.004047441555003
13.35,-0.0105053,-0.001931764061204,0.002228,-0.004159764061204
13.38,-0.0109376,-0.002011257422047,0.002253,-0.004264257422047
13.41,-0.0113371,-0.002084719364347,0.002276,-0.004360719364347
13.44,-0.0117029,-0.002151984391866,0.002297,-0.004448984391866
13.47,-0.0120341,-0.002212887008361,0.002317,-0.004529887008361
13.5,-0.0123301,-0.002267316883007,0.002334,-0.004601316883007
13.53,-0.0125901,-0.002315126908034,0.00235,-0.004665126908034
13.56,-0.0128136,-0.002356225141086,0.002363,-0.004719225141086
13.59,-0.0130002,-0.002390538028278,0.002375,-0.004765538028278
13.62,-0.0131495,-0.002417992015726,0.002385,-0.004802992015726
13.65,-0.0132613,-0.002438550326487,0.002393,-0.004831550326487
13.68,-0.0133351,-0.002452121018206,0.002399,-0.004851121018206
13.71,-0.0133704,-0.002458612148527,0.002404,-0.004862612148527
13.74,-0.0133672,-0.00245802371745,0.002406,-0.00486402371745
13.77,-0.0133255,-0.002450355724975,0.002407,-0.004857355724975
13.8,-0.0132457,-0.002435681724986,0.002406,-0.004841681724986
13.83,-0.0131282,-0.002414075271368,0.002403,-0.004817075271368
13.86,-0.0129734,-0.002385609918006,0.002398,-0.004783609918006
13.89,-0.0127819,-0.002350395995727,0.002392,-0.004742395995727
13.92,-0.0125544,-0.002308562223828,0.002384,-0.004692562223828
13.95,-0.0122918,-0.002260274098551,0.002374,-0.004634274098551
13.98,-0.0119949,-0.002205678727665,0.002362,-0.004567678727665
14.01,-0.0116647,-0.002144959995881,0.002349,-0.004493959995881
14.04,-0.0113022,-0.002078301787911,0.002334,-0.004412301787911
14.07,-0.0109085,-0.002005906376938,0.002317,-0.004322906376938
14.1,-0.0104847,-0.001927976036144,0.002298,-0.004225976036144
14.13,-0.0100324,-0.001844804981069,0.002278,-0.004122804981069
14.16,-0.00955284,-0.001756621228754,0.002257,-0.004013621228754
14.19,-0.00904763,-0.001663720833586,0.002234,-0.003897720833586
14.22,-0.00851834,-0.001566392494562,0.002209,-0.003775392494562
14.25,-0.00796662,-0.001464939621455,0.002183,-0.003647939621455
14.28,-0.00739417,-0.001359674818276,0.002155,-0.003514674818276
14.31,-0.00680276,-0.001250923560964,0.002126,-0.003376923560964
14.34,-0.00619419,-0.001139016842001,0.002095,-0.003234016842001
14.37,-0.00557034,-0.001024300364643,0.002063,-0.003087300364643
14.4,-0.0049331,-0.000907121670997,0.00203,-0.002937121670997
14.43,-0.00428439,-0.000787833819708,0.001996,-0.002783833819708
14.46,-0.00362616,-0.000666795385965,0.00196,-0.002626795385965
14.49,-0.00296039,-0.000544370461495,0.001922,-0.002466370461495
14.52,-0.00228907,-0.000420924976876,0.001884,-0.002304924976877
14.55,-0.00161419,-0.000296824862684,0.001845,-0.002141824862684
14.58,-0.000937749,-0.000172437704457,0.001804,-0.001976437704457
14.61,-0.000261732,-4.81285133472718E-05,0.001762,-0.001810128513347
14.64,0.000411879,7.57382511460615E-05,0.001719,-0.001643261748854
14.67,0.00108112,0.00019880143945,0.001675,-0.00147619856055
14.7,0.00174406,0.000320705970185,0.001631,-0.001310294029815
14.73,0.00239878,0.000441098968591,0.001585,-0.001143901031409
14.76,0.00304341,0.000559636570256,0.001538,-0.000978363429744
14.79,0.00367611,0.000675980427311,0.00149,-0.000814019572689
14.82,0.00429509,0.000789801386123,0.001442,-0.000652198613877
14.85,0.00489862,0.00090078132614,0.001393,-0.00049221867386
14.88,0.005485,0.001008607643352,0.001343,-0.000334392356648
14.91,0.00605263,0.001112986122221,0.001292,-0.000179013877779
14.94,0.00659993,0.001213626224902,0.001241,-2.73737750979643E-05
14.97,0.00712542,0.001310255802022,0.001189,0.000121255802022
15,0.00762769,0.001402615576138,0.001137,0.000265615576138
15.03,0.00810539,0.001490457302889,0.001084,0.000406457302889
15.06,0.00855727,0.001573551126386,0.00103,0.000543551126386
15.09,0.00898214,0.001651678223821,0.000976,0.000675678223821
15.12,0.00937892,0.001724639999706,0.000922,0.000802639999706
15.15,0.0097466,0.001792250730482,0.000868,0.000924250730482
15.18,0.0100843,0.001854348597603,0.000813,0.001041348597603
15.21,0.0103911,0.001910764427135,0.000757,0.001153764427135
15.24,0.0106664,0.00196138788825,0.000702,0.00125938788825
15.27,0.0109095,0.00200609026165,0.000646,0.00136009026165
15.3,0.0111199,0.002044779604979,0.000591,0.001453779604979
15.33,0.0112971,0.002077363975882,0.000535,0.001542363975882
15.36,0.0114408,0.002103788208945,0.000479,0.001624788208945
15.39,0.0115507,0.002123997138754,0.000423,0.001700997138754
15.42,0.0116267,0.002137972376839,0.000367,0.001770972376839
15.45,0.0116683,0.002145621980843,0.000311,0.001834621980843
15.48,0.0116752,0.002146890785353,0.000256,0.001890890785353
15.51,0.0116477,0.002141833955783,0.0002,0.001941833955783
15.54,0.011586,0.002130488269075,0.000145,0.001985488269075
15.57,0.0114905,0.002112927279113,9E-05,0.002022927279113
15.6,0.0113616,0.002089224539783,3.5E-05,0.002054224539783
15.63,0.0111998,0.002059471993439,-2E-05,0.002079471993439
15.66,0.0110059,0.002023816747852,-7.4E-05,0.002097816747852
15.69,0.0107806,0.001982387522319,-0.000128,0.002110387522319
15.72,0.0105247,0.00193533142461,-0.000181,0.00211633142461
15.75,0.010239,0.001882795562494,-0.000234,0.002116795562494
15.78,0.00992458,0.00182497853146,-0.000286,0.00211097853146
15.81,0.00958237,0.001762051344289,-0.000338,0.002100051344289
15.84,0.00921355,0.001694230984942,-0.000389,0.002083230984942
15.87,0.00881934,0.001621741792766,-0.00044,0.002061741792766
15.9,0.00840105,0.001544824656733,-0.00049,0.002034824656733
15.93,0.00796005,0.001463731498899,-0.000539,0.002002731498899
15.96,0.00749776,0.001378723435555,-0.000587,0.001965723435555
15.99,0.00701566,0.001290072616073,-0.000635,0.001925072616073
16.02,0.00651527,0.001198058545215,-0.000682,0.001880058545215
16.05,0.00599816,0.001102969921978,-0.000728,0.001830969921978
16.08,0.00546594,0.001005102800748,-0.000774,0.001779102800748
16.11,0.00492025,0.000904758752453,-0.000818,0.001722758752453
16.14,0.00436276,0.00080224486456,-0.000862,0.00166424486456
16.17,0.00379516,0.000697871902232,-0.000905,0.001602871902232
16.2,0.00321918,0.000591957986021,-0.000946,0.001537957986021
16.23,0.00263652,0.000484815719936,-0.000987,0.001471815719936
16.26,0.00204894,0.00037676874107,-0.001027,0.00140376874107
16.29,0.00145816,0.000268133331127,-0.001066,0.001334133331127
16.32,0.000865926,0.000159230552813,-0.001103,0.001262230552813
16.35,0.000273972,5.037926221776E-05,-0.00114,0.001190379262218
16.38,-0.000315983,-5.8104442838518E-05,-0.001176,0.001117895557161
16.41,-0.000902231,-0.000165906487269,-0.00121,0.001044093512731
16.44,-0.00148309,-0.000272717576988,-0.001243,0.000970282423012
16.47,-0.00205689,-0.000378230624528,-0.001275,0.000896769375472
16.5,-0.002622,-0.000482145713923,-0.001306,0.000823854286077
16.53,-0.00317683,-0.000584170468483,-0.001336,0.000751829531517
16.56,-0.0037198,-0.000684014350363,-0.001365,0.000680985649637
16.59,-0.00424941,-0.000781401532495,-0.001392,0.000610598467505
16.62,-0.00476416,-0.000876056187812,-0.001419,0.000542943812188
16.65,-0.00526264,-0.000967719038871,-0.001444,0.000476280961129
16.68,-0.00574347,-0.00105613632477,-0.001467,0.00041086367523
16.71,-0.00620534,-0.001141067156536,-0.00149,0.000348932843464
16.74,-0.00664698,-0.001222278000585,-0.001511,0.000288721999415
16.77,-0.0070672,-0.001299550034111,-0.001531,0.000231449965889
16.8,-0.00746487,-0.001372675467389,-0.00155,0.000177324532611
16.83,-0.00783894,-0.001441461221473,-0.001567,0.000125538778527
16.86,-0.00818841,-0.00150572341165,-0.001583,7.72765883501677E-05
16.89,-0.00851237,-0.001565294702833,-0.001598,3.27052971668882E-05
16.92,-0.00880999,-0.001620022470712,-0.001612,-8.02247071176286E-06
16.95,-0.0090805,-0.001669765124058,-0.001624,-4.57651240578208E-05
16.98,-0.00932323,-0.001714399460114,-0.001635,-7.93994601144868E-05
17.01,-0.00953758,-0.001753815148055,-0.001645,-0.000108815148055
17.04,-0.00972304,-0.001787918406676,-0.001653,-0.000134918406676
17.07,-0.00987918,-0.001816630165551,-0.00166,-0.000156630165551
17.1,-0.0100057,-0.001839895259268,-0.001666,-0.000173895259268
17.13,-0.0101022,-0.001857640133942,-0.00167,-0.000187640133942
17.16,-0.0101686,-0.001869850078795,-0.001674,-0.000195850078795
17.19,-0.0102044,-0.001876433151471,-0.001675,-0.000201433151471
17.22,-0.0102096,-0.001877389351972,-0.001676,-0.000201389351972
17.25,-0.0101841,-0.001872700291825,-0.001676,-0.000196700291825
17.28,-0.0101282,-0.001862421136444,-0.001674,-0.000188421136444
17.31,-0.0100422,-0.001846607051243,-0.001671,-0.000175607051243
17.34,-0.00992642,-0.001825316879329,-0.001666,-0.000159316879329
17.37,-0.00978142,-0.001798653596141,-0.001661,-0.000137653596141
17.4,-0.00960774,-0.001766716499424,-0.001654,-0.000112716499424
17.43,-0.00940602,-0.001729623275391,-0.001646,-8.36232753912611E-05
17.46,-0.00917699,-0.001687508159884,-0.001637,-5.05081598840792E-05
17.49,-0.00892145,-0.001640518260671,-0.001626,-1.45182606712899E-05
17.52,-0.00864021,-0.001588802524369,-0.001615,2.61974756306782E-05
17.55,-0.00833422,-0.001532535641454,-0.001602,6.94643585457658E-05
17.58,-0.00800452,-0.001471908852026,-0.001589,0.000117091147974
17.61,-0.00765223,-0.001407128106962,-0.001574,0.000166871893038
17.64,-0.00727853,-0.001338410390222,-0.001558,0.000219589609778
17.67,-0.00688467,-0.001265985557695,-0.001541,0.000275014442305
17.7,-0.00647195,-0.001190092659506,-0.001523,0.000332907340494
17.73,-0.00604173,-0.001110981778864,-0.001504,0.000393018221136
17.76,-0.00559539,-0.00102890667667,-0.001484,0.00045509332333
17.79,-0.00513438,-0.000944133985756,-0.001463,0.000518866014244
17.82,-0.00466018,-0.000856935855496,-0.001441,0.000584064144504
17.85,-0.00417428,-0.00076758627411,-0.001418,0.00065041372589
17.88,-0.00367823,-0.0006763702629,-0.001394,0.0007176297371
17.91,-0.00317358,-0.00058357284317,-0.001369,0.00078542715683
17.94,-0.00266189,-0.000489480875071,-0.001343,0.000853519124929
17.97,-0.00214475,-0.000394386735292,-0.001317,0.000922613264708
18,-0.00162374,-0.00029858096168,-0.001289,0.00099041903832
18.03,-0.00110046,-0.000202357769773,-0.001261,0.001058642230227
18.06,-0.000576473,-0.000106004571374,-0.001232,0.001125995428626
18.09,-5.33649E-05,-9.81298924826091E-06,-0.001203,0.001193187010752
18.12,0.000467308,8.5930796827621E-05,-0.001172,0.001257930796828
18.15,0.000984002,0.000180942924024,-0.001141,0.001321942924024
18.18,0.0014952,0.000274944420846,-0.00111,0.001384944420846
18.21,0.00199941,0.000367660931303,-0.001077,0.001444660931303
18.24,0.00249517,0.000458823615946,-0.001045,0.001503823615946
18.27,0.00298106,0.000548171358485,-0.001011,0.001559171358485
18.3,0.00345569,0.000635448559171,-0.000977,0.001612448559171
18.33,0.00391772,0.000720408812491,-0.000942,0.001662408812491
18.36,0.00436584,0.000802811229472,-0.000907,0.001709811229472
18.39,0.00479882,0.000882429631918,-0.000872,0.001754429631918
18.42,0.00521545,0.000959041519329,-0.000836,0.001795041519329
18.45,0.0056146,0.001032439101981,-0.0008,0.001832439101981
18.48,0.00599518,0.001102421945537,-0.000763,0.001865421945537
18.51,0.00635618,0.00116880432644,-0.000726,0.00189480432644
18.54,0.00669663,0.001231407876518,-0.000688,0.001919407876518
18.57,0.00701564,0.001290068938378,-0.000651,0.001941068938378
18.6,0.00731239,0.001344636726558,-0.000613,0.001957636726558
18.63,0.00758611,0.001394969649828,-0.000575,0.001969969649828
18.66,0.00783613,0.001440944505433,-0.000537,0.001977944505433
18.69,0.00806182,0.001482445446003,-0.000498,0.001980445446003
18.72,0.00826264,0.001519373173795,-0.00046,0.001979373173795
18.75,0.00843812,0.001551641262994,-0.000421,0.001972641262994
18.78,0.00858787,0.001579177998562,-0.000382,0.001961177998562
18.81,0.00871156,0.001601922698545,-0.000343,0.001944922698545
18.84,0.00880896,0.001619833069459,-0.000305,0.001924833069459
18.87,0.00887987,0.001632872334361,-0.000266,0.001898872334361
18.9,0.00892405,0.001640996360922,-0.000227,0.001867996360922
18.93,0.00894125,0.001644159177962,-0.000188,0.001832159177962
18.96,0.00893148,0.001642362624329,-0.00015,0.001792362624329
18.99,0.00889491,0.001635637960424,-0.000111,0.001746637960424
19.02,0.00883176,0.001624025640884,-7.3E-05,0.001697025640884
19.05,0.00874233,0.001607580831122,-3.5E-05,0.001642580831122
19.08,0.008627,0.001586373407329,3E-06,0.001583373407329
19.11,0.00848622,0.001560486117624,4E-05,0.001520486117624
19.14,0.00832054,0.001530020098599,7.8E-05,0.001452020098599
19.17,0.00813055,0.001495083842234,0.000115,0.001380083842234
19.2,0.00791693,0.001455802390133,0.000151,0.001304802390133
19.23,0.00768038,0.001412304461595,0.000188,0.001224304461595
19.26,0.00742165,0.001364727970152,0.000224,0.001140727970152
19.29,0.00714162,0.001313234734351,0.000259,0.001054234734351
19.32,0.00684123,0.001257997605821,0.000294,0.000963997605821
19.35,0.00652146,0.00119919679158,0.000329,0.00087019679158
19.38,0.00618339,0.001137030887115,0.000363,0.000774030887115
19.41,0.00582811,0.001071700326763,0.000397,0.000674700326763
19.44,0.00545678,0.001003418416789,0.00043,0.000573418416789
19.47,0.0050706,0.000932405818848,0.000463,0.000469405818848
19.5,0.0046708,0.000858888711134,0.000495,0.000363888711134
19.53,0.00425866,0.000783102466078,0.000527,0.000256102466078
19.56,0.00383548,0.000705286133806,0.000558,0.000147286133806
19.59,0.00340259,0.000625684280983,0.000588,3.76842809831949E-05
19.62,0.00296136,0.000544548829666,0.000618,-7.34511703342471E-05
19.65,0.00251315,0.000462129863061,0.000647,-0.000184870136939
19.68,0.00205937,0.000378686658613,0.000675,-0.000296313341387
19.71,0.0016014,0.000294472977222,0.000703,-0.000408527022778
19.74,0.00114066,0.000209749935181,0.00073,-0.000520250064819
19.77,0.000678561,0.000124776993816,0.000756,-0.000631223006184
19.8,0.000216502,3.98114078397408E-05,0.000782,-0.00074218859216
19.83,-0.000244116,-4.48892002670006E-05,0.000807,-0.000851889200267
19.86,-0.000701905,-0.000129069598525,0.000831,-0.000960069598525
19.89,-0.00115549,-0.000212476945454,0.000854,-0.001066476945454
19.92,-0.00160352,-0.000294862812811,0.000876,-0.001170862812811
19.95,-0.00204467,-0.000375983553351,0.000898,-0.001273983553351
19.98,-0.00247764,-0.000455600116951,0.000919,-0.001374600116951
20.01,-0.00290115,-0.000533477131178,0.000939,-0.001472477131178
20.04,-0.00331397,-0.000609388417838,0.000958,-0.001567388417838
20.07,-0.00371491,-0.000683115154123,0.000976,-0.001659115154123
20.1,-0.00410282,-0.000754445872616,0.000994,-0.001748445872616
20.13,-0.00447657,-0.000823172783592,0.001011,-0.001834172783592
20.16,-0.00483513,-0.000889106485798,0.001026,-0.001915106485798
20.19,-0.00517747,-0.000952057577981,0.001041,-0.001993057577981
20.22,-0.00550266,-0.00101185504736,0.001055,-0.00206685504736
20.25,-0.00580978,-0.001068329719999,0.001068,-0.002136329719999
20.28,-0.006098,-0.001121328971588,0.001081,-0.002202328971588
20.31,-0.00636655,-0.001170711210899,0.001092,-0.002262711210899
20.34,-0.00661471,-0.00121634404094,0.001102,-0.00231834404094
20.37,-0.00684183,-0.001258107936648,0.001112,-0.002370107936648
20.4,-0.00704734,-0.001295898083737,0.001121,-0.002416898083737
20.43,-0.00723072,-0.001329618862158,0.001128,-0.002457618862158
20.46,-0.00739152,-0.00135918752379,0.001135,-0.00249418752379
20.49,-0.00752937,-0.00138453603129,0.001141,-0.00252553603129
20.52,-0.00764396,-0.001405607380397,0.001146,-0.002551607380397
20.55,-0.00773506,-0.001422359277627,0.00115,-0.002572359277627
20.58,-0.00780249,-0.001434758623733,0.001154,-0.002588758623733
20.61,-0.00784608,-0.001442774158314,0.001156,-0.002598774158314
20.64,-0.00786561,-0.001446365426732,0.001157,-0.002603365426732
20.67,-0.00786106,-0.001445528751294,0.001158,-0.002603528751294
20.7,-0.00783258,-0.001440291714707,0.001158,-0.002598291714707
20.73,-0.00778036,-0.001430689255065,0.001157,-0.002587689255065
20.76,-0.00770468,-0.001416772860088,0.001155,-0.002571772860088
20.79,-0.00760587,-0.00139860321173,0.001152,-0.00255060321173
20.82,-0.00748436,-0.001376259380419,0.001148,-0.002524259380419
20.85,-0.00734062,-0.001349827791968,0.001144,-0.002493827791968
20.88,-0.0071752,-0.001319409582968,0.001138,-0.002457409582968
20.91,-0.00698872,-0.001285118761941,0.001132,-0.002417118761941
20.94,-0.0067818,-0.001247069337408,0.001125,-0.002372069337408
20.97,-0.00655515,-0.001205391867515,0.001117,-0.002322391867515
21,-0.00630953,-0.001160226104641,0.001109,-0.002269226104641
21.03,-0.00604581,-0.001111732028487,0.001099,-0.002210732028487
21.06,-0.00576488,-0.001060073296446,0.001089,-0.002149073296446
21.09,-0.00546769,-0.001005424598993,0.001078,-0.002083424598993
21.12,-0.00515522,-0.000947966143147,0.001066,-0.002013966143147
21.15,-0.00482852,-0.000887891007854,0.001054,-0.001941891007854
21.18,-0.00448864,-0.000825392272061,0.001041,-0.001866392272061
21.21,-0.00413669,-0.000760674047799,0.001027,-0.001787674047799
21.24,-0.0037738,-0.000693944124792,0.001013,-0.001706944124792
21.27,-0.00340114,-0.000625417648151,0.000997,-0.001622417648151
21.3,-0.00301988,-0.000555309762991,0.000982,-0.001537309762991
21.33,-0.00263123,-0.000483842969812,0.000965,-0.001448842969812
21.36,-0.00223641,-0.000411241607961,0.000948,-0.001359241607961
21.39,-0.00183663,-0.000337728177942,0.00093,-0.001267728177942
21.42,-0.00143315,-0.000263534374489,0.000912,-0.001175534374489
21.45,-0.00102719,-0.000188884536951,0.000893,-0.001081884536951
21.48,-0.000620008,-0.000114009992295,0.000874,-0.000988009992295
21.51,-0.000212827,-3.91356315244594E-05,0.000854,-0.000893135631524
21.54,0.000193119,3.55116316274349E-05,0.000834,-0.000798488368373
21.57,0.00059661,0.000109707457812,0.000813,-0.000703292542188
21.6,0.00099644,0.000183230082068,0.000791,-0.000607769917932
21.63,0.00139142,0.000255860865472,0.000769,-0.000513139134528
21.66,0.00178039,0.000327386501759,0.000747,-0.000419613498241
21.69,0.0021622,0.000397595523511,0.000724,-0.000326404476489
21.72,0.00253574,0.000466283818697,0.000701,-0.000234716181303
21.75,0.00289992,0.000533250952983,0.000677,-0.000143749047017
21.78,0.00325369,0.00059830384742,0.000654,-5.56961525801782E-05
21.81,0.00359604,0.00066125677845,0.000629,3.22567784501828E-05
21.84,0.00392599,0.000721929539056,0.000605,0.000116929539056
21.87,0.0042426,0.000780149277609,0.00058,0.000200149277609
21.9,0.00454498,0.000835752336715,0.000555,0.000280752336715
21.93,0.00483229,0.000888584253217,0.000529,0.000359584253217
21.96,0.00510374,0.000938499758192,0.000504,0.000434499758192
21.99,0.00535856,0.000985357260412,0.000478,0.000507357260412
22.02,0.00559609,0.001029035395968,0.000452,0.000577035395968
22.05,0.00581566,0.001069410962103,0.000426,0.000643410962103
22.08,0.00601671,0.001106380983379,0.000399,0.000707380983379
22.11,0.00619871,0.001139848000897,0.000373,0.000766848000897
22.14,0.00636118,0.001169723749998,0.000346,0.000823723749998
22.17,0.00650373,0.001195936515642,0.000319,0.000876936515642
22.2,0.00662599,0.001218418260487,0.000293,0.000925418260487
22.23,0.0067277,0.001237121174508,0.000266,0.000971121174508
22.26,0.00680863,0.001252002964222,0.000239,0.001013002964222
22.29,0.00686861,0.001263032369226,0.000212,0.001051032369226
22.32,0.00690747,0.00127017812912,0.000185,0.00108517812912
22.35,0.00692502,0.001273405305809,0.000158,0.001115405305809
22.38,0.00692125,0.001272712060447,0.000131,0.001141712060447
22.41,0.00689626,0.001268116781503,0.000105,0.001163116781503
22.44,0.00685022,0.001259650729379,7.8E-05,0.001181650729379
22.47,0.00678335,0.001247354358711,5.2E-05,0.001195354358711
22.5,0.00669594,0.001231280996067,2.5E-05,0.001206280996067
22.53,0.00658836,0.001211498678788,-1E-06,0.001212498678788
22.56,0.00646101,0.001188080960761,-2.7E-05,0.001215080960761
22.59,0.00631438,0.001161117945493,-5.3E-05,0.001214117945493
22.62,0.00614899,0.001130705253035,-7.9E-05,0.001209705253035
22.65,0.00596543,0.001096951375366,-0.000104,0.001200951375366
22.68,0.00576429,0.001059964804466,-0.000129,0.001188964804466
22.71,0.00554628,0.001019876098481,-0.000154,0.001173876098481
22.74,0.00531214,0.000976821332098,-0.000179,0.001155821332098
22.77,0.00506268,0.000930949451932,-0.000204,0.001134949451932
22.8,0.00479875,0.000882416759988,-0.000228,0.001110416759988
22.83,0.00452122,0.000831383235966,-0.000252,0.001083383235966
22.86,0.00423103,0.000778021731495,-0.000275,0.001053021731495
22.89,0.00392913,0.000722506937051,-0.000298,0.001020506937051
22.92,0.00361652,0.000665022737345,-0.000321,0.000986022737345
22.95,0.00329421,0.000605754855936,-0.000343,0.000948754855936
22.98,0.00296325,0.000544896371771,-0.000365,0.000909896371771
23.01,0.00262471,0.000482644041492,-0.000387,0.000869644041492
23.04,0.00227966,0.00041919462174,-0.000408,0.00082719462174
23.07,0.00192921,0.000354752224545,-0.000428,0.000782752224545
23.1,0.00157446,0.000289519123091,-0.000449,0.000738519123091
23.13,0.00121653,0.000223701268253,-0.000468,0.000691701268253
23.16,0.000856536,0.00015750387537,-0.000488,0.00064550387537
23.19,0.000495598,9.11328953199502E-05,-0.000506,0.00059713289532
23.22,0.000134829,2.47929917858699E-05,-0.000525,0.000549792991786
23.25,-0.000224663,-4.13120909714445E-05,-0.000542,0.000500687909029
23.28,-0.000581783,-0.000106980999193,-0.00056,0.000453019000807
23.31,-0.000935448,-0.000172014585735,-0.000576,0.000403985414265
23.34,-0.00128459,-0.000236216461727,-0.000593,0.000356783538273
23.37,-0.00162817,-0.000299395570953,-0.000608,0.000308604429047
23.4,-0.00196516,-0.000361362879929,-0.000623,0.000261637120071
23.43,-0.00229457,-0.000421936342791,-0.000638,0.000216063657209
23.46,-0.00261544,-0.000480939430215,-0.000652,0.000171060569785
23.49,-0.00292681,-0.000538195612879,-0.000665,0.000126804387121
23.52,-0.00322781,-0.000593544911083,-0.000678,8.44550889174523E-05
23.55,-0.00351756,-0.000646825506281,-0.00069,4.31744937194175E-05
23.58,-0.00379523,-0.000697884774162,-0.000702,4.11522583800841E-06
23.61,-0.00406006,-0.000746582962346,-0.000713,-3.35829623459277E-05
23.64,-0.00431129,-0.000792780318452,-0.000723,-6.97803184515436E-05
23.67,-0.00454823,-0.000836349962028,-0.000733,-0.000103349962028
23.7,-0.00477023,-0.000877172368012,-0.000742,-0.000135172368012
23.73,-0.00497669,-0.000915137205578,-0.000751,-0.000164137205578
23.76,-0.00516707,-0.00095014517698,-0.000759,-0.00019114517698
23.79,-0.00534086,-0.000982102501016,-0.000766,-0.000216102501016
23.82,-0.00549762,-0.001010928268413,-0.000773,-0.000237928268413
23.85,-0.00563695,-0.001036548925286,-0.000779,-0.000257548925286
23.88,-0.00575851,-0.001058901950833,-0.000784,-0.000274901950833
23.91,-0.00586202,-0.001077935857335,-0.000789,-0.000288935857335
23.94,-0.00594725,-0.001093608351308,-0.000793,-0.000300608351308
23.97,-0.00601402,-0.001105886333504,-0.000797,-0.000308886333504
24,-0.00606219,-0.001114744060064,-0.0008,-0.000314744060064
24.03,-0.00609163,-0.001120157625975,-0.000802,-0.000318157625975
24.06,-0.00610222,-0.001122104965071,-0.000804,-0.000318104965071
24.09,-0.00609399,-0.001120591593894,-0.000805,-0.000315591593894
24.12,-0.00606705,-0.001115637739763,-0.000806,-0.000309637739763
24.15,-0.00602157,-0.001107274663077,-0.000805,-0.000302274663077
24.18,-0.00595776,-0.001095540979627,-0.000805,-0.000290540979627
24.21,-0.0058759,-0.001080488177132,-0.000803,-0.000277488177132
24.24,-0.00577633,-0.001062178776394,-0.000802,-0.000260178776394
24.27,-0.00565942,-0.001040680814756,-0.000799,-0.000241680814756
24.3,-0.00552561,-0.001016075201492,-0.000796,-0.000220075201492
24.33,-0.00537539,-0.000988452040109,-0.000792,-0.000196452040109
24.36,-0.00520926,-0.000957903272964,-0.000788,-0.000169903272964
24.39,-0.00502777,-0.000924530036648,-0.000783,-0.000141530036648
24.42,-0.00483157,-0.000888451856224,-0.000778,-0.000110451856224
24.45,-0.00462132,-0.000849790095602,-0.000772,-7.77900956016616E-05
24.48,-0.00439773,-0.000808675312926,-0.000766,-4.2675312925808E-05
24.51,-0.00416155,-0.00076524542173,-0.000759,-6.24542173039192E-06
24.54,-0.00391357,-0.000719645690938,-0.000751,3.13543090623902E-05
24.57,-0.00365461,-0.000672026906011,-0.000743,7.09730939889926E-05
24.6,-0.00338551,-0.000622543530108,-0.000735,0.000112456469892
24.63,-0.00310716,-0.000571359220623,-0.000726,0.000154640779377
24.66,-0.00282045,-0.000518637634948,-0.000716,0.000197362365052
24.69,-0.00252631,-0.000464549785866,-0.000706,0.000241450214134
24.72,-0.00222568,-0.000409268525006,-0.000696,0.000286731474994
24.75,-0.00191951,-0.000352968542842,-0.000685,0.000332031457158
24.78,-0.00160878,-0.000295830046394,-0.000673,0.000377169953606
24.81,-0.00129447,-0.000238033242678,-0.000662,0.000423966757322
24.84,-0.000977554,-0.000179757235404,-0.000649,0.000469242764596
24.87,-0.000659029,-0.000121185357628,-0.000637,0.000515814642372
24.9,-0.000339883,-6.24992874467424E-05,-0.000624,0.000561500712553
24.93,-2.11011E-05,-3.8801696888119E-06,-0.00061,0.000606119830311
24.96,0.000296335,5.44914760241919E-05,-0.000597,0.000651491476024
24.99,0.000611454,0.000112437042472,-0.000582,0.000694437042472
25.02,0.000923298,0.000169780386489,-0.000568,0.000737780386489
25.05,0.00123092,0.000226347369253,-0.000553,0.000779347369253
25.08,0.00153339,0.000281966977983,-0.000538,0.000819966977983
25.11,0.00182981,0.000336474084208,-0.000523,0.000859474084208
25.14,0.00211929,0.000389705030534,-0.000507,0.000896705030534
25.17,0.00240097,0.000441501676109,-0.000491,0.000932501676109
25.2,0.00267402,0.000491711396623,-0.000475,0.000966711396623
25.23,0.00293764,0.000540187084306,-0.000458,0.000998187084306
25.26,0.00319107,0.000586788986777,-0.000441,0.001027788986777
25.29,0.00343358,0.000631382868197,-0.000424,0.001055382868197
25.32,0.00366446,0.000673838170421,-0.000407,0.001080838170421
25.35,0.00388307,0.000714037207233,-0.00039,0.001104037207233
25.38,0.00408878,0.000751864131264,-0.000372,0.001123864131264
25.41,0.00428102,0.00078721412823,-0.000354,0.00114121412823
25.44,0.00445928,0.000819993416927,-0.000336,0.001155993416927
25.47,0.00462305,0.000850108216153,-0.000318,0.001168108216153
25.5,0.00477192,0.000877483133175,-0.0003,0.001177483133175
25.53,0.00490547,0.000902040936415,-0.000282,0.001184040936415
25.56,0.00502338,0.000923722782764,-0.000263,0.001186722782764
25.59,0.00512536,0.000942475345657,-0.000245,0.001187475345657
25.62,0.00521116,0.000958252653916,-0.000226,0.001184252653916
25.65,0.00528058,0.000971017930598,-0.000208,0.001179017930598
25.68,0.0053335,0.000980749109538,-0.000189,0.001169749109538
25.71,0.00536979,0.000987422285724,-0.000171,0.001158422285724
25.74,0.00538933,0.000991015392989,-0.000152,0.001143015392989
25.77,0.00539208,0.000991521075946,-0.000133,0.001124521075946
25.8,0.00537809,0.00098894852883,-0.000115,0.00110394852883
25.83,0.0053475,0.000983323495501,-9.6E-05,0.001079323495501
25.86,0.00530046,0.000974673558666,-7.8E-05,0.001052673558666
25.89,0.00523721,0.000963042850654,-5.9E-05,0.001022042850654
25.92,0.005158,0.000948477342645,-4.1E-05,0.000989477342645
25.95,0.00506316,0.000931037716593,-2.2E-05,0.000953037716593
25.98,0.00495305,0.000910790170994,-4E-06,0.000914790170994
26.01,0.00482809,0.000887811937428,1.4E-05,0.000873811937428
26.04,0.00468873,0.000862185764013,3.2E-05,0.000830185764013
26.07,0.00453543,0.000833996237719,5E-05,0.000783996237719
26.1,0.00436874,0.000803344495135,6.8E-05,0.000735344495135
26.13,0.00418924,0.000770337189396,8.5E-05,0.000685337189396
26.16,0.00399755,0.000735088329021,0.000102,0.000633088329021
26.19,0.00379432,0.000697717439074,0.00012,0.000577717439074
26.22,0.00358024,0.000658351400006,0.000137,0.000521351400006
26.25,0.00335604,0.000617124447656,0.000153,0.000464124447656
26.28,0.00312245,0.000574170817864,0.00017,0.000404170817864
26.31,0.00288024,0.000529632101857,0.000186,0.000343632101857
26.34,0.00263021,0.000483655407406,0.000202,0.000281655407406
26.37,0.00237318,0.000436391519973,0.000218,0.000218391519973


==> data/standing_wave/isodi_const_eps/isodi_const_eps_eb_32.dat <==
0,0.0613225,0.01,0.01,0
0.03,0.0613008,0.009996461331485,0.009996,4.61331485181529E-07
0.06,0.0612362,0.009985926862082,0.009983,2.92686208161995E-06
0.09,0.0611289,0.009968429206246,0.009961,7.42920624566962E-06
0.12,0.0609792,0.009944017285662,0.009932,1.20172856618705E-05
0.15,0.0607876,0.009912772636471,0.009894,1.87726364711174E-05
0.18,0.0605544,0.009874744180358,0.009849,2.57441803579433E-05
0.21,0.0602801,0.009830013453463,0.009796,3.4013453463249E-05
0.24,0.0599651,0.0097786456847,0.009735,4.3645684699745E-05
0.27,0.05961,0.009720738717437,0.009666,5.47387174365047E-05
0.3,0.0592152,0.009656357780586,0.009591,6.53577805862452E-05
0.33,0.0587813,0.009585600717518,0.009508,7.76007175180421E-05
0.36,0.0583089,0.009508565371601,0.009417,9.15653716009619E-05
0.39,0.0577984,0.009425316971748,0.00932,0.000105316971748
0.42,0.0572506,0.009335985975784,0.009216,0.000119985975784
0.45,0.0566661,0.009240670227078,0.009105,0.000135670227078
0.48,0.0560455,0.009139467569,0.008988,0.000151467569
0.51,0.0553894,0.009032475844918,0.008865,0.000167475844918
0.54,0.0546987,0.008919841819887,0.008735,0.000184841819887
0.57,0.0539739,0.008801647030046,0.008598,0.000203647030046
0.6,0.0532158,0.008678021933222,0.008456,0.000222021933222
0.63,0.0524251,0.008549080680011,0.008309,0.000240080680011
0.66,0.0516026,0.00841495372824,0.008155,0.00025995372824
0.69,0.0507492,0.008275787842961,0.007996,0.000279787842961
0.72,0.0498654,0.008131664560316,0.007832,0.000299664560316
0.75,0.0489522,0.007982746952587,0.007663,0.000319746952587
0.78,0.0480104,0.007829165477598,0.007488,0.000341165477598
0.81,0.0470408,0.007671050593175,0.007309,0.000362050593175
0.84,0.0460442,0.007508532757145,0.007125,0.000383532757145
0.87,0.0450215,0.007341758734559,0.006937,0.000404758734559
0.9,0.0439734,0.007170842676016,0.006744,0.000426842676016
0.93,0.042901,0.006995963961026,0.006548,0.000447963961026
0.96,0.041805,0.006817236740185,0.006347,0.000470236740185
0.99,0.0406864,0.006634824085776,0.006143,0.000491824085776
1.02,0.0395459,0.006448840148396,0.005935,0.000513840148396
1.05,0.0383845,0.006259448000326,0.005724,0.000535448000326
1.08,0.0372031,0.006066794406621,0.005509,0.000557794406621
1.11,0.0360025,0.005871009825105,0.005292,0.000579009825105
1.14,0.0347837,0.005672257328061,0.005072,0.000600257328061
1.17,0.0335476,0.005470683680541,0.004849,0.000621683680541
1.2,0.0322949,0.005266403033144,0.004623,0.000643403033144
1.23,0.0310267,0.00505959476538,0.004396,0.00066359476538
1.26,0.0297439,0.004850405642301,0.004166,0.000684405642301
1.29,0.0284472,0.004638949814505,0.003935,0.000703949814505
1.32,0.0271377,0.004425406661503,0.003702,0.000723406661503
1.35,0.0258161,0.004209890333891,0.003467,0.00074289033389
1.38,0.0244835,0.003992580211179,0.003232,0.000760580211179
1.41,0.0231407,0.003773606751192,0.002995,0.000778606751192
1.44,0.0217885,0.003553100411758,0.002757,0.000796100411758
1.47,0.0204278,0.003331207957927,0.002518,0.000813207957927
1.5,0.0190596,0.003108092461984,0.002279,0.000829092461984
1.53,0.0176846,0.002883868074524,0.002039,0.000844868074524
1.56,0.0163038,0.00265869786783,0.0018,0.00085869786783
1.59,0.0149181,0.002432728606955,0.00156,0.000872728606955
1.62,0.0135282,0.002206074442497,0.001321,0.000885074442497
1.65,0.0121351,0.001978898446737,0.001082,0.000896898446737
1.68,0.0107396,0.0017513310775,0.000843,0.0009083310775
1.71,0.00934254,0.001523509315504,0.000606,0.000917509315504
1.74,0.00794477,0.001295571772188,0.000369,0.000926571772188
1.77,0.00654713,0.001067655428269,0.000133,0.000934655428269
1.8,0.00515047,0.000839898895185,-0.000101,0.000940898895185
1.83,0.0037556,0.000612434261486,-0.000334,0.000946434261486
1.86,0.00236336,0.000385398507889,-0.000566,0.000951398507889
1.89,0.000974569,0.000158925190591,-0.000795,0.000953925190591
1.92,-0.000409959,-6.68529495698969E-05,-0.001023,0.00095614705043
1.95,-0.00178941,-0.000291803171756,-0.001249,0.000957196828244
1.98,-0.00316298,-0.000515794365853,-0.001472,0.000956205634147
2.01,-0.00452987,-0.000738696237107,-0.001693,0.000954303762893
2.04,-0.00588927,-0.000960376696971,-0.001911,0.000950623303029
2.07,-0.0072404,-0.001180708549064,-0.002127,0.000946291450936
2.1,-0.00858248,-0.001399564597008,-0.00234,0.000940435402992
2.13,-0.00991471,-0.001616814382975,-0.002549,0.000932185617025
2.16,-0.0112363,-0.001832329079865,-0.002756,0.000923670920135
2.19,-0.0125466,-0.002046002690693,-0.002959,0.000912997309307
2.22,-0.0138446,-0.002257670512455,-0.003159,0.000901329487545
2.25,-0.0151298,-0.00246725100901,-0.003356,0.00088874899099
2.28,-0.0164013,-0.002674597415304,-0.003548,0.000873402584696
2.31,-0.0176585,-0.002879611887969,-0.003737,0.000857388112031
2.34,-0.0189004,-0.003082131354723,-0.003922,0.000839868645277
2.37,-0.0201266,-0.003282090586653,-0.004103,0.000820909413347
2.4,-0.0213361,-0.003479326511476,-0.00428,0.000800673488524
2.43,-0.0225283,-0.003673741285825,-0.004453,0.000779258714175
2.46,-0.0237025,-0.003865220759101,-0.004621,0.000755779240899
2.49,-0.024858,-0.004053650780709,-0.004785,0.000731349219291
2.52,-0.025994,-0.004238900892821,-0.004944,0.000705099107179
2.55,-0.02711,-0.004420889559297,-0.005098,0.000677110440703
2.58,-0.0282053,-0.004599502629541,-0.005248,0.000648497370459
2.61,-0.0292791,-0.004774609645725,-0.005393,0.000618390354275
2.64,-0.0303308,-0.004946112764483,-0.005533,0.000586887235517
2.67,-0.0313599,-0.005113930449672,-0.005668,0.000554069550328
2.7,-0.0323656,-0.005277932243467,-0.005799,0.000521067756533
2.73,-0.0333474,-0.005438036609727,-0.005924,0.000485963390273
2.76,-0.0343046,-0.005594129397856,-0.006043,0.000448870602144
2.79,-0.0352367,-0.005746129071711,-0.006158,0.000411870928289
2.82,-0.036143,-0.005893921480696,-0.006267,0.000373078519304
2.85,-0.0370231,-0.006037441395899,-0.006371,0.000333558604101
2.88,-0.0378764,-0.006176590973949,-0.00647,0.000293409026051
2.91,-0.0387023,-0.006311272371479,-0.006563,0.000251727628521
2.94,-0.0395004,-0.006441420359574,-0.006651,0.000209579640426
2.97,-0.0402701,-0.006566937094867,-0.006733,0.000166062905133
3,-0.041011,-0.006687757348445,-0.006809,0.000121242651555
3.03,-0.0417227,-0.006803815891394,-0.006881,7.71841086061389E-05
3.06,-0.0424046,-0.006915014880346,-0.006946,3.09851196542863E-05
3.09,-0.0430564,-0.007021305393616,-0.007006,-1.53053936157201E-05
3.12,-0.0436777,-0.007122622202291,-0.007061,-6.16222022911663E-05
3.15,-0.044268,-0.007218883770231,-0.007109,-0.000109883770231
3.18,-0.0448271,-0.007310057482979,-0.007153,-0.000157057482979
3.21,-0.0453547,-0.007396094418851,-0.00719,-0.000206094418851
3.24,-0.0458504,-0.007476929348934,-0.007222,-0.000254929348934
3.27,-0.046314,-0.007552529658771,-0.007249,-0.000303529658771
3.3,-0.0467452,-0.007622846426679,-0.00727,-0.000352846426679
3.33,-0.0471438,-0.0076878470382,-0.007285,-0.0004028470382
3.36,-0.0475097,-0.007747515186106,-0.007295,-0.000452515186106
3.39,-0.0478426,-0.007801801948714,-0.007299,-0.000502801948714
3.42,-0.0481423,-0.007850674711566,-0.007298,-0.000552674711566
3.45,-0.0484088,-0.007894133474663,-0.007292,-0.000602133474663
3.48,-0.048642,-0.007932161930776,-0.00728,-0.000652161930776
3.51,-0.0488417,-0.007964727465449,-0.007263,-0.000701727465449
3.54,-0.049008,-0.007991846385911,-0.00724,-0.000751846385911
3.57,-0.0491409,-0.00801351869216,-0.007212,-0.00080151869216
3.6,-0.0492405,-0.008029760691426,-0.007179,-0.000850760691426
3.63,-0.0493072,-0.008040637612622,-0.007141,-0.000899637612622
3.66,-0.0493408,-0.00804611684129,-0.007098,-0.00094811684129
3.69,-0.0493415,-0.008046230991887,-0.00705,-0.000996230991887
3.72,-0.0493094,-0.008040996371642,-0.006996,-0.001044996371642
3.75,-0.0492445,-0.008030412980554,-0.006938,-0.001092412980554
3.78,-0.0491472,-0.008014546047536,-0.006875,-0.001139546047536
3.81,-0.0490174,-0.007993379265359,-0.006808,-0.001185379265359
3.84,-0.0488554,-0.00796696155571,-0.006736,-0.00123096155571
3.87,-0.0486614,-0.007935325533043,-0.006659,-0.001276325533043
3.9,-0.0484358,-0.007898536426271,-0.006578,-0.001320536426271
3.93,-0.0481786,-0.007856594235395,-0.006492,-0.001364594235395
3.96,-0.0478902,-0.007809564189327,-0.006402,-0.001407564189327
3.99,-0.0475709,-0.007757495209752,-0.006308,-0.001449495209752
4.02,-0.0472211,-0.007700452525582,-0.006209,-0.001491452525582
4.05,-0.046841,-0.007638468751274,-0.006107,-0.001531468751274
4.08,-0.0464311,-0.007571625422969,-0.006001,-0.001570625422969
4.11,-0.0459917,-0.007499971462351,-0.005891,-0.001608971462351
4.14,-0.0455232,-0.007423572098333,-0.005777,-0.001646572098333
4.17,-0.0450262,-0.007342525174284,-0.00566,-0.001682525174284
4.2,-0.0445009,-0.00725686330466,-0.005539,-0.00171786330466
4.23,-0.0439479,-0.007166684332831,-0.005415,-0.001751684332831
4.26,-0.0433677,-0.007072069794937,-0.005288,-0.001784069794937
4.29,-0.0427608,-0.006973101227119,-0.005158,-0.001815101227119
4.32,-0.0421276,-0.00686984385829,-0.005024,-0.00184584385829
4.35,-0.0414688,-0.006762411839048,-0.004888,-0.001874411839048
4.38,-0.040785,-0.00665090301276,-0.004749,-0.00190190301276
4.41,-0.0400767,-0.006535398915569,-0.004607,-0.001928398915569
4.44,-0.0393446,-0.006416013698072,-0.004462,-0.001954013698072
4.47,-0.0385891,-0.00629281258918,-0.004316,-0.00197681258918
4.5,-0.0378109,-0.006165909739492,-0.004167,-0.001998909739492
4.53,-0.0370105,-0.006035386685148,-0.004016,-0.002019386685148
4.56,-0.0361887,-0.005901373883974,-0.003862,-0.002039373883974
4.59,-0.035346,-0.005763952872111,-0.003707,-0.002056952872111
4.62,-0.0344831,-0.005623237800155,-0.00355,-0.002073237800155
4.65,-0.0336005,-0.005479310204248,-0.003392,-0.002087310204248
4.68,-0.032699,-0.005332300542215,-0.003232,-0.002100300542215
4.71,-0.0317793,-0.005182322964654,-0.003071,-0.002111322964654
4.74,-0.0308419,-0.005029459007705,-0.002908,-0.002121459007705
4.77,-0.0298877,-0.004873855436422,-0.002744,-0.002129855436422
4.8,-0.0289172,-0.004715593786946,-0.002579,-0.002136593786946
4.83,-0.0279312,-0.004554804517102,-0.002414,-0.002140804517102
4.86,-0.0269303,-0.00439158547026,-0.002247,-0.00214458547026
4.89,-0.0259153,-0.004226067104244,-0.00208,-0.002146067104244
4.92,-0.0248868,-0.004058347262424,-0.001913,-0.002145347262424
4.95,-0.0238457,-0.003888572709854,-0.001745,-0.002143572709854
4.98,-0.0227926,-0.003716841289902,-0.001577,-0.002139841289902
5.01,-0.0217282,-0.003543267153166,-0.001409,-0.002134267153166
5.04,-0.0206532,-0.003367964450243,-0.001241,-0.002126964450243
5.07,-0.0195684,-0.003191063638958,-0.001073,-0.002118063638958
5.1,-0.0184746,-0.003012695177137,-0.000906,-0.002106695177137
5.13,-0.0173723,-0.002832940600921,-0.000738,-0.002094940600921
5.16,-0.0162625,-0.002651962982592,-0.000572,-0.002079962982592
5.19,-0.0151457,-0.00246984385829,-0.000406,-0.00206384385829
5.22,-0.0140228,-0.002286729993069,-0.000241,-0.002045729993069
5.25,-0.0128944,-0.002102719230299,-7.6E-05,-0.002026719230299
5.28,-0.0117614,-0.001917958335032,8.7E-05,-0.002004958335032
5.31,-0.0106244,-0.001732545150638,0.000249,-0.001981545150638
5.34,-0.00948408,-0.001546590566269,0.00041,-0.001956590566269
5.37,-0.00834131,-0.001360236454809,0.00057,-0.001930236454809
5.4,-0.00719674,-0.001173588813241,0.000728,-0.001901588813241
5.43,-0.00605112,-0.000986769945778,0.000885,-0.001871769945778
5.46,-0.00490516,-0.00079989563374,0.001039,-0.00183889563374
5.49,-0.00375959,-0.000613084919891,0.001193,-0.001806084919891
5.52,-0.00261512,-0.000426453585552,0.001344,-0.001770453585552
5.55,-0.00147246,-0.000240117412043,0.001493,-0.001733117412043
5.58,-0.00033234,-5.4195442129724E-05,0.00164,-0.00169419544213
5.61,0.000804549,0.000131199641241,0.001785,-0.001653800358759
5.64,0.0019375,0.000315952545966,0.001928,-0.001612047454034
5.67,0.0030658,0.000499947001508,0.002068,-0.001568052998492
5.7,0.00418878,0.000683073912512,0.002206,-0.001522926087488
5.73,0.00530572,0.000865215866933,0.002341,-0.001475784133067
5.76,0.00641595,0.001046263606344,0.002473,-0.001426736393656
5.79,0.00751878,0.001226104610869,0.002603,-0.001376895389131
5.82,0.00861355,0.001404631252803,0.00273,-0.001325368747197
5.85,0.00969957,0.001581731012271,0.002854,-0.001272268987729
5.88,0.0107762,0.001757299523014,0.002976,-0.001218700476986
5.91,0.0118427,0.001931216111541,0.003094,-0.001162783888459
5.94,0.0128985,0.002103387826654,0.003209,-0.001105612173346
5.97,0.013943,0.002273716824983,0.003321,-0.001047283175017
6,0.0149754,0.002442072648702,0.00343,-0.000987927351298
6.03,0.0159952,0.00260837376167,0.003535,-0.00092662623833
6.06,0.0170018,0.002772522320519,0.003637,-0.000864477679481
6.09,0.0179944,0.002934387867422,0.003736,-0.000801612132578
6.12,0.0189726,0.003093905173468,0.003831,-0.000737094826532
6.15,0.0199357,0.003250960088059,0.003923,-0.000672039911941
6.18,0.0208831,0.003405454767826,0.004011,-0.000605545232174
6.21,0.0218142,0.003557291369399,0.004095,-0.000537708630601
6.24,0.0227284,0.003706372049411,0.004176,-0.000469627950589
6.27,0.0236253,0.003852631578947,0.004253,-0.000400368421053
6.3,0.0245042,0.003995955807412,0.004327,-0.000331044192588
6.33,0.0253646,0.004136263198663,0.004397,-0.000260736801337
6.36,0.026206,0.00427347221656,0.004463,-0.00018952778344
6.39,0.0270278,0.004407485017734,0.004525,-0.000117514982266
6.42,0.0278296,0.004538236373272,0.004583,-4.47636267275455E-05
6.45,0.0286108,0.004665628439806,0.004638,2.76284398059443E-05
6.48,0.0293709,0.004789579681194,0.004689,0.000100579681194
6.51,0.0301096,0.004910041175751,0.004736,0.000174041175751
6.54,0.0308263,0.005026915080109,0.004779,0.000247915080109
6.57,0.0315205,0.005140119858127,0.004818,0.000322119858127
6.6,0.032192,0.005249622895348,0.004853,0.000396622895348
6.63,0.0328402,0.005355326348404,0.004884,0.000471326348404
6.66,0.0334648,0.005457181295609,0.004912,0.000545181295609
6.69,0.0340654,0.005555122508052,0.004935,0.000620122508052
6.72,0.0346415,0.00564906844959,0.004955,0.00069406844959
6.75,0.035193,0.005739002812997,0.004971,0.000768002812997
6.78,0.0357194,0.005824844062131,0.004982,0.000842844062131
6.81,0.0362204,0.005906543275307,0.004991,0.000915543275307
6.84,0.0366958,0.005984067838069,0.004995,0.000989067838069
6.87,0.0371452,0.006057352521505,0.004995,0.001062352521505
6.9,0.0375685,0.006126381018386,0.004992,0.001134381018386
6.93,0.0379654,0.006191104407028,0.004985,0.001206104407028
6.96,0.0383356,0.006251473765747,0.004974,0.001277473765747
6.99,0.0386791,0.006307489094541,0.00496,0.001347489094541
7.02,0.0389955,0.006359085164499,0.004942,0.001417085164499
7.05,0.0392848,0.006406261975621,0.00492,0.001486261975621
7.08,0.0395468,0.006448986913449,0.004895,0.001553986913449
7.11,0.0397815,0.006487259977985,0.004866,0.001621259977985
7.14,0.0399886,0.006521032247544,0.004833,0.001688032247544
7.17,0.0401682,0.006550320029353,0.004798,0.001752320029353
7.2,0.0403202,0.006575107016185,0.004758,0.001817107016185
7.23,0.0404446,0.006595393208039,0.004716,0.001879393208039
7.26,0.0405414,0.006611178604917,0.00467,0.001941178604917
7.29,0.0406108,0.006622495821273,0.004621,0.002001495821273
7.32,0.0406529,0.006629361164336,0.004569,0.002060361164336
7.35,0.0406678,0.006631790941335,0.004513,0.002118790941335
7.38,0.0406554,0.006629768845041,0.004455,0.002174768845041
7.41,0.0406159,0.00662332748991,0.004393,0.00223032748991
7.44,0.0405494,0.006612483183171,0.004329,0.002283483183171
7.47,0.0404561,0.00659726853928,0.004262,0.00233526853928
7.5,0.040336,0.006577683558237,0.004192,0.002385683558237
7.53,0.0401893,0.006553760854499,0.004119,0.002434760854499
7.56,0.0400163,0.006525549349749,0.004044,0.002481549349749
7.59,0.039817,0.006493049043989,0.003966,0.002527049043989
7.62,0.0395918,0.00645632516613,0.003885,0.00257132516613
7.65,0.0393409,0.006415410330629,0.003803,0.002612410330629
7.68,0.0390645,0.006370337151943,0.003717,0.002653337151943
7.71,0.0387629,0.006321154551755,0.00363,0.002691154551755
7.74,0.0384364,0.006267911451751,0.00354,0.002727911451751
7.77,0.0380853,0.006210656773615,0.003448,0.002762656773615
7.8,0.0377099,0.006149439439031,0.003355,0.002794439439031
7.83,0.0373106,0.006084324676913,0.003259,0.002825324676913
7.86,0.0368877,0.006015361408945,0.003161,0.002854361408945
7.89,0.0364416,0.005942614864038,0.003062,0.002880614864038
7.92,0.0359726,0.005866133963879,0.002961,0.002905133963879
7.95,0.0354812,0.005786000244608,0.002858,0.002928000244608
7.98,0.0349678,0.005702278935138,0.002754,0.002948278935138
8.01,0.0344329,0.005615051571609,0.002648,0.002967051571609
8.04,0.0338768,0.005524367075706,0.002541,0.002983367075706
8.07,0.0333001,0.005430323290799,0.002433,0.002997323290799
8.1,0.0327033,0.005333001753027,0.002324,0.003009001753027
8.13,0.0320868,0.005232467691304,0.002213,0.003019467691304
8.16,0.0314511,0.005128802641771,0.002102,0.003026802641771
8.19,0.0307966,0.00502207183334,0.00199,0.00303207183334
8.22,0.030124,0.004912389416609,0.001877,0.003035389416609
8.25,0.0294336,0.004799804313262,0.001763,0.003036804313262
8.28,0.028726,0.004684414366668,0.001648,0.003036414366668
8.31,0.0280018,0.004566317420197,0.001533,0.003033317420197
8.34,0.0272615,0.004445595009988,0.001418,0.003027595009988
8.37,0.0265056,0.004322328672184,0.001302,0.003020328672184
8.4,0.0257347,0.004196616250153,0.001186,0.003010616250153
8.43,0.0249493,0.004068539280036,0.00107,0.002998539280036
8.46,0.0241501,0.00393821191243,0.000954,0.00298421191243
8.49,0.0233375,0.003805699376249,0.000838,0.002967699376249
8.52,0.0225123,0.003671132129316,0.000722,0.002949132129316
8.55,0.0216748,0.003534559093318,0.000606,0.002928559093318
8.58,0.0208258,0.003396110726079,0.00049,0.002906110726079
8.61,0.0199659,0.003255884870969,0.000375,0.002880884870969
8.64,0.0190956,0.003113963064128,0.00026,0.002853963064128
8.67,0.0182155,0.002970443148926,0.000146,0.002824443148926
8.7,0.0173263,0.002825439275959,3.2E-05,0.002793439275959
8.73,0.0164285,0.002679032981369,-8.1E-05,0.002760032981369
8.76,0.0155228,0.002531338415753,-0.000193,0.002724338415753
8.79,0.0146098,0.00238245342248,-0.000305,0.00268745342248
8.82,0.0136901,0.002232475844918,-0.000415,0.002647475844918
8.85,0.0127643,0.002081503526438,-0.000525,0.002606503526438
8.88,0.011833,0.001929634310408,-0.000633,0.002562634310408
8.91,0.0108969,0.001776982347426,-0.000741,0.002517982347426
8.94,0.00995658,0.001623642219414,-0.000847,0.002470642219414
8.97,0.00901262,0.001469708508296,-0.000952,0.002421708508296
9,0.00806567,0.001315287211056,-0.001055,0.002370287211056
9.03,0.00711635,0.001160479432508,-0.001157,0.002317479432508
9.06,0.00616527,0.001005384646745,-0.001257,0.002262384646745
9.09,0.00521306,0.000850105589302,-0.001356,0.002206105589302
9.12,0.00426032,0.000694740103551,-0.001453,0.002147740103551
9.15,0.00330768,0.000539390925028,-0.001549,0.002088390925028
9.18,0.00235574,0.000384155897101,-0.001643,0.002027155897101
9.21,0.00140511,0.000229134493864,-0.001735,0.001964134493864
9.24,0.000456403,7.44266786253007E-05,-0.001825,0.001899426678625
9.27,-0.000489781,-7.98697052468507E-05,-0.001913,0.001833130294753
9.3,-0.00143284,-0.000233656488238,-0.001999,0.001765343511762
9.33,-0.00237218,-0.000386836805414,-0.002083,0.001696163194586
9.36,-0.0033072,-0.000539312650332,-0.002165,0.001625687349668
9.39,-0.00423732,-0.00069098944107,-0.002245,0.00155401055893
9.42,-0.00516194,-0.000841769334257,-0.002323,0.001481230665743
9.45,-0.0060805,-0.000991561009417,-0.002398,0.001406438990583
9.48,-0.0069924,-0.001140266623181,-0.002472,0.001331733376819
9.51,-0.00789709,-0.001287796485792,-0.002542,0.001254203514208
9.54,-0.00879399,-0.001434056015329,-0.002611,0.001176943984671
9.57,-0.00968254,-0.001578953891312,-0.002677,0.001098046108688
9.6,-0.0105622,-0.001722402054711,-0.002741,0.001018597945289
9.63,-0.0114324,-0.001864307554323,-0.002802,0.000937692445677
9.66,-0.0122926,-0.002004582331118,-0.002861,0.000856417668882
9.69,-0.0131423,-0.002143144848954,-0.002917,0.000773855151046
9.72,-0.0139809,-0.002279897264462,-0.002971,0.000691102735538
9.75,-0.014808,-0.00241477434873,-0.003022,0.00060722565127
9.78,-0.015623,-0.002547678258388,-0.003071,0.000523321741612
9.81,-0.0164253,-0.002678511150067,-0.003117,0.000438488849933
9.84,-0.0172146,-0.002807224102083,-0.00316,0.000352775897917
9.87,-0.0179903,-0.002933719271067,-0.003201,0.000267280728933
9.9,-0.0187519,-0.003057915120877,-0.003239,0.000181084879123
9.93,-0.019499,-0.003179746422602,-0.003274,9.42535773981812E-05
9.96,-0.0202312,-0.003299147947328,-0.003307,7.85205267234699E-06
9.99,-0.0209478,-0.003416005544458,-0.003337,-7.90055444575815E-05
10.02,-0.0216486,-0.003530286599535,-0.003364,-0.000166286599535
10.05,-0.0223331,-0.00364190957642,-0.003389,-0.00025290957642
10.08,-0.0230008,-0.00375079293897,-0.003411,-0.00033979293897
10.11,-0.0236514,-0.003856887765502,-0.00343,-0.000426887765502
10.14,-0.0242844,-0.003960112519874,-0.003446,-0.000514112519874
10.17,-0.0248995,-0.004060418280403,-0.00346,-0.000600418280403
10.2,-0.0254963,-0.004157739818174,-0.003471,-0.000686739818174
10.23,-0.0260744,-0.004252011904277,-0.00348,-0.000772011904277
10.26,-0.0266335,-0.004343185617025,-0.003486,-0.000857185617025
10.29,-0.0271733,-0.004431212034734,-0.003489,-0.000942212034734
10.32,-0.0276934,-0.004516025928493,-0.00349,-0.001026025928493
10.35,-0.0281935,-0.004597578376615,-0.003487,-0.001110578376615
10.38,-0.0286733,-0.004675820457418,-0.003483,-0.001192820457418
10.41,-0.0291325,-0.004750703249215,-0.003476,-0.001274703249215
10.44,-0.029571,-0.00482221044478,-0.003466,-0.00135621044478
10.47,-0.0299883,-0.00489026050797,-0.003453,-0.00143726050797
10.5,-0.0303843,-0.004954837131559,-0.003439,-0.001515837131559
10.53,-0.0307588,-0.005015907701089,-0.003421,-0.001594907701089
10.56,-0.0311115,-0.005073423294875,-0.003401,-0.001672423294875
10.59,-0.0314423,-0.005127367605691,-0.003379,-0.001748367605691
10.62,-0.0317511,-0.005177724326308,-0.003355,-0.001822724326308
10.65,-0.0320375,-0.005224428227812,-0.003328,-0.001896428227812
10.68,-0.0323016,-0.005267495617432,-0.003298,-0.001969495617432
10.71,-0.0325432,-0.005306893880713,-0.003267,-0.002039893880713
10.74,-0.0327621,-0.005342590403196,-0.003233,-0.002109590403196
10.77,-0.0329584,-0.005374601492111,-0.003197,-0.002177601492111
10.8,-0.0331318,-0.005402878225774,-0.003159,-0.002243878225774
10.83,-0.0332825,-0.005427453218639,-0.003118,-0.002309453218639
10.86,-0.0334102,-0.005448277549024,-0.003076,-0.002372277549024
10.89,-0.033515,-0.005465367524155,-0.003031,-0.002434367524155
10.92,-0.033597,-0.005478739451262,-0.002985,-0.002493739451262
10.95,-0.0336563,-0.005488409637572,-0.002936,-0.002552409637572
10.98,-0.0336929,-0.005494378083085,-0.002886,-0.002608378083085
11.01,-0.0337068,-0.005496644787802,-0.002834,-0.002662644787802
11.04,-0.0336982,-0.005495242366179,-0.00278,-0.002715242366179
11.07,-0.0336671,-0.005490170818215,-0.002724,-0.002766170818215
11.1,-0.0336135,-0.005481430143911,-0.002667,-0.002814430143911
11.13,-0.0335376,-0.005469052957724,-0.002608,-0.002861052957724
11.16,-0.0334396,-0.005453071874108,-0.002548,-0.002905071874108
11.19,-0.0333194,-0.005433470585837,-0.002485,-0.002948470585837
11.22,-0.0331774,-0.005410314321823,-0.002422,-0.002988314321823
11.25,-0.0330136,-0.005383603082066,-0.002357,-0.003026603082066
11.28,-0.0328282,-0.005353369481022,-0.002291,-0.003062369481022
11.31,-0.0326214,-0.005319646133149,-0.002223,-0.003096646133149
11.34,-0.0323935,-0.005282481960129,-0.002154,-0.003128481960129
11.37,-0.0321446,-0.005241893269192,-0.002084,-0.003157893269192
11.4,-0.031875,-0.005197928982021,-0.002013,-0.003184928982021
11.43,-0.0315849,-0.005150621713074,-0.001941,-0.003209621713074
11.46,-0.0312746,-0.005100020384035,-0.001867,-0.003233020384035
11.49,-0.0309445,-0.005046190223817,-0.001793,-0.003253190223817
11.52,-0.0305946,-0.004989131232419,-0.001718,-0.003271131232419
11.55,-0.0302255,-0.00492894125321,-0.001642,-0.00328694125321
11.58,-0.0298373,-0.00486563659342,-0.001566,-0.00329963659342
11.61,-0.0294304,-0.00479928248196,-0.001489,-0.00331028248196
11.64,-0.0290052,-0.004729944147743,-0.001411,-0.003318944147743
11.67,-0.0285619,-0.004657654205226,-0.001332,-0.003325654205226
11.7,-0.0281011,-0.004582510497778,-0.001253,-0.003329510497778
11.73,-0.0276231,-0.004504561947083,-0.001174,-0.003330561947083
11.76,-0.0271282,-0.004423857474826,-0.001094,-0.003329857474826
11.79,-0.0266169,-0.004340478617147,-0.001014,-0.003326478617147
11.82,-0.0260895,-0.004254474295732,-0.000934,-0.003320474295732
11.85,-0.0255465,-0.00416592604672,-0.000853,-0.00331292604672
11.88,-0.0249882,-0.004074882791797,-0.000773,-0.003301882791797
11.91,-0.0244152,-0.003981442374332,-0.000692,-0.003289442374332
11.94,-0.0238277,-0.003885637408781,-0.000611,-0.003274637408781
11.97,-0.0232263,-0.003787565738514,-0.000531,-0.003256565738514
12,-0.0226114,-0.003687292592442,-0.00045,-0.003237292592442
12.03,-0.0219835,-0.003584899506706,-0.00037,-0.003214899506706
12.06,-0.021343,-0.003480451710221,-0.00029,-0.003190451710221
12.09,-0.0206903,-0.003374014431897,-0.00021,-0.003164014431897
12.12,-0.0200261,-0.003265701822333,-0.00013,-0.003135701822333
12.15,-0.0193506,-0.003155546495984,-5.1E-05,-0.003104546495984
12.18,-0.0186645,-0.003043662603449,2.7E-05,-0.003070662603449
12.21,-0.0179682,-0.002930115373639,0.000105,-0.003035115373639
12.24,-0.0172622,-0.002814986342696,0.000183,-0.002997986342696
12.27,-0.0165469,-0.002698340739533,0.00026,-0.002958340739533
12.3,-0.015823,-0.002580292714746,0.000336,-0.002916292714746
12.33,-0.0150908,-0.00246089119002,0.000411,-0.00287189119002
12.36,-0.014351,-0.002340250315953,0.000486,-0.002826250315953
12.39,-0.013604,-0.002218435321456,0.00056,-0.002778435321456
12.42,-0.0128503,-0.002095527742672,0.000632,-0.002727527742672
12.45,-0.0120905,-0.001971625422969,0.000704,-0.002675625422969
12.48,-0.011325,-0.001846793591259,0.000775,-0.002621793591259
12.51,-0.0105544,-0.001721130090913,0.000845,-0.002566130090913
12.54,-0.00977921,-0.001594718088793,0.000914,-0.002508718088793
12.57,-0.00899993,-0.00146763912104,0.000982,-0.00244963912104
12.6,-0.0082171,-0.001339981246688,0.001048,-0.002387981246688
12.63,-0.00743124,-0.001211829263321,0.001114,-0.002325829263321
12.66,-0.00664286,-0.001083266337804,0.001178,-0.002261266337804
12.69,-0.00585249,-0.000954378898447,0.00124,-0.002194378898447
12.72,-0.00506065,-0.000825251742835,0.001302,-0.002127251742835
12.75,-0.00426786,-0.000695969668556,0.001362,-0.002057969668556
12.78,-0.00347464,-0.000566617473195,0.001421,-0.001987617473195
12.81,-0.00268152,-0.000437281585063,0.001478,-0.001915281585063
12.84,-0.00188899,-0.000308041909576,0.001533,-0.001841041909576
12.87,-0.00109759,-0.000178986505769,0.001588,-0.001766986505769
12.9,-0.000307829,-5.01983774307962E-05,0.00164,-0.001690198377431
12.93,0.000479794,7.82411023686249E-05,0.001691,-0.001612758897631
12.96,0.00126476,0.000206247299115,0.001741,-0.001534752700885
12.99,0.00204658,0.000333740470464,0.001789,-0.001455259529536
13.02,0.00282474,0.00046063679726,0.001835,-0.00137436320274
13.05,0.00359874,0.000586854743365,0.001879,-0.001292145256635
13.08,0.00436809,0.000712314403359,0.001922,-0.001209685596641
13.11,0.0051323,0.000836935871825,0.001963,-0.001126064128175
13.14,0.00589088,0.000960639243345,0.002003,-0.001042360756655
13.17,0.00664336,0.001083347873945,0.00204,-0.000956652126055
13.2,0.00738925,0.001204981858209,0.002076,-0.000871018141791
13.23,0.00812809,0.001325466182886,0.00211,-0.000784533817114
13.26,0.0088594,0.001444722573281,0.002143,-0.000698277426719
13.29,0.00958273,0.001562677646867,0.002173,-0.000610322353133
13.32,0.0102976,0.001679253128949,0.002201,-0.000521746871051
13.35,0.0110036,0.001794382159892,0.002228,-0.000433617840108
13.38,0.0117003,0.001907994618615,0.002253,-0.000345005381385
13.41,0.0123872,0.002020008968976,0.002276,-0.000255991031025
13.44,0.0130639,0.002130359982062,0.002297,-0.000166640017938
13.47,0.01373,0.002238982428962,0.002317,-7.80175710383625E-05
13.5,0.014385,0.002345794773533,0.002334,1.17947735333692E-05
13.53,0.0150286,0.002450748094093,0.00235,0.000100748094093
13.56,0.0156604,0.002553777161727,0.002363,0.000190777161727
13.59,0.0162799,0.002654800440295,0.002375,0.000279800440295
13.62,0.0168869,0.002753785315341,0.002385,0.000368785315341
13.65,0.0174808,0.002850633943495,0.002393,0.000457633943495
13.68,0.0180614,0.002945313710302,0.002399,0.000546313710302
13.71,0.0186282,0.00303774307962,0.002404,0.00063374307962
13.74,0.019181,0.003127889436993,0.002406,0.000721889436993
13.77,0.0197194,0.003215687553508,0.002407,0.000808687553508
13.8,0.0202431,0.003301088507481,0.002406,0.000895088507481
13.83,0.0207518,0.003384043377227,0.002403,0.000981043377227
13.86,0.0212451,0.003464486933833,0.002398,0.001066486933833
13.89,0.0217227,0.003542370255616,0.002392,0.001150370255616
13.92,0.0221844,0.003617660728118,0.002384,0.001233660728118
13.95,0.0226299,0.003690309429655,0.002374,0.001316309429655
13.98,0.023059,0.00376028374577,0.002362,0.00139828374577
14.01,0.0234713,0.003827518447552,0.002349,0.001478518447552
14.04,0.0238667,0.003891997227771,0.002334,0.001557997227771
14.07,0.0242449,0.003953671164744,0.002317,0.001636671164744
14.1,0.0246057,0.004012507644013,0.002298,0.001714507644013
14.13,0.0249489,0.004068474051123,0.002278,0.001790474051123
14.16,0.0252743,0.004121537771617,0.002257,0.001864537771617
14.19,0.0255817,0.004171666191039,0.002234,0.001937666191039
14.22,0.025871,0.004218843002161,0.002209,0.002009843002161
14.25,0.0261421,0.004263051897754,0.002183,0.002080051897754
14.28,0.0263947,0.004304243956134,0.002155,0.002149243956134
14.31,0.0266287,0.004342402870072,0.002126,0.002216402870072
14.34,0.0268442,0.004377544946798,0.002095,0.002282544946798
14.37,0.0270408,0.004409604957397,0.002063,0.002346604957397
14.4,0.0272187,0.004438615516328,0.00203,0.002408615516328
14.43,0.0273777,0.004464544009132,0.001996,0.002468544009132
14.46,0.0275177,0.004487374128583,0.00196,0.002527374128583
14.49,0.0276387,0.004507105874679,0.001922,0.002585105874679
14.52,0.0277407,0.004523739247421,0.001884,0.002639739247421
14.55,0.0278236,0.004537257939582,0.001845,0.002692257939582
14.58,0.0278875,0.004547678258388,0.001804,0.002743678258388
14.61,0.0279326,0.004555032818297,0.001762,0.002793032818297
14.64,0.0279588,0.00455930531208,0.001719,0.00284030531208
14.67,0.0279662,0.004560512046965,0.001675,0.002885512046965
14.7,0.0279547,0.004558636715724,0.001631,0.002927636715724
14.73,0.0279246,0.004553728240042,0.001585,0.002968728240042
14.76,0.0278758,0.004545770312691,0.001538,0.003007770312691
14.79,0.0278084,0.004534779240899,0.00149,0.003044779240899
14.82,0.0277226,0.004520787639121,0.001442,0.003078787639121
14.85,0.0276185,0.004503811814587,0.001393,0.003110811814587
14.88,0.0274961,0.004483851767296,0.001343,0.003140851767296
14.91,0.0273556,0.004460940111705,0.001292,0.003168940111705
14.94,0.0271973,0.004435125769497,0.001241,0.003194125769497
14.97,0.0270211,0.004406392433446,0.001189,0.003217392433446
15,0.0268274,0.004374805332464,0.001137,0.003237805332464
15.03,0.0266162,0.00434036446655,0.001084,0.00325636446655
15.06,0.0263878,0.004303118757389,0.00103,0.003273118757389
15.09,0.0261425,0.004263117126666,0.000976,0.003287117126666
15.12,0.0258803,0.004220359574381,0.000922,0.003298359574381
15.15,0.0256016,0.004174911329447,0.000868,0.003306911329447
15.18,0.0253065,0.004126788699091,0.000813,0.003313788699091
15.21,0.0249955,0.004076073219455,0.000757,0.003319073219455
15.24,0.0246686,0.004022764890538,0.000702,0.003320764890538
15.27,0.0243261,0.003966912634025,0.000646,0.003320912634025
15.3,0.0239684,0.003908581678829,0.000591,0.003317581678829
15.33,0.0235958,0.003847820946635,0.000535,0.003312820946635
15.36,0.0232086,0.003784679359126,0.000479,0.003305679359126
15.39,0.022807,0.00371918953076,0.000423,0.00329618953076
15.42,0.0223915,0.003651432997676,0.000367,0.003284432997676
15.45,0.0219622,0.003581426067104,0.000311,0.003270426067104
15.48,0.0215197,0.003509266582413,0.000256,0.003253266582413
15.51,0.0210641,0.00343497085083,0.0002,0.00323497085083
15.54,0.0205959,0.003358620408496,0.000145,0.003213620408496
15.57,0.0201153,0.003280247869868,9E-05,0.003190247869868
15.6,0.0196229,0.003199951078315,3.5E-05,0.003164951078315
15.63,0.0191188,0.003117746341066,-2E-05,0.003137746341066
15.66,0.0186035,0.00303371519426,-7.4E-05,0.00310771519426
15.69,0.0180774,0.002947922866811,-0.000128,0.003075922866811
15.72,0.0175409,0.002860434587631,-0.000181,0.003041434587631
15.75,0.0169943,0.002771299278405,-0.000234,0.003005299278405
15.78,0.016438,0.002680582168046,-0.000286,0.002966582168046
15.81,0.0158725,0.002588364792694,-0.000338,0.002926364792694
15.84,0.0152981,0.002494696074035,-0.000389,0.002883696074035
15.87,0.0147153,0.002399657548208,-0.00044,0.002839657548208
15.9,0.0141245,0.002303314444127,-0.00049,0.002793314444127
15.93,0.013526,0.002205715683477,-0.000539,0.002744715683477
15.96,0.0129204,0.002106959109625,-0.000587,0.002693959109625
15.99,0.0123079,0.00200707733703,-0.000635,0.00264207733703
16.02,0.0116891,0.001906168209059,-0.000682,0.002588168209059
16.05,0.0110644,0.001804296954625,-0.000728,0.002532296954625
16.08,0.0104342,0.001701528802642,-0.000774,0.002475528802642
16.11,0.00979901,0.001597946919972,-0.000818,0.002415946919972
16.14,0.00915914,0.001493601859024,-0.000862,0.002355601859024
16.17,0.0085151,0.001388576786661,-0.000905,0.002293576786661
16.2,0.0078673,0.001282938562518,-0.000946,0.002228938562518
16.23,0.0072162,0.001176762199845,-0.000987,0.002163762199845
16.26,0.00656223,0.001070117819724,-0.001027,0.002097117819724
16.29,0.00590583,0.000963077173957,-0.001066,0.002029077173957
16.32,0.00524744,0.00085571201435,-0.001103,0.00195871201435
16.35,0.0045875,0.000748094092707,-0.00114,0.001888094092707
16.38,0.00392645,0.00064029516083,-0.001176,0.00181629516083
16.41,0.00326473,0.000532386970525,-0.00121,0.001742386970525
16.44,0.00260277,0.000424439642872,-0.001243,0.001667439642872
16.47,0.00194102,0.000316526560398,-0.001275,0.001591526560398
16.5,0.0012799,0.000208716213462,-0.001306,0.001514716213462
16.53,0.000619853,0.000101080843084,-0.001336,0.001437080843084
16.56,-3.86921E-05,-6.30960903420441E-06,-0.001365,0.001358690390966
16.59,-0.000695305,-0.000113384972889,-0.001392,0.001278615027111
16.62,-0.00134956,-0.000220075828611,-0.001419,0.001198924171389
16.65,-0.00200103,-0.000326312528028,-0.001444,0.001117687471972
16.68,-0.00264929,-0.000432025765421,-0.001467,0.001034974234579
16.71,-0.00329393,-0.000537148681153,-0.00149,0.000952851318847
16.74,-0.00393453,-0.000641612784867,-0.001511,0.000869387215133
16.77,-0.00457068,-0.000745351216927,-0.001531,0.000785648783073
16.8,-0.00520197,-0.000848297117697,-0.00155,0.000701702882303
16.83,-0.005828,-0.000950385258266,-0.001567,0.000616614741734
16.86,-0.00644836,-0.001051548778996,-0.001583,0.000531451221004
16.89,-0.00706266,-0.001151724081699,-0.001598,0.000446275918301
16.92,-0.00767051,-0.001250847568185,-0.001612,0.000361152431815
16.95,-0.00827153,-0.001348857270985,-0.001624,0.000275142729015
16.98,-0.00886533,-0.001445689591912,-0.001635,0.000189310408088
17.01,-0.00945154,-0.001541284194219,-0.001645,0.000103715805781
17.04,-0.0100298,-0.001635582371886,-0.001653,1.74176281136612E-05
17.07,-0.0105997,-0.001728517265278,-0.00166,-6.85172652778348E-05
17.1,-0.011161,-0.001820049737046,-0.001666,-0.000154049737046
17.13,-0.0117132,-0.00191009825105,-0.00167,-0.00024009825105
17.16,-0.012256,-0.001998613885605,-0.001674,-0.000324613885605
17.19,-0.0127891,-0.002085547719026,-0.001675,-0.000410547719026
17.22,-0.0133122,-0.00217085082963,-0.001676,-0.00049485082963
17.25,-0.0138249,-0.002254457988503,-0.001676,-0.000578457988503
17.28,-0.0143269,-0.002336320273961,-0.001674,-0.000662320273961
17.31,-0.0148179,-0.00241638876432,-0.001671,-0.00074538876432
17.34,-0.0152976,-0.002494614537894,-0.001666,-0.000828614537894
17.37,-0.0157657,-0.002570948672999,-0.001661,-0.000909948672999
17.4,-0.016222,-0.00264535855518,-0.001654,-0.00099135855518
17.43,-0.016666,-0.002717762648294,-0.001646,-0.001071762648294
17.46,-0.0170977,-0.002788160952342,-0.001637,-0.001151160952342
17.49,-0.0175167,-0.002856488238412,-0.001626,-0.001230488238412
17.52,-0.0179227,-0.002922695584818,-0.001615,-0.001307695584818
17.55,-0.0183156,-0.002986766684333,-0.001602,-0.001384766684333
17.58,-0.018695,-0.003048636308044,-0.001589,-0.001459636308044
17.61,-0.0190609,-0.00310830445595,-0.001574,-0.00153430445595
17.64,-0.0194129,-0.00316570589914,-0.001558,-0.00160770589914
17.67,-0.0197508,-0.003220808023156,-0.001541,-0.001679808023156
17.7,-0.0200745,-0.003273594520771,-0.001523,-0.001750594520771
17.73,-0.0203838,-0.003324032777529,-0.001504,-0.001820032777529
17.76,-0.0206784,-0.003372073871744,-0.001484,-0.001888073871744
17.79,-0.0209583,-0.003417717803416,-0.001463,-0.001954717803416
17.82,-0.0212233,-0.00346093195809,-0.001441,-0.00201993195809
17.85,-0.0214733,-0.003501700028538,-0.001418,-0.002083700028538
17.88,-0.021708,-0.003539973093074,-0.001394,-0.002145973093074
17.91,-0.0219275,-0.003575767458926,-0.001369,-0.002206767458926
17.94,-0.0221316,-0.003609050511639,-0.001343,-0.002266050511639
17.97,-0.0223201,-0.003639789636757,-0.001317,-0.002322789636757
18,-0.0224931,-0.003668001141506,-0.001289,-0.002379001141506
18.03,-0.0226504,-0.003693652411431,-0.001261,-0.002432652411431
18.06,-0.022792,-0.003716743446533,-0.001232,-0.002484743446533
18.09,-0.0229178,-0.003737257939582,-0.001203,-0.002534257939582
18.12,-0.0230278,-0.003755195890579,-0.001172,-0.002583195890579
18.15,-0.023122,-0.003770557299523,-0.001141,-0.002629557299523
18.18,-0.0232002,-0.003783309551959,-0.00111,-0.002673309551959
18.21,-0.0232626,-0.003793485262343,-0.001077,-0.002716485262343
18.24,-0.0233092,-0.003801084430674,-0.001045,-0.002756084430674
18.27,-0.02334,-0.003806107056953,-0.001011,-0.002795107056953
18.3,-0.0233551,-0.003808569448408,-0.000977,-0.002831569448408
18.33,-0.0233545,-0.003808471605039,-0.000942,-0.002866471605039
18.36,-0.0233383,-0.003805829834074,-0.000907,-0.002898829834074
18.39,-0.0233064,-0.003800627828285,-0.000872,-0.002928627828285
18.42,-0.023259,-0.003792898202128,-0.000836,-0.002956898202128
18.45,-0.0231961,-0.003782640955604,-0.0008,-0.002982640955604
18.48,-0.0231179,-0.003769888703168,-0.000763,-0.003006888703168
18.51,-0.0230244,-0.00375464144482,-0.000726,-0.00302864144482
18.54,-0.0229157,-0.00373691548779,-0.000688,-0.00304891548779
18.57,-0.022792,-0.003716743446533,-0.000651,-0.003065743446533
18.6,-0.0226534,-0.003694141628277,-0.000613,-0.003081141628277
18.63,-0.0224999,-0.003669110033022,-0.000575,-0.003094110033022
18.66,-0.0223319,-0.003641713889682,-0.000537,-0.003104713889682
18.69,-0.0221494,-0.003611953198255,-0.000498,-0.003113953198255
18.72,-0.0219526,-0.003579860573199,-0.00046,-0.003119860573199
18.75,-0.0217416,-0.003545452321742,-0.000421,-0.003124452321742
18.78,-0.0215167,-0.003508777365567,-0.000382,-0.003126777365567
18.81,-0.0212781,-0.003469868319132,-0.000343,-0.003126868319132
18.84,-0.0210259,-0.003428741489665,-0.000305,-0.003123741489665
18.87,-0.0207603,-0.003385429491622,-0.000266,-0.003119429491622
18.9,-0.0204817,-0.003339997553916,-0.000227,-0.003112997553916
18.93,-0.0201902,-0.003292461983774,-0.000188,-0.003104461983774
18.96,-0.019886,-0.003242855395654,-0.00015,-0.003092855395654
18.99,-0.0195694,-0.00319122671124,-0.000111,-0.00308022671124
19.02,-0.0192407,-0.003137624852216,-7.3E-05,-0.003064624852216
19.05,-0.0189002,-0.003082098740267,-3.5E-05,-0.003047098740267
19.08,-0.018548,-0.003024664682621,3E-06,-0.003027664682621
19.11,-0.0181845,-0.00296538790819,4E-05,-0.00300538790819
19.14,-0.01781,-0.00290431733866,7.8E-05,-0.00298231733866
19.17,-0.0174247,-0.002841485588487,0.000115,-0.002956485588487
19.2,-0.0170289,-0.002776941579355,0.000151,-0.002927941579355
19.23,-0.0166229,-0.002710734232949,0.000188,-0.002898734232949
19.26,-0.0162071,-0.002642928778181,0.000224,-0.002866928778181
19.29,-0.0157817,-0.002573557829508,0.000259,-0.002832557829508
19.32,-0.015347,-0.002502670308614,0.000294,-0.002796670308614
19.35,-0.0149034,-0.002430331444413,0.000329,-0.002759331444413
19.38,-0.0144512,-0.002356590158588,0.000363,-0.002719590158588
19.41,-0.0139906,-0.002281479065596,0.000397,-0.002678479065596
19.44,-0.0135222,-0.002205096008806,0.00043,-0.002635096008806
19.47,-0.0130461,-0.002127457295446,0.000463,-0.002590457295446
19.5,-0.0125627,-0.002048628154429,0.000495,-0.002543628154429
19.53,-0.0120724,-0.001968673814668,0.000527,-0.002495673814668
19.56,-0.0115755,-0.001887643197847,0.000558,-0.002445643197847
19.59,-0.0110724,-0.001805601532879,0.000588,-0.002393601532879
19.62,-0.0105634,-0.001722597741449,0.000618,-0.002340597741449
19.65,-0.0100488,-0.00163868074524,0.000647,-0.00228568074524
19.68,-0.00952911,-0.001553933711117,0.000675,-0.002228933711117
19.71,-0.00900458,-0.001468397407151,0.000703,-0.002171397407151
19.74,-0.0084756,-0.00138213543153,0.00073,-0.00211213543153
19.77,-0.00794254,-0.001295208121,0.000756,-0.002051208121
19.8,-0.00740577,-0.001207675812304,0.000782,-0.001989675812304
19.83,-0.00686564,-0.001119595580741,0.000807,-0.001926595580741
19.86,-0.00632253,-0.001031029393779,0.000831,-0.001862029393779
19.89,-0.0057768,-0.000942035957438,0.000854,-0.001796035957438
19.92,-0.00522883,-0.000852677239186,0.000876,-0.001728677239186
19.95,-0.00467898,-0.000763011945045,0.000898,-0.001661011945045
19.98,-0.00412763,-0.00067310204248,0.000919,-0.00159210204248
20.01,-0.00357514,-0.000583006237515,0.000939,-0.001522006237515
20.04,-0.00302189,-0.000492786497615,0.000958,-0.001450786497615
20.07,-0.00246823,-0.00040249989808,0.000976,-0.00137849989808
20.1,-0.00191455,-0.000312210037099,0.000994,-0.001306210037099
20.13,-0.00136121,-0.000221975620694,0.001011,-0.001232975620694
20.16,-0.000808565,-0.000131854539525,0.001026,-0.001157854539525
20.19,-0.00025699,-4.19079456969302E-05,0.001041,-0.001082907945697
20.22,0.000293155,4.78054547678258E-05,0.001055,-0.001007194545232
20.25,0.000841509,0.000137226792776,0.001068,-0.000930773207224
20.28,0.00138771,0.000226297036161,0.001081,-0.000854702963839
20.31,0.00193141,0.00031495943577,0.001092,-0.00077704056423
20.34,0.00247225,0.000403155448653,0.001102,-0.000698844551347
20.37,0.00300988,0.000490827999511,0.001112,-0.000621172000489
20.4,0.00354396,0.000577921643769,0.001121,-0.000543078356231
20.43,0.00407412,0.000664376044682,0.001128,-0.000463623955318
20.46,0.00460005,0.000750140649843,0.001135,-0.000384859350157
20.49,0.00512139,0.000835156753231,0.001141,-0.000305843246769
20.52,0.00563781,0.000919370540992,0.001146,-0.000226629459008
20.55,0.00614899,0.001002729829997,0.00115,-0.000147270170003
20.58,0.00665459,0.00108517917567,0.001154,-6.88208243303841E-05
20.61,0.0071543,0.001166668025602,0.001156,1.06680256023485E-05
20.64,0.00764779,0.001247142565942,0.001157,9.0142565942354E-05
20.67,0.00813476,0.001326553875005,0.001158,0.000168553875005
20.7,0.00861489,0.00140484976966,0.001158,0.00024684976966
20.73,0.00908789,0.001481982958947,0.001157,0.000324982958947
20.76,0.00955346,0.001557904521179,0.001155,0.000402904521179
20.79,0.0100113,0.001632565534673,0.001152,0.000480565534673
20.82,0.0104611,0.001705915447022,0.001148,0.000557915447022
20.85,0.0109027,0.00177792816666,0.001144,0.00063392816666
20.88,0.0113357,0.001848538464674,0.001138,0.000710538464674
20.91,0.0117598,0.001917697419381,0.001132,0.000785697419381
20.94,0.0121749,0.001985388723552,0.001125,0.000860388723552
20.97,0.0125806,0.002051547148273,0.001117,0.000934547148273
21,0.0129767,0.00211614007909,0.001109,0.00100714007909
21.03,0.013363,0.002179134901545,0.001099,0.001080134901545
21.06,0.0137392,0.002240482693954,0.001089,0.001151482693954
21.09,0.0141051,0.002300150841861,0.001078,0.001222150841861
21.12,0.0144604,0.00235809042358,0.001066,0.00129209042358
21.15,0.0148051,0.002414301439113,0.001054,0.001360301439113
21.18,0.0151388,0.002468718659546,0.001041,0.001427718659546
21.21,0.0154614,0.002521325777651,0.001027,0.001494325777651
21.24,0.0157727,0.002572090178972,0.001013,0.001559090178972
21.27,0.0160724,0.002620962941824,0.000997,0.001623962941824
21.3,0.0163605,0.002667944066207,0.000982,0.001685944066207
21.33,0.0166367,0.002712984630437,0.000965,0.001747984630437
21.36,0.016901,0.002756084634514,0.000948,0.001808084634514
21.39,0.0171531,0.002797195156753,0.00093,0.001867195156753
21.42,0.0173929,0.002836299889926,0.000912,0.001924299889926
21.45,0.0176203,0.002873382526805,0.000893,0.001980382526805
21.48,0.0178352,0.002908426760161,0.000874,0.002034426760161
21.51,0.0180375,0.002941416282767,0.000854,0.002087416282767
21.54,0.018227,0.002972318480166,0.000834,0.002138318480166
21.57,0.0184036,0.00300111704513,0.000813,0.00218811704513
21.6,0.0185674,0.003027828284887,0.000791,0.002236828284887
21.63,0.0187181,0.003052403277753,0.000769,0.002283403277753
21.66,0.0188558,0.003074858330955,0.000747,0.002327858330955
21.69,0.0189803,0.003095160830038,0.000724,0.002371160830038
21.72,0.0190917,0.003113327082229,0.000701,0.002412327082229
21.75,0.0191899,0.003129340780301,0.000677,0.002452340780301
21.78,0.0192748,0.003143185617025,0.000654,0.002489185617025
21.81,0.0193465,0.003154877899629,0.000629,0.002525877899629
21.84,0.0194049,0.003164401320885,0.000605,0.002559401320885
21.87,0.0194501,0.003171772188022,0.00058,0.002591772188022
21.9,0.0194821,0.00317699050104,0.000555,0.00262199050104
21.93,0.0195009,0.003180056259937,0.000529,0.002651056259937
21.96,0.0195066,0.003180985771943,0.000504,0.002676985771943
21.99,0.0194991,0.00317976272983,0.000478,0.00270176272983
22.02,0.0194786,0.003176419748053,0.000452,0.002724419748053
22.05,0.019445,0.003170940519385,0.000426,0.002744940519385
22.08,0.0193985,0.003163357658282,0.000399,0.002764357658282
22.11,0.0193391,0.003153671164744,0.000373,0.002780671164744
22.14,0.0192668,0.00314188103877,0.000346,0.00279588103877
22.17,0.0191819,0.003128036202047,0.000319,0.002809036202047
22.2,0.0190843,0.003112120347344,0.000293,0.002819120347344
22.23,0.0189741,0.003094149781891,0.000266,0.002828149781891
22.26,0.0188516,0.003074173427372,0.000239,0.002835173427372
22.29,0.0187167,0.003052174976558,0.000212,0.002840174976558
22.32,0.0185697,0.003028203351135,0.000185,0.002843203351135
22.35,0.0184106,0.003002258551103,0.000158,0.002844258551103
22.38,0.0182396,0.002974373190917,0.000131,0.002843373190917
22.41,0.0180569,0.002944579885034,0.000105,0.002839579885034
22.44,0.0178625,0.002912878633454,7.8E-05,0.002834878633454
22.47,0.0176568,0.00287933466509,5.2E-05,0.00282733466509
22.5,0.0174398,0.002843947979942,2.5E-05,0.002818947979942
22.53,0.0172117,0.002806751192466,-1E-06,0.002807751192466
22.56,0.0169728,0.002767793224347,-2.7E-05,0.002794793224347
22.59,0.0167232,0.002727090382812,-5.3E-05,0.002780090382812
22.62,0.016463,0.002684658975091,-7.9E-05,0.002763658975091
22.65,0.0161926,0.002640564230095,-0.000104,0.002744564230095
22.68,0.0159122,0.002594838762281,-0.000129,0.002723838762281
22.71,0.0156219,0.002547498878878,-0.000154,0.002701498878878
22.74,0.0153221,0.002498609808798,-0.000179,0.002677609808798
22.77,0.0150128,0.00244817155204,-0.000204,0.00265217155204
22.8,0.0146944,0.002396249337519,-0.000228,0.002624249337519
22.83,0.0143671,0.002342875779689,-0.000252,0.002594875779689
22.86,0.0140312,0.002288099800236,-0.000275,0.002563099800236
22.89,0.0136868,0.002231937706388,-0.000298,0.002529937706388
22.92,0.0133343,0.002174454727058,-0.000321,0.002495454727058
22.95,0.0129739,0.002115683476701,-0.000343,0.002458683476701
22.98,0.0126059,0.002055672877003,-0.000365,0.002420672877003
23.01,0.0122305,0.001994455542419,-0.000387,0.002381455542419
23.04,0.0118481,0.001932096701863,-0.000408,0.002340096701863
23.07,0.0114588,0.001868612662563,-0.000428,0.002296612662563
23.1,0.011063,0.001804068653431,-0.000449,0.002253068653431
23.13,0.010661,0.001738513596152,-0.000468,0.002206513596152
23.16,0.010253,0.001671980105182,-0.000488,0.002159980105182
23.19,0.00983933,0.001604521994374,-0.000506,0.002110521994374
23.22,0.0094203,0.001536189816136,-0.000525,0.002061189816136
23.25,0.00899619,0.001467029230707,-0.000542,0.002009029230707
23.28,0.0085673,0.00139708915977,-0.00056,0.00195708915977
23.31,0.00813393,0.001326418525011,-0.000576,0.001902418525011
23.34,0.00769638,0.001255066248114,-0.000593,0.001848066248114
23.37,0.00725496,0.001183082881487,-0.000608,0.001791082881487
23.4,0.00680996,0.001110515716091,-0.000623,0.001733515716091
23.43,0.0063617,0.001037416935056,-0.000638,0.001675416935056
23.46,0.00591048,0.000963835460068,-0.000652,0.001615835460068
23.49,0.00545662,0.000889823474255,-0.000665,0.001554823474255
23.52,0.00500042,0.000815429899303,-0.000678,0.001493429899303
23.55,0.00454219,0.000740705287619,-0.00069,0.001430705287619
23.58,0.00408225,0.000665701822333,-0.000702,0.001367701822333
23.61,0.00362091,0.000590470055852,-0.000713,0.001303470055852
23.64,0.00315847,0.000515058909862,-0.000723,0.001238058909862
23.67,0.00269525,0.000439520567492,-0.000733,0.001172520567492
23.7,0.00223155,0.000363903950426,-0.000742,0.001105903950426
23.73,0.0017677,0.000288262872518,-0.000751,0.001039262872518
23.76,0.00130399,0.00021264462473,-0.000759,0.00097164462473
23.79,0.000840734,0.000137100411758,-0.000766,0.000903100411758
23.82,0.000378243,6.168094908068E-05,-0.000773,0.000834680949081
23.85,-8.31799E-05,-1.35643360919728E-05,-0.000779,0.000765435663908
23.88,-0.00054323,-8.85857556361857E-05,-0.000784,0.000695414244364
23.91,-0.00100161,-0.000163334828163,-0.000789,0.000625665171837
23.94,-0.00145801,-0.000237761017571,-0.000793,0.000555238982429
23.97,-0.00191213,-0.000311815402177,-0.000797,0.000485184597823
24,-0.00236368,-0.000385450691019,-0.0008,0.000414549308981
24.03,-0.00281237,-0.000458619593135,-0.000802,0.000343380406865
24.06,-0.00325791,-0.000531274817563,-0.000804,0.000272725182437
24.09,-0.0037,-0.000603367442619,-0.000805,0.000201632557381
24.12,-0.00413836,-0.000674851808064,-0.000806,0.000131148191936
24.15,-0.0045727,-0.000745680622936,-0.000805,5.93193770638834E-05
24.18,-0.00500276,-0.000815811488442,-0.000805,-1.08114884422521E-05
24.21,-0.00542825,-0.000885197113621,-0.000803,-8.21971136206125E-05
24.24,-0.0058489,-0.000953793468955,-0.000802,-0.000151793468955
24.27,-0.00626444,-0.00102155652493,-0.000799,-0.00022255652493
24.3,-0.00667461,-0.001088443882751,-0.000796,-0.000292443882751
24.33,-0.00707915,-0.001154413143626,-0.000792,-0.000362413143626
24.36,-0.00747781,-0.001219423539484,-0.000788,-0.000431423539484
24.39,-0.00787033,-0.001283432671532,-0.000783,-0.000500432671532
24.42,-0.00825646,-0.001346399771699,-0.000778,-0.000568399771699
24.45,-0.00863596,-0.001408285702638,-0.000772,-0.000636285702638
24.48,-0.00900861,-0.001469054588446,-0.000766,-0.000703054588446
24.51,-0.00937416,-0.001528665661054,-0.000759,-0.000769665661054
24.54,-0.00973238,-0.001587081413837,-0.000751,-0.000836081413837
24.57,-0.0100831,-0.001644274124506,-0.000743,-0.000901274124506
24.6,-0.010426,-0.001700191609931,-0.000735,-0.000965191609931
24.63,-0.010761,-0.00175482082433,-0.000726,-0.00102882082433
24.66,-0.0110877,-0.001808096538791,-0.000716,-0.001092096538791
24.69,-0.0114062,-0.001860035060541,-0.000706,-0.001154035060541
24.72,-0.011716,-0.001910554853439,-0.000696,-0.001214554853439
24.75,-0.0120171,-0.001959655917485,-0.000685,-0.001274655917485
24.78,-0.0123093,-0.002007305638224,-0.000673,-0.001334305638224
24.81,-0.0125924,-0.002053471401199,-0.000662,-0.001391471401199
24.84,-0.0128662,-0.002098120591952,-0.000649,-0.001449120591952
24.87,-0.0131306,-0.002141236903257,-0.000637,-0.001504236903257
24.9,-0.0133854,-0.002182787720657,-0.000624,-0.001558787720657
24.93,-0.0136305,-0.002222756736924,-0.00061,-0.001612756736924
24.96,-0.0138657,-0.0022611113376,-0.000597,-0.0016641113376
24.99,-0.0140909,-0.002297835215459,-0.000582,-0.001715835215459
25.02,-0.014306,-0.002332912063272,-0.000568,-0.001764912063272
25.05,-0.0145108,-0.002366309266582,-0.000553,-0.001813309266582
25.08,-0.0147053,-0.00239802682539,-0.000538,-0.00186002682539
25.11,-0.0148893,-0.00242803212524,-0.000523,-0.00190503212524
25.14,-0.0150628,-0.00245632516613,-0.000507,-0.00194932516613
25.17,-0.0152256,-0.002482873333605,-0.000491,-0.001991873333605
25.2,-0.0153777,-0.002507676627665,-0.000475,-0.002032676627665
25.23,-0.015519,-0.002530718741082,-0.000458,-0.002072718741082
25.26,-0.0156494,-0.002551983366627,-0.000441,-0.002110983366627
25.29,-0.015769,-0.002571486811529,-0.000424,-0.002147486811529
25.32,-0.0158775,-0.002589180154103,-0.000407,-0.002182180154103
25.35,-0.0159751,-0.002605096008806,-0.00039,-0.002215096008806
25.38,-0.0160616,-0.002619201761181,-0.000372,-0.002247201761181
25.41,-0.016137,-0.002631497411228,-0.000354,-0.002277497411228
25.44,-0.0162013,-0.002641982958947,-0.000336,-0.002305982958947
25.47,-0.0162545,-0.002650658404338,-0.000318,-0.002332658404338
25.5,-0.0162966,-0.002657523747401,-0.0003,-0.002357523747401
25.53,-0.0163277,-0.002662595295365,-0.000282,-0.002380595295365
25.56,-0.0163477,-0.002665856741,-0.000263,-0.002402856741
25.59,-0.0163567,-0.002667324391537,-0.000245,-0.002422324391537
25.62,-0.0163546,-0.002666981939745,-0.000226,-0.002440981939745
25.65,-0.0163416,-0.002664862000082,-0.000208,-0.002456862000082
25.68,-0.0163177,-0.002660964572547,-0.000189,-0.002471964572547
25.71,-0.0162828,-0.002655273349912,-0.000171,-0.002484273349912
25.74,-0.0162372,-0.002647837253863,-0.000152,-0.002495837253863
25.77,-0.0161808,-0.00263863997717,-0.000133,-0.00250563997717
25.8,-0.0161136,-0.002627681519834,-0.000115,-0.002512681519834
25.83,-0.0160359,-0.002615010803539,-9.6E-05,-0.002519010803539
25.86,-0.0159476,-0.002600611521057,-7.8E-05,-0.002522611521057
25.89,-0.0158488,-0.002584499979616,-5.9E-05,-0.002525499979616
25.92,-0.0157397,-0.002566708793673,-4.1E-05,-0.002525708793673
25.95,-0.0156204,-0.002547254270455,-2.2E-05,-0.002525254270455
25.98,-0.0154909,-0.002526136409964,-4E-06,-0.002522136409964
26.01,-0.0153514,-0.002503387826654,1.4E-05,-0.002517387826654
26.04,-0.015202,-0.002479024827755,3.2E-05,-0.002511024827755
26.07,-0.0150428,-0.002453063720494,5E-05,-0.002503063720494
26.1,-0.014874,-0.002425537119328,6.8E-05,-0.002493537119328
26.13,-0.0146957,-0.002396461331485,8.5E-05,-0.002481461331485
26.16,-0.014508,-0.002365852664193,0.000102,-0.002467852664193
26.19,-0.0143112,-0.002333760039137,0.00012,-0.002453760039137
26.22,-0.0141053,-0.002300183456317,0.000137,-0.002437183456317
26.25,-0.0138905,-0.002265155530189,0.000153,-0.002418155530189
26.28,-0.0136671,-0.002228725182437,0.00017,-0.002398725182437
26.31,-0.0134352,-0.00219090872029,0.000186,-0.00237690872029
26.34,-0.0131949,-0.002151722450976,0.000202,-0.002353722450976
26.37,-0.0129465,-0.00211121529618,0.000218,-0.00232921529618


==> data/standing_wave/isodi_const_eps/isodi_const_eps_eb_64.dat <==
0,0.0630082,0.01,0.01,0
0.03,0.062985,0.00999631793957,0.009996,3.17939569770623E-07
0.06,0.0629158,0.00998533524208,0.009983,2.33524207960377E-06
0.09,0.0628007,0.00996706777848,0.009961,6.06777847962821E-06
0.12,0.0626403,0.009941610774471,0.009932,9.61077447062496E-06
0.15,0.0624349,0.009909011842903,0.009894,1.50118429029858E-05
0.18,0.0621848,0.009869318596627,0.009849,2.03185966271054E-05
0.21,0.0618906,0.009822626261344,0.009796,2.66262613437627E-05
0.24,0.0615526,0.009768982449903,0.009735,3.39824499033473E-05
0.27,0.0611713,0.009708466517057,0.009666,4.24665170565101E-05
0.3,0.0607473,0.009641173688504,0.009591,5.01736885040373E-05
0.33,0.060281,0.009567167448046,0.009508,5.9167448046446E-05
0.36,0.0597729,0.009486527150434,0.009417,6.9527150434387E-05
0.39,0.0592237,0.009399363892319,0.00932,7.93638923187769E-05
0.42,0.0586338,0.0093057411575,0.009216,8.97411575001353E-05
0.45,0.0580039,0.009205770042629,0.009105,0.000100770042629
0.48,0.0573345,0.009099529902457,0.008988,0.000111529902457
0.51,0.0566263,0.008987131833634,0.008865,0.000122131833634
0.54,0.05588,0.008868686932812,0.008735,0.000133686932812
0.57,0.0550961,0.008744274554741,0.008598,0.00014627455474
0.6,0.0542753,0.008614005796071,0.008456,0.000158005796071
0.63,0.0534182,0.008477975882504,0.008309,0.000168975882504
0.66,0.0525257,0.008336327652591,0.008155,0.000181327652591
0.69,0.0515983,0.008189140461083,0.007996,0.000193140461083
0.72,0.0506369,0.00803655714653,0.007832,0.00020455714653
0.75,0.049642,0.007878657063684,0.007663,0.000215657063684
0.78,0.0486157,0.007715773502497,0.007488,0.000227773502497
0.81,0.047561,0.007548382591472,0.007309,0.000239382591472
0.84,0.0464784,0.007376563685362,0.007125,0.000251563685362
0.87,0.0453688,0.007200459622716,0.006937,0.000263459622716
0.9,0.0442333,0.007020244983986,0.006744,0.000276244983986
0.93,0.0430728,0.006836062607724,0.006548,0.000288062607724
0.96,0.0418884,0.006648087074381,0.006347,0.000301087074381
0.99,0.0406811,0.006456477093458,0.006143,0.000313477093458
1.02,0.0394518,0.006261375503506,0.005935,0.000326375503506
1.05,0.0382016,0.006062956884977,0.005724,0.000338956884977
1.08,0.0369316,0.005861395818322,0.005509,0.000352395818322
1.11,0.0356426,0.005656819271142,0.005292,0.000364819271142
1.14,0.0343357,0.00544940182389,0.005072,0.00037740182389
1.17,0.0330119,0.005239302186065,0.004849,0.000390302186065
1.2,0.0316722,0.005026679067169,0.004623,0.000403679067169
1.23,0.0303176,0.004811691176704,0.004396,0.000415691176704
1.26,0.0289491,0.004594497224171,0.004166,0.000428497224171
1.29,0.0275677,0.004375255919071,0.003935,0.000440255919071
1.32,0.0261743,0.004154110099955,0.003702,0.000452110099955
1.35,0.0247699,0.003931218476325,0.003467,0.000464218476325
1.38,0.0233556,0.003706755628632,0.003232,0.000474755628632
1.41,0.0219322,0.003480848524478,0.002995,0.000485848524478
1.44,0.0205007,0.003253655873363,0.002757,0.000496655873363
1.47,0.0190621,0.003025336384788,0.002518,0.000507336384788
1.5,0.0176173,0.002796032897305,0.002279,0.000517032897305
1.53,0.0161673,0.002565904120416,0.002039,0.000526904120416
1.56,0.014713,0.002335092892671,0.0018,0.000535092892671
1.59,0.0132553,0.002103742052622,0.00156,0.000543742052622
1.62,0.0117952,0.001872010309769,0.001321,0.000551010309769
1.65,0.0103335,0.001640024631715,0.001082,0.000558024631715
1.68,0.00887127,0.001407954837624,0.000843,0.000564954837624
1.71,0.00740932,0.001175929482194,0.000606,0.000569929482194
1.74,0.00594857,0.000944094578166,0.000369,0.000575094578166
1.77,0.00448992,0.00071259296409,0.000133,0.00057959296409
1.8,0.00303425,0.000481564304329,-0.000101,0.000582564304329
1.83,0.00158246,0.000251151437432,-0.000334,0.000585151437432
1.86,0.000135411,2.14910122809412E-05,-0.000566,0.000587491012281
1.89,-0.00130601,-0.000207276195797,-0.000795,0.000587723804203
1.92,-0.00274095,-0.000435014807596,-0.001023,0.000587985192404
1.95,-0.00416855,-0.000661588491657,-0.001249,0.000587411508343
1.98,-0.00558794,-0.000886859170711,-0.001472,0.000585140829289
2.01,-0.00699829,-0.001110695115874,-0.001693,0.000582304884126
2.04,-0.00839874,-0.001332959836974,-0.001911,0.000578040163026
2.07,-0.00978848,-0.001553524779314,-0.002127,0.000573475220686
2.1,-0.0111667,-0.0017722613882,-0.00234,0.0005677386118
2.13,-0.0125325,-0.00198902682508,-0.002549,0.00055997317492
2.16,-0.0138851,-0.002203697296542,-0.002756,0.000552302703458
2.19,-0.0152237,-0.002416145834987,-0.002959,0.000542854165013
2.22,-0.0165476,-0.002626261343762,-0.003159,0.000532738656238
2.25,-0.0178559,-0.002833900984316,-0.003356,0.000522099015684
2.28,-0.0191478,-0.00303893778905,-0.003548,0.00050906221095
2.31,-0.0204226,-0.003241260661311,-0.003737,0.000495739338689
2.34,-0.0216795,-0.003440742633499,-0.003922,0.000481257366502
2.37,-0.0229177,-0.003637256738012,-0.004103,0.000465743261988
2.4,-0.0241365,-0.0038306918782,-0.00428,0.0004493081218
2.43,-0.0253352,-0.004020936957412,-0.004453,0.000432063042588
2.46,-0.0265131,-0.004207880878997,-0.004621,0.000413119121003
2.49,-0.0276694,-0.004391396675353,-0.004785,0.000393603324647
2.52,-0.0288034,-0.004571373249831,-0.004944,0.000372626750169
2.55,-0.0299145,-0.004747715376729,-0.005098,0.000350284623271
2.58,-0.0310019,-0.004920296088446,-0.005248,0.000327703911554
2.61,-0.0320651,-0.005089036030231,-0.005393,0.000303963969769
2.64,-0.0331033,-0.005253808234484,-0.005533,0.000279191765516
2.67,-0.034116,-0.005414533346453,-0.005668,0.000253466653547
2.7,-0.0351025,-0.005571100269489,-0.005799,0.000227899730511
2.73,-0.0360622,-0.005723413777889,-0.005924,0.000200586222111
2.76,-0.0369946,-0.005871394516904,-0.006043,0.000171605483096
2.79,-0.0378991,-0.006014947260833,-0.006158,0.000143052739167
2.82,-0.0387751,-0.006153976783974,-0.006267,0.000113023216026
2.85,-0.0396222,-0.006288419602528,-0.006371,8.25803974720748E-05
2.88,-0.0404398,-0.006418180490793,-0.00647,5.18195092067382E-05
2.91,-0.0412275,-0.00654319596497,-0.006563,1.98040350303597E-05
2.94,-0.0419848,-0.006663386670306,-0.006651,-1.23866703064038E-05
2.97,-0.0427113,-0.006778689123003,-0.006733,-4.56891230030381E-05
3,-0.0434065,-0.006889023968309,-0.006809,-8.00239683088873E-05
3.03,-0.04407,-0.006994327722423,-0.006881,-0.000113327722423
3.06,-0.0447016,-0.007094568643446,-0.006946,-0.000148568643446
3.09,-0.0453008,-0.007189667376627,-0.007006,-0.000183667376627
3.12,-0.0458673,-0.007279576309115,-0.007061,-0.000218576309115
3.15,-0.0464009,-0.007364263699011,-0.007109,-0.000255263699011
3.18,-0.0469013,-0.007443681933463,-0.007153,-0.000290681933463
3.21,-0.0473682,-0.007517783399621,-0.00719,-0.000327783399621
3.24,-0.0478015,-0.007586552226536,-0.007222,-0.000364552226536
3.27,-0.0482009,-0.007649940801356,-0.007249,-0.000400940801356
3.3,-0.0485663,-0.007707933253132,-0.00727,-0.000437933253132
3.33,-0.0488976,-0.007760513710914,-0.007285,-0.000475513710914
3.36,-0.0491948,-0.007807682174701,-0.007295,-0.000512682174701
3.39,-0.0494578,-0.007849422773544,-0.007299,-0.000550422773544
3.42,-0.0496864,-0.007885703765542,-0.007298,-0.000587703765542
3.45,-0.0498807,-0.007916541021645,-0.007292,-0.000624541021645
3.48,-0.0500407,-0.007941934541853,-0.00728,-0.000661934541853
3.51,-0.0501667,-0.007961931939017,-0.007263,-0.000698931939017
3.54,-0.0502585,-0.007976501471237,-0.00724,-0.000736501471237
3.57,-0.0503165,-0.007985706622313,-0.007212,-0.000773706622313
3.6,-0.0503406,-0.007989531521294,-0.007179,-0.000810531521294
3.63,-0.0503311,-0.007988023781032,-0.007141,-0.000847023781032
3.66,-0.0502882,-0.007981215143426,-0.007098,-0.000883215143426
3.69,-0.050212,-0.007969121479426,-0.00705,-0.000919121479426
3.72,-0.0501028,-0.007951790401884,-0.006996,-0.000955790401884
3.75,-0.0499607,-0.007929237781749,-0.006938,-0.000991237781749
3.78,-0.049786,-0.007901511231871,-0.006875,-0.001026511231871
3.81,-0.049579,-0.007868658365102,-0.006808,-0.001060658365102
3.84,-0.0493398,-0.00783069505239,-0.006736,-0.00109469505239
3.87,-0.049069,-0.007787716519437,-0.006659,-0.001128716519437
3.9,-0.0487679,-0.007739929088595,-0.006578,-0.001161929088595
3.93,-0.0484362,-0.007687285147013,-0.006492,-0.001195285147013
3.96,-0.0480742,-0.007629832307541,-0.006402,-0.001227832307541
3.99,-0.0476823,-0.00756763405398,-0.006308,-0.00125963405398
4.02,-0.047261,-0.007500769741081,-0.006209,-0.001291769741081
4.05,-0.0468107,-0.007429302852645,-0.006107,-0.001322302852645
4.08,-0.046332,-0.007353328614371,-0.006001,-0.001352328614371
4.11,-0.0458254,-0.007272926381011,-0.005891,-0.001381926381011
4.14,-0.0452914,-0.007188175507315,-0.005777,-0.001411175507315
4.17,-0.0447305,-0.007099155348034,-0.00566,-0.001439155348034
4.2,-0.0441434,-0.007005976999819,-0.005539,-0.001466976999819
4.23,-0.0435304,-0.00690868807552,-0.005415,-0.00149368807552
4.26,-0.0428924,-0.006807431413689,-0.005288,-0.001519431413689
4.29,-0.0422297,-0.006702254627176,-0.005158,-0.001544254627176
4.32,-0.0415431,-0.006593284683581,-0.005024,-0.001569284683581
4.35,-0.0408331,-0.006480600937656,-0.004888,-0.001592600937656
4.38,-0.0401004,-0.006364314486051,-0.004749,-0.001615314486051
4.41,-0.0393456,-0.006244520554468,-0.004607,-0.001637520554468
4.44,-0.0385694,-0.006121330239556,-0.004462,-0.001659330239556
4.47,-0.0377723,-0.005994822896068,-0.004316,-0.001678822896068
4.5,-0.0369551,-0.005865125491603,-0.004167,-0.001698125491603
4.53,-0.0361184,-0.005732333251862,-0.004016,-0.001716333251862
4.56,-0.0352629,-0.005596557273498,-0.003862,-0.001734557273498
4.59,-0.0343893,-0.005457908653159,-0.003707,-0.001750908653159
4.62,-0.0334982,-0.005316482616548,-0.00355,-0.001766482616548
4.65,-0.0325904,-0.005172406131265,-0.003392,-0.001780406131265
4.68,-0.0316667,-0.005025806164912,-0.003232,-0.001793806164912
4.71,-0.0307278,-0.004876793814138,-0.003071,-0.001805793814138
4.74,-0.0297743,-0.004725464304646,-0.002908,-0.001817464304646
4.77,-0.0288071,-0.004571960474986,-0.002744,-0.001827960474986
4.8,-0.0278268,-0.004416377550858,-0.002579,-0.001837377550858
4.83,-0.0268341,-0.004258826628915,-0.002414,-0.001844826628915
4.86,-0.0258297,-0.004099418805806,-0.002247,-0.001852418805806
4.89,-0.0248143,-0.003938265178183,-0.00208,-0.001858265178183
4.92,-0.0237886,-0.003775476842697,-0.001913,-0.001862476842697
4.95,-0.0227533,-0.003611164895998,-0.001745,-0.001866164895998
4.98,-0.0217092,-0.003445456305687,-0.001577,-0.001868456305687
5.01,-0.0206569,-0.003278446297466,-0.001409,-0.001869446297466
5.04,-0.0195971,-0.003110245967985,-0.001241,-0.001869245967985
5.07,-0.0185306,-0.002940982284845,-0.001073,-0.001867982284845
5.1,-0.0174581,-0.002770766344698,-0.000906,-0.001864766344698
5.13,-0.0163802,-0.002599693373243,-0.000738,-0.001861693373243
5.16,-0.0152976,-0.002427874467133,-0.000572,-0.001855874467133
5.19,-0.0142111,-0.002255436593967,-0.000406,-0.001849436593967
5.22,-0.0131213,-0.002082474979447,-0.000241,-0.001841474979447
5.25,-0.012029,-0.001909116591174,-7.6E-05,-0.001833116591174
5.28,-0.0109348,-0.001735456654848,8.7E-05,-0.001822456654848
5.31,-0.00983942,-0.001561609441311,0.000249,-0.001810609441311
5.34,-0.00874353,-0.001387681285928,0.00041,-0.001797681285928
5.37,-0.00764781,-0.00121378011116,0.00057,-0.00178378011116
5.4,-0.00655295,-0.001040015426564,0.000728,-0.001768015426564
5.43,-0.00545963,-0.000866495154599,0.000885,-0.001751495154599
5.46,-0.0043685,-0.000693322456442,0.001039,-0.001732322456442
5.49,-0.00328024,-0.000520605254554,0.001193,-0.001713605254554
5.52,-0.00219551,-0.000348448297206,0.001344,-0.001692448297206
5.55,-0.00111496,-0.000176954745573,0.001493,-0.001669954745573
5.58,-3.92489E-05,-6.22917334569151E-06,0.00164,-0.001646229173346
5.61,0.00103098,0.000163626321653,0.001785,-0.001621373678347
5.64,0.00209508,0.00033250910199,0.001928,-0.00159549089801
5.67,0.00315242,0.000500319006098,0.002068,-0.001567680993902
5.7,0.00420236,0.000666954459896,0.002206,-0.001539045540104
5.73,0.00524428,0.000832317063493,0.002341,-0.001508682936507
5.76,0.00627757,0.000996310004095,0.002473,-0.001476689995905
5.79,0.00730161,0.001158834881809,0.002603,-0.001444165118191
5.82,0.00831579,0.001319794883841,0.00273,-0.001410205116159
5.85,0.00931952,0.001479096371583,0.002854,-0.001374903628417
5.88,0.0103122,0.001636644119337,0.002976,-0.001339355880663
5.91,0.0112932,0.001792338140115,0.003094,-0.001301661859885
5.94,0.0122621,0.001946111775928,0.003209,-0.001262888224072
5.97,0.0132181,0.002097838059173,0.003321,-0.001223161940827
6,0.0141608,0.002247453506052,0.00343,-0.001182546493948
6.03,0.0150896,0.002394862890862,0.003535,-0.001140137109138
6.06,0.016004,0.002539986858853,0.003637,-0.001097013141147
6.09,0.0169034,0.002682730184325,0.003736,-0.001053269815675
6.12,0.0177873,0.002823013512527,0.003831,-0.001007986487473
6.15,0.0186552,0.002960757488708,0.003923,-0.000962242511292
6.18,0.0195066,0.003095882758117,0.004011,-0.000915117241883
6.21,0.020341,0.003228309966004,0.004095,-0.000866690033996
6.24,0.0211579,0.003357959757619,0.004176,-0.000818040242381
6.27,0.0219568,0.00348475277821,0.004253,-0.00076824722179
6.3,0.0227374,0.003608641414927,0.004327,-0.000718358585073
6.33,0.023499,0.003729514571119,0.004397,-0.000667485428881
6.36,0.0242414,0.003847340504887,0.004463,-0.000615659495113
6.39,0.0249641,0.003962039861478,0.004525,-0.000562960138522
6.42,0.0256667,0.004073549157094,0.004583,-0.000509450842906
6.45,0.0263488,0.004181804907933,0.004638,-0.000456195092067
6.48,0.02701,0.004286743630194,0.004689,-0.000402256369806
6.51,0.02765,0.004388317711028,0.004736,-0.000347682288972
6.54,0.0282683,0.004486447795684,0.004779,-0.000292552204316
6.57,0.0288648,0.004581118013211,0.004818,-0.000236881986789
6.6,0.029439,0.004672249008859,0.004853,-0.000180750991141
6.63,0.0299907,0.004759809040728,0.004884,-0.000124190959272
6.66,0.0305196,0.004843750495967,0.004912,-6.82495040328088E-05
6.69,0.0310254,0.004924025761726,0.004935,-1.09742382737492E-05
6.72,0.0315079,0.005000603096105,0.004955,4.56030961049503E-05
6.75,0.0319668,0.005073434886253,0.004971,0.000102434886253
6.78,0.0324019,0.00514248939027,0.004982,0.00016048939027
6.81,0.032813,0.005207734866256,0.004991,0.000216734866256
6.84,0.0332,0.00526915544326,0.004995,0.00027415544326
6.87,0.0335627,0.005326719379382,0.004995,0.000331719379382
6.9,0.0339008,0.005380379061773,0.004992,0.000388379061773
6.93,0.0342144,0.005430150361382,0.004985,0.000445150361382
6.96,0.0345033,0.005476001536308,0.004974,0.000502001536308
6.99,0.0347674,0.005517916715602,0.00496,0.000557916715602
7.02,0.0350066,0.005555880028314,0.004942,0.000613880028314
7.05,0.035221,0.005589907345393,0.00492,0.000669907345393
7.08,0.0354104,0.00561996692494,0.004895,0.00072496692494
7.11,0.0355749,0.005646074637904,0.004866,0.000780074637904
7.14,0.0357145,0.005668230484286,0.004833,0.000835230484286
7.17,0.0358292,0.005686434464086,0.004798,0.000888434464086
7.2,0.0359191,0.005700702448253,0.004758,0.000942702448253
7.23,0.0359843,0.005711050307738,0.004716,0.000995050307738
7.26,0.0360249,0.005717493913491,0.00467,0.001047493913491
7.29,0.0360409,0.005720033265511,0.004621,0.001099033265511
7.32,0.0360325,0.005718700105701,0.004569,0.001149700105701
7.35,0.0359999,0.005713526175958,0.004513,0.001200526175958
7.38,0.0359432,0.005704527347234,0.004455,0.001249527347234
7.41,0.0358625,0.005691719490479,0.004393,0.001298719490479
7.44,0.0357581,0.005675150218543,0.004329,0.001346150218543
7.47,0.0356302,0.005654851273326,0.004262,0.001392851273326
7.5,0.0354789,0.005630838525779,0.004192,0.001438838525779
7.53,0.0353046,0.005603175459702,0.004119,0.001484175459702
7.56,0.0351076,0.005571909687945,0.004044,0.001527909687945
7.59,0.034888,0.005537057081459,0.003966,0.001571057081459
7.62,0.0346462,0.005498681124044,0.003885,0.001613681124044
7.65,0.0343824,0.0054568135576,0.003803,0.0016538135576
7.68,0.034097,0.005411517865929,0.003717,0.001694517865929
7.71,0.0337903,0.005362841661879,0.00363,0.001732841661879
7.74,0.0334626,0.005310832558302,0.00354,0.001770832558302
7.77,0.0331143,0.005255554038998,0.003448,0.001807554038998
7.8,0.0327458,0.005197069587768,0.003355,0.001842069587768
7.83,0.0323574,0.005135426817462,0.003259,0.001876426817462
7.86,0.0319494,0.00507067334093,0.003161,0.00190967334093
7.89,0.0315224,0.005002904383874,0.003062,0.001940904383874
7.92,0.0310766,0.004932151688193,0.002961,0.001971151688193
7.95,0.0306125,0.004858494608638,0.002858,0.002000494608638
7.98,0.0301306,0.00478201249996,0.002754,0.00202801249996
8.01,0.0296312,0.00470275297501,0.002648,0.00205475297501
8.04,0.0291149,0.004620811259487,0.002541,0.002079811259487
8.07,0.0285819,0.004536219095292,0.002433,0.002103219095292
8.1,0.0280329,0.004449087579077,0.002324,0.002125087579077
8.13,0.0274683,0.004359480194641,0.002213,0.002146480194641
8.16,0.0268886,0.004267476296736,0.002102,0.002165476296736
8.19,0.0262942,0.004173139369161,0.00199,0.002183139369161
8.22,0.0256856,0.004076548766668,0.001877,0.002199548766668
8.25,0.0250633,0.003977783844008,0.001763,0.002214783844008
8.28,0.0244278,0.00387692395593,0.001648,0.00222892395593
8.31,0.0237796,0.003774048457185,0.001533,0.002241048457185
8.34,0.0231193,0.003669252573475,0.001418,0.002251252573475
8.37,0.0224473,0.003562599788599,0.001302,0.002260599788599
8.4,0.0217642,0.003454185328259,0.001186,0.002268185328259
8.43,0.0210706,0.003344104418155,0.00107,0.002274104418155
8.46,0.0203668,0.003232404671138,0.000954,0.002278404671138
8.49,0.0196536,0.003119213054809,0.000838,0.002281213054809
8.52,0.0189313,0.003004577182018,0.000722,0.002282577182018
8.55,0.0182005,0.002888592278465,0.000606,0.002282592278465
8.58,0.0174617,0.002771337698903,0.00049,0.002281337698903
8.61,0.0167154,0.00265289279808,0.000375,0.00227789279808
8.64,0.0159623,0.002533368672649,0.00026,0.002273368672649
8.67,0.0152027,0.002412812935459,0.000146,0.002266812935459
8.7,0.0144372,0.002291320812212,3.2E-05,0.002259320812212
8.73,0.0136664,0.002168987528607,-8.1E-05,0.002249987528607
8.76,0.0128907,0.002045876568447,-0.000193,0.002238876568447
8.79,0.0121108,0.00192209902838,-0.000305,0.00222709902838
8.82,0.011327,0.001797702521259,-0.000415,0.002212702521259
8.85,0.01054,0.001672798143734,-0.000525,0.002197798143734
8.88,0.00975029,0.00154746366346,-0.000633,0.00218046366346
8.91,0.00895834,0.001421773673903,-0.000741,0.002162773673903
8.94,0.0081647,0.001295815465289,-0.000847,0.002142815465289
8.97,0.00736988,0.001169669979463,-0.000952,0.002121669979463
9,0.0065744,0.001043419745366,-0.001055,0.002098419745366
9.03,0.00577877,0.000917145704845,-0.001157,0.002074145704845
9.06,0.0049835,0.000790928799744,-0.001257,0.002047928799744
9.09,0.0041891,0.000664849971908,-0.001356,0.002020849971908
9.12,0.00339608,0.000538990163185,-0.001453,0.001991990163185
9.15,0.00260493,0.000413427141229,-0.001549,0.001962427141229
9.18,0.00181616,0.000288241847886,-0.001643,0.001931241847886
9.21,0.00103025,0.000163510463717,-0.001735,0.001898510463717
9.24,0.000247698,3.93120260537517E-05,-0.001825,0.001864312026054
9.27,-0.000531009,-8.42761735774074E-05,-0.001913,0.001828723826423
9.3,-0.00130539,-0.000207177795906,-0.001999,0.001791822204094
9.33,-0.00207497,-0.000329317453919,-0.002083,0.001753682546081
9.36,-0.00283927,-0.000450619125765,-0.002165,0.001714380874235
9.39,-0.00359784,-0.000571011392168,-0.002245,0.001673988607832
9.42,-0.0043502,-0.000690418072568,-0.002323,0.001632581927432
9.45,-0.0050959,-0.00080876774769,-0.002398,0.00158923225231
9.48,-0.00583449,-0.000925988998257,-0.002472,0.001546011001743
9.51,-0.00656553,-0.00104201199209,-0.002542,0.00149998800791
9.54,-0.00728857,-0.001156765309912,-0.002611,0.001454234690088
9.57,-0.00800318,-0.001270180706638,-0.002677,0.001406819293362
9.6,-0.00870895,-0.001382193111373,-0.002741,0.001358806888627
9.63,-0.00940544,-0.001492732691935,-0.002802,0.001309267308065
9.66,-0.0100922,-0.00160172802905,-0.002861,0.00125927197095
9.69,-0.010769,-0.001709142619532,-0.002917,0.001207857380468
9.72,-0.0114352,-0.0018148748893,-0.002971,0.0011561251107
9.75,-0.0120906,-0.001918893096454,-0.003022,0.001103106903546
9.78,-0.0127347,-0.002021117886243,-0.003071,0.001049882113757
9.81,-0.0133671,-0.002121485774867,-0.003117,0.000995514225133
9.84,-0.0139876,-0.002219965020426,-0.00316,0.000940034979574
9.87,-0.0145957,-0.002316476268168,-0.003201,0.000884523731832
9.9,-0.0151912,-0.002410987776194,-0.003239,0.000828012223806
9.93,-0.0157736,-0.002503420189753,-0.003274,0.000770579810247
9.96,-0.0163426,-0.002593725895994,-0.003307,0.000713274104006
9.99,-0.016898,-0.002681873153018,-0.003337,0.000655126846982
10.02,-0.0174393,-0.002767782606074,-0.003364,0.000596217393927
10.05,-0.0179664,-0.00285143838421,-0.003389,0.00053756161579
10.08,-0.018479,-0.002932792874578,-0.003411,0.000478207125422
10.11,-0.0189767,-0.003011782593377,-0.00343,0.000418217406623
10.14,-0.0194592,-0.003088359927755,-0.003446,0.000357640072245
10.17,-0.0199264,-0.003162509006764,-0.00346,0.000297490993236
10.2,-0.020378,-0.003234182217553,-0.003471,0.000236817782447
10.23,-0.0208138,-0.00330334781822,-0.00348,0.00017665218178
10.26,-0.0212334,-0.003369942324967,-0.003486,0.000116057675033
10.29,-0.0216368,-0.003433965737793,-0.003489,5.50342622071412E-05
10.32,-0.0220238,-0.003495386314797,-0.00349,-5.38631479712155E-06
10.35,-0.0223941,-0.00355415644313,-0.003487,-6.71564431296251E-05
10.38,-0.0227475,-0.00361024438089,-0.003483,-0.00012724438089
10.41,-0.023084,-0.003663650128079,-0.003476,-0.000187650128079
10.44,-0.0234033,-0.003714326071845,-0.003466,-0.000248326071845
10.47,-0.0237053,-0.003762256341238,-0.003453,-0.000309256341238
10.5,-0.02399,-0.003807440936259,-0.003439,-0.000368440936259
10.53,-0.0242571,-0.003849832244057,-0.003421,-0.000428832244057
10.56,-0.0245067,-0.003889446135582,-0.003401,-0.000488446135582
10.59,-0.0247385,-0.003926234997984,-0.003379,-0.000547234997984
10.62,-0.0249526,-0.003960214702213,-0.003355,-0.000605214702213
10.65,-0.0251488,-0.003991353506369,-0.003328,-0.000663353506369
10.68,-0.0253272,-0.004019667281401,-0.003298,-0.000721667281401
10.71,-0.0254877,-0.004045140156361,-0.003267,-0.000778140156361
10.74,-0.0256302,-0.004067756260296,-0.003233,-0.000834756260296
10.77,-0.0257548,-0.004087531464159,-0.003197,-0.000890531464159
10.8,-0.0258615,-0.004104465767948,-0.003159,-0.000945465767948
10.83,-0.0259504,-0.004118575042614,-0.003118,-0.001000575042614
10.86,-0.0260213,-0.004129827546256,-0.003076,-0.001053827546256
10.89,-0.0260745,-0.004138270891725,-0.003031,-0.001107270891725
10.92,-0.02611,-0.004143905079021,-0.002985,-0.001158905079021
10.95,-0.0261278,-0.004146730108145,-0.002936,-0.001210730108145
10.98,-0.026128,-0.004146761850045,-0.002886,-0.001260761850045
11.01,-0.0261107,-0.004144016175672,-0.002834,-0.001310016175672
11.04,-0.0260761,-0.004138524826927,-0.00278,-0.001358524826927
11.07,-0.0260243,-0.00413030367476,-0.002724,-0.00140630367476
11.1,-0.0259553,-0.00411935271917,-0.002667,-0.00145235271917
11.13,-0.0258694,-0.004105719573008,-0.002608,-0.001497719573008
11.16,-0.0257667,-0.004089420107224,-0.002548,-0.001541420107224
11.19,-0.0256473,-0.004070470192769,-0.002485,-0.001585470192769
11.22,-0.0255115,-0.004048917442492,-0.002422,-0.001626917442492
11.25,-0.0253594,-0.004024777727343,-0.002357,-0.001667777727343
11.28,-0.0251912,-0.003998082789224,-0.002291,-0.001707082789224
11.31,-0.0250072,-0.003968880240985,-0.002223,-0.001745880240985
11.34,-0.0248075,-0.003937185953574,-0.002154,-0.001783185953574
11.37,-0.0245924,-0.003903047539844,-0.002084,-0.001819047539844
11.4,-0.0243622,-0.003866512612644,-0.002013,-0.001853512612644
11.43,-0.024117,-0.003827597042925,-0.001941,-0.001886597042925
11.46,-0.0238571,-0.003786348443536,-0.001867,-0.001919348443536
11.49,-0.0235828,-0.003742814427329,-0.001793,-0.001949814427329
11.52,-0.0232943,-0.003697026736203,-0.001718,-0.001979026736203
11.55,-0.0229919,-0.003649032983009,-0.001642,-0.002007032983009
11.58,-0.022676,-0.003598896651547,-0.001566,-0.002032896651547
11.61,-0.0223467,-0.003546633612768,-0.001489,-0.002057633612768
11.64,-0.0220044,-0.003492307350472,-0.001411,-0.002081307350472
11.67,-0.0216495,-0.003435981348459,-0.001332,-0.002103981348459
11.7,-0.0212821,-0.003377671477681,-0.001253,-0.002124671477681
11.73,-0.0209026,-0.003317441221936,-0.001174,-0.002143441221936
11.76,-0.0205115,-0.003255369935977,-0.001094,-0.002161369935977
11.79,-0.0201089,-0.003191473490752,-0.001014,-0.002177473490752
11.82,-0.0196952,-0.003125815370063,-0.000934,-0.002191815370063
11.85,-0.0192708,-0.00305845905771,-0.000853,-0.00220545905771
11.88,-0.018836,-0.002989452166543,-0.000773,-0.002216452166543
11.91,-0.0183912,-0.002918858180364,-0.000692,-0.002226858180364
11.94,-0.0179367,-0.002846724712022,-0.000611,-0.002235724712022
11.97,-0.0174729,-0.002773115245317,-0.000531,-0.002242115245317
12,-0.0170001,-0.002698077393101,-0.00045,-0.002248077393101
12.03,-0.0165186,-0.002621658768224,-0.00037,-0.002251658768224
12.06,-0.016029,-0.002543954596386,-0.00029,-0.002253954596386
12.09,-0.0155316,-0.002465012490438,-0.00021,-0.002255012490438
12.12,-0.0150267,-0.00238488006323,-0.00013,-0.00225488006323
12.15,-0.0145147,-0.002303620798563,-5.1E-05,-0.002252620798563
12.18,-0.013996,-0.002221298180237,2.7E-05,-0.002248298180237
12.21,-0.0134711,-0.002137991563003,0.000105,-0.002242991563003
12.24,-0.0129402,-0.002053732688761,0.000183,-0.002236732688761
12.27,-0.0124037,-0.001968585041312,0.00026,-0.002228585041312
12.3,-0.0118621,-0.001882627975406,0.000336,-0.002218627975406
12.33,-0.0113156,-0.001795893232944,0.000411,-0.002206893232944
12.36,-0.0107648,-0.001708476039627,0.000486,-0.002194476039627
12.39,-0.01021,-0.001620424008304,0.00056,-0.002180424008304
12.42,-0.00965147,-0.001531779990541,0.000632,-0.002163779990541
12.45,-0.00908973,-0.001442626515279,0.000704,-0.002146626515279
12.48,-0.00852513,-0.001353019130843,0.000775,-0.002128019130843
12.51,-0.00795805,-0.001263018146844,0.000845,-0.002108018146844
12.54,-0.00738886,-0.001172682285798,0.000914,-0.002086682285798
12.57,-0.00681796,-0.001082075031504,0.000982,-0.002064075031504
12.6,-0.00624572,-0.000991255106478,0.001048,-0.002039255106478
12.63,-0.00567252,-0.000900282820331,0.001114,-0.002014282820331
12.66,-0.00509874,-0.000809218482674,0.001178,-0.001987218482674
12.69,-0.00452476,-0.000718122403116,0.00124,-0.001958122403116
12.72,-0.00395095,-0.000627053304173,0.001302,-0.001929053304173
12.75,-0.00337769,-0.000536071495456,0.001362,-0.001898071495456
12.78,-0.00280534,-0.000445234112385,0.001421,-0.001866234112385
12.81,-0.00223428,-0.000354601464571,0.001478,-0.001832601464571
12.84,-0.00166486,-0.000264229100339,0.001533,-0.001797229100339
12.87,-0.00109745,-0.000174175742205,0.001588,-0.001762175742205
12.9,-0.000532411,-8.44986842982342E-05,0.00164,-0.001724498684298
12.93,2.99031E-05,4.74590608841389E-06,0.001691,-0.001686254093912
12.96,0.00058914,9.35021155976524E-05,0.001741,-0.001647497884402
12.99,0.00114495,0.000181714443517,0.001789,-0.001607285556483
13.02,0.00169699,0.000269328436616,0.001835,-0.001565671563384
13.05,0.00224491,0.00035628854657,0.001879,-0.00152271145343
13.08,0.00278839,0.000442543986338,0.001922,-0.001479456013662
13.11,0.00332708,0.000528039207595,0.001963,-0.001434960792405
13.14,0.00386067,0.000612725010395,0.002003,-0.001390274989605
13.17,0.00438881,0.000696545846414,0.00204,-0.001343454153586
13.2,0.00491121,0.000779455689894,0.002076,-0.001296544310106
13.23,0.00542753,0.000861400579607,0.00211,-0.001248599420393
13.26,0.00593748,0.000942334489797,0.002143,-0.001200665510203
13.29,0.00644075,0.001022208220517,0.002173,-0.001150791779483
13.32,0.00693704,0.001100974158919,0.002201,-0.001100025841081
13.35,0.00742607,0.001178587866341,0.002228,-0.001049412133659
13.38,0.00790753,0.001255000142839,0.002253,-0.000997999857161
13.41,0.00838116,0.001330169723941,0.002276,-0.000945830276059
13.44,0.00884667,0.001404050583892,0.002297,-0.000892949416108
13.47,0.00930381,0.001476603045318,0.002317,-0.000840396954682
13.5,0.0097523,0.001547782669557,0.002334,-0.000786217330443
13.53,0.0101919,0.00161755136633,0.00235,-0.00073244863367
13.56,0.0106224,0.001685875806641,0.002363,-0.000677124193359
13.59,0.0110435,0.00175270837764,0.002375,-0.00062229162236
13.62,0.0114549,0.001818001466476,0.002385,-0.000566998533524
13.65,0.0118565,0.001881739202199,0.002393,-0.000511260797801
13.68,0.0122481,0.001943889842909,0.002399,-0.000455110157091
13.71,0.0126294,0.002004405775756,0.002404,-0.000399594224244
13.74,0.0130002,0.002063255258839,0.002406,-0.000342744741161
13.77,0.0133604,0.002120422421209,0.002407,-0.000286577578791
13.8,0.0137097,0.002175859650014,0.002406,-0.000230140349986
13.83,0.0140479,0.002229535203354,0.002403,-0.000173464796646
13.86,0.0143749,0.002281433210281,0.002398,-0.000116566789719
13.89,0.0146906,0.002331537799842,0.002392,-6.04622001580744E-05
13.92,0.0149948,0.002379817230138,0.002384,-4.18276986170014E-06
13.95,0.0152872,0.002426223888319,0.002374,5.2223888319298E-05
13.98,0.0155679,0.002470773645335,0.002362,0.000108773645335
14.01,0.0158366,0.002513418888335,0.002349,0.000164418888335
14.04,0.0160932,0.00255414374637,0.002334,0.00022014374637
14.07,0.0163377,0.002592948219438,0.002317,0.000275948219438
14.1,0.0165699,0.002629800565641,0.002298,0.000331800565641
14.13,0.0167898,0.002664700784977,0.002278,0.000386700784977
14.16,0.0169971,0.002697601264597,0.002257,0.000440601264597
14.19,0.017192,0.002728533746401,0.002234,0.000494533746401
14.22,0.0173742,0.002757450617539,0.002209,0.000548450617539
14.25,0.0175438,0.00278436774896,0.002183,0.00060136774896
14.28,0.0177006,0.002809253398764,0.002155,0.000654253398764
14.31,0.0178448,0.002832139308852,0.002126,0.000706139308852
14.34,0.0179761,0.002852977866373,0.002095,0.000757977866373
14.37,0.0180946,0.002871784942277,0.002063,0.000808784942277
14.4,0.0182003,0.002888560536565,0.00203,0.000858560536565
14.43,0.0182932,0.002903304649236,0.001996,0.000907304649236
14.46,0.0183733,0.002916017280291,0.00196,0.000956017280291
14.49,0.0184406,0.002926698429728,0.001922,0.001004698429728
14.52,0.0184951,0.002935348097549,0.001884,0.001051348097549
14.55,0.0185369,0.002941982154704,0.001845,0.001096982154704
14.58,0.018566,0.002946600601192,0.001804,0.001142600601192
14.61,0.0185825,0.002949219307963,0.001762,0.001187219307963
14.64,0.0185863,0.002949822404068,0.001719,0.001230822404068
14.67,0.0185777,0.002948457502357,0.001675,0.001273457502357
14.7,0.0185567,0.002945124602829,0.001631,0.001314124602829
14.73,0.0185233,0.002939823705486,0.001585,0.001354823705486
14.76,0.0184777,0.002932586552227,0.001538,0.001394586552227
14.79,0.0184199,0.002923413143051,0.00149,0.001433413143051
14.82,0.01835,0.00291231934891,0.001442,0.00147031934891
14.85,0.0182683,0.002899352782654,0.001393,0.001506352782654
14.88,0.0181747,0.002884497573332,0.001343,0.001541497573332
14.91,0.0180695,0.002867801333795,0.001292,0.001575801333795
14.94,0.0179528,0.002849279934993,0.001241,0.001608279934993
14.97,0.0178246,0.002828933376926,0.001189,0.001639933376926
15,0.0176853,0.002806825143394,0.001137,0.001669825143394
15.03,0.0175348,0.002782939363448,0.001084,0.001698939363448
15.06,0.0173735,0.002757339520888,0.00103,0.001727339520888
15.09,0.0172014,0.002730025615714,0.000976,0.001754025615714
15.12,0.0170188,0.002701045260776,0.000922,0.001779045260776
15.15,0.0168258,0.002670414327024,0.000868,0.001802414327024
15.18,0.0166226,0.002638164556359,0.000813,0.001825164556359
15.21,0.0164095,0.002604343561632,0.000757,0.001847343561632
15.24,0.0161865,0.002568951342841,0.000702,0.001866951342841
15.27,0.015954,0.002532051383788,0.000646,0.001886051383788
15.3,0.0157121,0.002493659555423,0.000591,0.001902659555423
15.33,0.015461,0.002453807599646,0.000535,0.001918807599646
15.36,0.015201,0.002412543129307,0.000479,0.001933543129307
15.39,0.0149323,0.002369897886307,0.000423,0.001946897886307
15.42,0.0146551,0.002325903612546,0.000367,0.001958903612546
15.45,0.0143697,0.002280607920874,0.000311,0.001969607920874
15.48,0.0140762,0.002234026682241,0.000256,0.001978026682241
15.51,0.013775,0.002186223380449,0.0002,0.001986223380449
15.54,0.0134663,0.002137229757397,0.000145,0.001992229757397
15.57,0.0131504,0.002087093425935,9E-05,0.001997093425935
15.6,0.0128274,0.002035830257014,3.5E-05,0.002000830257014
15.63,0.0124976,0.001983487863484,-2E-05,0.002003487863484
15.66,0.0121614,0.001930129729146,-7.4E-05,0.002004129729146
15.69,0.0118189,0.00187577172495,-0.000128,0.00200377172495
15.72,0.0114705,0.001820477334696,-0.000181,0.002001477334696
15.75,0.0111163,0.001764262429335,-0.000234,0.001998262429335
15.78,0.0107567,0.001707190492666,-0.000286,0.001993190492666
15.81,0.010392,0.001649309137541,-0.000338,0.001987309137541
15.84,0.0100224,0.001590650105859,-0.000389,0.001979650105859
15.87,0.00964813,0.001531249900807,-0.00044,0.001971249900807
15.9,0.00926959,0.001471172006183,-0.00049,0.001961172006183
15.93,0.00888698,0.00141044816389,-0.000539,0.00194944816389
15.96,0.0085006,0.001349125986776,-0.000587,0.001936125986776
15.99,0.00811071,0.001287246739313,-0.000635,0.001922246739313
16.02,0.0077176,0.001224856447256,-0.000682,0.001906856447256
16.05,0.00732154,0.00116199796217,-0.000728,0.00188999796217
16.08,0.00692281,0.001098715722715,-0.000774,0.001872715722715
16.11,0.00652168,0.001035052580458,-0.000818,0.001853052580458
16.14,0.00611844,0.000971054561152,-0.000862,0.001833054561152
16.17,0.00571336,0.000906764516365,-0.000905,0.001811764516365
16.2,0.00530671,0.00084222529766,-0.000946,0.00178822529766
16.23,0.00489879,0.000777484517888,-0.000987,0.001764484517888
16.26,0.00448985,0.000712581854425,-0.001027,0.001739581854425
16.29,0.00408018,0.000647563333026,-0.001066,0.001713563333027
16.32,0.00367005,0.000582471805257,-0.001103,0.001685471805257
16.35,0.00325973,0.000517350122682,-0.00114,0.001657350122682
16.38,0.00284949,0.000452241136868,-0.001176,0.001628241136868
16.41,0.0024396,0.000387187699379,-0.00121,0.001597187699379
16.44,0.00203034,0.000322234248876,-0.001243,0.001565234248876
16.47,0.00162196,0.000257420462733,-0.001275,0.001532420462733
16.5,0.00121473,0.000192789192518,-0.001306,0.001498789192518
16.53,0.000808916,0.000128382654956,-0.001336,0.001464382654956
16.56,0.000404773,6.42413209709213E-05,-0.001365,0.001429241320971
16.59,2.55909E-06,4.06151897689507E-07,-0.001392,0.001392406151898
16.62,-0.000397471,-6.30824241924067E-05,-0.001419,0.001355917575808
16.65,-0.000795064,-0.000126184210944,-0.001444,0.001317815789056
16.68,-0.00118997,-0.000188859545266,-0.001467,0.001278140454734
16.71,-0.00158195,-0.000251070495586,-0.00149,0.001238929504414
16.74,-0.00197075,-0.000312776749693,-0.001511,0.001198223250307
16.77,-0.00235614,-0.0003739418044,-0.001531,0.0011570581956
16.8,-0.00273788,-0.000434527569427,-0.00155,0.001115472430573
16.83,-0.00311573,-0.000494495954495,-0.001567,0.001072504045505
16.86,-0.00348947,-0.000553812043512,-0.001583,0.001029187956488
16.89,-0.00385887,-0.000612439333293,-0.001598,0.000985560666707
16.92,-0.00422371,-0.000670342907749,-0.001612,0.000941657092251
16.95,-0.00458377,-0.000727487850788,-0.001624,0.000896512149212
16.98,-0.00493884,-0.000783840833415,-0.001635,0.000851159166585
17.01,-0.0052887,-0.000839366939541,-0.001645,0.000805633060459
17.04,-0.00563316,-0.00089403601436,-0.001653,0.00075896398564
17.07,-0.00597202,-0.000947816315972,-0.00166,0.000712183684028
17.1,-0.00630507,-0.001000674515381,-0.001666,0.000665325484619
17.13,-0.00663212,-0.001052580457782,-0.00167,0.000617419542218
17.16,-0.006953,-0.00110350716256,-0.001674,0.00057049283744
17.19,-0.00726751,-0.001153422887815,-0.001675,0.000521577112185
17.22,-0.00757549,-0.001202302240026,-0.001676,0.000473697759974
17.25,-0.00787676,-0.001250116651483,-0.001676,0.000425883348517
17.28,-0.00817115,-0.001296839141572,-0.001674,0.000377160858428
17.31,-0.00845851,-0.001342445903866,-0.001671,0.000328554096134
17.34,-0.00873868,-0.001386911544847,-0.001666,0.000279088455153
17.37,-0.00901151,-0.001430212258087,-0.001661,0.000230787741913
17.4,-0.00927686,-0.001472325824258,-0.001654,0.000181674175742
17.43,-0.00953459,-0.001513230024029,-0.001646,0.000132769975971
17.46,-0.00978456,-0.001552902638069,-0.001637,8.40973619306694E-05
17.49,-0.0100266,-0.001591316685765,-0.001626,3.46833142352899E-05
17.52,-0.0102607,-0.00162847058002,-0.001615,-1.34705800197434E-05
17.55,-0.0104867,-0.001664338927314,-0.001602,-6.23389273142227E-05
17.58,-0.0107045,-0.001698905856698,-0.001589,-0.000109905856698
17.61,-0.0109139,-0.001732139626271,-0.001574,-0.000158139626271
17.64,-0.0111149,-0.001764040236033,-0.001558,-0.000206040236033
17.67,-0.0113073,-0.001794575944083,-0.001541,-0.000253575944083
17.7,-0.0114912,-0.001823762621373,-0.001523,-0.000300762621373
17.73,-0.0116664,-0.001851568526001,-0.001504,-0.000347568526001
17.76,-0.0118329,-0.001877993657968,-0.001484,-0.000393993657968
17.79,-0.0119905,-0.001903006275374,-0.001463,-0.000440006275374
17.82,-0.0121392,-0.001926606378217,-0.001441,-0.000485606378217
17.85,-0.0122791,-0.00194880983745,-0.001418,-0.00053080983745
17.88,-0.0124099,-0.00196956904022,-0.001394,-0.00057556904022
17.91,-0.0125318,-0.001988915728429,-0.001369,-0.000619915728429
17.94,-0.0126445,-0.002006802289226,-0.001343,-0.000663802289226
17.97,-0.0127482,-0.002023260464511,-0.001317,-0.000706260464511
18,-0.0128428,-0.002038274383334,-0.001289,-0.000749274383334
18.03,-0.0129283,-0.002051844045696,-0.001261,-0.000790844045696
18.06,-0.0130047,-0.002063969451595,-0.001232,-0.000831969451595
18.09,-0.0130719,-0.002074634730083,-0.001203,-0.000871634730083
18.12,-0.01313,-0.002083855752108,-0.001172,-0.000911855752108
18.15,-0.0131791,-0.002091648388622,-0.001141,-0.000950648388622
18.18,-0.013219,-0.002097980897724,-0.00111,-0.000987980897724
18.21,-0.0132498,-0.002102869150365,-0.001077,-0.001025869150365
18.24,-0.0132716,-0.002106329017493,-0.001045,-0.001061329017493
18.27,-0.0132845,-0.00210837637006,-0.001011,-0.00109737637006
18.3,-0.0132883,-0.002108979466165,-0.000977,-0.001131979466165
18.33,-0.0132833,-0.002108185918658,-0.000942,-0.001166185918658
18.36,-0.0132694,-0.00210597985659,-0.000907,-0.00119897985659
18.39,-0.0132467,-0.002102377150911,-0.000872,-0.001230377150911
18.42,-0.0132153,-0.00209739367257,-0.000836,-0.00126139367257
18.45,-0.0131753,-0.002091045292517,-0.0008,-0.001291045292517
18.48,-0.0131266,-0.002083316139804,-0.000763,-0.001320316139804
18.51,-0.0130695,-0.00207425382728,-0.000726,-0.00134825382728
18.54,-0.013004,-0.002063858354944,-0.000688,-0.001375858354944
18.57,-0.0129301,-0.002052129722798,-0.000651,-0.001401129722798
18.6,-0.012848,-0.002039099672741,-0.000613,-0.001426099672741
18.63,-0.0127578,-0.002024784075723,-0.000575,-0.001449784075723
18.66,-0.0126596,-0.002009198802696,-0.000537,-0.001472198802696
18.69,-0.0125536,-0.001992375595557,-0.000498,-0.001494375595557
18.72,-0.0124397,-0.001974298583359,-0.00046,-0.001514298583359
18.75,-0.0123182,-0.001955015378951,-0.000421,-0.001534015378951
18.78,-0.0121891,-0.001934525982332,-0.000382,-0.001552525982332
18.81,-0.0120526,-0.001912862135405,-0.000343,-0.001569862135405
18.84,-0.0119089,-0.001890055580067,-0.000305,-0.001585055580067
18.87,-0.011758,-0.001866106316321,-0.000266,-0.001600106316321
18.9,-0.0116002,-0.001841061957015,-0.000227,-0.001614061957015
18.93,-0.0114355,-0.001814922502151,-0.000188,-0.001626922502151
18.96,-0.0112641,-0.001787719693627,-0.00015,-0.001637719693627
18.99,-0.0110862,-0.001759485273345,-0.000111,-0.001648485273345
19.02,-0.0109019,-0.001730235112255,-7.3E-05,-0.001657235112255
19.05,-0.0107114,-0.001700000952257,-3.5E-05,-0.001665000952257
19.08,-0.0105148,-0.001668798664301,3E-06,-0.001671798664301
19.11,-0.0103123,-0.001636659990287,4E-05,-0.001676659990287
19.14,-0.0101041,-0.001603616672116,7.8E-05,-0.001681616672116
19.17,-0.00989037,-0.001569695690402,0.000115,-0.001684695690402
19.2,-0.00967124,-0.001534917677382,0.000151,-0.001685917677382
19.23,-0.00944691,-0.001499314374954,0.000188,-0.001687314374954
19.26,-0.00921756,-0.001462914350831,0.000224,-0.001686914350831
19.29,-0.00898337,-0.00142574617272,0.000259,-0.00168474617272
19.32,-0.00874454,-0.001387841582524,0.000294,-0.001681841582524
19.35,-0.00850123,-0.001349225973762,0.000329,-0.001678225973762
19.38,-0.00825365,-0.00130993267543,0.000363,-0.00167293267543
19.41,-0.00800197,-0.001269988668142,0.000397,-0.001666988668142
19.44,-0.0077464,-0.001229427280894,0.00043,-0.001659427280894
19.47,-0.00748713,-0.001188278668491,0.000463,-0.001651278668491
19.5,-0.00722436,-0.001146574572833,0.000495,-0.001641574572833
19.53,-0.00695829,-0.001104346735822,0.000527,-0.001631346735822
19.56,-0.0066891,-0.001061623725166,0.000558,-0.001619623725166
19.59,-0.006417,-0.001018438869861,0.000588,-0.001606438869861
19.62,-0.00614219,-0.000974823911808,0.000618,-0.001592823911808
19.65,-0.00586485,-0.000930807418717,0.000647,-0.001577807418717
19.68,-0.00558519,-0.000886422719583,0.000675,-0.001561422719583
19.71,-0.00530341,-0.000841701556305,0.000703,-0.001544701556305
19.74,-0.0050197,-0.000796674083691,0.00073,-0.001526674083691
19.77,-0.00473427,-0.000751373630734,0.000756,-0.001507373630734
19.8,-0.00444732,-0.000705831939335,0.000782,-0.001487831939335
19.83,-0.00415903,-0.000660077577204,0.000807,-0.001467077577204
19.86,-0.00386962,-0.000614145460432,0.000831,-0.001445145460432
19.89,-0.00357927,-0.000568064156729,0.000854,-0.001422064156729
19.92,-0.00328819,-0.00052186699509,0.000876,-0.00139786699509
19.95,-0.00299657,-0.00047558413032,0.000898,-0.00137358413032
19.98,-0.00270462,-0.000429248891414,0.000919,-0.001348248891414
20.01,-0.00241251,-0.000382888258989,0.000939,-0.001321888258989
20.04,-0.00212046,-0.000336537149133,0.000958,-0.001294537149133
20.07,-0.00182864,-0.000290222542463,0.000976,-0.001266222542463
20.1,-0.00153726,-0.000243977767973,0.000994,-0.001237977767973
20.13,-0.00124651,-0.000197832980469,0.001011,-0.001208832980469
20.16,-0.000956563,-0.000151815636695,0.001026,-0.001177815636695
20.19,-0.00066762,-0.00010595763726,0.001041,-0.00114695763726
20.22,-0.000379863,-6.02878672934634E-05,0.001055,-0.001115287867293
20.25,-9.34756E-05,-1.48354658599992E-05,0.001068,-0.00108283546586
20.28,0.000191359,3.03704914598417E-05,0.001081,-0.00105062950854
20.31,0.000474461,7.53014686977251E-05,0.001092,-0.001016698531302
20.34,0.000755652,0.000119929152079,0.001102,-0.000982070847921
20.37,0.00103476,0.000164226243568,0.001112,-0.000947773756432
20.4,0.0013116,0.000208163381909,0.001121,-0.000912836618091
20.43,0.00158601,0.000251714856162,0.001128,-0.000876285143838
20.46,0.00185783,0.000294855272806,0.001135,-0.000840144727194
20.49,0.00212687,0.000337554477036,0.001141,-0.000803445522964
20.52,0.00239299,0.000379790249523,0.001146,-0.000766209750477
20.55,0.00265601,0.000421534022556,0.00115,-0.000728465977444
20.58,0.00291579,0.000462763576804,0.001154,-0.000691236423196
20.61,0.00317216,0.000503451931653,0.001156,-0.000652548068347
20.64,0.00342497,0.000543575280678,0.001157,-0.000613424719322
20.67,0.00367408,0.000583111404547,0.001158,-0.000574888595453
20.7,0.00391934,0.000622036496837,0.001158,-0.000535963503163
20.73,0.00416061,0.000660328338216,0.001157,-0.000496671661784
20.76,0.00439774,0.00069796312226,0.001155,-0.00045703687774
20.79,0.00463061,0.000734921803829,0.001152,-0.000417078196171
20.82,0.00485908,0.000771182163591,0.001148,-0.000376817836409
20.85,0.00508302,0.000806723569313,0.001144,-0.000337276430687
20.88,0.00530231,0.000841526975854,0.001138,-0.000296473024146
20.91,0.00551683,0.000875573338073,0.001132,-0.000256426661927
20.94,0.00572645,0.000908842023737,0.001125,-0.000216157976263
20.97,0.00593107,0.000941317161893,0.001117,-0.000175682838107
21,0.00613058,0.000972981294498,0.001109,-0.000136018705502
21.03,0.00632486,0.001003815376411,0.001099,-9.51846235886758E-05
21.06,0.00651383,0.001033806710873,0.001089,-5.51932891274468E-05
21.09,0.00669738,0.001062937839837,0.001078,-1.50621601632804E-05
21.12,0.00687541,0.001091192892354,0.001066,2.51928923536938E-05
21.15,0.00704785,0.001118560758758,0.001054,6.45607587583838E-05
21.18,0.0072146,0.001145025568101,0.001041,0.000104025568101
21.21,0.00737558,0.00117057462362,0.001027,0.00014357462362
21.24,0.00753072,0.001195196815653,0.001013,0.000182196815653
21.27,0.00767995,0.001218881034532,0.000997,0.000221881034532
21.3,0.00782319,0.001241614583499,0.000982,0.000259614583499
21.33,0.00796039,0.001263389527077,0.000965,0.000298389527077
21.36,0.00809148,0.001284194755603,0.000948,0.000336194755603
21.39,0.00821641,0.001304022333601,0.00093,0.000374022333601
21.42,0.00833513,0.001322864325596,0.000912,0.000410864325596
21.45,0.0084476,0.001340714383207,0.000893,0.000447714383207
21.48,0.00855377,0.001357564570961,0.000874,0.000483564570961
21.51,0.0086536,0.001373408540476,0.000854,0.000519408540476
21.54,0.00874707,0.001388243117562,0.000834,0.000554243117562
21.57,0.00883414,0.001402061953841,0.000813,0.000589061953841
21.6,0.0089148,0.001414863462216,0.000791,0.000623863462216
21.63,0.00898902,0.001426642881403,0.000769,0.000657642881403
21.66,0.00905679,0.001437398624306,0.000747,0.000690398624306
21.69,0.00911809,0.001447127516736,0.000724,0.000723127516736
21.72,0.00917293,0.001455831145787,0.000701,0.000754831145787
21.75,0.0092213,0.001463507924365,0.000677,0.000786507924365
21.78,0.0092632,0.00147015785247,0.000654,0.00081615785247
21.81,0.00929865,0.001475784104291,0.000629,0.000846784104291
21.84,0.00932765,0.001480386679829,0.000605,0.000875386679829
21.87,0.00935023,0.001483970340368,0.00058,0.000903970340368
21.9,0.00936641,0.001486538260099,0.000555,0.000931538260099
21.93,0.00937621,0.001488093613212,0.000529,0.000959093613212
21.96,0.00937967,0.001488642748087,0.000504,0.000984642748087
21.99,0.00937681,0.001488188838913,0.000478,0.001010188838913
22.02,0.00936768,0.001486739821166,0.000452,0.001034739821166
22.05,0.00935231,0.001484300456131,0.000426,0.001058300456131
22.08,0.00933076,0.001480880266378,0.000399,0.001081880266378
22.11,0.00930308,0.001476487187382,0.000373,0.001103487187382
22.14,0.00926931,0.001471127567523,0.000346,0.001125127567523
22.17,0.00922952,0.001464812516466,0.000319,0.001145812516466
22.2,0.00918377,0.001457551556782,0.000293,0.001164551556782
22.23,0.00913212,0.001449354211039,0.000266,0.001183354211039
22.26,0.00907464,0.001440231588904,0.000239,0.001201231588904
22.29,0.00901141,0.001430196387137,0.000212,0.001218196387137
22.32,0.0089425,0.001419259715402,0.000185,0.001234259715402
22.35,0.00886798,0.001407432683365,0.000158,0.001249432683365
22.38,0.00878795,0.001394731161976,0.000131,0.001263731161976
22.41,0.00870249,0.001381167847994,0.000105,0.001276167847994
22.44,0.00861169,0.001366757025276,7.8E-05,0.001288757025276
22.47,0.00851563,0.001351511390581,5.2E-05,0.001299511390581
22.5,0.00841442,0.001335448401954,2.5E-05,0.001310448401954
22.53,0.00830815,0.001318582343251,-1E-06,0.001319582343251
22.56,0.00819692,0.001300929085421,-2.7E-05,0.001327929085421
22.59,0.00808083,0.001282504499414,-5.3E-05,0.001335504499414
22.62,0.00796,0.001263327630372,-7.9E-05,0.001342327630372
22.65,0.00783452,0.001243412762148,-0.000104,0.001347412762148
22.68,0.00770451,0.001222778939884,-0.000129,0.001351778939884
22.71,0.00757008,0.001201443621624,-0.000154,0.001355443621624
22.74,0.00743135,0.001179425852508,-0.000179,0.001358425852508
22.77,0.00728844,0.001156744677677,-0.000204,0.001360744677677
22.8,0.00714146,0.001133417555175,-0.000228,0.001361417555175
22.83,0.00699054,0.001109465117239,-0.000252,0.001361465117239
22.86,0.00683579,0.001084904821912,-0.000275,0.001359904821912
22.89,0.00667736,0.001059760475621,-0.000298,0.001357760475621
22.92,0.00651536,0.00103404953641,-0.000321,0.00135504953641
22.95,0.00634992,0.001007792636514,-0.000343,0.001350792636514
22.98,0.00618117,0.000981010408169,-0.000365,0.001346010408169
23.01,0.00600925,0.000953725070705,-0.000387,0.001340725070705
23.04,0.00583429,0.000925957256357,-0.000408,0.001333957256357
23.07,0.00565642,0.00089772759736,-0.000428,0.00132572759736
23.1,0.00547578,0.000869058313045,-0.000449,0.001318058313045
23.13,0.0052925,0.000839970035646,-0.000468,0.001307970035646
23.16,0.00510673,0.000810486571589,-0.000488,0.001298486571589
23.19,0.0049186,0.000780628553109,-0.000506,0.001286628553109
23.22,0.00472826,0.000750419786631,-0.000525,0.001275419786631
23.25,0.00453585,0.000719882491485,-0.000542,0.001261882491485
23.28,0.0043415,0.000689037299907,-0.00056,0.001249037299907
23.31,0.00414535,0.000657906431226,-0.000576,0.001233906431226
23.34,0.00394755,0.000626513691869,-0.000593,0.001219513691869
23.37,0.00374824,0.000594881301164,-0.000608,0.001202881301164
23.4,0.00354756,0.000563031478442,-0.000623,0.001186031478442
23.43,0.00334565,0.000530986443034,-0.000638,0.001168986443034
23.46,0.00314265,0.00049876841427,-0.000652,0.00115076841427
23.49,0.0029387,0.000466399611479,-0.000665,0.001131399611479
23.52,0.00273395,0.000433903841087,-0.000678,0.001111903841087
23.55,0.00252853,0.00040130173533,-0.00069,0.00109130173533
23.58,0.00232259,0.000368617100631,-0.000702,0.001070617100631
23.61,0.00211626,0.000335870569227,-0.000713,0.001048870569228
23.64,0.00190969,0.000303085947543,-0.000723,0.001026085947543
23.67,0.00170301,0.000270283867814,-0.000733,0.001003283867814
23.7,0.00149636,0.00023748654937,-0.000742,0.00097948654937
23.73,0.00128988,0.000204716211541,-0.000751,0.000955716211541
23.76,0.00108371,0.000171995073657,-0.000759,0.000930995073657
23.79,0.000877977,0.000139343291826,-0.000766,0.000905343291826
23.82,0.000672819,0.000106782767957,-0.000773,0.000879782767957
23.85,0.000468369,7.43346104157872E-05,-0.000779,0.000853334610416
23.88,0.000264759,4.20197688554823E-05,-0.000784,0.000826019768855
23.91,6.21195E-05,9.85895486619202E-06,-0.000789,0.000798858954866
23.94,-0.000139419,-2.21271199621637E-05,-0.000793,0.000770872880038
23.97,-0.00033973,-5.39183788776699E-05,-0.000797,0.000743081621122
24,-0.000538685,-8.54944277094092E-05,-0.0008,0.000714505572291
24.03,-0.000736162,-0.000116835903898,-0.000802,0.000685164096102
24.06,-0.000932035,-0.000147922810047,-0.000804,0.000656077189953
24.09,-0.00112618,-0.000178735466177,-0.000805,0.000626264533823
24.12,-0.00131849,-0.000209256890373,-0.000806,0.000596743109627
24.15,-0.00150883,-0.000239465656851,-0.000805,0.000565534343149
24.18,-0.0016971,-0.000269345894661,-0.000805,0.000535654105339
24.21,-0.00188317,-0.000298876971569,-0.000803,0.000504123028431
24.24,-0.00206694,-0.000328043016623,-0.000802,0.000473956983377
24.27,-0.0022483,-0.00035682657178,-0.000799,0.00044217342822
24.3,-0.00242714,-0.000385210178993,-0.000796,0.000410789821007
24.33,-0.00260335,-0.000413176380217,-0.000792,0.000378823619783
24.36,-0.00277683,-0.000440709304503,-0.000788,0.000347290695497
24.39,-0.00294748,-0.000467793080901,-0.000783,0.000315206919099
24.42,-0.0031152,-0.000494411838459,-0.000778,0.000283588161541
24.45,-0.0032799,-0.000520551293324,-0.000772,0.000251448706676
24.48,-0.00344149,-0.000546197161639,-0.000766,0.000219802838361
24.51,-0.00359986,-0.000571331985361,-0.000759,0.000187668014639
24.54,-0.00375495,-0.000595946241918,-0.000751,0.000155053758082
24.57,-0.00390665,-0.000620022473265,-0.000743,0.000122977526735
24.6,-0.00405488,-0.000643547982644,-0.000735,9.14520173564711E-05
24.63,-0.00419958,-0.000666513247482,-0.000726,5.94867525179261E-05
24.66,-0.00434065,-0.000688902396831,-0.000716,2.70976031691112E-05
24.69,-0.00447803,-0.00071070590812,-0.000706,-4.70590811989561E-06
24.72,-0.00461165,-0.000731912671684,-0.000696,-3.59126716840032E-05
24.75,-0.00474143,-0.000752509990763,-0.000685,-6.75099907631072E-05
24.78,-0.0048673,-0.000772486755692,-0.000673,-9.94867556921163E-05
24.81,-0.00498922,-0.000791836618091,-0.000662,-0.000129836618091
24.84,-0.00510712,-0.000810548468295,-0.000649,-0.000161548468295
24.87,-0.00522093,-0.000828611196638,-0.000637,-0.000191611196638
24.9,-0.00533062,-0.000846020041836,-0.000624,-0.000222020041836
24.93,-0.00543612,-0.000862763894223,-0.00061,-0.000252763894223
24.96,-0.00553739,-0.00087883640542,-0.000597,-0.00028183640542
24.99,-0.00563438,-0.000894229639952,-0.000582,-0.000312229639952
25.02,-0.00572706,-0.000908938836532,-0.000568,-0.000340938836532
25.05,-0.00581539,-0.000922957646782,-0.000553,-0.000369957646782
25.08,-0.00589933,-0.000936279722322,-0.000538,-0.000398279722322
25.11,-0.00597884,-0.00094889871477,-0.000523,-0.00042589871477
25.14,-0.00605391,-0.000960813037033,-0.000507,-0.000453813037033
25.17,-0.0061245,-0.00097201634073,-0.000491,-0.00048101634073
25.2,-0.00619059,-0.000982505451671,-0.000475,-0.000507505451671
25.23,-0.00625217,-0.000992278782762,-0.000458,-0.000534278782762
25.26,-0.00630921,-0.001001331572716,-0.000441,-0.000560331572716
25.29,-0.00636171,-0.001009663821534,-0.000424,-0.000585663821534
25.32,-0.00640965,-0.001017272355027,-0.000407,-0.000610272355027
25.35,-0.00645303,-0.001024157173193,-0.00039,-0.000634157173193
25.38,-0.00649184,-0.001030316688939,-0.000372,-0.000658316688939
25.41,-0.00652608,-0.001035750902264,-0.000354,-0.000681750902264
25.44,-0.00655576,-0.001040461400262,-0.000336,-0.000704461400262
25.47,-0.00658088,-0.001044448182935,-0.000318,-0.000726448182935
25.5,-0.00660146,-0.001047714424472,-0.0003,-0.000747714424472
25.53,-0.00661749,-0.001050258537778,-0.000282,-0.000768258537778
25.56,-0.00662901,-0.001052086871233,-0.000263,-0.000789086871233
25.59,-0.00663602,-0.001053199424837,-0.000245,-0.000808199424837
25.62,-0.00663856,-0.00105360254697,-0.000226,-0.00082760254697
25.65,-0.00663663,-0.001053296237633,-0.000208,-0.000845296237633
25.68,-0.00663028,-0.001052288432299,-0.000189,-0.000863288432299
25.71,-0.00661953,-0.00105058230516,-0.000171,-0.00087958230516
25.74,-0.00660441,-0.001048182617501,-0.000152,-0.000896182617501
25.77,-0.00658496,-0.0010450957177,-0.000133,-0.0009120957177
25.8,-0.00656121,-0.001041326367044,-0.000115,-0.000926326367044
25.83,-0.00653321,-0.001036882501008,-9.6E-05,-0.000940882501008
25.86,-0.00650101,-0.001031772055066,-7.8E-05,-0.000953772055066
25.89,-0.00646464,-0.001025999790503,-5.9E-05,-0.000966999790503
25.92,-0.00642415,-0.001019573642796,-4.1E-05,-0.000978573642796
25.95,-0.0063796,-0.001012503134513,-2.2E-05,-0.000990503134513
25.98,-0.00633104,-0.001004796201129,-4E-06,-0.001000796201129
26.01,-0.00627853,-0.000996462365216,1.4E-05,-0.001010462365216
26.04,-0.00622212,-0.000987509562247,3.2E-05,-0.001019509562247
26.07,-0.00616188,-0.000977948901889,5E-05,-0.001027948901889
26.1,-0.00609786,-0.000967788319616,6.8E-05,-0.001035788319616
26.13,-0.00603013,-0.000957038925092,8.5E-05,-0.001042038925092
26.16,-0.00595876,-0.000945711827984,0.000102,-0.001047711827984
26.19,-0.00588382,-0.000933818137957,0.00012,-0.001053818137957
26.22,-0.00580538,-0.000921368964674,0.000137,-0.001058368964674
26.25,-0.0057235,-0.000908373830708,0.000153,-0.001061373830708
26.28,-0.00563828,-0.000894848607007,0.00017,-0.001064848607007
26.31,-0.00554977,-0.000880801229046,0.000186,-0.001066801229046
26.34,-0.00545807,-0.000866247567777,0.000202,-0.001068247567777
26.37,-0.00536325,-0.000851198732863,0.000218,-0.001069198732863


==> data/standing_wave/isodi_const_eps/isodi_const_eps_rcsf_128.dat <==
0,0.0628073,0.01
0.03,0.0627836,0.009996226553283
0.06,0.0627126,0.009984922134847
0.09,0.0625948,0.009966166353274
0.12,0.0624304,0.009939991051996
0.15,0.06222,0.009906491761308
0.18,0.0619639,0.00986571624636
0.21,0.0616626,0.009817744115732
0.24,0.0613167,0.00976267089972
0.27,0.0609266,0.00970056028519
0.3,0.0604929,0.009631507802437
0.33,0.0600162,0.009555608981758
0.36,0.059497,0.009472943431735
0.39,0.058936,0.009383622604379
0.42,0.0583339,0.009287757951703
0.45,0.0576912,0.009185429082288
0.48,0.0570087,0.009076763369863
0.51,0.0562871,0.00896187226644
0.54,0.0555271,0.008840867224033
0.57,0.0547294,0.008713859694653
0.6,0.0538947,0.008580961130314
0.63,0.0530239,0.008442314826461
0.66,0.0521178,0.008298048156823
0.69,0.051177,0.008148256651695
0.72,0.0502025,0.00799309952824
0.75,0.049195,0.007832688238469
0.78,0.0481553,0.007667150156112
0.81,0.0470844,0.007496644498331
0.84,0.0459829,0.00732126679542
0.87,0.0448518,0.007141176264543
0.9,0.043692,0.006956516201142
0.93,0.0425042,0.006767398057232
0.96,0.0412893,0.006573965128257
0.99,0.0400483,0.006376376631379
1.02,0.038782,0.006174759940325
1.05,0.0374912,0.005969242428826
1.08,0.036177,0.005759999235758
1.11,0.03484,0.005547125891417
1.14,0.0334813,0.005330797534681
1.17,0.0321018,0.005111157460996
1.2,0.0307023,0.004888333044089
1.23,0.0292837,0.004662467579406
1.26,0.0278471,0.004433736205823
1.29,0.0263932,0.004202250375354
1.32,0.024923,0.00396816930516
1.35,0.0234416,0.003732305002762
1.38,0.0219499,0.003494800763606
1.41,0.0204478,0.003255640665974
1.44,0.0189364,0.003014999848744
1.47,0.0174165,0.002773005685645
1.5,0.0158892,0.002529833315554
1.53,0.0143555,0.002285641955633
1.56,0.0128163,0.002040574901325
1.59,0.0112727,0.001794807291509
1.62,0.00972548,0.00154846331557
1.65,0.00817574,0.001301718112385
1.68,0.00662442,0.001054721346086
1.71,0.00507249,0.000807627457318
1.74,0.0035209,0.000560587702385
1.77,0.00197061,0.000313754929761
1.8,0.000422579,6.72818287046251E-05
1.83,-0.00112224,-0.000178679866831
1.86,-0.0026629,-0.000423979378193
1.89,-0.00419845,-0.000668465289863
1.92,-0.00572795,-0.000911987937708
1.95,-0.00725047,-0.001154399249769
1.98,-0.00876505,-0.001395546377571
2.01,-0.0102708,-0.001635287617841
2.04,-0.0117667,-0.001873460569074
2.07,-0.0132519,-0.002109929896684
2.1,-0.0147255,-0.002344552305226
2.13,-0.0161866,-0.002577184499254
2.16,-0.0176341,-0.002807651339892
2.19,-0.0190673,-0.003035841375127
2.22,-0.0204853,-0.003261611309513
2.25,-0.0218871,-0.003484801925891
2.28,-0.0232719,-0.00370528585053
2.31,-0.0246383,-0.003922840179406
2.34,-0.0259793,-0.004136350392391
2.37,-0.0272985,-0.004346389671264
2.4,-0.0285952,-0.004552846564014
2.43,-0.0298686,-0.004755593696911
2.46,-0.0311182,-0.004954551461375
2.49,-0.0323431,-0.00514957656196
2.52,-0.0335428,-0.005340589390087
2.55,-0.0347165,-0.005527462572026
2.58,-0.0358637,-0.005710116499197
2.61,-0.0369836,-0.005888423797871
2.64,-0.0380757,-0.006062304859467
2.67,-0.0391394,-0.006231664153689
2.7,-0.0401741,-0.006396406150241
2.73,-0.0411792,-0.006556435318824
2.76,-0.0421541,-0.006711656129144
2.79,-0.0430984,-0.006862004894336
2.82,-0.0440116,-0.007007402005818
2.85,-0.044893,-0.007147736011578
2.88,-0.0457424,-0.007282975068185
2.91,-0.046559,-0.007412991801908
2.94,-0.0473427,-0.007537770291033
2.97,-0.0480928,-0.007657199083546
3,-0.048809,-0.007771230414299
3.03,-0.0494909,-0.007879800596427
3.06,-0.0501381,-0.007982845943067
3.09,-0.0507504,-0.008080334610786
3.12,-0.0513273,-0.008172186991003
3.15,-0.0518685,-0.00825835531857
3.18,-0.0523738,-0.008338807750055
3.21,-0.0528429,-0.008413496520309
3.24,-0.0532756,-0.008482389785901
3.27,-0.0536716,-0.008545439781681
3.3,-0.0540308,-0.008602630585935
3.33,-0.054353,-0.008653930355229
3.36,-0.0546381,-0.008699323167848
3.39,-0.0548859,-0.00873877718036
3.42,-0.0550964,-0.008772292392763
3.45,-0.0552694,-0.008799836961627
3.48,-0.055405,-0.008821426808667
3.51,-0.0555028,-0.008836998247019
3.54,-0.0555627,-0.008846535354967
3.57,-0.0555847,-0.00885003813251
3.6,-0.055569,-0.008847538423081
3.63,-0.0555157,-0.008839052148397
3.66,-0.055425,-0.008824611151888
3.69,-0.055297,-0.008804231355272
3.72,-0.0551319,-0.008777944601981
3.75,-0.05493,-0.008745798657162
3.78,-0.0546916,-0.008707841285965
3.81,-0.0544169,-0.008664104331821
3.84,-0.0541062,-0.008614635559879
3.87,-0.0537598,-0.008559482735287
3.9,-0.0533782,-0.008498725466626
3.93,-0.0529616,-0.008432395597327
3.96,-0.0525105,-0.008360572735972
3.99,-0.0520254,-0.00828333649114
4.02,-0.0515066,-0.008200734627981
4.05,-0.0509546,-0.008112846755075
4.08,-0.0503699,-0.008019752481001
4.11,-0.049753,-0.007921531414342
4.14,-0.0491044,-0.007818263163677
4.17,-0.0484247,-0.007710043259303
4.2,-0.0477145,-0.007596967231516
4.23,-0.0469742,-0.007479098767182
4.26,-0.0462045,-0.007356549318312
4.29,-0.045406,-0.007229414415203
4.32,-0.0445792,-0.007097773666437
4.35,-0.043725,-0.006961770367457
4.38,-0.0428438,-0.006821468205129
4.41,-0.0419365,-0.006677010474897
4.44,-0.0410035,-0.006528460863626
4.47,-0.0400458,-0.006375978588476
4.5,-0.0390638,-0.006219627336313
4.53,-0.0380585,-0.006059566324297
4.56,-0.0370304,-0.005895875161008
4.59,-0.0359803,-0.005728681220177
4.62,-0.0349089,-0.005558095953814
4.65,-0.033817,-0.00538424673565
4.68,-0.0327053,-0.005207245017697
4.71,-0.0315746,-0.005027218173684
4.74,-0.0304256,-0.004844277655623
4.77,-0.0292591,-0.004658550837243
4.8,-0.0280759,-0.004470165092274
4.83,-0.0268767,-0.004279231872728
4.86,-0.0256623,-0.004085878552334
4.89,-0.0244338,-0.003890280269969
4.92,-0.0231951,-0.003693057972561
4.95,-0.0219459,-0.003494163894961
4.98,-0.020687,-0.0032937254109
5.01,-0.0194191,-0.003091853972389
5.04,-0.0181432,-0.002888708796589
5.07,-0.01686,-0.002684401335514
5.1,-0.0155704,-0.002479074884607
5.13,-0.0142752,-0.002272856817599
5.16,-0.0129753,-0.002065890429934
5.19,-0.0116714,-0.001858287173625
5.22,-0.0103644,-0.001650190344116
5.25,-0.00905504,-0.001441717762107
5.28,-0.00774422,-0.001233012723043
5.31,-0.00643272,-0.00102419941631
5.34,-0.00512134,-0.000815405215636
5.37,-0.00381089,-0.000606759086921
5.4,-0.00250217,-0.000398388403896
5.43,-0.00119598,-0.000190420540288
5.46,0.000106899,1.70201553004189E-05
5.49,0.00140566,0.000223805194619
5.52,0.00269953,0.000429811502803
5.55,0.0039877,0.000634910273169
5.58,0.00526942,0.000838982092846
5.61,0.00654389,0.001041899588105
5.64,0.00781034,0.001243540161733
5.67,0.00906801,0.001443782808686
5.7,0.0103161,0.001642500155237
5.73,0.0115539,0.0018395791572
5.76,0.0127807,0.002034906770391
5.79,0.0139956,0.002228339699366
5.82,0.015198,0.002419782413828
5.85,0.016387,0.002609091618331
5.88,0.0175621,0.002796187704296
5.91,0.0187223,0.00298091145456
5.94,0.0198671,0.003163183260545
5.97,0.0209957,0.00334287574852
6,0.0221074,0.003519877466473
6.03,0.0232015,0.003694076962391
6.06,0.0242773,0.003865362784262
6.09,0.0253306,0.004033066220009
6.12,0.0263619,0.004197266878213
6.15,0.0273718,0.00435806028917
6.18,0.0283596,0.004515335000868
6.21,0.0293248,0.004669011404725
6.24,0.0302669,0.004819009892162
6.27,0.0311854,0.004965250854598
6.3,0.0320798,0.005107654683452
6.33,0.0329496,0.005246141770145
6.36,0.0337944,0.00538064842781
6.39,0.0346136,0.005511079126153
6.42,0.0354068,0.005637370178307
6.45,0.0361737,0.005759473819126
6.48,0.0369138,0.005877310440028
6.51,0.0376267,0.00599081635415
6.54,0.0383121,0.006099943796342
6.57,0.0389696,0.006204629079741
6.6,0.0395988,0.006304808517481
6.63,0.0401995,0.006400450266131
6.66,0.0407713,0.006491490638827
6.69,0.0413139,0.00657788187042
6.72,0.0418271,0.006659592117477
6.75,0.0423107,0.006736589536567
6.78,0.0427643,0.006808810440825
6.81,0.0431878,0.006876238908535
6.84,0.043581,0.006938843096264
6.87,0.0439437,0.006996591160582
6.9,0.0442757,0.007049451258054
6.93,0.0445769,0.007097407466966
6.96,0.0448472,0.007140443865602
6.99,0.0450865,0.007178544532244
7.02,0.0452947,0.007211693545177
7.05,0.0454718,0.007239890904401
7.08,0.0456177,0.0072631206882
7.11,0.0457325,0.00728139881829
7.14,0.0458158,0.007294661607807
7.17,0.0458676,0.00730290905675
7.2,0.0458878,0.007306125243403
7.23,0.0458766,0.007304342011199
7.26,0.045834,0.007297559360138
7.29,0.0457603,0.007285825055368
7.32,0.0456555,0.007269139096888
7.35,0.0455198,0.007247533328132
7.38,0.0453535,0.007221055514248
7.41,0.0451567,0.00718972157695
7.44,0.0449297,0.007153579281389
7.47,0.0446727,0.007112660470996
7.5,0.0443861,0.007067028832636
7.53,0.0440701,0.00701671620974
7.56,0.043725,0.006961770367457
7.59,0.0433511,0.006902239070936
7.62,0.0429488,0.006838186007041
7.65,0.0425185,0.006769674862635
7.68,0.0420605,0.006696753402869
7.71,0.0415752,0.006619485314605
7.74,0.041063,0.006537934284709
7.77,0.0405242,0.006452148078328
7.8,0.0399594,0.00636222222576
7.83,0.039369,0.006268220413869
7.86,0.0387535,0.006170222251235
7.89,0.0381133,0.006068291424723
7.92,0.037449,0.005962523464629
7.95,0.0367611,0.005852997979534
7.98,0.0360501,0.005739794578019
8.01,0.0353165,0.005622992868663
8.04,0.034561,0.005502704303481
8.07,0.033784,0.005378992569335
8.1,0.0329862,0.005251969118239
8.13,0.0321681,0.005121713558774
8.16,0.0313303,0.004988321421236
8.19,0.0304735,0.004851904157638
8.22,0.0295981,0.004712525454844
8.25,0.028705,0.004570328608299
8.28,0.0277945,0.004425361383151
8.31,0.0268675,0.004277767074846
8.34,0.0259246,0.004127641213681
8.37,0.0249663,0.003975063408234
8.4,0.0239938,0.003820224719101
8.43,0.0230087,0.003663379893738
8.46,0.0220117,0.003504640384159
8.49,0.0210036,0.003344133564092
8.52,0.019985,0.003181954963834
8.55,0.0189567,0.003018231957113
8.58,0.0179194,0.002853075995943
8.61,0.0168738,0.002686598532336
8.64,0.0158206,0.002518911018305
8.67,0.0147606,0.002350140827579
8.7,0.0136944,0.002180383490454
8.73,0.0126228,0.00200976638066
8.76,0.0115464,0.001838385028492
8.79,0.0104661,0.001666382729396
8.82,0.00938247,0.001493850237154
8.85,0.00829627,0.001320908556808
8.88,0.00720819,0.001147667548199
8.91,0.00611893,0.00097423866334
8.94,0.00502921,0.000800736538587
8.97,0.00393971,0.000627269441609
9,0.00285114,0.000453950416592
9.03,0.00176417,0.000280886139032
9.06,0.000679515,0.000108190449199
9.09,-0.000402159,-6.40306142757291E-05
9.12,-0.00148017,-0.00023566846529
9.15,-0.00255383,-0.000406613562436
9.18,-0.00362249,-0.000576762573777
9.21,-0.00468546,-0.000746005639472
9.24,-0.00574209,-0.000914239268365
9.27,-0.00679172,-0.001081358377131
9.3,-0.0078337,-0.001247259474615
9.33,-0.00886737,-0.001411837477491
9.36,-0.00989211,-0.001574993671118
9.39,-0.0109073,-0.001736629340857
9.42,-0.0119122,-0.001896626666009
9.45,-0.0129064,-0.002054920367537
9.48,-0.0138891,-0.002211383071713
9.51,-0.0148597,-0.00236591924824
9.54,-0.0158177,-0.002518449288538
9.57,-0.0167624,-0.002668861740594
9.6,-0.0176933,-0.002817076995827
9.63,-0.0186098,-0.002962999523941
9.66,-0.0195113,-0.003106533794639
9.69,-0.0203973,-0.00324760019934
9.72,-0.0212671,-0.003386087286032
9.75,-0.0221203,-0.003521931367851
9.78,-0.0229564,-0.003655052836215
9.81,-0.0237748,-0.003785356160828
9.84,-0.0245748,-0.003912729889678
9.87,-0.0253537,-0.00403674413643
9.9,-0.0261128,-0.004157605883393
9.93,-0.0268515,-0.004275219600269
9.96,-0.0275695,-0.004389537521912
9.99,-0.0282665,-0.004500511883173
10.02,-0.028942,-0.004608063075471
10.05,-0.0295958,-0.004712159255373
10.08,-0.0302273,-0.004812704892584
10.11,-0.0308364,-0.004909684065387
10.14,-0.0314227,-0.005003033086918
10.17,-0.0319858,-0.005092688270313
10.2,-0.0325255,-0.005178617772138
10.23,-0.0330415,-0.005260773827246
10.26,-0.0335336,-0.005339124592205
10.29,-0.0340015,-0.005413622301866
10.32,-0.0344449,-0.005484219191081
10.35,-0.0348637,-0.005550899338134
10.38,-0.0352576,-0.005613614977877
10.41,-0.0356264,-0.005672334266877
10.44,-0.03597,-0.005727041283418
10.47,-0.0362881,-0.005777688262352
10.5,-0.0365808,-0.005824291125395
10.53,-0.0368478,-0.005866802107398
10.56,-0.037089,-0.005905205286647
10.59,-0.0373043,-0.005939484741423
10.62,-0.0374938,-0.005969656393445
10.65,-0.0376572,-0.005995672477562
10.68,-0.0377946,-0.006017548915492
10.71,-0.037906,-0.006035285707235
10.74,-0.0379912,-0.006048851009357
10.77,-0.0380503,-0.006058260743576
10.8,-0.038083,-0.006063467144743
10.83,-0.0380896,-0.006064517978006
10.86,-0.0380701,-0.006061413243365
10.89,-0.0380246,-0.006054168862537
10.92,-0.0379533,-0.006042816678953
10.95,-0.0378561,-0.006027340770898
10.98,-0.0377334,-0.006007804825235
11.01,-0.0375853,-0.005984224763682
11.04,-0.0374119,-0.005956616507954
11.07,-0.0372135,-0.005925027823199
11.1,-0.0369903,-0.00588949055285
11.13,-0.0367424,-0.005850020618622
11.16,-0.0364702,-0.005806681707381
11.19,-0.0361739,-0.005759505662558
11.22,-0.0358538,-0.005708540249302
11.25,-0.0355102,-0.005653833232761
11.28,-0.0351433,-0.005595416456367
11.31,-0.0347535,-0.005533353606985
11.34,-0.0343412,-0.005467708371479
11.37,-0.0339066,-0.005398512593281
11.4,-0.0334501,-0.005325829959256
11.43,-0.0329721,-0.005249724156268
11.46,-0.032473,-0.005170258871182
11.49,-0.0319531,-0.005087481869146
11.52,-0.0314128,-0.005001456837024
11.55,-0.0308526,-0.004912263383397
11.58,-0.0302729,-0.004819965195129
11.61,-0.0296742,-0.0047246418808
11.64,-0.0290568,-0.004626341205561
11.67,-0.0284212,-0.004525142777989
11.7,-0.027768,-0.004421142128383
11.73,-0.0270976,-0.004314402943607
11.76,-0.0264104,-0.004204988910525
11.79,-0.025707,-0.004092995559433
11.82,-0.0249878,-0.003978486577197
11.85,-0.0242537,-0.003861605259261
11.88,-0.0235058,-0.003742526744503
11.91,-0.0227445,-0.003621314719786
11.94,-0.0219705,-0.003498080637123
11.97,-0.0211843,-0.003372904105096
12,-0.0203865,-0.003245880654
12.03,-0.0195776,-0.003117089892417
12.06,-0.0187584,-0.002986659194075
12.09,-0.0179292,-0.002854636324122
12.12,-0.0170908,-0.002721148656287
12.15,-0.0162437,-0.002586275799151
12.18,-0.0153886,-0.002450129204726
12.21,-0.0145259,-0.002312772559878
12.24,-0.0136564,-0.002174333238334
12.27,-0.0127805,-0.002034874926959
12.3,-0.011899,-0.001894524999483
12.33,-0.0110123,-0.001753347142768
12.36,-0.0101212,-0.001611468730546
12.39,-0.00922612,-0.001468956634022
12.42,-0.00832776,-0.00132592230521
12.45,-0.00742669,-0.001182456497891
12.48,-0.0065235,-0.001038653150191
12.51,-0.0056188,-0.000894609384578
12.54,-0.00471318,-0.000750419139176
12.57,-0.00380722,-0.00060617475994
12.6,-0.00290152,-0.000461971777166
12.63,-0.00199666,-0.000317902536807
12.66,-0.00109324,-0.00017406256916
12.69,-0.000191832,-3.05429464409392E-05
12.72,0.000706984,0.000112563985397
12.75,0.00160263,0.000255166198834
12.78,0.00249454,0.000397173576957
12.81,0.00338213,0.000538493136944
12.84,0.00426485,0.000679037309357
12.87,0.00514213,0.000818715340414
12.9,0.00601342,0.000957439660676
12.93,0.00687817,0.001095122700705
12.96,0.00773583,0.001231676891062
12.99,0.00858586,0.00136701625448
13.02,0.00942773,0.001501056405864
13.05,0.0102609,0.001633711367946
13.08,0.0110849,0.001764906308662
13.11,0.0118991,0.001894540921199
13.14,0.0127031,0.002022551518693
13.17,0.0134963,0.002148842570848
13.2,0.0142783,0.002273350390799
13.23,0.0150486,0.002395995369965
13.26,0.0158067,0.002516697899766
13.29,0.0165521,0.002635378371622
13.32,0.0172843,0.002751957176952
13.35,0.018003,0.002866386550608
13.38,0.0187077,0.002978586884009
13.41,0.0193978,0.003088462646858
13.44,0.0200731,0.003195981995723
13.47,0.020733,0.003301049400309
13.5,0.0213773,0.003403633017181
13.53,0.0220054,0.003503637316044
13.56,0.022617,0.00360101453175
13.59,0.0232118,0.00369571689915
13.62,0.0237893,0.003787664809664
13.65,0.0243493,0.003876826419859
13.68,0.0248902,0.003962946982278
13.71,0.025412,0.00404602649692
13.74,0.025915,0.004126112728934
13.77,0.0263989,0.004203157913173
13.8,0.0268636,0.004277146127918
13.83,0.0273086,0.004347997764591
13.86,0.0277339,0.004415712823191
13.89,0.0281392,0.00448024353857
13.92,0.0285243,0.004541558067295
13.95,0.028889,0.004599624565934
13.98,0.0292332,0.004654427112772
14.01,0.0295566,0.00470591794266
14.04,0.0298592,0.004754097055597
14.07,0.0301407,0.004798916686436
14.1,0.0304011,0.004840376835177
14.13,0.0306402,0.004878445658387
14.16,0.030858,0.004913123156066
14.19,0.0310543,0.004944377484783
14.22,0.0312292,0.004972224566253
14.25,0.0313824,0.004996616635327
14.28,0.0315141,0.005017585535439
14.31,0.0316241,0.005035099423156
14.34,0.0317125,0.005049174220194
14.37,0.0317791,0.005059778083121
14.4,0.0318239,0.005066911011937
14.43,0.0318469,0.005070573006641
14.46,0.031848,0.005070748145518
14.49,0.0318274,0.005067468272
14.52,0.0317852,0.005060749307803
14.55,0.0317214,0.005050591252928
14.58,0.0316362,0.005037025950805
14.61,0.0315296,0.005020053401436
14.64,0.0314019,0.004999721369968
14.67,0.0312532,0.004976045778118
14.7,0.0310836,0.004949042547602
14.73,0.0308933,0.004918743521852
14.76,0.0306825,0.0048851805443
14.79,0.0304515,0.004848401380094
14.82,0.0302003,0.004808406029235
14.85,0.0299294,0.004765274100304
14.88,0.0296388,0.004719005593299
14.91,0.0293289,0.004669664195086
14.94,0.0289999,0.004617281749096
14.97,0.0286521,0.004561906020479
15,0.0282858,0.004503584774381
15.03,0.0279012,0.004442349854237
15.06,0.0274987,0.004378264946909
15.09,0.0270785,0.004311361895831
15.12,0.0266411,0.004241720309582
15.15,0.0261867,0.004169372031595
15.18,0.0257157,0.004094380748735
15.21,0.0252284,0.004016794226149
15.24,0.0247254,0.003936707994134
15.27,0.0242066,0.003854106130975
15.3,0.0236731,0.003769163775548
15.33,0.0231253,0.003681944614718
15.36,0.0225637,0.003592528257066
15.39,0.0219887,0.003500978389455
15.42,0.0214008,0.003407374620466
15.45,0.0208005,0.00331179655868
15.48,0.0201881,0.003214291969246
15.51,0.0195643,0.003114972304175
15.54,0.0189293,0.0030138694069
15.57,0.0182838,0.002911094729434
15.6,0.0176282,0.002806711958642
15.63,0.0169629,0.002700784781387
15.66,0.0162885,0.002593408727966
15.69,0.0156055,0.002484663406961
15.72,0.0149143,0.002374612505234
15.75,0.0142154,0.002263335631368
15.78,0.0135094,0.002150928315658
15.81,0.0127966,0.002037438323252
15.84,0.0120777,0.001922977106164
15.87,0.0113532,0.001807624272975
15.9,0.0106234,0.001691427588831
15.93,0.00988901,0.001574500097919
15.96,0.00915042,0.001456903894929
15.99,0.00840818,0.001338726549302
16.02,0.00766277,0.001220044485275
16.05,0.0069147,0.001100938903599
16.08,0.00616447,0.000981489412855
16.11,0.00541259,0.000861777213795
16.14,0.00465955,0.000741880322829
16.17,0.00390586,0.000621879940708
16.2,0.00315201,0.000501854083841
16.23,0.0023985,0.000381882360808
16.26,0.00164582,0.00026204278802
16.29,0.000894461,0.000142413541101
16.32,0.000144919,2.30735917640147E-05
16.35,-0.000602322,-9.58999988854799E-05
16.38,-0.00134678,-0.000214430488176
16.41,-0.00208797,-0.000332440655784
16.44,-0.00282541,-0.000449853759038
16.47,-0.00355864,-0.000566596558043
16.5,-0.00428718,-0.000682592628564
16.53,-0.00501057,-0.000797768730705
16.56,-0.00572834,-0.000912050032401
16.59,-0.00644003,-0.001025363293757
16.62,-0.0071452,-0.001137638459224
16.65,-0.00784339,-0.001248802288906
16.68,-0.00853417,-0.001358786319425
16.71,-0.00921709,-0.001467518903057
16.74,-0.00989173,-0.001574933168597
16.77,-0.0105577,-0.001680967021349
16.8,-0.0112145,-0.001785540852735
16.83,-0.0118617,-0.001888586199375
16.86,-0.012499,-0.00199005529612
16.89,-0.013126,-0.002089884456106
16.92,-0.0137423,-0.002188009992469
16.95,-0.0143474,-0.002284352296628
16.98,-0.014941,-0.002378863603435
17.01,-0.0155228,-0.002471496147741
17.04,-0.0160923,-0.002562170320966
17.07,-0.0166493,-0.002650854279678
17.1,-0.0171934,-0.002737484337012
17.13,-0.0177242,-0.002821996806104
17.16,-0.0182415,-0.002904359843521
17.19,-0.0187448,-0.002984493840684
17.22,-0.019234,-0.003062382875876
17.25,-0.0197087,-0.003137963262232
17.28,-0.0201687,-0.003211203156321
17.31,-0.0206136,-0.003282038871278
17.34,-0.0210432,-0.00335043856367
17.37,-0.0214573,-0.003416370390066
17.4,-0.0218555,-0.003479770663601
17.43,-0.0222377,-0.003540623462559
17.46,-0.0226037,-0.003598896943508
17.49,-0.0229533,-0.003654559263016
17.52,-0.0232862,-0.003707562655933
17.55,-0.0236022,-0.003757875278829
17.58,-0.0239013,-0.003805497131703
17.61,-0.0241831,-0.00385036452769
17.64,-0.0244477,-0.003892493388507
17.67,-0.0246945,-0.003931788183858
17.7,-0.0249234,-0.003968232992025
17.73,-0.0251347,-0.004001875578157
17.76,-0.0253282,-0.004032684098823
17.79,-0.0255038,-0.004060642632305
17.82,-0.0256614,-0.004085735256889
17.85,-0.0258011,-0.004107977894289
17.88,-0.0259228,-0.004127354622791
17.91,-0.0260263,-0.004143833598961
17.94,-0.0261118,-0.004157446666231
17.97,-0.0261793,-0.004168193824603
18,-0.0262285,-0.004176027308927
18.03,-0.0262596,-0.004180978962637
18.06,-0.0262725,-0.004183032864014
18.09,-0.0262673,-0.004182204934777
18.12,-0.0262441,-0.00417851109664
18.15,-0.0262029,-0.004171951349604
18.18,-0.0261438,-0.004162541615385
18.21,-0.0260669,-0.0041502978157
18.24,-0.0259724,-0.004135251793979
18.27,-0.0258602,-0.004117387628508
18.3,-0.0257307,-0.004096769006151
18.33,-0.0255838,-0.00407338000519
18.36,-0.0254198,-0.004047268390776
18.39,-0.0252387,-0.004018434162908
18.42,-0.0250409,-0.00398694100845
18.45,-0.0248264,-0.003952788927402
18.48,-0.0245955,-0.003916025684912
18.51,-0.0243481,-0.003876635359266
18.54,-0.0240848,-0.003834713480758
18.57,-0.0238058,-0.003790291892821
18.6,-0.0235114,-0.003743418360605
18.63,-0.0232018,-0.00369412472754
18.66,-0.0228772,-0.003642442837059
18.69,-0.022538,-0.003588436376026
18.72,-0.0221845,-0.003532153109591
18.75,-0.0218168,-0.003473608959468
18.78,-0.0214355,-0.003412899455955
18.81,-0.0210407,-0.003350040520767
18.84,-0.0206327,-0.003285079919054
18.87,-0.020212,-0.003218097259395
18.9,-0.0197789,-0.003149140306939
18.93,-0.0193337,-0.003078256826834
18.96,-0.0188767,-0.003005494584228
18.99,-0.0184083,-0.002930917265987
19.02,-0.0179289,-0.002854588558973
19.05,-0.0174389,-0.002776572150053
19.08,-0.0169386,-0.002696915804373
19.11,-0.0164283,-0.002615667287083
19.14,-0.0159086,-0.002532922128479
19.17,-0.0153797,-0.002448712171993
19.2,-0.0148421,-0.002363117026206
19.23,-0.0142962,-0.002276200377982
19.26,-0.0137423,-0.002188009992469
19.29,-0.0131809,-0.002098625478249
19.32,-0.0126124,-0.002008110522185
19.35,-0.0120371,-0.001916512889425
19.38,-0.0114555,-0.001823912188551
19.41,-0.0108681,-0.001730388028143
19.44,-0.0102751,-0.001635972251633
19.47,-0.00967713,-0.001540765165833
19.5,-0.00907448,-0.001444812943718
19.53,-0.0084676,-0.001348187233013
19.56,-0.00785691,-0.001250954904923
19.59,-0.00724284,-0.00115318442283
19.62,-0.0066258,-0.001054941065768
19.65,-0.00600621,-0.000956291704945
19.68,-0.0053845,-0.000857304803741
19.71,-0.00476109,-0.000758047233363
19.74,-0.00413639,-0.000658584272847
19.77,-0.00351083,-0.000558984385573
19.8,-0.00288481,-0.000459311258405
19.83,-0.00225877,-0.000359634946893
19.86,-0.00163311,-0.000260019137903
19.89,-0.00100824,-0.00016052911047
19.92,-0.000384585,-6.12325318872169E-05
19.95,0.000237455,3.78069109800931E-05
19.98,0.000857471,0.000136524098313
20.01,0.00147506,0.000234854865597
20.04,0.00208982,0.000332735207532
20.07,0.00270135,0.000430101278036
20.1,0.00330925,0.000526889390246
20.13,0.00391315,0.000623040633812
20.16,0.00451263,0.000718488137525
20.19,0.00510733,0.000813174583209
20.22,0.00569687,0.000907039468342
20.25,0.00628085,0.001000019106059
20.28,0.00685893,0.001092059362526
20.31,0.00743072,0.00118309814305
20.34,0.00799586,0.001273078129453
20.37,0.008554,0.001361943595729
20.4,0.00910479,0.00144963881587
20.43,0.00964788,0.001536108063872
20.46,0.0101829,0.001621292429383
20.49,0.0107096,0.001705152108115
20.52,0.0112276,0.001787626597545
20.55,0.0117365,0.00186865221081
20.58,0.0122361,0.001948197104477
20.61,0.012726,0.002026197591681
20.64,0.013206,0.002102621828991
20.67,0.0136758,0.002177422051258
20.7,0.014135,0.002250534571618
20.73,0.0145834,0.002321927546639
20.76,0.0150207,0.002391553211171
20.79,0.0154466,0.002459363800068
20.82,0.015861,0.002525343391612
20.85,0.0162634,0.002589412377224
20.88,0.0166538,0.002651570756902
20.91,0.0170319,0.0027117707655
20.94,0.0173974,0.002769964637869
20.97,0.0177501,0.002826120530575
21,0.0180898,0.002880206600188
21.03,0.0184164,0.002932206924991
21.06,0.0187297,0.002982089661552
21.09,0.0190294,0.003029807044723
21.12,0.0193154,0.003075343152786
21.15,0.0195875,0.003118666142311
21.18,0.0198456,0.003159760091582
21.21,0.0200896,0.003198609078881
21.24,0.0203193,0.003235181260777
21.27,0.0205346,0.003269460715554
21.3,0.0207354,0.003301431521495
21.33,0.0209216,0.003331077756885
21.36,0.0210931,0.003358383500007
21.39,0.0212498,0.003383332829146
21.42,0.0213917,0.0034059257443
21.45,0.0215187,0.003426146323755
21.48,0.0216307,0.003443978645794
21.51,0.0217278,0.003459438632134
21.54,0.0218098,0.003472494439341
21.57,0.0218768,0.003483161989132
21.6,0.0219287,0.003491425359791
21.63,0.0219656,0.003497300473034
21.66,0.0219873,0.003500755485429
21.69,0.0219939,0.003501806318692
21.72,0.0219855,0.003500468894539
21.75,0.021962,0.003496727291254
21.78,0.0219237,0.003490629273986
21.81,0.0218704,0.003482142999301
21.84,0.0218024,0.003471316232349
21.87,0.0217198,0.003458164894845
21.9,0.0216225,0.003442673065074
21.93,0.0215108,0.003424888508183
21.96,0.0213848,0.003404827145889
21.99,0.0212446,0.003382504899908
22.02,0.0210904,0.003357953613672
22.05,0.0209223,0.003331189208898
22.08,0.0207404,0.0033022276073
22.11,0.020545,0.003271116574029
22.14,0.0203363,0.003237887952515
22.17,0.0201143,0.003202541742759
22.2,0.0198794,0.003165141631626
22.23,0.0196318,0.003125719462547
22.26,0.0193715,0.003084275235522
22.29,0.0190989,0.003040872637416


==> data/standing_wave/isodi_const_eps/isodi_const_eps_rcsf_16.dat <==
0,0.0543819,0.01
0.03,0.0543625,0.009996432636594
0.06,0.0543043,0.009985730546377
0.09,0.0542076,0.009967948894761
0.12,0.0540724,0.009943087681747
0.15,0.0538992,0.009911238849691
0.18,0.0536883,0.009872457564006
0.21,0.0534399,0.009826780601634
0.24,0.0531545,0.009774299904932
0.27,0.0528324,0.009715070639312
0.3,0.052474,0.00964916635866
0.33,0.0520799,0.009576697393802
0.36,0.0516504,0.009497718910152
0.39,0.0511862,0.009412359627008
0.42,0.0506876,0.009320674709784
0.45,0.0501554,0.009222811266249
0.48,0.04959,0.009118842850287
0.51,0.0489921,0.009008898181196
0.54,0.0483623,0.008893087589805
0.57,0.0477013,0.00877153979541
0.6,0.0470097,0.008644365128839
0.63,0.0462881,0.008511673920919
0.66,0.0455374,0.00837363166789
0.69,0.0447583,0.00823036708905
0.72,0.0439515,0.008082008903698
0.75,0.0431177,0.007928685831131
0.78,0.0422578,0.007770563367591
0.81,0.0413725,0.007607770232375
0.84,0.0404627,0.007440471921724
0.87,0.0395291,0.007268797154936
0.9,0.0385727,0.007092929816722
0.93,0.0375942,0.006912998626381
0.96,0.0365945,0.006729169080154
0.99,0.0355744,0.006541588285808
1.02,0.0345349,0.006350440128057
1.05,0.0334769,0.006155890103141
1.08,0.0324011,0.005958066930357
1.11,0.0313085,0.005757154494418
1.14,0.0302,0.005553318291564
1.17,0.0290765,0.005346723818035
1.2,0.0279388,0.005137518181601
1.23,0.026788,0.004925903655444
1.26,0.0256248,0.004712008958863
1.29,0.0244503,0.004496036365041
1.32,0.0232652,0.004278114593275
1.35,0.0220706,0.004058445916748
1.38,0.0208672,0.003837159054759
1.41,0.0196561,0.00361445628049
1.44,0.0184381,0.003390484701711
1.47,0.017214,0.003165391426191
1.5,0.0159848,0.002939360338642
1.53,0.0147514,0.002712556935304
1.56,0.0135146,0.002485128323946
1.59,0.0122753,0.002257240000809
1.62,0.0110344,0.002029057462134
1.65,0.00979269,0.001800725976842
1.68,0.00855106,0.001572409202327
1.71,0.00731034,0.001344259762899
1.74,0.00607135,0.001116428444023
1.77,0.00483493,0.000889069708855
1.8,0.00360189,0.000662332504013
1.83,0.00237302,0.000436362098419
1.86,0.00114913,0.000211307438688
1.89,-6.89996E-05,-1.26879715493574E-05
1.92,-0.0012806,-0.000235482761728
1.95,-0.0024849,-0.000456935119957
1.98,-0.00368116,-0.000676909045105
2.01,-0.00486863,-0.000895266623638
2.04,-0.00604658,-0.001111873619715
2.07,-0.0072143,-0.001326599475193
2.1,-0.00837107,-0.001539311793078
2.13,-0.0095162,-0.00174988369292
2.16,-0.010649,-0.001958188294267
2.19,-0.0117688,-0.002164102394363
2.22,-0.012875,-0.00236751566238
2.25,-0.0139669,-0.002568299379021
2.28,-0.0150438,-0.002766324824988
2.31,-0.0161052,-0.002961500057924
2.34,-0.0171505,-0.003153714747002
2.37,-0.018179,-0.003342840172925
2.4,-0.0191901,-0.003528766004866
2.43,-0.0201834,-0.003711418688939
2.46,-0.0211582,-0.003890669505847
2.49,-0.022114,-0.004066426513233
2.52,-0.0230503,-0.004238597768743
2.55,-0.0239665,-0.004407072941549
2.58,-0.0248622,-0.004571778477766
2.61,-0.0257369,-0.004732622435038
2.64,-0.0265901,-0.00488951287101
2.67,-0.0274213,-0.005042357843327
2.7,-0.0282301,-0.005191083798102
2.73,-0.0290161,-0.005335617181452
2.76,-0.0297789,-0.005475884439492
2.79,-0.030518,-0.005611793629866
2.82,-0.0312331,-0.00574328958716
2.85,-0.0319238,-0.005870298757491
2.88,-0.0325898,-0.005992765975444
2.91,-0.0332307,-0.006110617687135
2.94,-0.0338462,-0.00622379872715
2.97,-0.034436,-0.006332253930076
3,-0.0349999,-0.00643594651897
3.03,-0.0355375,-0.006534802939949
3.06,-0.0360486,-0.006628786416069
3.09,-0.0365329,-0.006717841781916
3.12,-0.0369903,-0.006801950649021
3.15,-0.0374205,-0.006881057851969
3.18,-0.0378233,-0.006955126613818
3.21,-0.0381986,-0.007024138546097
3.24,-0.0385461,-0.007088038483392
3.27,-0.0388657,-0.007146808037233
3.3,-0.0391571,-0.007200392042205
3.33,-0.0394203,-0.007248790498309
3.36,-0.0396552,-0.007291985017074
3.39,-0.0398618,-0.007329975598499
3.42,-0.04004,-0.007362743854113
3.45,-0.0401898,-0.007390289783917
3.48,-0.0403112,-0.00741261338791
3.51,-0.0404036,-0.007429604335266
3.54,-0.0404667,-0.007441207460571
3.57,-0.0405006,-0.007447441152295
3.6,-0.0405054,-0.007448323798911
3.63,-0.0404811,-0.007443855400418
3.66,-0.0404278,-0.007434054345288
3.69,-0.0403458,-0.007418975798933
3.72,-0.0402352,-0.007398638149826
3.75,-0.040096,-0.007373041397965
3.78,-0.0399287,-0.007342277485708
3.81,-0.0397333,-0.007306346413053
3.84,-0.0395101,-0.007265303345415
3.87,-0.0392594,-0.007219203448206
3.9,-0.0389814,-0.00716808349837
3.93,-0.0386764,-0.007111998661319
3.96,-0.0383446,-0.007050985713997
3.99,-0.0379863,-0.006985099821816
4.02,-0.0376019,-0.006914414538661
4.05,-0.0371918,-0.006839003418417
4.08,-0.0367563,-0.006758921626497
4.11,-0.0362959,-0.006674261105257
4.14,-0.0358111,-0.006585113797054
4.17,-0.0353022,-0.0064915348673
4.2,-0.0347697,-0.006393616258351
4.23,-0.034214,-0.006291431524092
4.26,-0.0336356,-0.006185072606878
4.29,-0.0330349,-0.006074613060596
4.32,-0.0324125,-0.00596016321607
4.35,-0.0317689,-0.005841815015658
4.38,-0.0311047,-0.005719678790186
4.41,-0.0304204,-0.00559384648201
4.44,-0.0297168,-0.005464465198899
4.47,-0.0289942,-0.005331590106267
4.5,-0.0282535,-0.005195386700354
4.53,-0.0274952,-0.005055946923517
4.56,-0.0267199,-0.004913381106581
4.59,-0.0259283,-0.004767817968846
4.62,-0.025121,-0.004619367841138
4.65,-0.0242987,-0.004468159442756
4.68,-0.0234622,-0.004314339881468
4.71,-0.0226119,-0.004157982711159
4.74,-0.0217487,-0.003999253428071
4.77,-0.0208733,-0.0038382807515
4.8,-0.0199862,-0.003675156623803
4.83,-0.0190883,-0.003510046541221
4.86,-0.0181802,-0.003343060834579
4.89,-0.0172627,-0.003174346611648
4.92,-0.0163363,-0.003003995814784
4.95,-0.0154019,-0.002832173940226
4.98,-0.0144602,-0.002659009707274
5.01,-0.0135118,-0.002484613446753
5.04,-0.0125576,-0.002309150654905
5.07,-0.0115981,-0.002132713274086
5.1,-0.0106341,-0.001955448412064
5.13,-0.00966626,-0.001777477432749
5.16,-0.00869538,-0.001598947443911
5.19,-0.0077221,-0.001419976131764
5.22,-0.00674713,-0.001240694054456
5.25,-0.00577116,-0.001061228092435
5.28,-0.00479487,-0.000881703287307
5.31,-0.00381897,-0.000702250197216
5.34,-0.00284411,-0.000522988347226
5.37,-0.00187097,-0.000344042778939
5.4,-0.000900227,-0.000165537982307
5.43,6.74714E-05,1.24069589330274E-05
5.46,0.00103147,0.000189671563517
5.49,0.00199113,0.00036613836589
5.52,0.0029458,0.000541687583553
5.55,0.00389487,0.00071620704683
5.58,0.00483771,0.000889580908354
5.61,0.00577371,0.00106169699845
5.64,0.00670227,0.001232444986291
5.67,0.0076228,0.001401716379898
5.7,0.00853472,0.001569404526138
5.73,0.00943746,0.001735404610725
5.76,0.0103304,0.001899602625138
5.79,0.0112131,0.002061917660104
5.82,0.012085,0.002222246740184
5.85,0.0129454,0.00238046114608
5.88,0.013794,0.002536505712379
5.91,0.0146302,0.002690270108253
5.94,0.0154534,0.002841644002876
5.97,0.0162633,0.002990572230834
6,0.0170593,0.003136944461301
6.03,0.017841,0.00328068714039
6.06,0.0186079,0.003421708325748
6.09,0.0193596,0.003559934463489
6.12,0.0200957,0.003695291999728
6.15,0.0208156,0.003827670603638
6.18,0.0215192,0.003957051886749
6.21,0.0222058,0.004083307129762
6.24,0.0228752,0.004206399555735
6.27,0.023527,0.004326255610782
6.3,0.0241608,0.00444280174102
6.33,0.0247763,0.004555982781036
6.36,0.0253731,0.004665725176943
6.39,0.025951,0.004771992151801
6.42,0.0265097,0.004874728540194
6.45,0.0270487,0.004973842399769
6.48,0.027568,0.005069333730524
6.51,0.0280671,0.005161110590104
6.54,0.0285459,0.005249154590038
6.57,0.0290041,0.005333410564912
6.6,0.0294414,0.005413823349313
6.63,0.0298577,0.005490374554769
6.66,0.0302528,0.005563027404339
6.69,0.0306265,0.005631745121079
6.72,0.0309786,0.005696490928048
6.75,0.0313089,0.005757228048303
6.78,0.0316173,0.005813938093373
6.81,0.0319037,0.005866602674787
6.84,0.032168,0.005915203404074
6.87,0.0324099,0.00595968511582
6.9,0.0326294,0.006000047810025
6.93,0.0328263,0.006036254709747
6.96,0.0330005,0.006068287426515
6.99,0.0331521,0.0060961643488
7.02,0.0332809,0.006119848699659
7.05,0.0333869,0.006139340479093
7.08,0.0334696,0.006154547744746
7.11,0.0335287,0.006165415331204
7.14,0.0335643,0.006171961626938
7.17,0.0335762,0.006174149855007
7.2,0.0335647,0.006172035180823
7.23,0.0335298,0.006165617604387
7.26,0.0334716,0.006154915514169
7.29,0.0333903,0.006139965687113
7.32,0.0332859,0.006120768123217
7.35,0.0331586,0.006097359599426
7.38,0.0330086,0.006069776892679
7.41,0.0328361,0.006038056779921
7.44,0.0326413,0.006002236038094
7.47,0.0324244,0.005962351444139
7.5,0.0321855,0.005918421386528
7.53,0.0319251,0.005870537807616
7.56,0.0316432,0.005818700707404
7.59,0.0313402,0.005762983639777
7.62,0.0310164,0.005703441770148
7.65,0.0306721,0.00564013026393
7.68,0.0303077,0.005573122675008
7.71,0.0299234,0.005502455780324
7.74,0.0295194,0.005428166356821
7.77,0.0290961,0.005350327958383
7.8,0.0286536,0.005268958973482
7.83,0.0281926,0.005184188121415
7.86,0.0277133,0.005096052179126
7.89,0.0272163,0.00500466147744
7.92,0.026702,0.004910089570243
7.95,0.0261708,0.004812410011419
7.98,0.0256232,0.004711714743325
8.01,0.0250597,0.004608095708315
8.04,0.0244807,0.004501626460274
8.07,0.0238869,0.004392435718502
8.1,0.0232786,0.004280578648411
8.13,0.0226564,0.004166165580827
8.16,0.0220209,0.004049306846579
8.19,0.0213725,0.003930075999551
8.22,0.0207117,0.003808564982099
8.25,0.0200393,0.003684920901991
8.28,0.0193556,0.003559198924642
8.31,0.0186613,0.00343152776935
8.34,0.0179568,0.003301980989999
8.37,0.0172429,0.003170705694358
8.4,0.01652,0.003037775436312
8.43,0.0157887,0.002903300546689
8.46,0.0150496,0.002767391356315
8.49,0.0143033,0.002630158196017
8.52,0.0135502,0.00249167461968
8.55,0.0127912,0.002352106123545
8.58,0.0120266,0.002211507873024
8.61,0.011257,0.002069990198945
8.64,0.0104832,0.001927700209077
8.67,0.00970551,0.001784694907681
8.7,0.00892466,0.001641108530596
8.73,0.00814118,0.001497038536719
8.76,0.00735564,0.001352589740336
8.79,0.0065686,0.001207865116886
8.82,0.00578063,0.001062969480654
8.85,0.0049923,0.000918007645926
8.88,0.00420415,0.000773078910446
8.91,0.00341673,0.000628284410806
8.94,0.0026306,0.000483727122443
8.97,0.00184628,0.000339502665409
9,0.00106433,0.000195714015141
9.03,0.00028527,5.24567916898821E-05
9.06,-0.000490379,-9.01732010098949E-05
9.09,-0.0012621,-0.000232080894562
9.12,-0.00202937,-0.000373170117263
9.15,-0.0027917,-0.000513350949489
9.18,-0.00354858,-0.000652529610036
9.21,-0.00429952,-0.000790615995396
9.24,-0.00504405,-0.000927523679754
9.27,-0.00578168,-0.001063162559602
9.3,-0.00651195,-0.001197448047972
9.33,-0.0072344,-0.001330295557897
9.36,-0.00794857,-0.00146162050241
9.39,-0.00865402,-0.001591341972237
9.42,-0.00935032,-0.001719380896953
9.45,-0.010037,-0.001845650850743
9.48,-0.0107138,-0.001970104023581
9.51,-0.0113801,-0.002092626406948
9.54,-0.0120356,-0.002213162835429
9.57,-0.0126799,-0.002331639755139
9.6,-0.0133126,-0.002447983612195
9.63,-0.0139334,-0.002562139241181
9.66,-0.0145418,-0.002674014699744
9.69,-0.0151376,-0.00278357321094
9.72,-0.0157204,-0.002890741220884
9.75,-0.0162898,-0.002995445175693
9.78,-0.0168455,-0.003097629909952
9.81,-0.0173872,-0.003197240258248
9.84,-0.0179147,-0.003294239443638
9.87,-0.0184275,-0.003388535523768
9.9,-0.0189255,-0.003480110110165
9.93,-0.0194083,-0.003568889648946
9.96,-0.0198757,-0.003654837363167
9.99,-0.0203275,-0.003737916475886
10.02,-0.0207633,-0.00381805343322
10.05,-0.021183,-0.003895229846695
10.08,-0.0215864,-0.003969408939371
10.11,-0.0219731,-0.004040517157363
10.14,-0.0223431,-0.00410855450067
10.17,-0.0226962,-0.004173484192351
10.2,-0.0230321,-0.004235251066991
10.23,-0.0233507,-0.00429383673612
10.26,-0.0236518,-0.004349204422795
10.29,-0.0239354,-0.004401354127017
10.32,-0.0242013,-0.004450249071842
10.35,-0.0244493,-0.004495852480329
10.38,-0.0246793,-0.004538145964006
10.41,-0.0248913,-0.004577129522874
10.44,-0.0250851,-0.00461276637999
10.47,-0.0252606,-0.004645038146883
10.5,-0.0254178,-0.004673944823553
10.53,-0.0255565,-0.004699449633058
10.56,-0.0256768,-0.004721570963869
10.59,-0.0257786,-0.004740290427514
10.62,-0.025862,-0.004755626412464
10.65,-0.0259265,-0.004767486976365
10.68,-0.025972,-0.004775853730745
10.71,-0.0259985,-0.004780726675603
10.74,-0.0260061,-0.004782124199412
10.77,-0.0259949,-0.004780064690642
10.8,-0.0259648,-0.004774529760821
10.83,-0.0259161,-0.004765574575364
10.86,-0.0258487,-0.0047531807458
10.89,-0.0257629,-0.004737403437541
10.92,-0.0256587,-0.004718242650588
10.95,-0.0255362,-0.004695716773412
10.98,-0.0253958,-0.004669899359897
11.01,-0.0252374,-0.004640772021573
11.04,-0.0250613,-0.004608389923853
11.07,-0.0248677,-0.00457278984368
11.1,-0.0246567,-0.004533990169523
11.13,-0.0244287,-0.004492064455269
11.16,-0.0241838,-0.004447031089388
11.19,-0.0239223,-0.004398945237294
11.22,-0.0236443,-0.004347825287458
11.25,-0.0233502,-0.004293744793764
11.28,-0.0230402,-0.004236740533155
11.31,-0.0227145,-0.004176849282574
11.34,-0.0223733,-0.004114107818962
11.37,-0.022017,-0.004048589696204
11.4,-0.0216459,-0.003980350079714
11.43,-0.0212603,-0.003909444134905
11.46,-0.0208607,-0.003835963804133
11.49,-0.0204472,-0.00375992747587
11.52,-0.0200204,-0.003681445480941
11.55,-0.0195806,-0.003600572984761
11.58,-0.0191281,-0.003517365152744
11.61,-0.0186634,-0.003431913927244
11.64,-0.0181869,-0.003344292862147
11.67,-0.0176989,-0.003254557122866
11.7,-0.0171999,-0.003162798651757
11.73,-0.0166903,-0.003069091002705
11.76,-0.0161705,-0.002973507729594
11.79,-0.0156409,-0.002876122386309
11.82,-0.0151021,-0.002777045303676
11.85,-0.0145543,-0.002676313258639
11.88,-0.0139981,-0.002574036582025
11.91,-0.0134339,-0.002470288827717
11.94,-0.0128621,-0.0023651435496
11.97,-0.0122832,-0.002258692690031
12,-0.0116977,-0.002151028191365
12.03,-0.011106,-0.002042223607487
12.06,-0.0105085,-0.001932352492281
12.09,-0.00990576,-0.001821517821187
12.12,-0.00929819,-0.001709794986935
12.15,-0.00868627,-0.001597272254188
12.18,-0.00807044,-0.001484030532218
12.21,-0.00745117,-0.001370156246839
12.24,-0.00682892,-0.001255733985021
12.27,-0.00620413,-0.001140844656034
12.3,-0.00557728,-0.001025576524542
12.33,-0.00494882,-0.000910012338664
12.36,-0.00431919,-0.000794233007674
12.39,-0.00368885,-0.000678323118538
12.42,-0.00305825,-0.000562365419377
12.45,-0.00242783,-0.000446440819464
12.48,-0.00179805,-0.000330633905766
12.51,-0.00116932,-0.000215020071016
12.54,-0.000542108,-9.96853732583819E-05
12.57,8.31717E-05,1.52940040712075E-05
12.6,0.000706087,0.000129838604389
12.63,0.00132621,0.000243869743426
12.66,0.00194313,0.000357311899731
12.69,0.00255642,0.000470086554534
12.72,0.00316568,0.000582120153948
12.75,0.0037705,0.000693337305243
12.78,0.00437048,0.000803664454534
12.81,0.00496522,0.000913028047935
12.84,0.00555435,0.001021360048104
12.87,0.00613747,0.001128586901156
12.9,0.00671421,0.001234640569748
12.93,0.00728419,0.00133945117769
12.96,0.00784707,0.001442956204178
12.99,0.00840247,0.001545085773024
13.02,0.00895005,0.001645777363424
13.05,0.00948946,0.001744966615731
13.08,0.0100204,0.001842598364529
13.11,0.0105425,0.001938604572477
13.14,0.0110554,0.002032919041078
13.17,0.0115588,0.002125486604918
13.2,0.0120525,0.002216270487055
13.23,0.0125362,0.002305215522076
13.26,0.0130094,0.002392229767625
13.29,0.013472,0.00247729483523
13.32,0.0139237,0.002560355559478
13.35,0.0143642,0.002641356774956
13.38,0.0147933,0.002720261704722
13.41,0.0152107,0.002797015183361
13.44,0.0156161,0.00287156204546
13.47,0.0160094,0.002943883902548
13.5,0.0163903,0.003013925589213
13.53,0.0167586,0.00308165032851
13.56,0.0171142,0.00314703973197
13.59,0.0174567,0.003210020245707
13.62,0.017786,0.00327057348125
13.65,0.018102,0.003328681050129
13.68,0.0184044,0.003384287786929
13.71,0.0186932,0.003437393691651
13.74,0.0189681,0.003487943598881
13.77,0.0192291,0.00353593750862
13.8,0.019476,0.003581338643924
13.83,0.0197086,0.003624110227852
13.86,0.019927,0.003664270648874
13.89,0.0201309,0.003701764741578
13.92,0.0203203,0.003736592505962
13.95,0.0204951,0.003768735553557
13.98,0.0206552,0.003798175495891
14.01,0.0208006,0.003824912332964
14.04,0.020931,0.003848890899362
14.07,0.0210466,0.003870147972027
14.1,0.0211473,0.00388866516249
14.13,0.0212331,0.003904442470749
14.16,0.0213038,0.003917443119862
14.19,0.0213594,0.003927667109829
14.22,0.0213995,0.003935040886766
14.25,0.0214244,0.003939619616086
14.28,0.0214339,0.003941366520846
14.31,0.0214282,0.00394031837799
14.34,0.0214073,0.003936475187516
14.37,0.0213713,0.003929855337897
14.4,0.0213202,0.003920458829132
14.43,0.0212542,0.003908322438164
14.46,0.0211734,0.003893464553464
14.49,0.0210778,0.003875885175031
14.52,0.0209676,0.003855621079808
14.55,0.020843,0.003832709044737
14.58,0.020704,0.003807149069819
14.61,0.0205509,0.003778996320467
14.64,0.0203837,0.003748250796681
14.67,0.0202027,0.003714967663873
14.7,0.020008,0.003679165310517
14.73,0.0197999,0.003640898902024
14.76,0.0195785,0.003600186826867
14.79,0.0193441,0.003557084250458
14.82,0.0190967,0.003511591172798
14.85,0.0188368,0.003463799536243
14.88,0.0185643,0.003413690952321
14.91,0.0182796,0.003361338974916
14.94,0.0179829,0.003306780380972
14.97,0.0176744,0.003250051947431
15,0.0173544,0.003191208839706
15.03,0.0170232,0.00313030622321
15.06,0.0166811,0.003067399263358
15.09,0.0163285,0.003002561514033
15.12,0.0159655,0.002935811363707
15.15,0.0155925,0.002867222366265
15.18,0.0152098,0.00279684968712
15.21,0.0148178,0.002724766880157
15.24,0.0144167,0.002651010722318
15.27,0.014007,0.002575673155958
15.3,0.0135889,0.002498790958021
15.33,0.0131627,0.002420419293919
15.36,0.0127289,0.00234065010601
15.39,0.0122878,0.002259538559705
15.42,0.0118396,0.002177121431947
15.45,0.0113849,0.002093509053564
15.48,0.0109239,0.002008738201497
15.51,0.010457,0.001922882429632
15.54,0.00998453,0.001836002419923
15.57,0.00950692,0.001748177242796
15.6,0.0090245,0.001659467580206
15.63,0.00853764,0.001569941469496
15.66,0.00804672,0.001479668786857
15.69,0.00755211,0.001388717569633
15.72,0.00705418,0.001297155855165
15.75,0.0065533,0.001205051680798
15.78,0.00604984,0.001112473083875
15.81,0.00554417,0.00101948810174
15.84,0.00503668,0.000926168449429
15.87,0.00452772,0.000832578486592
15.9,0.00401767,0.000738788089419
15.93,0.00350689,0.000644863456407
15.96,0.00299576,0.000550874463746
15.99,0.00248463,0.000456885471085
16.02,0.00197387,0.000362964515767
16.05,0.00146384,0.000269177796289
16.08,0.000954905,0.00017559243057
16.11,0.00044741,8.22718588353846E-05
16.14,-5.82872E-05,-1.07181249643723E-05
16.17,-0.000561839,-0.000103313602504
16.2,-0.0010629,-0.000195451060003
16.23,-0.00156113,-0.000287067939884
16.26,-0.00205618,-0.000378100066382
16.29,-0.00254773,-0.00046848859639
16.32,-0.00303544,-0.000558171009104
16.35,-0.003519,-0.000647090300265
16.38,-0.00399807,-0.000735183949071
16.41,-0.00447234,-0.000822394951261
16.44,-0.0049415,-0.000908666302575
16.47,-0.00540524,-0.000993940998751
16.5,-0.00586327,-0.001078165713224
16.53,-0.00631529,-0.00116128528058
16.56,-0.00676101,-0.001243246374253
16.59,-0.00720014,-0.001323995667676
16.62,-0.00763241,-0.001403483511977
16.65,-0.00805754,-0.001481658419437
16.68,-0.00847528,-0.001558474418878
16.71,-0.00888535,-0.001633880022581
16.74,-0.00928751,-0.001707831098215
16.77,-0.00968152,-0.001780283513448
16.8,-0.0100671,-0.001851185780563
16.83,-0.0104441,-0.001920510316852
16.86,-0.0108122,-0.001988198279207
16.89,-0.0111713,-0.002054231279157
16.92,-0.011521,-0.002118535762818
16.95,-0.0118613,-0.00218111173019
16.98,-0.0121918,-0.002241885627387
17.01,-0.0125125,-0.00230085745441
17.04,-0.0128232,-0.002357990434317
17.07,-0.0131236,-0.002413229401694
17.1,-0.0134135,-0.002466537579599
17.13,-0.013693,-0.002517933356503
17.16,-0.0139617,-0.002567343178521
17.19,-0.0142195,-0.002614748657182
17.22,-0.0144664,-0.002660149792486
17.25,-0.0147021,-0.00270349141902
17.28,-0.0149266,-0.002744773536783
17.31,-0.0151397,-0.002783959368834
17.34,-0.0153414,-0.002821048915172
17.37,-0.0155315,-0.002856005398855
17.4,-0.0157099,-0.002888810431412
17.43,-0.0158767,-0.002919482401314
17.46,-0.0160316,-0.002947966143147
17.49,-0.0161747,-0.002974280045383
17.52,-0.0163058,-0.002998387331079
17.55,-0.0164249,-0.003020288000235
17.58,-0.016532,-0.003039982052852
17.61,-0.016627,-0.003057451100458
17.64,-0.0167098,-0.003072676754582
17.67,-0.0167805,-0.003085677403695
17.7,-0.0168391,-0.003096453047797
17.73,-0.0168854,-0.003104966909946
17.76,-0.0169194,-0.003111218990142
17.79,-0.0169409,-0.003115172511442
17.82,-0.0169501,-0.003116864250789
17.85,-0.016947,-0.003116294208183
17.88,-0.0169317,-0.003113480772095
17.91,-0.0169041,-0.003108405554054
17.94,-0.0168644,-0.003101105331002
17.97,-0.0168127,-0.00309159849141
18,-0.0167489,-0.003079866646807
18.03,-0.0166732,-0.003065946574136
18.06,-0.0165858,-0.003049875050338
18.09,-0.0164866,-0.003031633686944
18.12,-0.0163758,-0.003011259260894
18.15,-0.0162536,-0.002988788549131
18.18,-0.0161201,-0.002964239940127
18.21,-0.0159754,-0.002937631822353
18.24,-0.0158196,-0.002908982584279
18.27,-0.0156529,-0.002878329002848
18.3,-0.0154754,-0.002845689466532
18.33,-0.0152874,-0.002811119140744
18.36,-0.015089,-0.002774636413954
18.39,-0.0148803,-0.002736259674634
18.42,-0.0146615,-0.002696025699727
18.45,-0.0144328,-0.002653971266175
18.48,-0.0141943,-0.002610114762449
18.51,-0.0139464,-0.002564529742433
18.54,-0.0136891,-0.002517216206127
18.57,-0.0134228,-0.002468247707417
18.6,-0.0131477,-0.002417661023245
18.63,-0.012864,-0.002365492930552
18.66,-0.0125719,-0.002311780206282
18.69,-0.0122717,-0.002256578015847
18.72,-0.0119637,-0.002199941524662
18.75,-0.0116481,-0.002141907509668
18.78,-0.0113251,-0.002082512747808
18.81,-0.0109951,-0.002021830792966
18.84,-0.0106583,-0.001959898422085
18.87,-0.010315,-0.001896770800579
18.9,-0.00996541,-0.001832486544236
18.93,-0.00960988,-0.001767110012706
18.96,-0.00924866,-0.001700687177167
18.99,-0.00888205,-0.001633273203033
19.02,-0.00851033,-0.001564919578021
19.05,-0.00813381,-0.001495683306394
19.08,-0.00775276,-0.001425614037023
19.11,-0.0073675,-0.001354770613016
19.14,-0.0069783,-0.001283202683246
19.17,-0.00658549,-0.001210970929666
19.2,-0.00618934,-0.001138125001149
19.23,-0.00579017,-0.001064723740803
19.26,-0.00538827,-0.000990820475195
19.29,-0.00498395,-0.000916472208584
19.32,-0.0045775,-0.000841732267538
19.35,-0.00416924,-0.000766659495163
19.38,-0.00375946,-0.000691307218027
19.41,-0.00334846,-0.000615730601542
19.44,-0.00293654,-0.000539984811123
19.47,-0.002524,-0.000464125012182
19.5,-0.00211114,-0.000388206370134
19.53,-0.00169826,-0.000312284050392
19.56,-0.00128565,-0.000236411379521
19.59,-0.000873606,-0.000160642787398
19.62,-0.000462417,-8.50314167029839E-05
19.65,-5.23738E-05,-9.63074111055333E-06
19.68,0.000356238,6.55067219056341E-05
19.71,0.000763132,0.000140328307764
19.74,0.00116803,0.000214782859738
19.77,0.00157065,0.000288818522339
19.8,0.00197072,0.000362385278926
19.83,0.00236796,0.000435431641778
19.86,0.00276211,0.000507909800871
19.89,0.0031529,0.000579770107334
19.92,0.00354007,0.00065096475114
19.95,0.00392337,0.000721447761112
19.98,0.00430253,0.000791169488378
20.01,0.00467731,0.000860085800606
20.04,0.00504747,0.000928152565468
20.07,0.00541275,0.000995321972936
20.1,0.00577294,0.001061555407222
20.13,0.00612779,0.001126806897148
20.16,0.00647708,0.001191035988077
20.19,0.00682058,0.001254200386526
20.22,0.00715809,0.001316263315552
20.25,0.00748938,0.001377182481671
20.28,0.00781426,0.001436922946789
20.31,0.00813251,0.001495444256269
20.34,0.00844395,0.001552713310863
20.37,0.00874839,0.001608695172475
20.4,0.00904564,0.00166335490301
20.43,0.00933551,0.001716657564373
20.46,0.00961785,0.001768575573858
20.49,0.00989248,0.001819075832216
20.52,0.0101592,0.001868121562505
20.55,0.010418,0.001915710925878
20.58,0.0106685,0.001961774046144
20.61,0.0109108,0.002006329311775
20.64,0.0111446,0.002049321557356
20.67,0.0113698,0.002090732394418
20.7,0.0115863,0.002130543434488
20.73,0.0117939,0.002168717900625
20.76,0.0119927,0.002205274181299
20.79,0.0121824,0.002240157111098
20.82,0.0123629,0.002273348301549
20.85,0.0125342,0.002304847752653
20.88,0.0126962,0.002334637075939
20.91,0.0128488,0.002362697882935
20.94,0.0129919,0.002389011785171
20.97,0.0131255,0.002413578782646
21,0.0132495,0.00243638048689
21.03,0.0133638,0.002457398509431
21.06,0.0134685,0.002476651238739
21.09,0.0135633,0.002494083509403
21.12,0.0136484,0.002509732098364
21.15,0.0137236,0.002523560228679
21.18,0.013789,0.00253558628882
21.21,0.0138445,0.002545791890316
21.24,0.0138901,0.002554177033167
21.27,0.0139257,0.002560723328902
21.3,0.0139512,0.002565412389049
21.33,0.0139667,0.002568262602079
21.36,0.0139722,0.002569273967993
21.39,0.0139678,0.002568464875262
21.42,0.0139533,0.002565798546943
21.45,0.013929,0.00256133014845
21.48,0.0138948,0.002555041291312
21.51,0.0138509,0.002546968752471
21.54,0.0137972,0.002537094143456
21.57,0.0137338,0.002525435852738
21.6,0.0136609,0.002512030657259
21.63,0.0135786,0.002496896945491
21.66,0.0134868,0.002480016328962
21.69,0.0133858,0.002461443973087
21.72,0.0132755,0.002441161489393
21.75,0.0131562,0.002419224043294
21.78,0.013028,0.002395650023261
21.81,0.0128909,0.002370439429295
21.84,0.0127451,0.002343629038338
21.87,0.0125908,0.002315255627332
21.9,0.012428,0.002285319196277
21.93,0.012257,0.002253874910586
21.96,0.0120778,0.00222092277026
21.99,0.0118906,0.002186499552241
22.02,0.0116955,0.002150623645
22.05,0.0114927,0.002113331825479
22.08,0.0112825,0.002074679259092
22.11,0.0110649,0.002034665945839
22.14,0.0108402,0.001993347051133
22.17,0.0106085,0.001950740963446
22.2,0.0103701,0.00190690284819
22.23,0.0101251,0.001861851093838
22.26,0.00987382,0.001815644543497
22.29,0.00961639,0.001768307102179
22.32,0.00935304,0.001719881063369
22.35,0.00908398,0.001670405042854
22.38,0.00880945,0.001619923172967
22.41,0.00852965,0.00156847223065
22.44,0.00824481,0.001516094509386
22.47,0.00795517,0.001462834141507
22.5,0.00766094,0.0014087297428
22.53,0.00736237,0.001353827284446
22.56,0.00705968,0.001298167221079
22.59,0.00675312,0.001241795523878
22.62,0.00644292,0.001184754486327
22.65,0.00612932,0.001127088240757
22.68,0.00581256,0.001068840919497
22.71,0.00549289,0.001010058493727
22.74,0.00517054,0.000950783256929
22.77,0.00484577,0.00089106301913
22.8,0.00451881,0.000830940073811
22.83,0.00418991,0.000770460392153
22.86,0.00385931,0.000709668106484
22.89,0.00352726,0.000648609187984
22.92,0.003194,0.000587327768982
22.95,0.00285978,0.000525869820657
22.98,0.00252484,0.00046427947534
23.01,0.00218942,0.000402600865361
23.04,0.00185377,0.000340879961899
23.07,0.00151812,0.000279159058437
23.1,0.00118272,0.000217484126152
23.13,0.000847803,0.000155898010184
23.16,0.000513606,9.44442912071847E-05
23.19,0.000180364,3.31661821304515E-05
23.22,-0.000151689,-2.78932880241404E-05
23.25,-0.000482322,-8.86916418882018E-05
23.28,-0.000811306,-0.000149186769863
23.31,-0.00113842,-0.000209338033427
23.34,-0.00146342,-0.00026910056471
23.37,-0.00178611,-0.000328438322309
23.4,-0.00210626,-0.000387309012741
23.43,-0.00242365,-0.000445672181369
23.46,-0.00273807,-0.000503489212403
23.49,-0.00304931,-0.000560721490055
23.52,-0.00335716,-0.000617330398533
23.55,-0.00366143,-0.000673280999744
23.58,-0.0039619,-0.000728532839051
23.61,-0.00425838,-0.000783050978359
23.64,-0.00455069,-0.000836802318418
23.67,-0.00483862,-0.000889748243441
23.7,-0.005122,-0.000941857493026
23.73,-0.00540065,-0.000993096967925
23.76,-0.00567438,-0.001043431730043
23.79,-0.00594302,-0.001092830518978
23.82,-0.00620641,-0.001141263913177
23.85,-0.00646438,-0.001188700652239
23.88,-0.00671677,-0.00123511131461
23.91,-0.00696343,-0.001280468317584
23.94,-0.0072042,-0.001324742239605
23.97,-0.00743893,-0.001367905497969
24,-0.00766749,-0.001409934187662
24.03,-0.00788975,-0.001450804403671
24.06,-0.00810556,-0.00149048856329
24.09,-0.00831479,-0.001528962761507
24.12,-0.00851734,-0.00156620860985
24.15,-0.00871308,-0.001602202203307
24.18,-0.0089019,-0.001636923314559
24.21,-0.0090837,-0.001670353555135
24.24,-0.00925836,-0.00170247085887
24.27,-0.00942581,-0.001733262353835
24.3,-0.00958593,-0.001762705973863
24.33,-0.00973866,-0.001790790685872
24.36,-0.00988391,-0.001817499940237
24.39,-0.0100216,-0.001842819026183
24.42,-0.0101517,-0.001866742427168
24.45,-0.010274,-0.001889231527402
24.48,-0.0103887,-0.001910323103827
24.51,-0.0104955,-0.00192996199103
24.54,-0.0105945,-0.001948166577483
24.57,-0.0106856,-0.001964918474713
24.6,-0.0107688,-0.001980217682722
24.63,-0.010844,-0.001994045813037
24.66,-0.0109112,-0.002006402865659
24.69,-0.0109703,-0.002017270452117
24.72,-0.0110215,-0.002026685349353
24.75,-0.0110645,-0.002034592391954
24.78,-0.0110996,-0.002041046745333
24.81,-0.0111264,-0.002045974855605
24.84,-0.0111451,-0.002049413499712
24.87,-0.0111557,-0.002051362677656
24.9,-0.0111581,-0.002051804000964
24.93,-0.0111524,-0.002050755858107
24.96,-0.0111387,-0.002048236637558
24.99,-0.011117,-0.002044246339315
25.02,-0.0110872,-0.002038766574908
25.05,-0.0110496,-0.00203185250975
25.08,-0.011004,-0.0020234673669
25.11,-0.0109507,-0.002013666311769
25.14,-0.0108896,-0.002002430955888
25.17,-0.0108208,-0.001989779687727
25.2,-0.0107444,-0.001975730895758
25.23,-0.0106605,-0.001960302968451
25.26,-0.0105692,-0.001943514294278
25.29,-0.0104706,-0.00192538326171
25.32,-0.0103647,-0.001905909870747
25.35,-0.0102516,-0.001885112509861
25.38,-0.0101316,-0.001863046344464
25.41,-0.0100046,-0.001839692986085
25.44,-0.00987079,-0.001815087372821
25.47,-0.00973028,-0.001789249731988
25.5,-0.00958317,-0.001762198452059
25.53,-0.0094296,-0.001733959276892
25.56,-0.00926971,-0.001704557950347
25.59,-0.00910362,-0.001674016538591
25.62,-0.00893149,-0.001642364463176
25.65,-0.00875346,-0.001609627467963
25.68,-0.0085697,-0.001575836813352
25.71,-0.00838034,-0.001541016404355
25.74,-0.00818556,-0.001505199340222
25.77,-0.00798552,-0.001468415042505
25.8,-0.00778037,-0.001430691093912
25.83,-0.0075703,-0.001392062432537
25.86,-0.00735547,-0.001352558479935
25.89,-0.00713606,-0.001312212335354
25.92,-0.00691224,-0.001271055259195
25.95,-0.0066842,-0.001229122189552
25.98,-0.00645211,-0.001186444386827
26.01,-0.00621616,-0.001143056789116
26.04,-0.00597655,-0.001098996173359
26.07,-0.00573344,-0.001054291961112
26.1,-0.00548704,-0.001008982768164
26.13,-0.00523754,-0.000963103532609
26.16,-0.00498513,-0.000916689192544
26.19,-0.00473,-0.000869774686063
26.22,-0.00447235,-0.000822396790108
26.25,-0.00421237,-0.000774590442776
26.28,-0.00395026,-0.000726392421008
26.31,-0.00368622,-0.000677839501746
26.34,-0.00342045,-0.000628968461933
26.37,-0.00315314,-0.000579814239664


==> data/standing_wave/isodi_const_eps/isodi_const_eps_rcsf_32.dat <==
0,0.0613225,0.01
0.03,0.0612997,0.009996281951975
0.06,0.0612315,0.009985160422357
0.09,0.0611182,0.009966684332831
0.12,0.0609603,0.009940935219536
0.15,0.0607579,0.009907929389702
0.18,0.0605116,0.009867764686697
0.21,0.0602219,0.009820522646663
0.24,0.0598891,0.009766252191284
0.27,0.0595138,0.009705051163928
0.3,0.0590965,0.009637001100738
0.33,0.0586379,0.00956221615231
0.36,0.0581385,0.009480777854784
0.39,0.0575988,0.009392767744303
0.42,0.0570197,0.009298332585919
0.45,0.0564018,0.009197570223001
0.48,0.0557457,0.00909057849892
0.51,0.0550522,0.008977487871499
0.54,0.0543221,0.008858428798565
0.57,0.0535561,0.008733515430715
0.6,0.052755,0.008602878225774
0.63,0.0519196,0.008466647641567
0.66,0.0510508,0.008324970443149
0.69,0.0501494,0.008177977088344
0.72,0.0492162,0.008025798034979
0.75,0.0482521,0.007868580048106
0.78,0.047258,0.00770646989278
0.81,0.0462349,0.007539630641282
0.84,0.0451835,0.007368176444209
0.87,0.0441049,0.007192286681071
0.9,0.0429999,0.007012091809695
0.93,0.0418695,0.00682775490236
0.96,0.0407146,0.006639422724122
0.99,0.0395362,0.006447258347262
1.02,0.0383352,0.006251408536834
1.05,0.0371126,0.006052036365119
1.08,0.0358693,0.005849288597171
1.11,0.0346063,0.005643328305271
1.14,0.0333246,0.005434318561702
1.17,0.032025,0.00522238982429
1.2,0.0307087,0.005007737779771
1.23,0.0293765,0.004790492885972
1.26,0.0280294,0.004570818215174
1.29,0.0266684,0.004348876839659
1.32,0.0252944,0.004124815524481
1.35,0.0239084,0.003898797341922
1.38,0.0225113,0.003670969057035
1.41,0.0211042,0.003441510049329
1.44,0.019688,0.00321056708386
1.47,0.0182635,0.002978270618452
1.5,0.0168318,0.002744800032614
1.53,0.0153939,0.00251031839863
1.56,0.0139505,0.002274939867096
1.59,0.0125028,0.00203886012475
1.62,0.0110516,0.001802209629418
1.65,0.0095979,0.001565151453382
1.68,0.00814256,0.001327825838803
1.71,0.00668653,0.00109038770435
1.74,0.00523074,0.000852988707244
1.77,0.0037761,0.000615777243263
1.8,0.00232352,0.000378901708182
1.83,0.000873912,0.000142510823923
1.86,-0.00057182,-9.32479921725305E-05
1.89,-0.00201278,-0.000328228627339
1.92,-0.00344806,-0.000562283011945
1.95,-0.00487679,-0.000795269273105
1.98,-0.00629807,-0.001027040645766
2.01,-0.00771103,-0.001257455257043
2.04,-0.00911479,-0.001486369603327
2.07,-0.0105085,-0.001713645073179
2.1,-0.0118912,-0.001939125117208
2.13,-0.0132622,-0.002162697215541
2.16,-0.0146205,-0.002384198295895
2.19,-0.0159653,-0.002603497900444
2.22,-0.0172958,-0.002820465571365
2.25,-0.0186112,-0.00303497085083
2.28,-0.0199105,-0.003246850666558
2.31,-0.0211931,-0.00345600717518
2.34,-0.022458,-0.003662277304415
2.37,-0.0237046,-0.003865563210893
2.4,-0.0249319,-0.004065701822333
2.43,-0.0261393,-0.004262595295365
2.46,-0.027326,-0.004456113172164
2.49,-0.0284911,-0.004646108687676
2.52,-0.029634,-0.004832483998532
2.55,-0.030754,-0.005015124954136
2.58,-0.0318502,-0.005193884789433
2.61,-0.0329221,-0.005368681968282
2.64,-0.0339689,-0.005539386032859
2.67,-0.0349899,-0.005705882832566
2.7,-0.0359845,-0.005868074524033
2.73,-0.036952,-0.006025846956664
2.76,-0.0378918,-0.006179102287089
2.79,-0.0388033,-0.006327742671939
2.82,-0.039686,-0.006471686575074
2.85,-0.0405391,-0.006610803538669
2.88,-0.0413622,-0.006745028333809
2.91,-0.0421548,-0.006874279424355
2.94,-0.0429163,-0.006998458966937
2.97,-0.0436462,-0.007117485425415
3,-0.0443442,-0.007231309878103
3.03,-0.0450096,-0.007339818174406
3.06,-0.0456423,-0.007442994007094
3.09,-0.0462416,-0.00754072322557
3.12,-0.0468073,-0.007632973215378
3.15,-0.0473391,-0.007719695054833
3.18,-0.0478366,-0.007800823515023
3.21,-0.0482996,-0.007876325981491
3.24,-0.0487277,-0.007946137225325
3.27,-0.0491208,-0.008010240939296
3.3,-0.0494786,-0.00806858820172
3.33,-0.049801,-0.008121162705369
3.36,-0.0500878,-0.008167931835786
3.39,-0.050339,-0.008208895592972
3.42,-0.0505543,-0.008244005055241
3.45,-0.0507337,-0.008273260222594
3.48,-0.0508773,-0.008296677402259
3.51,-0.0509854,-0.00831430551592
3.54,-0.0510581,-0.008326160870806
3.57,-0.0510954,-0.008332243466917
3.6,-0.0510974,-0.00833256961148
3.63,-0.0510643,-0.008327171918953
3.66,-0.0509961,-0.008316050389335
3.69,-0.050893,-0.008299237637083
3.72,-0.0507552,-0.008276766276652
3.75,-0.0505828,-0.008248652615272
3.78,-0.0503762,-0.008214961881854
3.81,-0.0501356,-0.008175726690856
3.84,-0.0498613,-0.008130995963961
3.87,-0.0495537,-0.008080834930083
3.9,-0.0492129,-0.008025259896449
3.93,-0.0488395,-0.007964368706429
3.96,-0.0484338,-0.007898210281707
3.99,-0.0479961,-0.007826833543968
4.02,-0.0475269,-0.007750320029353
4.05,-0.0470266,-0.007668734966774
4.08,-0.0464957,-0.007582159892372
4.11,-0.0459347,-0.007490676342289
4.14,-0.0453441,-0.007394365852664
4.17,-0.0447244,-0.00729330995964
4.2,-0.0440761,-0.007187590199356
4.23,-0.0433999,-0.00707732072241
4.26,-0.0426962,-0.006962566757715
4.29,-0.0419658,-0.006843458763097
4.32,-0.0412094,-0.006720110889152
4.35,-0.0404275,-0.006592604672021
4.38,-0.0396209,-0.00646107056953
4.41,-0.0387901,-0.00632559011782
4.44,-0.0379359,-0.006186293774716
4.47,-0.0370589,-0.006043279383587
4.5,-0.0361598,-0.00589666109503
4.53,-0.0352393,-0.005746553059644
4.56,-0.034298,-0.005593053120796
4.59,-0.0333369,-0.005436324350768
4.62,-0.0323565,-0.005276448285703
4.65,-0.0313576,-0.005113555383424
4.68,-0.0303409,-0.004947759794529
4.71,-0.0293073,-0.004779208284072
4.74,-0.0282574,-0.004607998695422
4.77,-0.0271921,-0.004434277793632
4.8,-0.0261121,-0.0042581597293
4.83,-0.0250182,-0.004079774960251
4.86,-0.0239111,-0.003899237637083
4.89,-0.0227917,-0.003716694524848
4.92,-0.0216608,-0.003532276081373
4.95,-0.020519,-0.003346080150027
4.98,-0.0193673,-0.00315826980309
5.01,-0.0182064,-0.002968959191161
5.04,-0.0170371,-0.002778278772066
5.07,-0.0158602,-0.002586359003628
5.1,-0.0146765,-0.002393330343675
5.13,-0.0134868,-0.002199323250031
5.16,-0.0122918,-0.002004451873293
5.19,-0.0110924,-0.001808862978515
5.22,-0.00988936,-0.001612680500632
5.25,-0.00868344,-0.001416028374577
5.28,-0.00747542,-0.00121903379673
5.31,-0.0062661,-0.001021827224917
5.34,-0.00505625,-0.000824534224795
5.37,-0.00384664,-0.00062728036202
5.4,-0.00263804,-0.00043019120225
5.43,-0.00143122,-0.000233392311142
5.46,-0.000226939,-3.70074605568918E-05
5.49,0.000974038,0.000158838599209
5.52,0.00217096,0.000354023400872
5.55,0.00336308,0.000548425129439
5.58,0.00454965,0.000741921806841
5.61,0.00572992,0.000934391128868
5.64,0.00690317,0.001125715683477
5.67,0.00806866,0.001315774797179
5.7,0.00922566,0.001504449427209
5.73,0.0103735,0.001691630315137
5.76,0.0115113,0.001877173957357
5.79,0.0126386,0.002061005340617
5.82,0.0137545,0.002242977699865
5.85,0.0148584,0.002422993191732
5.88,0.0159496,0.00260093766562
5.91,0.0170274,0.002776696970932
5.94,0.0180911,0.002950156957071
5.97,0.01914,0.00312120347344
6,0.0201736,0.003289754983897
6.03,0.0211911,0.003455681030617
6.06,0.0221919,0.003618883770231
6.09,0.0231753,0.003779249052142
6.12,0.0241409,0.003936711647438
6.15,0.0250878,0.004091124791064
6.18,0.0260155,0.004242406946879
6.21,0.0269235,0.004390476578744
6.24,0.0278112,0.004535235843288
6.27,0.0286779,0.004676570589914
6.3,0.0295231,0.004814399282482
6.33,0.0303463,0.004948640384851
6.36,0.031147,0.005079212360879
6.39,0.0319246,0.005206017367198
6.42,0.0326786,0.005328973867667
6.45,0.0334086,0.005448016633373
6.48,0.034114,0.005563047820947
6.51,0.0347944,0.005674002201476
6.54,0.0354495,0.005780830853276
6.57,0.0360787,0.005883435932977
6.6,0.0366816,0.005981752211668
6.63,0.037258,0.006075747074891
6.66,0.0378074,0.006165338986506
6.69,0.0383294,0.0062504627176
6.72,0.0388238,0.006331085653716
6.75,0.0392903,0.006407158873171
6.78,0.0397285,0.00647861714705
6.81,0.0401383,0.006545444168128
6.84,0.0405194,0.006607591014717
6.87,0.0408716,0.006665025072363
6.9,0.0411947,0.006717713726609
6.93,0.0414885,0.006765624362999
6.96,0.0417529,0.006808740674304
6.99,0.0419877,0.006847030046068
7.02,0.042193,0.006880508785519
7.05,0.0423686,0.006909144278201
7.08,0.0425145,0.006932936524114
7.11,0.0426306,0.00695186921603
7.14,0.0427171,0.006965974968405
7.17,0.042774,0.006975253781239
7.2,0.0428014,0.00697972196176
7.23,0.0427994,0.006979395817196
7.26,0.0427681,0.006974291654776
7.29,0.0427076,0.006964425781728
7.32,0.042618,0.006949814505279
7.35,0.0424995,0.006930490439887
7.38,0.0423523,0.006906486200008
7.41,0.0421767,0.006877850707326
7.44,0.0419727,0.006844583961841
7.47,0.0417407,0.006806751192466
7.5,0.0414809,0.006764385013657
7.53,0.0411937,0.006717550654328
7.56,0.0408793,0.006666280728933
7.59,0.0405381,0.006610640466387
7.62,0.0401704,0.006550678788373
7.65,0.0397765,0.006486444616576
7.68,0.039357,0.006418035794366
7.71,0.038912,0.00634546862897
7.74,0.0384422,0.006268857270985
7.77,0.0379479,0.006188250642097
7.8,0.0374295,0.006103713971218
7.83,0.0368876,0.006015345101716
7.86,0.0363226,0.005923209262506
7.89,0.0357349,0.005827371682498
7.92,0.0351251,0.005727930205063
7.95,0.0344936,0.005624950059114
7.98,0.033841,0.005518529088018
8.01,0.0331678,0.005408748827918
8.04,0.0324746,0.005295707122182
8.07,0.0317618,0.005179469199723
8.1,0.0310301,0.005060149211138
8.13,0.03028,0.004937828692568
8.16,0.0295121,0.004812605487382
8.19,0.0287269,0.004684561131722
8.22,0.0279251,0.004553809776183
8.25,0.0271073,0.004420449264136
8.28,0.0262741,0.00428457743895
8.31,0.0254261,0.004146292143993
8.34,0.0245639,0.004005691222634
8.37,0.0236882,0.003862888825472
8.4,0.0227995,0.003717966488646
8.43,0.0218986,0.003571054669982
8.46,0.020986,0.003422234905622
8.49,0.0200625,0.00327163765339
8.52,0.0191286,0.003119344449427
8.55,0.018185,0.002965469444331
8.58,0.0172325,0.002810143095927
8.61,0.0162715,0.002653430633128
8.64,0.0153029,0.002495478820987
8.67,0.0143273,0.002336385502874
8.7,0.0133453,0.002176248522157
8.73,0.0123576,0.002015182029435
8.76,0.0113649,0.001853300175303
8.79,0.0103679,0.001690717110359
8.82,0.00936713,0.001527519262913
8.85,0.00836339,0.001363837090791
8.88,0.00735732,0.001199774960251
8.91,0.00634958,0.001035440499001
8.94,0.00534084,0.000870942965469
8.97,0.00433176,0.000706389987362
9,0.00332301,0.000541890823107
9.03,0.00231525,0.000377553100412
9.06,0.00130914,0.000213484446981
9.09,0.000305336,4.97918382322965E-05
9.12,-0.00069551,-0.000113418402707
9.15,-0.00169275,-0.000276040604998
9.18,-0.00268573,-0.000437968119369
9.21,-0.00367382,-0.000599098210282
9.24,-0.00465637,-0.000759324880753
9.27,-0.00563276,-0.000918547025969
9.3,-0.00660236,-0.001076661910392
9.33,-0.00756455,-0.001233568429206
9.36,-0.0085187,-0.001389163846875
9.39,-0.00946422,-0.001543351950752
9.42,-0.0104005,-0.001696033266745
9.45,-0.0113269,-0.001847103428595
9.48,-0.0122429,-0.001996477638713
9.51,-0.0131479,-0.002144058053732
9.54,-0.0140413,-0.002289746830283
9.57,-0.0149226,-0.002433462432223
9.6,-0.0157911,-0.002575090708957
9.63,-0.0166464,-0.002714566431571
9.66,-0.0174878,-0.002851775449468
9.69,-0.018315,-0.002986668840964
9.72,-0.0191272,-0.003119116148233
9.75,-0.0199241,-0.00324906844959
9.78,-0.0207052,-0.003376444208896
9.81,-0.0214698,-0.003501129275551
9.84,-0.0222177,-0.003623091035101
9.87,-0.0229482,-0.003742215336948
9.9,-0.0236609,-0.003858436952179
9.93,-0.0243554,-0.003971690651881
9.96,-0.0250313,-0.004081911207143
9.99,-0.0256881,-0.004189017081822
10.02,-0.0263254,-0.004292943047006
10.05,-0.0269428,-0.004393623873782
10.08,-0.02754,-0.004491010640466
10.11,-0.0281166,-0.004585038118146
10.14,-0.0286722,-0.004675641077908
10.17,-0.0292065,-0.004762770598068
10.2,-0.0297191,-0.004846361449713
10.23,-0.0302098,-0.004926381018386
10.26,-0.0306783,-0.005002780382405
10.29,-0.0311243,-0.005075510620082
10.32,-0.0315475,-0.005144522809735
10.35,-0.0319477,-0.005209784336907
10.38,-0.0323246,-0.005271246279914
10.41,-0.0326781,-0.005328892331526
10.44,-0.033008,-0.005382689877288
10.47,-0.0333141,-0.005432606302744
10.5,-0.0335962,-0.005478608993436
10.53,-0.0338542,-0.005520681642138
10.56,-0.034088,-0.00555880794162
10.59,-0.0342975,-0.005592971584655
10.62,-0.0344826,-0.005623156264014
10.65,-0.0346432,-0.005649345672469
10.68,-0.0347793,-0.005671539810021
10.71,-0.0348909,-0.005689738676668
10.74,-0.034978,-0.005703942272412
10.77,-0.0350407,-0.00571416690448
10.8,-0.0350792,-0.005720445187329
10.83,-0.0350934,-0.005722760813731
10.86,-0.0350834,-0.005721130090913
10.89,-0.0350493,-0.005715569326104
10.92,-0.0349912,-0.005706094826532
10.95,-0.0349092,-0.005692722899425
10.98,-0.0348034,-0.005675469852012
11.01,-0.0346739,-0.00565435199152
11.04,-0.0345211,-0.005629434546863
11.07,-0.0343449,-0.005600701210812
11.1,-0.0341457,-0.005568217212279
11.13,-0.0339236,-0.005531998858494
11.16,-0.0336789,-0.00549209507114
11.19,-0.0334119,-0.005448554771903
11.22,-0.0331228,-0.005401410575237
11.25,-0.0328118,-0.005350695095601
11.28,-0.0324793,-0.005296473561906
11.31,-0.0321256,-0.005238794895838
11.34,-0.0317509,-0.005177691711851
11.37,-0.0313557,-0.005113245546088
11.4,-0.0309402,-0.005045489013005
11.43,-0.0305048,-0.004974487341514
11.46,-0.03005,-0.004900322067757
11.49,-0.0295762,-0.004823058420645
11.52,-0.0290836,-0.004742729014636
11.55,-0.0285729,-0.004659448000326
11.58,-0.0280442,-0.004573231684944
11.61,-0.0274982,-0.004484194219088
11.64,-0.0269351,-0.004392368217212
11.67,-0.0263556,-0.004297867829916
11.7,-0.0257599,-0.004200725671654
11.73,-0.0251486,-0.004101039585796
11.76,-0.0245222,-0.003998891108484
11.79,-0.0238811,-0.003894345468629
11.82,-0.0232258,-0.003787484202373
11.85,-0.0225568,-0.003678388845856
11.88,-0.0218747,-0.003567157242448
11.91,-0.0211798,-0.003453838313833
11.94,-0.0204728,-0.003338546210608
11.97,-0.0197541,-0.003221346161686
12,-0.0190243,-0.003102336010437
12.03,-0.0182839,-0.002981597293
12.06,-0.0175334,-0.002859211545518
12.09,-0.0167734,-0.002735276611358
12.12,-0.0160044,-0.002609874026662
12.15,-0.0152269,-0.002483085327571
12.18,-0.0144416,-0.002355024664683
12.21,-0.0136489,-0.002225757266909
12.24,-0.0128494,-0.002095380977618
12.27,-0.0120436,-0.001963977332953
12.3,-0.0112322,-0.001831660483509
12.33,-0.0104156,-0.001698495658201
12.36,-0.00959439,-0.001564579069673
12.39,-0.00876919,-0.00143001182274
12.42,-0.00794052,-0.00129487871499
12.45,-0.00710894,-0.0011592710669
12.48,-0.00627501,-0.001023280198948
12.51,-0.00543928,-0.000886995800889
12.54,-0.00460232,-0.000750510823923
12.57,-0.00376467,-0.000613913327082
12.6,-0.00292689,-0.000477294630845
12.63,-0.00208954,-0.000340746055689
12.66,-0.00125315,-0.000204354029924
12.69,-0.00041829,-6.82115047494802E-05
12.72,0.000414505,6.75942761629092E-05
12.75,0.00124469,0.00020297443842
12.78,0.00207173,0.000337841738351
12.81,0.00289507,0.000472105670839
12.84,0.0037142,0.00060568306902
12.87,0.00452857,0.000738484243141
12.9,0.00533767,0.000870426026336
12.93,0.00614096,0.001001420359574
12.96,0.00693794,0.001131385706715
12.99,0.00772808,0.001260235639447
13.02,0.00851089,0.001387890252354
13.05,0.00928585,0.001514264747849
13.08,0.0100525,0.001639284112683
13.11,0.0108103,0.001762860287823
13.14,0.0115588,0.001884919890742
13.17,0.0122974,0.002005365078071
13.2,0.0130259,0.002124163235354
13.23,0.0137436,0.002241200211994
13.26,0.0144501,0.002356410779078
13.29,0.0151449,0.002469713400465
13.32,0.0158277,0.00258105915447
13.35,0.016498,0.002690366504953
13.38,0.0171553,0.002797553915773
13.41,0.0177993,0.002902572465245
13.44,0.0184295,0.003005340617229
13.47,0.0190456,0.003105809450039
13.5,0.0196471,0.003203897427535
13.53,0.0202337,0.003299555628032
13.56,0.0208049,0.00339270251539
13.59,0.0213606,0.00348332178238
13.62,0.0219002,0.003571315585633
13.65,0.0224235,0.003656651310693
13.68,0.0229302,0.003739280035876
13.71,0.0234199,0.003819136532268
13.74,0.0238923,0.003896171878185
13.77,0.0243472,0.003970353459171
13.8,0.0247843,0.004041632353541
13.83,0.0252033,0.00410995963961
13.86,0.0256039,0.004175286395695
13.89,0.025986,0.004237596314566
13.92,0.0263493,0.00429684047454
13.95,0.0266937,0.004353002568388
13.98,0.0270188,0.004406017367198
14.01,0.0273246,0.004455884870969
14.04,0.0276109,0.004502572465245
14.07,0.0278775,0.00454604753557
14.1,0.0281243,0.004586293774716
14.13,0.0283512,0.004623294875454
14.16,0.028558,0.004657018223327
14.19,0.0287448,0.004687480125566
14.22,0.0289113,0.004714631660484
14.25,0.0290576,0.004738489135309
14.28,0.0291836,0.004759036242815
14.31,0.0292893,0.004776272983
14.34,0.0293747,0.004790199355864
14.37,0.0294398,0.004800815361409
14.4,0.0294846,0.004808120999633
14.43,0.0295093,0.004812148884993
14.46,0.0295138,0.004812882710261
14.49,0.0294982,0.004810338782665
14.52,0.0294626,0.004804533409434
14.55,0.029407,0.004795466590566
14.58,0.0293317,0.004783187247748
14.61,0.0292366,0.004767679073749
14.64,0.029122,0.004748990990256
14.67,0.0289879,0.004727122997269
14.7,0.0288346,0.00470212401647
14.73,0.0286621,0.004673994047862
14.76,0.0284707,0.004642782013127
14.79,0.0282606,0.004608520526723
14.82,0.028032,0.004571242203107
14.85,0.0277851,0.004530979656733
14.88,0.0275201,0.004487765502059
14.91,0.0272373,0.004441648660769
14.94,0.026937,0.004392678054548
14.97,0.0266193,0.004340869990623
15,0.0262846,0.004286289697909
15.03,0.0259332,0.004228986098088
15.06,0.0255655,0.004169024420074
15.09,0.0251816,0.004106420971095
15.12,0.0247819,0.004041240980064
15.15,0.0243668,0.003973549675894
15.18,0.0239365,0.00390337967304
15.21,0.0234915,0.003830812507644
15.24,0.023032,0.003755880794162
15.27,0.0225585,0.003678666068735
15.3,0.0220712,0.003599200945819
15.33,0.0215707,0.003517583268784
15.36,0.0210572,0.003433845652085
15.39,0.0205312,0.003348069631864
15.42,0.019993,0.003260304129806
15.45,0.0194431,0.00317063068205
15.48,0.0188818,0.003079098210282
15.51,0.0183096,0.002985788250642
15.54,0.017727,0.002890782339272
15.57,0.0171342,0.002794113090627
15.6,0.0165319,0.002695894655306
15.63,0.0159203,0.002596159647764
15.66,0.0153,0.00249500591137
15.69,0.0146714,0.002392498675038
15.72,0.014035,0.002288719474907
15.75,0.0133911,0.002183717232663
15.78,0.0127403,0.002077589791675
15.81,0.012083,0.001970402380855
15.84,0.0114197,0.001862236536345
15.87,0.0107508,0.001753157487056
15.9,0.0100768,0.00164324676913
15.93,0.00939822,0.001532589180154
15.96,0.00871546,0.00142124994904
15.99,0.00802902,0.001309310611929
16.02,0.00733937,0.001196847812793
16.05,0.00664697,0.001083936564882
16.08,0.0059523,0.000970655142892
16.11,0.00525584,0.000857081821517
16.14,0.00455804,0.000743289983285
16.17,0.00385939,0.000629359533613
16.2,0.00316034,0.000515363855029
16.23,0.00246138,0.00040138285295
16.26,0.00176297,0.000287491540625
16.29,0.00106556,0.000173763300583
16.32,0.000369633,6.02768967344776E-05
16.35,-0.00032436,-5.28941253210486E-05
16.38,-0.00101596,-0.000165674915406
16.41,-0.00170471,-0.000277990949488
16.44,-0.00239016,-0.000389768845041
16.47,-0.00307186,-0.000500935219536
16.5,-0.00374937,-0.000611418321171
16.53,-0.00442224,-0.000721144767418
16.56,-0.00509003,-0.000830042806474
16.59,-0.00575232,-0.00093804394798
16.62,-0.00640868,-0.001045078070855
16.65,-0.00705868,-0.001151075054018
16.68,-0.0077019,-0.00125596640711
16.71,-0.00833793,-0.001359685270496
16.74,-0.00896636,-0.001462164784541
16.77,-0.0095868,-0.001563341351054
16.8,-0.0101988,-0.001663141587509
16.83,-0.0108021,-0.001761523095112
16.86,-0.0113962,-0.001858404337723
16.89,-0.0119807,-0.001953720086428
16.92,-0.0125554,-0.002047437726772
16.95,-0.0131197,-0.002139459415386
16.98,-0.0136734,-0.002229752537812
17.01,-0.0142162,-0.002318268172367
17.04,-0.0147476,-0.00240492478291
17.07,-0.0152674,-0.002489689754984
17.1,-0.0157752,-0.002572497859676
17.13,-0.0162707,-0.002653300175303
17.16,-0.0167537,-0.002732064087407
17.19,-0.0172237,-0.002808708059848
17.22,-0.0176806,-0.002883215785397
17.25,-0.018124,-0.002955522035142
17.28,-0.0185537,-0.003025594194627
17.31,-0.0189694,-0.003093383342166
17.34,-0.0193708,-0.003158840556076
17.37,-0.0197578,-0.003221949529129
17.4,-0.0201301,-0.003282661339639
17.43,-0.0204875,-0.00334094337315
17.46,-0.0208297,-0.003396746707978
17.49,-0.0211566,-0.003450055036895
17.52,-0.021468,-0.003500835745444
17.55,-0.0217637,-0.003549056219169
17.58,-0.0220436,-0.003594700150842
17.61,-0.0223074,-0.003637718618778
17.64,-0.0225551,-0.003678111622977
17.67,-0.0227866,-0.003715862856211
17.7,-0.0230016,-0.003750923396796
17.73,-0.0232002,-0.003783309551959
17.76,-0.0233822,-0.003812988707244
17.79,-0.0235475,-0.003839944555424
17.82,-0.0236961,-0.003864177096498
17.85,-0.0238279,-0.003885670023238
17.88,-0.0239429,-0.003904423335644
17.91,-0.024041,-0.003920420726487
17.94,-0.0241223,-0.003933678502996
17.97,-0.0241866,-0.003944164050715
18,-0.0242342,-0.003951926291329
18.03,-0.024265,-0.003956948917608
18.06,-0.024279,-0.003959231929553
18.09,-0.0242764,-0.00395880794162
18.12,-0.0242571,-0.003955660646582
18.15,-0.0242212,-0.003949806351665
18.18,-0.0241689,-0.003941277671328
18.21,-0.0241001,-0.003930058298341
18.24,-0.024015,-0.003916180847161
18.27,-0.0239136,-0.003899645317787
18.3,-0.0237962,-0.003880500631905
18.33,-0.0236628,-0.003858746789514
18.36,-0.0235137,-0.0038344327123
18.39,-0.0233488,-0.003807542093033
18.42,-0.0231685,-0.003778140160626
18.45,-0.0229729,-0.003746243222308
18.48,-0.0227622,-0.003711883892535
18.51,-0.0225365,-0.003675078478536
18.54,-0.0222961,-0.003635875901994
18.57,-0.0220412,-0.003594308777366
18.6,-0.0217719,-0.00355039341188
18.63,-0.0214887,-0.003504211341677
18.66,-0.0211916,-0.003455762566758
18.69,-0.020881,-0.003405112316034
18.72,-0.0205571,-0.003352293203963
18.75,-0.0202201,-0.003297337845
18.78,-0.0198705,-0.003240327775286
18.81,-0.0195083,-0.003181262994822
18.84,-0.019134,-0.003120225039749
18.87,-0.0187478,-0.003057246524522
18.9,-0.0183501,-0.002992392678055
18.93,-0.017941,-0.002925679807575
18.96,-0.017521,-0.002857189449223
18.99,-0.0170904,-0.002786970524685
19.02,-0.0166495,-0.002715071955644
19.05,-0.0161985,-0.002641526356558
19.08,-0.015738,-0.002566431570794
19.11,-0.0152681,-0.002489803905581
19.14,-0.0147893,-0.002411724897061
19.17,-0.0143019,-0.002332243466917
19.2,-0.0138063,-0.002251424844062
19.23,-0.0133027,-0.002169301642953
19.26,-0.0127917,-0.002085971706959
19.29,-0.0122735,-0.002001467650536
19.32,-0.0117485,-0.001915854702597
19.35,-0.0112172,-0.001829214399282
19.38,-0.0106798,-0.001741579355049
19.41,-0.0101367,-0.00165301479881
19.44,-0.00958844,-0.001563608789596
19.47,-0.00903525,-0.001473398834033
19.5,-0.00847757,-0.001382456683925
19.53,-0.00791579,-0.001290845937462
19.56,-0.00735029,-0.00119862856211
19.59,-0.00678146,-0.00110586815606
19.62,-0.0062097,-0.001012629948225
19.65,-0.0056354,-0.000918977536793
19.68,-0.00505894,-0.000824972889233
19.71,-0.00448073,-0.00073068286518
19.74,-0.00390115,-0.000636169432101
19.77,-0.0033206,-0.000541497818908
19.8,-0.00273946,-0.000446729993069
19.83,-0.00215814,-0.00035193281422
19.86,-0.00157701,-0.000257166619104
19.89,-0.000996476,-0.000162497615068
19.92,-0.000416913,-6.79869542174569E-05
19.95,0.000161288,2.63016021851686E-05
19.98,0.000737743,0.000120305434384
20.01,0.00131207,0.000213962248767
20.04,0.00188389,0.000307210240939
20.07,0.00245283,0.00039998858494
20.1,0.00301851,0.000492235313303
20.13,0.00358057,0.000583891720005
20.16,0.00413862,0.000674894206857
20.19,0.00469232,0.000765187329284
20.22,0.00524129,0.000854709119817
20.25,0.00578518,0.00094340250316
20.28,0.00632364,0.001031210404012
20.31,0.00685632,0.001118075747075
20.34,0.00738288,0.001203943087774
20.37,0.00790297,0.001288755350809
20.4,0.00841627,0.001372460353051
20.43,0.00892244,0.001455002649925
20.46,0.00942116,0.001536330058298
20.49,0.00991211,0.001616390395043
20.52,0.010395,0.001695136369196
20.55,0.0108695,0.001772514166904
20.58,0.0113353,0.001848473235762
20.61,0.0117921,0.001922964654083
20.64,0.0122396,0.001995939500183
20.67,0.0126776,0.002067365159607
20.7,0.0131058,0.002137192710669
20.73,0.0135239,0.002205373231685
20.76,0.0139317,0.002271874108198
20.79,0.0143289,0.002336646418525
20.82,0.0147152,0.00239964124098
20.85,0.0150905,0.002460842268335
20.88,0.0154544,0.002520184271678
20.91,0.0158069,0.002577667251009
20.94,0.0161476,0.002633225977414
20.97,0.0164763,0.002686827836439
21,0.016793,0.002738472828081
21.03,0.0170974,0.002788112030658
21.06,0.0173892,0.002835696522484
21.09,0.0176684,0.002881226303559
21.12,0.0179348,0.002924668759428
21.15,0.0181883,0.002966007582861
21.18,0.0184286,0.003005193852175
21.21,0.0186558,0.003042243874597
21.24,0.0188696,0.003077108728444
21.27,0.0190699,0.003109772106486
21.3,0.0192567,0.003140234008724
21.33,0.0194298,0.003168461820702
21.36,0.0195892,0.003194455542419
21.39,0.0197348,0.003218198866648
21.42,0.0198666,0.003239691793387
21.45,0.0199844,0.003258901708182
21.48,0.0200884,0.003275861225488
21.51,0.0201783,0.003290521423621
21.54,0.0202542,0.003302898609809
21.57,0.0203161,0.003312992784052
21.6,0.0203641,0.003320820253577
21.63,0.020398,0.00332634840393
21.66,0.0204181,0.003329626156794
21.69,0.0204242,0.003330620897713
21.72,0.0204164,0.003329348933915
21.75,0.0203948,0.003325826572628
21.78,0.0203595,0.003320070121081
21.81,0.0203104,0.003312063272045
21.84,0.0202478,0.003301854947205
21.87,0.0201716,0.003289428839333
21.9,0.0200819,0.003274801255657
21.93,0.0199789,0.003258004810632
21.96,0.0198627,0.003239055811488
21.99,0.0197333,0.003217954258225
22.02,0.019591,0.003194749072526
22.05,0.0194359,0.003169456561621
22.08,0.019268,0.003142076725509
22.11,0.0190877,0.003112674793102
22.14,0.0188949,0.003081234457173
22.17,0.01869,0.003047820946635
22.2,0.018473,0.003012434261486
22.23,0.0182442,0.002975123323413
22.26,0.0180038,0.002935920746871
22.29,0.017752,0.002894859146317
22.32,0.0174889,0.002851954828978
22.35,0.0172149,0.002807273023768
22.38,0.01693,0.002760813730686
22.41,0.0166346,0.002712642178646
22.44,0.0163289,0.002662790982103
22.47,0.0160132,0.002611309062742
22.5,0.0156876,0.002558212727792
22.53,0.0153524,0.002503550898936
22.56,0.0150079,0.00244737249786
22.59,0.0146544,0.002389726446247
22.62,0.014292,0.002330629051327
22.65,0.0139212,0.00227016184924
22.68,0.0135421,0.002208341147214
22.71,0.0131551,0.002145232174161
22.74,0.0127604,0.002080867544539
22.77,0.0123584,0.00201531248726
22.8,0.0119493,0.00194859961678
22.83,0.0115334,0.001880777854784
22.86,0.011111,0.001811896122957
22.89,0.0106825,0.00174201965021
22.92,0.0102481,0.001671181051001
22.95,0.00980817,0.001599440662073
22.98,0.00936301,0.001526847405112
23.01,0.00891294,0.001453453463248
23.04,0.00845827,0.001379309388887
23.07,0.00799934,0.001304470626605
23.1,0.00753645,0.001228986098088
23.13,0.00706994,0.001152911247911
23.16,0.00660013,0.001076298259203
23.19,0.00612735,0.000999200945819
23.22,0.00565192,0.000921671490888
23.25,0.00517418,0.000843765338987
23.28,0.00469446,0.000765536303967
23.31,0.00421307,0.000687034938236
23.34,0.00373036,0.000608318317094
23.37,0.00324664,0.000529436992947
23.4,0.00276226,0.000450448041094
23.43,0.00227753,0.000371402013943
23.46,0.00179279,0.000292354356068
23.49,0.00130836,0.000213357250601
23.52,0.00082457,0.000134464511395
23.55,0.000341737,5.57278323616943E-05
23.58,-0.000139813,-2.27996249337519E-05
23.61,-0.000619761,-0.000101065840434
23.64,-0.00109779,-0.000179019120225
23.67,-0.00157358,-0.000256607281177
23.7,-0.00204681,-0.000333777977088
23.73,-0.00251719,-0.000410483916996
23.76,-0.00298439,-0.000486671287048
23.79,-0.00344811,-0.000562291165559
23.82,-0.00390805,-0.000637294630845
23.85,-0.00436392,-0.000711634391944
23.88,-0.0048154,-0.000785258265726
23.91,-0.00526222,-0.000858122222675
23.94,-0.00570408,-0.000930177341106
23.97,-0.0061407,-0.001001377960781
24,-0.0065718,-0.00107167842146
24.03,-0.0069971,-0.001141033062905
24.06,-0.00741633,-0.0012093978556
24.09,-0.00782922,-0.001276728770027
24.12,-0.00823552,-0.001342985038118
24.15,-0.00863496,-0.001408122630356
24.18,-0.00902729,-0.00147210077867
24.21,-0.00941227,-0.001534880345713
24.24,-0.00978965,-0.001596420563415
24.27,-0.0101592,-0.00165668392515
24.3,-0.0105207,-0.001715634555017
24.33,-0.0108739,-0.001773231684944
24.36,-0.0112186,-0.001829442700477
24.39,-0.0115546,-0.001884234987158
24.42,-0.0118817,-0.001937575930531
24.45,-0.0121996,-0.001989416608912
24.48,-0.0125083,-0.0020397570223
24.51,-0.0128074,-0.002088531941783
24.54,-0.0130969,-0.002135741367361
24.57,-0.0133765,-0.002181336377349
24.6,-0.0136462,-0.002225316971748
24.63,-0.0139056,-0.002267617921644
24.66,-0.0141548,-0.002308255534266
24.69,-0.0143934,-0.0023471645807
24.72,-0.0146215,-0.002384361368176
24.75,-0.0148389,-0.002419813282237
24.78,-0.0150454,-0.002453487708427
24.81,-0.015241,-0.002485384646745
24.84,-0.0154256,-0.002515487789963
24.87,-0.015599,-0.002543764523625
24.9,-0.0157611,-0.002570198540503
24.93,-0.0159119,-0.002594789840597
24.96,-0.0160514,-0.002617538423906
24.99,-0.0161794,-0.002638411675975
25.02,-0.0162959,-0.002657409596804
25.05,-0.0164008,-0.002674515879163
25.08,-0.0164942,-0.002689746830283
25.11,-0.0165759,-0.002703069835705
25.14,-0.016646,-0.002714501202658
25.17,-0.0167045,-0.002724040931143
25.2,-0.0167513,-0.00273167271393
25.23,-0.0167864,-0.002737396551021
25.26,-0.01681,-0.002741245056871
25.29,-0.016822,-0.002743201924253
25.32,-0.0168224,-0.002743267153166
25.35,-0.0168113,-0.002741457050838
25.38,-0.0167888,-0.002737787924498
25.41,-0.0167548,-0.002732243466917
25.44,-0.0167094,-0.002724839985324
25.47,-0.0166528,-0.002715610094174
25.5,-0.0165849,-0.002704537486241
25.53,-0.0165059,-0.002691654775979
25.56,-0.0164158,-0.00267696196339
25.59,-0.0163147,-0.002660475355701
25.62,-0.0162028,-0.002642227567369
25.65,-0.0160802,-0.002622234905622
25.68,-0.0159469,-0.002600497370459
25.71,-0.0158032,-0.002577063883566
25.74,-0.015649,-0.002551918137715
25.77,-0.0154847,-0.002525125361817
25.8,-0.0153102,-0.002496669248644
25.83,-0.0151259,-0.002466615027111
25.86,-0.0149317,-0.002434946389987
25.89,-0.014728,-0.002401728566187
25.92,-0.0145148,-0.00236696155571
25.95,-0.0142923,-0.002330677973012
25.98,-0.0140608,-0.002292926739777
26.01,-0.0138204,-0.002253724163235
26.04,-0.0135713,-0.002213102857842
26.07,-0.0133137,-0.002171095438053
26.1,-0.0130478,-0.002127734518325
26.13,-0.0127738,-0.002083052713115
26.16,-0.0124919,-0.002037082636879
26.19,-0.0122024,-0.001989873211301
26.22,-0.0119054,-0.00194144074361
26.25,-0.0116012,-0.001891834155489
26.28,-0.01129,-0.001841086061397
26.31,-0.0109721,-0.001789245383016
26.34,-0.0106476,-0.001736328427576
26.37,-0.0103169,-0.001682400423988


==> data/standing_wave/isodi_const_eps/isodi_const_eps_rcsf_64.dat <==
0,0.0630082,0.01
0.03,0.0629845,0.009996238584819
0.06,0.0629139,0.009985033694027
0.09,0.0627966,0.009966417069524
0.12,0.062633,0.009940452195111
0.15,0.0624234,0.009907186683638
0.18,0.0621683,0.009866699889856
0.21,0.061868,0.009819039426614
0.24,0.061523,0.009764284648665
0.27,0.0611336,0.009702483168857
0.3,0.0607005,0.009633746083843
0.33,0.060224,0.009558121006472
0.36,0.0597046,0.009475687291495
0.39,0.0591429,0.009386540164614
0.42,0.0585394,0.009290758980577
0.45,0.0578947,0.009188438965087
0.48,0.0572093,0.009079659472894
0.51,0.0564837,0.008964499858749
0.54,0.0557187,0.008843087090252
0.57,0.0549148,0.008715500522154
0.6,0.0540725,0.008581819509207
0.63,0.0531927,0.00844218688996
0.66,0.0522759,0.008296682019166
0.69,0.0513227,0.008145400122524
0.72,0.0503339,0.007988468167635
0.75,0.0493101,0.007825981380201
0.78,0.0482547,0.007658479372526
0.81,0.0471693,0.007486216079812
0.84,0.0460546,0.007309302598709
0.87,0.0449115,0.00712788176777
0.9,0.043741,0.006942112296495
0.93,0.0425441,0.006752152894385
0.96,0.0413218,0.006558162270943
0.99,0.0400751,0.006360299135668
1.02,0.0388051,0.006158738069013
1.05,0.0375127,0.005953621909529
1.08,0.0361989,0.005745109366717
1.11,0.0348647,0.005533359150079
1.14,0.0335112,0.005318545840065
1.17,0.0321393,0.005100812275228
1.2,0.03075,0.004880317165067
1.23,0.0293444,0.004657235090036
1.26,0.0279235,0.004431724759634
1.29,0.0264882,0.004203929012414
1.32,0.0250395,0.003974006557877
1.35,0.0235784,0.003742116105523
1.38,0.022106,0.003508432235804
1.41,0.0206232,0.003273097787272
1.44,0.0191309,0.003036255598478
1.47,0.0176303,0.002798096120822
1.5,0.0161221,0.002558730450957
1.53,0.0146075,0.002318349040284
1.56,0.0130874,0.002077094727353
1.59,0.0115627,0.001835110350716
1.62,0.0100345,0.001592570490825
1.65,0.00850363,0.001349606876565
1.68,0.00697112,0.001106382978723
1.71,0.00543791,0.000863047984231
1.74,0.00390495,0.000619752667113
1.77,0.00237321,0.000376650975587
1.8,0.000843619,0.00013389035078
1.83,-0.00068287,-0.000108377957155
1.86,-0.00220532,-0.000350005237414
1.89,-0.00372278,-0.000590840557261
1.92,-0.00523433,-0.000830737903955
1.95,-0.00673902,-0.001069546503471
1.98,-0.00823594,-0.001307121930161
2.01,-0.00972415,-0.001543314997096
2.04,-0.0112027,-0.001777974930247
2.07,-0.0126708,-0.00201097634911
2.1,-0.0141274,-0.002242152608708
2.13,-0.0155716,-0.00247136087049
2.16,-0.0170026,-0.002698474166854
2.19,-0.0184195,-0.002923349659251
2.22,-0.0198213,-0.003145828638177
2.25,-0.0212071,-0.003365768265083
2.28,-0.0225762,-0.003583057443317
2.31,-0.0239276,-0.003797537463378
2.34,-0.0252605,-0.004009081357665
2.37,-0.026574,-0.004217546287626
2.4,-0.0278673,-0.004422805285661
2.43,-0.0291395,-0.004624715513219
2.46,-0.0303899,-0.004823165873648
2.49,-0.0316176,-0.005018013528398
2.52,-0.0328218,-0.005209131509867
2.55,-0.0340018,-0.005396408721405
2.58,-0.0351567,-0.005579702324459
2.61,-0.0362858,-0.005758901222381
2.64,-0.0373885,-0.005933910189467
2.67,-0.0384638,-0.006104570516219
2.7,-0.0395112,-0.006270802847883
2.73,-0.04053,-0.006432496087811
2.76,-0.0415194,-0.0065895232684
2.79,-0.0424788,-0.00674178916395
2.82,-0.0434076,-0.00688919854876
2.85,-0.0443052,-0.00703165619713
2.88,-0.0451709,-0.007169051012408
2.91,-0.0460041,-0.007301287768894
2.94,-0.0468044,-0.007428302982786
2.97,-0.0475712,-0.007550001428386
3,-0.0483039,-0.00766628787999
3.03,-0.0490021,-0.0077770988538
3.06,-0.0496625,-0.00788191060846
3.09,-0.0502864,-0.007980929466323
3.12,-0.0508738,-0.008074155427389
3.15,-0.0514247,-0.008161588491657
3.18,-0.0519387,-0.008243165175326
3.21,-0.0524158,-0.008318885478398
3.24,-0.0528556,-0.008388685917071
3.27,-0.0532581,-0.008452566491346
3.3,-0.0536231,-0.008510495459321
3.33,-0.0539506,-0.008562472820998
3.36,-0.0542404,-0.008608466834476
3.39,-0.0544924,-0.008648461628804
3.42,-0.0547067,-0.008682473074933
3.45,-0.0548831,-0.008710469430963
3.48,-0.0550217,-0.008732466567844
3.51,-0.0551222,-0.008748416872725
3.54,-0.0551848,-0.008758352087506
3.57,-0.0552094,-0.008762256341238
3.6,-0.0551961,-0.008760145504871
3.63,-0.0551452,-0.008752067191254
3.66,-0.0550567,-0.008738021400389
3.69,-0.0549307,-0.008718024003225
3.72,-0.0547674,-0.008692106741662
3.75,-0.0545671,-0.008660317228551
3.78,-0.0543299,-0.008622671334842
3.81,-0.0540561,-0.008579216673385
3.84,-0.0537459,-0.008529984986081
3.87,-0.0533995,-0.00847500801483
3.9,-0.0530174,-0.008414365114382
3.93,-0.0525997,-0.008348072155688
3.96,-0.0521469,-0.008276208493498
3.99,-0.0516592,-0.008198805869712
4.02,-0.051137,-0.008115927768132
4.05,-0.0505808,-0.008027653543507
4.08,-0.0499909,-0.007934030808688
4.11,-0.0493676,-0.007835107176526
4.14,-0.048712,-0.007731057227472
4.17,-0.0480254,-0.007622087283877
4.2,-0.0473085,-0.007508308442393
4.23,-0.0465619,-0.00738981592872
4.26,-0.0457863,-0.00726672083951
4.29,-0.0449824,-0.007139134271412
4.32,-0.044151,-0.007007183192029
4.35,-0.0432927,-0.006870962827061
4.38,-0.0424084,-0.006730616015058
4.41,-0.0414987,-0.006586237981723
4.44,-0.0405645,-0.006437971565606
4.47,-0.0396064,-0.006285911992407
4.5,-0.0386254,-0.006130217971629
4.53,-0.0376222,-0.005971000599922
4.56,-0.0365975,-0.005808370973937
4.59,-0.0355523,-0.005642487803175
4.62,-0.0344872,-0.005473446313337
4.65,-0.0334032,-0.005301405213925
4.68,-0.0323011,-0.005126491472539
4.71,-0.0311816,-0.00494881618583
4.74,-0.0300456,-0.00476852219235
4.77,-0.0288939,-0.004585736459699
4.8,-0.0277274,-0.004400601826429
4.83,-0.0265468,-0.004213229389191
4.86,-0.0253531,-0.004023777857485
4.89,-0.0241471,-0.003832374198914
4.92,-0.0229295,-0.003639129510127
4.95,-0.0217012,-0.003444186629677
4.98,-0.0204631,-0.003247688396114
5.01,-0.019216,-0.003049761777039
5.04,-0.0179606,-0.002850517869103
5.07,-0.0166979,-0.002650115381807
5.1,-0.0154287,-0.002448681282754
5.13,-0.0141537,-0.002246326668592
5.16,-0.0128738,-0.002043194377875
5.19,-0.0115898,-0.001839411378202
5.22,-0.0103025,-0.001635104637174
5.25,-0.00901276,-0.001430410644964
5.28,-0.00772135,-0.001225451607886
5.31,-0.00642909,-0.001020357667732
5.34,-0.00513677,-0.000815254205008
5.37,-0.0038452,-0.00061026977441
5.4,-0.00255517,-0.000405529756444
5.43,-0.00126747,-0.000201159531617
5.46,1.7111E-05,2.71567827679572E-06
5.49,0.00129778,0.000205970016601
5.52,0.00257376,0.000408480166074
5.55,0.00384427,0.000610122174574
5.58,0.00510854,0.000810773835786
5.61,0.00636579,0.0010103113563
5.64,0.00761526,0.001208614116893
5.67,0.00885618,0.00140555991125
5.7,0.0100878,0.001601029707244
5.73,0.0113093,0.001794893363086
5.76,0.0125201,0.001987058827264
5.79,0.0137193,0.002177383261226
5.82,0.0149062,0.002365755568323
5.85,0.01608,0.002552048780952
5.88,0.0172401,0.002736167673414
5.91,0.0183858,0.002918001149057
5.94,0.0195162,0.00309740636933
5.97,0.0206308,0.003274303979482
6,0.0217287,0.003448551140963
6.03,0.0228094,0.003620068499021
6.06,0.0238721,0.003788729086055
6.09,0.0249162,0.003954437676366
6.12,0.025941,0.004117083173301
6.15,0.0269458,0.004276554480211
6.18,0.02793,0.004432756371393
6.21,0.0288931,0.004585609492098
6.24,0.0298342,0.004734971003774
6.27,0.030753,0.004880793293571
6.3,0.0316487,0.005022949393888
6.33,0.0325208,0.005161359949975
6.36,0.0333688,0.00529594560708
6.39,0.034192,0.005426595268552
6.42,0.03499,0.005553245450592
6.45,0.0357623,0.005675816798448
6.48,0.0365083,0.005794214086421
6.51,0.0372276,0.005908373830708
6.54,0.0379197,0.00601821667656
6.57,0.0385843,0.006123695011126
6.6,0.0392208,0.006224713608705
6.63,0.0398288,0.006321208985497
6.66,0.0404081,0.006413149399602
6.69,0.0409582,0.006500455496269
6.72,0.0414788,0.006583079662647
6.75,0.0419696,0.006660974285887
6.78,0.0424303,0.006734091753137
6.81,0.0428606,0.006802384451548
6.84,0.0432603,0.006865820639218
6.87,0.0436291,0.006924352703299
6.9,0.0439669,0.006977964772839
6.93,0.0442735,0.007026625105939
6.96,0.0445487,0.007070301960697
6.99,0.0447924,0.007108979466165
7.02,0.0450045,0.007142641751391
7.05,0.0451849,0.007171272945426
7.08,0.0453336,0.00719487304827
7.11,0.0454506,0.007213442059922
7.14,0.0455357,0.007226948238483
7.17,0.0455888,0.007235375713002
7.2,0.04561,0.00723874035443
7.23,0.0455993,0.007237042162766
7.26,0.0455569,0.007230312879911
7.29,0.0454829,0.007218568376814
7.32,0.0453775,0.007201840395377
7.35,0.0452409,0.007180160677499
7.38,0.0450733,0.007153560965081
7.41,0.044875,0.007122088870972
7.44,0.0446462,0.007085776137074
7.47,0.0443872,0.007044670376237
7.5,0.0440983,0.00699881920131
7.53,0.0437799,0.006948286096095
7.56,0.0434323,0.006893118673443
7.59,0.0430558,0.006833364546202
7.62,0.0426509,0.006769103069124
7.65,0.042218,0.00670039772601
7.68,0.0417574,0.00662729612971
7.71,0.0412697,0.006549893505925
7.74,0.0407553,0.006468253338454
7.77,0.0402146,0.0063824391111
7.8,0.0396482,0.006292546049562
7.83,0.0390566,0.006198653508591
7.86,0.0384403,0.006100840842938
7.89,0.0377998,0.005999187407353
7.92,0.0371358,0.005893804298488
7.95,0.0364487,0.005784755000143
7.98,0.0357393,0.005672166479918
8.01,0.035008,0.005556102221616
8.04,0.0342555,0.005436673321885
8.07,0.0334824,0.005313975006428
8.1,0.0326893,0.005188102500944
8.13,0.0318769,0.005059166902086
8.16,0.0310458,0.004927263435553
8.19,0.0301967,0.004792503197996
8.22,0.0293302,0.004654981415117
8.25,0.028447,0.004514809183567
8.28,0.0275478,0.004372097599995
8.31,0.0266332,0.004226941890103
8.34,0.025704,0.004079469021492
8.37,0.0247607,0.003929758348913
8.4,0.0238042,0.003777952710917
8.43,0.0228351,0.003624147333204
8.46,0.0218541,0.003468453312426
8.49,0.0208619,0.003310981745233
8.52,0.0198593,0.003151859599227
8.55,0.0188468,0.002991166229157
8.58,0.0178253,0.002829044473576
8.61,0.0167954,0.002665589558184
8.64,0.0157579,0.002500928450583
8.67,0.0147134,0.002335156376472
8.7,0.0136626,0.002168384432502
8.73,0.0126064,0.002000755457226
8.76,0.0115453,0.001832348805394
8.79,0.0104801,0.001663291444606
8.82,0.00941146,0.001493688123133
8.85,0.00834014,0.001323659460197
8.88,0.00726682,0.001153313378259
8.91,0.00619219,0.000982759386873
8.94,0.00511695,0.000812108582692
8.97,0.00404179,0.000641470475271
9,0.00296741,0.000470956161262
9.03,0.0018945,0.000300675150219
9.06,0.000823735,0.000130734571056
9.09,-0.0002442,-3.87568602181938E-05
9.12,-0.00130863,-0.00020769201469
9.15,-0.00236888,-0.000375963763447
9.18,-0.00342428,-0.000543465771122
9.21,-0.00447416,-0.00071009170235
9.24,-0.00551788,-0.00087573998305
9.27,-0.00655477,-0.001040304277856
9.3,-0.00758419,-0.001203683012687
9.33,-0.00860548,-0.001365771439273
9.36,-0.00961802,-0.001526471157722
9.39,-0.0106212,-0.001685685355239
9.42,-0.0116143,-0.001843299760983
9.45,-0.0125968,-0.001999231846014
9.48,-0.0135681,-0.002153386384629
9.51,-0.0145275,-0.002305652280179
9.54,-0.0154745,-0.002455950177913
9.57,-0.0164084,-0.00260416898118
9.6,-0.0173287,-0.002750229335229
9.63,-0.0182348,-0.00289403601436
9.66,-0.0191262,-0.003035509663822
9.69,-0.0200022,-0.003174539186963
9.72,-0.0208624,-0.003311061099984
9.75,-0.0217062,-0.003444980177183
9.78,-0.022533,-0.003576201192861
9.81,-0.0233424,-0.003704660663215
9.84,-0.0241339,-0.003830279233497
9.87,-0.0249069,-0.003952961678004
9.9,-0.025661,-0.004072644512936
9.93,-0.0263956,-0.004189232512594
9.96,-0.0271104,-0.004302678064125
9.99,-0.0278049,-0.00441290181278
10.02,-0.0284787,-0.004519840274758
10.05,-0.0291313,-0.004623414095308
10.08,-0.0297623,-0.00472355979063
10.11,-0.0303714,-0.004820229747874
10.14,-0.0309581,-0.004913344612289
10.17,-0.0315222,-0.005002872641974
10.2,-0.0320632,-0.005088734482179
10.23,-0.0325808,-0.005170882520053
10.26,-0.0330747,-0.005249269142747
10.29,-0.0335447,-0.005323862608359
10.32,-0.0339904,-0.00539459943309
10.35,-0.0344115,-0.005461432004088
10.38,-0.0348079,-0.005524344450405
10.41,-0.0351793,-0.005583289159189
10.44,-0.0355255,-0.00563823438854
10.47,-0.0358462,-0.005689132525608
10.5,-0.0361414,-0.005735983570392
10.53,-0.0364108,-0.005778739910043
10.56,-0.0366544,-0.005817401544561
10.59,-0.036872,-0.005851936732044
10.62,-0.0370636,-0.005882345472494
10.65,-0.037229,-0.00590859602401
10.68,-0.0373682,-0.005930688386591
10.71,-0.0374812,-0.005948622560238
10.74,-0.0375679,-0.005962382674001
10.77,-0.0376284,-0.00597198459883
10.8,-0.0376625,-0.005977396592824
10.83,-0.0376703,-0.005978634526935
10.86,-0.0376521,-0.005975746014011
10.89,-0.0376078,-0.005968715183103
10.92,-0.0375375,-0.005957557905162
10.95,-0.0374415,-0.005942321793036
10.98,-0.0373198,-0.005923006846728
11.01,-0.0371727,-0.005899660679086
11.04,-0.0370004,-0.005872315032012
11.07,-0.036803,-0.005840985776455
11.1,-0.0365808,-0.005805720525265
11.13,-0.0363341,-0.005766566891294
11.16,-0.0360631,-0.00572355661644
11.19,-0.0357681,-0.005676737313556
11.22,-0.0354495,-0.005626172466441
11.25,-0.0351074,-0.005571877946045
11.28,-0.0347424,-0.00551394897807
11.31,-0.0343546,-0.005452401433464
11.34,-0.0339445,-0.00538731466698
11.37,-0.0335125,-0.005318752162417
11.4,-0.033059,-0.005246777403576
11.43,-0.0325843,-0.005171438003308
11.46,-0.0320889,-0.005092813316362
11.49,-0.0315732,-0.00501096682654
11.52,-0.0310376,-0.004925962017642
11.55,-0.0304827,-0.004837894115369
11.58,-0.0299089,-0.004746826603521
11.61,-0.0293166,-0.0046528229659
11.64,-0.0287063,-0.004555962557254
11.67,-0.0280786,-0.004456340603287
11.7,-0.027434,-0.004354036458747
11.73,-0.0267729,-0.004249113607435
11.76,-0.0260958,-0.004141651404103
11.79,-0.0254034,-0.004031760945401
11.82,-0.024696,-0.003919489844179
11.85,-0.0239744,-0.003804965068039
11.88,-0.023239,-0.003688250100781
11.91,-0.0224903,-0.003569424297155
11.94,-0.0217289,-0.003448582882863
11.97,-0.0209554,-0.003325821083605
12,-0.0201704,-0.003201234125082
12.03,-0.0193744,-0.003074901362045
12.06,-0.0185679,-0.002946902149244
12.09,-0.0177517,-0.002817363454281
12.12,-0.0169261,-0.002686332890005
12.15,-0.0160919,-0.002553937424018
12.18,-0.0152496,-0.00242025641107
12.21,-0.0143997,-0.002285369205913
12.24,-0.013543,-0.002149402776147
12.27,-0.0126799,-0.002012420605572
12.3,-0.011811,-0.00187451791989
12.33,-0.010937,-0.001735805815751
12.36,-0.0100584,-0.001596363647906
12.39,-0.00917584,-0.001456292990436
12.42,-0.00828989,-0.001315684307757
12.45,-0.00740115,-0.001174632825569
12.48,-0.00651019,-0.001033229008288
12.51,-0.00561762,-0.00089156966871
12.54,-0.00472402,-0.000749746858345
12.57,-0.00382998,-0.0006078542158
12.6,-0.00293607,-0.000465982205491
12.63,-0.00204289,-0.000324226053117
12.66,-0.00115101,-0.000182676223095
12.69,-0.000261018,-4.14260366111078E-05
12.72,0.000626522,9.94349941753613E-05
12.75,0.00151103,0.000239814817754
12.78,0.00239195,0.000379625191642
12.81,0.0032687,0.000518773746909
12.84,0.00414072,0.000657171606235
12.87,0.00500747,0.00079473306649
12.9,0.00586837,0.000931366076162
12.93,0.0067229,0.00106698810631
12.96,0.0075705,0.001201510279614
12.99,0.00841063,0.001334846892944
13.02,0.00924277,0.001466915417358
13.05,0.0100664,0.001597633323917
13.08,0.010881,0.001726918083678
13.11,0.011686,0.001854679232227
13.14,0.0124809,0.001980837414813
13.17,0.0132653,0.002105329147635
13.2,0.0140386,0.002228059204992
13.23,0.0148004,0.002348964103085
13.26,0.0155502,0.002467964487162
13.29,0.0162874,0.002584965131523
13.32,0.0170117,0.002699918423316
13.35,0.0177226,0.002812745007793
13.38,0.0184197,0.002923381401151
13.41,0.0191025,0.003031748248641
13.44,0.0197706,0.003137782066461
13.47,0.0204235,0.003241403499862
13.5,0.021061,0.003342580806943
13.53,0.0216825,0.003441218762002
13.56,0.0222877,0.003537269752191
13.59,0.0228763,0.003630686164658
13.62,0.0234478,0.003721388644653
13.65,0.0240019,0.003809329579325
13.68,0.0245384,0.003894477226774
13.71,0.0250568,0.003976752232249
13.74,0.0255568,0.004056106982901
13.77,0.0260383,0.004132525607778
13.8,0.0265008,0.004205928752131
13.83,0.0269441,0.004276284674058
13.86,0.0273679,0.004343545760711
13.89,0.027772,0.004407680270187
13.92,0.0281562,0.004468656460588
13.95,0.0285202,0.004526426719062
13.98,0.0288639,0.00458097517466
14.01,0.029187,0.004632254214531
14.04,0.0294894,0.004680247967725
14.07,0.0297709,0.004724924692342
14.1,0.0300314,0.004766268517431
14.13,0.0302707,0.004804247701093
14.16,0.0304888,0.004838862243327
14.19,0.0306854,0.004870064531283
14.22,0.0308606,0.004897870435912
14.25,0.0310142,0.004922248215312
14.28,0.0311463,0.004943213740434
14.31,0.0312568,0.004960751140328
14.34,0.0313456,0.004974844544043
14.37,0.0314127,0.004985493951581
14.4,0.0314581,0.00499269936294
14.43,0.0314817,0.004996444907171
14.46,0.0314836,0.004996746455223
14.49,0.0314639,0.004993619878048
14.52,0.0314226,0.004987065175644
14.55,0.0313599,0.004977114089912
14.58,0.0312759,0.004963782491803
14.61,0.0311706,0.004947070381315
14.64,0.0310444,0.004927041242251
14.67,0.0308972,0.004903679203659
14.7,0.0307294,0.004877047749341
14.73,0.030541,0.004847146879295
14.76,0.0303323,0.004814024206373
14.79,0.0301035,0.004777711472475
14.82,0.0298549,0.004738256290451
14.85,0.0295866,0.004695674531251
14.88,0.029299,0.004650029678677
14.91,0.0289923,0.004601353474627
14.94,0.0286668,0.004549693531953
14.97,0.0283228,0.004495097463505
15,0.0279606,0.004437612882133
15.03,0.0275805,0.004377287400688
15.06,0.0271828,0.004314168632019
15.09,0.026768,0.004248335930879
15.12,0.0263363,0.004179821039166
15.15,0.0258881,0.004108687440682
15.18,0.0254238,0.004034998619227
15.21,0.0249438,0.003958818058602
15.24,0.0244484,0.003880193371656
15.27,0.0239381,0.003799203913141
15.3,0.0234133,0.003715913166858
15.33,0.0228744,0.003630384616605
15.36,0.0223219,0.003542697617136
15.39,0.0217561,0.003452899781298
15.42,0.0211775,0.003361070463844
15.45,0.0205865,0.003267273148574
15.48,0.0199836,0.003171587190239
15.51,0.0193693,0.003074091943588
15.54,0.018744,0.002974850892424
15.57,0.0181082,0.002873943391495
15.6,0.0174623,0.002771432924603
15.63,0.0168068,0.002667398846499
15.66,0.0161422,0.002561920511933
15.69,0.015469,0.002455077275656
15.72,0.0147877,0.002346948492418
15.75,0.0140987,0.002237597646021
15.78,0.0134025,0.002127104091214
15.81,0.0126997,0.002015563053698
15.84,0.0119907,0.001903038017274
15.87,0.011276,0.001789608336693
15.9,0.0105561,0.001675353366705
15.93,0.00983157,0.001560363571726
15.96,0.00910279,0.001444699261366
15.99,0.00837032,0.001328449312947
16.02,0.00763464,0.001211689907028
16.05,0.00689625,0.001094500398361
16.08,0.00615566,0.000976961728791
16.11,0.00541335,0.000859150078879
16.14,0.00466983,0.00074114639047
16.17,0.00392558,0.000623026844125
16.2,0.0031811,0.000504870794595
16.23,0.00243688,0.000386756009535
16.26,0.00169341,0.000268760256602
16.29,0.000951172,0.000150960033773
16.32,0.000210661,3.34339022539923E-05
16.35,-0.000527644,-8.37421161055228E-05
16.38,-0.00126327,-0.000200492951711
16.41,-0.00199572,-0.00031673972594
16.44,-0.00272455,-0.000432411971775
16.47,-0.00344927,-0.000547431921559
16.5,-0.00416941,-0.000661724981828
16.53,-0.00488452,-0.000775219733305
16.56,-0.00559414,-0.000887843169619
16.59,-0.00629781,-0.000999522284401
16.62,-0.00699509,-0.00111018724547
16.65,-0.00768552,-0.001219765046454
16.68,-0.00836868,-0.001328189029364
16.71,-0.00904411,-0.00143538618783
16.74,-0.00971141,-0.001541293038049
16.77,-0.0103701,-0.001645833399462
16.8,-0.0110199,-0.001748962833409
16.83,-0.0116603,-0.001850600398043
16.86,-0.0122908,-0.001950666738615
16.89,-0.0129112,-0.002049130113223
16.92,-0.013521,-0.002145911167118
16.95,-0.0141198,-0.002240946416498
16.98,-0.0147073,-0.002334188248514
17.01,-0.0152832,-0.002425589050314
17.04,-0.0158469,-0.002515053596199
17.07,-0.0163982,-0.002602550144267
17.1,-0.0169368,-0.002688031081669
17.13,-0.0174623,-0.002771432924603
17.16,-0.0179745,-0.002852723931171
17.19,-0.0184729,-0.00293182474662
17.22,-0.0189572,-0.003008687758101
17.25,-0.0194273,-0.003083297094664
17.28,-0.0198828,-0.003155589272507
17.31,-0.0203234,-0.003225516678782
17.34,-0.0207489,-0.003293047571586
17.37,-0.021159,-0.00335813433807
17.4,-0.0215535,-0.003420745236334
17.43,-0.0219321,-0.003480832653528
17.46,-0.0222946,-0.00353836484775
17.49,-0.0226409,-0.003593325948051
17.52,-0.0229707,-0.003645668341581
17.55,-0.0232839,-0.003695376157389
17.58,-0.0235802,-0.003742401782625
17.61,-0.0238595,-0.003786729346339
17.64,-0.0241217,-0.003828342977581
17.67,-0.0243666,-0.00386721093445
17.7,-0.0245941,-0.003903317345996
17.73,-0.0248041,-0.00393664634127
17.76,-0.0249964,-0.00396716617837
17.79,-0.0251711,-0.003994892728248
17.82,-0.025328,-0.004019794249003
17.85,-0.0254671,-0.004041870740634
17.88,-0.0255883,-0.004061106332192
17.91,-0.0256916,-0.004077501023676
17.94,-0.0257769,-0.004091038944137
17.97,-0.0258444,-0.004101751835475
18,-0.0258938,-0.00410959208484
18.03,-0.0259252,-0.004114575563181
18.06,-0.0259387,-0.004116718141448
18.09,-0.0259343,-0.004116019819643
18.12,-0.0259121,-0.004112496468714
18.15,-0.0258721,-0.004106148088661
18.18,-0.0258144,-0.004096990550436
18.21,-0.0257391,-0.004085039724988
18.24,-0.0256464,-0.004070327354217
18.27,-0.0255363,-0.004052853438124
18.3,-0.0254091,-0.004032665589558
18.33,-0.0252647,-0.00400974793757
18.36,-0.0251035,-0.00398416396596
18.39,-0.0249255,-0.003955913674728
18.42,-0.024731,-0.003925044676725
18.45,-0.0245201,-0.0038915728429
18.48,-0.024293,-0.003855529915154
18.51,-0.02405,-0.003816963506337
18.54,-0.0237913,-0.00377590535835
18.57,-0.0235171,-0.003732387213093
18.6,-0.0232276,-0.003686440812466
18.63,-0.0229232,-0.003638129640269
18.66,-0.022604,-0.003587469567453
18.69,-0.0222704,-0.003534524077818
18.72,-0.0219226,-0.003479324913265
18.75,-0.0215609,-0.003421919686644
18.78,-0.0211857,-0.003362371881755
18.81,-0.0207971,-0.003300697369549
18.84,-0.0203956,-0.003236975504776
18.87,-0.0199815,-0.003171253900286
18.9,-0.0195551,-0.00310358016893
18.93,-0.0191166,-0.003033986052609
18.96,-0.0186666,-0.002962566777023
18.99,-0.0182053,-0.002889354084072
19.02,-0.017733,-0.002814395586606
19.05,-0.0172502,-0.002737770639377
19.08,-0.0167572,-0.002659526855235
19.11,-0.0162544,-0.00257972771798
19.14,-0.0157421,-0.002498420840462
19.17,-0.0152208,-0.002415685577433
19.2,-0.0146908,-0.002331569541742
19.23,-0.0141525,-0.002246136217191
19.26,-0.0136063,-0.002159449087579
19.29,-0.0130526,-0.002071571636708
19.32,-0.0124918,-0.001982567348377
19.35,-0.0119242,-0.001892483835437
19.38,-0.0113504,-0.00180141632359
19.41,-0.0107707,-0.001709412425684
19.44,-0.0101856,-0.001616551496472
19.47,-0.00959532,-0.001522868452043
19.5,-0.00900042,-0.001428452169718
19.53,-0.00840128,-0.001333362959107
19.56,-0.00779831,-0.001237665891106
19.59,-0.00719193,-0.001141427623706
19.62,-0.00658256,-0.001044714814897
19.65,-0.00597061,-0.000947592535575
19.68,-0.0053565,-0.00085012744373
19.71,-0.00474064,-0.000752384610257
19.74,-0.00412346,-0.000654432280243
19.77,-0.00350535,-0.000556332350392
19.8,-0.00288675,-0.000458154652886
19.83,-0.00226807,-0.00035996425862
19.86,-0.0016497,-0.0002618230643
19.89,-0.00103207,-0.00016379931501
19.92,-0.00041559,-6.59580816465159E-05
19.95,0.000199347,3.16382629562501E-05
19.98,0.000812331,0.000128924647903
20.01,0.00142296,0.000225837271974
20.04,0.00203084,0.000322313603626
20.07,0.00263556,0.000418288413254
20.1,0.00323675,0.000513702978343
20.13,0.00383401,0.000608493815091
20.16,0.00442695,0.000702599026793
20.19,0.00501519,0.00079595830384
20.22,0.00559836,0.000888512923715
20.25,0.00617608,0.000980202576807
20.28,0.00674798,0.001070968540603
20.31,0.00731369,0.001160752092585
20.34,0.00787287,0.001249499271523
20.37,0.00842514,0.001337149767808
20.4,0.00897017,0.001423651207303
20.43,0.00950761,0.001508948041683
20.46,0.0100371,0.001592983135528
20.49,0.0105584,0.001675718398558
20.52,0.011071,0.001757072888926
20.55,0.0115748,0.001837030735682
20.58,0.0120693,0.001915512584076
20.61,0.0125543,0.001992486692208
20.64,0.0130295,0.002067905447228
20.67,0.0134945,0.002141705365333
20.7,0.0139491,0.002213854704626
20.73,0.0143931,0.002284321723204
20.76,0.0148261,0.002353042937268
20.79,0.0152478,0.002419970733968
20.82,0.0156581,0.002485089242353
20.85,0.0160567,0.002548350849572
20.88,0.0164433,0.002609707942776
20.91,0.0168177,0.002669128780064
20.94,0.0171796,0.002726565748585
20.97,0.017529,0.00278201884834
21,0.0178655,0.002835424595529
21.03,0.018189,0.0028867671192
21.06,0.0184993,0.002936014677455
21.09,0.0187962,0.002983135528392
21.12,0.0190795,0.003028097930111
21.15,0.0193491,0.003070886011662
21.18,0.0196048,0.003111468031145
21.21,0.0198466,0.00314984398856
21.24,0.0200742,0.003185966271057
21.27,0.0202876,0.003219834878635
21.3,0.0204866,0.003251418069394
21.33,0.0206711,0.003280699972385
21.36,0.0208411,0.003307680587606
21.39,0.0209965,0.003332344044109
21.42,0.0211372,0.003354674470942
21.45,0.0212631,0.003374655997156
21.48,0.0213743,0.003392304493701
21.51,0.0214706,0.003407588218676
21.54,0.021552,0.003420507172082
21.57,0.0216186,0.003431077224869
21.6,0.0216703,0.003439282506087
21.63,0.0217071,0.003445123015734
21.66,0.021729,0.003448598753813
21.69,0.0217359,0.003449693849372
21.72,0.021728,0.003448440044312
21.75,0.0217054,0.003444853209582
21.78,0.021668,0.003438917474234
21.81,0.0216159,0.003430648709216
21.84,0.0215493,0.003420078656429
21.87,0.0214682,0.003407207315873
21.9,0.0213727,0.003392050558499
21.93,0.021263,0.003374640126206
21.96,0.0211392,0.003354991889944
21.99,0.0210013,0.003333105849715
22.02,0.0208496,0.003309029618367
22.05,0.0206842,0.003282779066852
22.08,0.0205052,0.003254370066118
22.11,0.0203128,0.003223834358068
22.14,0.0201073,0.00319121955555
22.17,0.0198887,0.003156525658565
22.2,0.0196573,0.003119800279964
22.23,0.0194133,0.003081075161646
22.26,0.0191569,0.003040382045512
22.29,0.0188883,0.002997752673462
22.32,0.0186078,0.002953234658346
22.35,0.0183155,0.002906843871115
22.38,0.0180117,0.002858627924619
22.41,0.0176967,0.002808634431709
22.44,0.0173707,0.002756895134284
22.47,0.017034,0.002703457645195
22.5,0.0166868,0.002648353706343
22.53,0.0163295,0.002591646801527
22.56,0.0159623,0.002533368672649
22.59,0.0155854,0.002473551061608
22.62,0.0151992,0.002412257452205
22.65,0.014804,0.00234953545729
22.68,0.0144001,0.002285432689713
22.71,0.0139878,0.002219996762326
22.74,0.0135673,0.002153259417028
22.77,0.0131391,0.00208530000857
22.8,0.0127033,0.002016134407902
22.83,0.0122604,0.001945841969775
22.86,0.0118107,0.001874470307039
22.89,0.0113545,0.001802067032545
22.92,0.0108921,0.001728679759142
22.95,0.0104238,0.001654356099682
22.98,0.00995009,0.00157917382182
23.01,0.00947117,0.001503164667456
23.04,0.00898742,0.001426388946201
23.07,0.00849918,0.001348900619284
23.1,0.0080068,0.001270755235033
23.13,0.00751062,0.001192006754676
23.16,0.00701099,0.00111271072654
23.19,0.00650826,0.00103292269895
23.22,0.00600276,0.000952695046042
23.25,0.00549486,0.00087208649033
23.28,0.0049849,0.000791150993045
23.31,0.00447322,0.000709942515419
23.34,0.00396018,0.00062851819287
23.37,0.00344613,0.000546933573725
23.4,0.0029314,0.00046524103212
23.43,0.00241636,0.000383499290569
23.46,0.00190134,0.000301760723207
23.49,0.00138669,0.000220080878362
23.52,0.000872757,0.000138514828229
23.55,0.000359876,5.71157404909202E-05
23.58,-0.000151609,-2.40617887830473E-05
23.61,-0.000661361,-0.000104964274491
23.64,-0.00116904,-0.000185537755403
23.67,-0.00167432,-0.000265730492222
23.7,-0.00217687,-0.000345489952101
23.73,-0.00267636,-0.000424763760907
23.76,-0.00317245,-0.000503497957409
23.79,-0.00366484,-0.000581644928755
23.82,-0.0041532,-0.000659152300812
23.85,-0.00463722,-0.000735970873632
23.88,-0.00511658,-0.000812049860177
23.91,-0.00559098,-0.000887341647595
23.94,-0.00606011,-0.000961797035941
23.97,-0.00652367,-0.001035368412365
24,-0.00698138,-0.001108011338207
24.03,-0.00743293,-0.00117967661352
24.06,-0.00787805,-0.00125032138674
24.09,-0.00831645,-0.001319899632111
24.12,-0.00874785,-0.001388366910974
24.15,-0.009172,-0.001455683545951
24.18,-0.00958861,-0.001521803511289
24.21,-0.00999744,-0.001586688716707
24.24,-0.0103982,-0.001650293136449
24.27,-0.0107907,-0.00171258661571
24.3,-0.0111747,-0.001773531064211
24.33,-0.0115499,-0.0018330788691
24.36,-0.0119161,-0.001891198288477
24.39,-0.0122731,-0.001947857580442
24.42,-0.0126207,-0.002003025003095
24.45,-0.0129586,-0.002056652943585
24.48,-0.0132867,-0.002108725530963
24.51,-0.0136047,-0.002159195152377
24.54,-0.0139126,-0.002208061807828
24.57,-0.01421,-0.002255262013516
24.6,-0.0144969,-0.00230079576944
24.63,-0.014773,-0.002344615462749
24.66,-0.0150382,-0.002386705222495
24.69,-0.0152923,-0.002427033306776
24.72,-0.0155353,-0.002465599715593
24.75,-0.015767,-0.002502372707044
24.78,-0.0159871,-0.002537304668281
24.81,-0.0161958,-0.002570427341203
24.84,-0.0163927,-0.00260167724201
24.87,-0.0165779,-0.002631070241651
24.9,-0.0167512,-0.002658574598227
24.93,-0.0169125,-0.002684174440787
24.96,-0.0170618,-0.002707869769332
24.99,-0.017199,-0.00272964471291
25.02,-0.017324,-0.002749483400573
25.05,-0.0174368,-0.00276738583232
25.08,-0.0175373,-0.002783336137201
25.11,-0.0176255,-0.002797334315216
25.14,-0.0177014,-0.002809380366365
25.17,-0.017765,-0.002819474290648
25.2,-0.0178162,-0.002827600217115
25.23,-0.0178551,-0.002833774016715
25.26,-0.0178816,-0.0028379798185
25.29,-0.0178957,-0.002840217622468
25.32,-0.0178976,-0.002840519170521
25.35,-0.0178871,-0.002838852720757
25.38,-0.0178644,-0.002835250015077
25.41,-0.0178295,-0.002829711053482
25.44,-0.0177825,-0.002822251706921
25.47,-0.0177235,-0.002812887846344
25.5,-0.0176524,-0.002801603600801
25.53,-0.0175695,-0.002788446583143
25.56,-0.0174749,-0.00277343266432
25.59,-0.0173685,-0.002756545973381
25.62,-0.0172505,-0.002737818252227
25.65,-0.0171211,-0.002717281242759
25.68,-0.0169804,-0.002694950815926
25.71,-0.0168285,-0.002670842842678
25.74,-0.0166655,-0.002644973193965
25.77,-0.0164916,-0.002617373611689
25.8,-0.016307,-0.002588075837748
25.83,-0.0161118,-0.002557095743094
25.86,-0.0159062,-0.002524465069626
25.89,-0.0156903,-0.002490199688295
25.92,-0.0154644,-0.00245434721195
25.95,-0.0152286,-0.002416923511543
25.98,-0.0149831,-0.002377960328973
26.01,-0.0147282,-0.002337505277091
26.04,-0.014464,-0.002295574226847
26.07,-0.0141907,-0.002252198920141
26.1,-0.0139086,-0.002207426969823
26.13,-0.0136179,-0.002161290117794
26.16,-0.0133188,-0.002113820105954
26.19,-0.0130115,-0.002065048676204
26.22,-0.0126963,-0.002015023441393
26.25,-0.0123735,-0.001963792014373
26.28,-0.0120432,-0.001911370266092
26.31,-0.0117057,-0.001857805809403
26.34,-0.0113613,-0.001803146257154
26.37,-0.0110103,-0.001747439222196


==> data/standing_wave/sb_const_eps/sb_const_eps_csf_128.dat <==
0,0.0628073,0.01,0.01,0
0.03,0.0627855,0.009996529065889,0.009996,5.29065888838637E-07
0.06,0.0627203,0.009986148106988,0.009983,3.14810698756433E-06
0.09,0.062612,0.009968904888445,0.009961,7.90488844449808E-06
0.12,0.0624606,0.00994479941026,0.009932,1.27994102596361E-05
0.15,0.0622667,0.00991392720273,0.009894,1.9927202729619E-05
0.18,0.0620304,0.009876304187571,0.009849,2.73041875705534E-05
0.21,0.0617522,0.009832009973363,0.009796,3.60099733629701E-05
0.24,0.0614323,0.009781076403539,0.009735,4.60764035390797E-05
0.27,0.0610713,0.009723599008396,0.009666,5.75990083955206E-05
0.3,0.0606694,0.009659609631365,0.009591,6.86096313645083E-05
0.33,0.0602272,0.009589203802743,0.009508,8.12038027426746E-05
0.36,0.0597451,0.009512445209394,0.009417,9.54452093944492E-05
0.39,0.0592237,0.009429429381616,0.00932,0.000109429381616
0.42,0.0586633,0.009340204084557,0.009216,0.000124204084557
0.45,0.0580646,0.009244880770229,0.009105,0.000139880770229
0.48,0.0574281,0.009143539047213,0.008988,0.000155539047213
0.51,0.0567544,0.009036274445805,0.008865,0.000171274445805
0.54,0.056044,0.008923166574586,0.008735,0.000188166574586
0.57,0.0552976,0.008804326885569,0.008598,0.000206326885569
0.6,0.0545158,0.00867985090905,0.008456,0.00022385090905
0.63,0.0536992,0.008549834175327,0.008309,0.000240834175327
0.66,0.0528485,0.008414388136411,0.008155,0.000259388136411
0.69,0.0519644,0.008273624244316,0.007996,0.000277624244316
0.72,0.0510475,0.008127638029337,0.007832,0.000295638029337
0.75,0.0500985,0.007976540943489,0.007663,0.000313540943489
0.78,0.0491181,0.007820444438783,0.007488,0.000332444438783
0.81,0.0481071,0.007659475888949,0.007309,0.000350475888949
0.84,0.0470661,0.007493730824283,0.007125,0.000368730824283
0.87,0.0459958,0.007323320696798,0.006937,0.000386320696798
0.9,0.0448972,0.007148404723655,0.006744,0.000404404723655
0.93,0.0437707,0.006969046591718,0.006548,0.000421046591718
0.96,0.0426173,0.006785405518148,0.006347,0.000438405518148
0.99,0.0414377,0.006597592954959,0.006143,0.000454592954959
1.02,0.0402326,0.006405720354163,0.005935,0.000470720354163
1.05,0.0390029,0.006209931011204,0.005724,0.000485931011204
1.08,0.0377492,0.00601032045638,0.005509,0.00050132045638
1.11,0.0364725,0.005807047906852,0.005292,0.000515047906852
1.14,0.0351734,0.005600208892915,0.005072,0.000528208892915
1.17,0.0338527,0.0053899307883,0.004849,0.0005409307883
1.2,0.0325113,0.005176356888451,0.004623,0.000553356888451
1.23,0.03115,0.004959614567097,0.004396,0.000563614567097
1.26,0.0297696,0.004739831197966,0.004166,0.000573831197966
1.29,0.0283708,0.004517118233072,0.003935,0.000582118233072
1.32,0.0269545,0.004291618967859,0.003702,0.000589618967859
1.35,0.0255215,0.004063460776056,0.003467,0.000596460776056
1.38,0.0240739,0.003832978013702,0.003232,0.000600978013702
1.41,0.0226157,0.003600807549441,0.002995,0.000605807549441
1.44,0.0211462,0.00336683793126,0.002757,0.00060983793126
1.47,0.0196663,0.003131212454603,0.002518,0.000613212454603
1.5,0.018177,0.002894090336633,0.002279,0.000615090336633
1.53,0.0166791,0.002655598951077,0.002039,0.000616598951077
1.56,0.0151735,0.002415881593382,0.0018,0.000615881593382
1.59,0.0136612,0.002175097480707,0.00156,0.000615097480707
1.62,0.0121429,0.001933358065066,0.001321,0.000612358065066
1.65,0.0106196,0.001690822563619,0.001082,0.000608822563619
1.68,0.00909216,0.001447627903126,0.000843,0.000604627903126
1.71,0.00756146,0.001203914194688,0.000606,0.000597914194688
1.74,0.00602837,0.000959819957234,0.000369,0.000590819957234
1.77,0.00449378,0.000715486894039,0.000133,0.000582486894039
1.8,0.00295856,0.000471053524033,-0.000101,0.000572053524033
1.83,0.00142359,0.000226659958317,-0.000334,0.000560659958317
1.86,-0.000110267,-1.75563986988774E-05,-0.000566,0.000548443601301
1.89,-0.00164214,-0.000261456868867,-0.000795,0.000533543131133
1.92,-0.00317115,-0.000504901500303,-0.001023,0.000518098499697
1.95,-0.00469644,-0.0007477538439,-0.001249,0.0005012461561
1.98,-0.00621714,-0.000989875380728,-0.001472,0.000482124619272
2.01,-0.00773239,-0.001231129184028,-0.001693,0.000461870815972
2.04,-0.00924132,-0.00147137673487,-0.001911,0.00043962326513
2.07,-0.0107431,-0.00171048588301,-0.002127,0.00041651411699
2.1,-0.0122368,-0.001948308556489,-0.00234,0.000391691443511
2.13,-0.0137216,-0.002184714197235,-0.002549,0.000364285802765
2.16,-0.0151967,-0.002419575431518,-0.002756,0.000336424568482
2.19,-0.0166611,-0.002652733042178,-0.002959,0.000306266957822
2.22,-0.0181142,-0.002884091498918,-0.003159,0.000274908501082
2.25,-0.0195549,-0.003113475662861,-0.003356,0.000242524337139
2.28,-0.0209825,-0.003340774081994,-0.003548,0.000207225918006
2.31,-0.0223961,-0.003565843460872,-0.003737,0.000171156539128
2.34,-0.0237949,-0.003788556425766,-0.003922,0.000133443574234
2.37,-0.0251756,-0.004008387560045,-0.004103,9.46124399552276E-05
2.4,-0.0265354,-0.004224891055658,-0.00428,5.51089443424574E-05
2.43,-0.0278757,-0.00443828981663,-0.004453,1.47101833704033E-05
2.46,-0.0291957,-0.004648456469232,-0.004621,-2.74564692320798E-05
2.49,-0.0304948,-0.004855295483168,-0.004785,-7.02954831683584E-05
2.52,-0.0317723,-0.005058695406426,-0.004944,-0.000114695406426
2.55,-0.0330275,-0.005258544786991,-0.005098,-0.000160544786991
2.58,-0.0342598,-0.005454748094569,-0.005248,-0.000206748094569
2.61,-0.0354684,-0.005647177955429,-0.005393,-0.000254177955429
2.64,-0.0366529,-0.005835770682707,-0.005533,-0.000302770682707
2.67,-0.0378125,-0.006020398902675,-0.005668,-0.000352398902675
2.7,-0.0389466,-0.006200967085036,-0.005799,-0.000401967085036
2.73,-0.0400546,-0.006377379699494,-0.005924,-0.000453379699494
2.76,-0.041136,-0.006549557137467,-0.006043,-0.000506557137467
2.79,-0.0421902,-0.006717403868659,-0.006158,-0.000559403868659
2.82,-0.0432165,-0.006880808441057,-0.006267,-0.000613808441057
2.85,-0.0442145,-0.007039707167797,-0.006371,-0.000668707167797
2.88,-0.0451837,-0.007194020440299,-0.00647,-0.000724020440299
2.91,-0.0461235,-0.007343652728266,-0.006563,-0.000780652728266
2.94,-0.0470334,-0.007488524423116,-0.006651,-0.000837524423116
2.97,-0.0479129,-0.007628555916271,-0.006733,-0.000895555916271
3,-0.0487616,-0.007763683520865,-0.006809,-0.000954683520865
3.03,-0.0495789,-0.007893811706601,-0.006881,-0.001012811706601
3.06,-0.0503646,-0.008018908630048,-0.006946,-0.001072908630048
3.09,-0.0511181,-0.008138878760908,-0.007006,-0.001132878760908
3.12,-0.0518391,-0.008253674334034,-0.007061,-0.001192674334034
3.15,-0.0525271,-0.008363215740845,-0.007109,-0.001254215740845
3.18,-0.0531819,-0.008467471137909,-0.007153,-0.001314471137909
3.21,-0.0538029,-0.008566344994929,-0.00719,-0.001376344994929
3.24,-0.05439,-0.008659821390189,-0.007222,-0.001437821390189
3.27,-0.0549428,-0.008747836636824,-0.007249,-0.001498836636824
3.3,-0.0554611,-0.008830358891403,-0.00727,-0.001560358891403
3.33,-0.0559444,-0.008907308545344,-0.007285,-0.001622308545344
3.36,-0.0563927,-0.008978685598649,-0.007295,-0.001683685598649
3.39,-0.0568057,-0.009044442286167,-0.007299,-0.001745442286167
3.42,-0.0571831,-0.009104530842752,-0.007298,-0.001806530842752
3.45,-0.0575248,-0.009158935346687,-0.007292,-0.001866935346687
3.48,-0.0578307,-0.009207639876256,-0.00728,-0.001927639876256
3.51,-0.0581006,-0.009250612588027,-0.007263,-0.001987612588027
3.54,-0.0583343,-0.009287821638567,-0.00724,-0.002047821638568
3.57,-0.0585319,-0.009319282949593,-0.007212,-0.002107282949593
3.6,-0.0586931,-0.009344948755957,-0.007179,-0.002165948755957
3.63,-0.0588181,-0.00936485090109,-0.007141,-0.00222385090109
3.66,-0.0589066,-0.009378941619844,-0.007098,-0.002280941619844
3.69,-0.0589585,-0.009387204990503,-0.00705,-0.002337204990503
3.72,-0.0589737,-0.009389625091351,-0.006996,-0.002393625091351
3.75,-0.0589523,-0.009386217844104,-0.006938,-0.002448217844104
3.78,-0.0588945,-0.009377015092195,-0.006875,-0.002502015092195
3.81,-0.0588004,-0.009362032757339,-0.006808,-0.002554032757339
3.84,-0.05867,-0.009341270839536,-0.006736,-0.002605270839536
3.87,-0.0585035,-0.009314761182219,-0.006659,-0.002655761182219
3.9,-0.0583013,-0.009282567472252,-0.006578,-0.002704567472252
3.93,-0.0580633,-0.00924467378792,-0.006492,-0.00275267378792
3.96,-0.05779,-0.009201159737801,-0.006402,-0.002799159737801
3.99,-0.0574816,-0.00915205716533,-0.006308,-0.00284405716533
4.02,-0.0571382,-0.009097381992221,-0.006209,-0.002888381992221
4.05,-0.0567603,-0.009037213827055,-0.006107,-0.002930213827055
4.08,-0.0563481,-0.008971584513265,-0.006001,-0.002970584513265
4.11,-0.055902,-0.008900557737715,-0.005891,-0.003009557737715
4.14,-0.0554224,-0.00882419718727,-0.005777,-0.00304719718727
4.17,-0.0549095,-0.008742534705361,-0.00566,-0.003082534705361
4.2,-0.0543639,-0.008655665822285,-0.005539,-0.003116665822285
4.23,-0.0537859,-0.008563638303191,-0.005415,-0.003148638303191
4.26,-0.053176,-0.008466531756659,-0.005288,-0.003178531756659
4.29,-0.0525346,-0.008364409869553,-0.005158,-0.003206409869553
4.32,-0.0518622,-0.008257352250455,-0.005024,-0.003233352250455
4.35,-0.0511591,-0.008145406664512,-0.004888,-0.003257406664512
4.38,-0.0504261,-0.008028700485453,-0.004749,-0.003279700485453
4.41,-0.0496635,-0.007907281478427,-0.004607,-0.003300281478427
4.44,-0.0488719,-0.00778124517373,-0.004462,-0.00331924517373
4.47,-0.0480518,-0.007650671179942,-0.004316,-0.003334671179942
4.5,-0.0472039,-0.007515670949078,-0.004167,-0.003348670949078
4.53,-0.0463287,-0.007376324089716,-0.004016,-0.003360324089716
4.56,-0.0454267,-0.007232710210437,-0.003862,-0.003370710210437
4.59,-0.0444987,-0.007084956684971,-0.003707,-0.003377956684971
4.62,-0.0435452,-0.006933143121898,-0.00355,-0.003383143121898
4.65,-0.0425668,-0.006777365051515,-0.003392,-0.003385365051515
4.68,-0.0415642,-0.006617733925833,-0.003232,-0.003385733925833
4.71,-0.0405379,-0.006454329353435,-0.003071,-0.003383329353435
4.74,-0.0394888,-0.006287294629764,-0.002908,-0.003379294629764
4.77,-0.0384173,-0.006116693441686,-0.002744,-0.003372693441686
4.8,-0.0373243,-0.005942669084645,-0.002579,-0.003363669084645
4.83,-0.0362103,-0.005765301167221,-0.002414,-0.003351301167221
4.86,-0.0350761,-0.005584717063144,-0.002247,-0.003337717063144
4.89,-0.0339223,-0.00540101230271,-0.00208,-0.00332101230271
4.92,-0.0327496,-0.005214298337932,-0.001913,-0.003301298337932
4.95,-0.0315588,-0.005024702542539,-0.001745,-0.003279702542539
4.98,-0.0303505,-0.004832320446827,-0.001577,-0.003255320446827
5.01,-0.0291254,-0.004637263502809,-0.001409,-0.003228263502809
5.04,-0.0278844,-0.004439675005931,-0.001241,-0.003198675005931
5.07,-0.026628,-0.004239634564772,-0.001073,-0.003166634564772
5.1,-0.0253571,-0.004037285474778,-0.000906,-0.003131285474778
5.13,-0.0240733,-0.003832882483406,-0.000738,-0.003094882483406
5.16,-0.0227797,-0.003626919163855,-0.000572,-0.003054919163855
5.19,-0.0214762,-0.00341937959441,-0.000406,-0.00301337959441
5.22,-0.0201634,-0.003210359305367,-0.000241,-0.002969359305367
5.25,-0.0188423,-0.003000017513888,-7.6E-05,-0.002924017513888
5.28,-0.0175136,-0.002788465671984,8.7E-05,-0.002875465671984
5.31,-0.016178,-0.002575815231669,0.000249,-0.002824815231669
5.34,-0.0148364,-0.002362209488388,0.00041,-0.002772209488388
5.37,-0.0134896,-0.002147775815869,0.00057,-0.002717775815869
5.4,-0.0121383,-0.001932625666125,0.000728,-0.002660625666125
5.43,-0.0107833,-0.001716886412885,0.000885,-0.002601886412885
5.46,-0.00942535,-0.00150067746902,0.001039,-0.00253967746902
5.49,-0.00806528,-0.001284130984774,0.001193,-0.002477130984774
5.52,-0.00670383,-0.001067364780846,0.001344,-0.002411364780846
5.55,-0.00534176,-0.000850499862277,0.001493,-0.002343499862277
5.58,-0.00397985,-0.000633660418455,0.00164,-0.002273660418455
5.61,-0.00261885,-0.000416965862248,0.001785,-0.002201965862249
5.64,-0.00125952,-0.000200537198701,0.001928,-0.002128537198701
5.67,9.73893E-05,1.5506047863863E-05,0.002068,-0.002052493952136
5.7,0.00145112,0.000231043206761,0.002206,-0.001974956793239
5.73,0.00280092,0.000445954530763,0.002341,-0.001895045469237
5.76,0.00414605,0.000660122310623,0.002473,-0.001812877689377
5.79,0.00548576,0.00087342713347,0.002603,-0.00172957286653
5.82,0.00681932,0.001085752770777,0.00273,-0.001644247229223
5.85,0.00814598,0.001296979809672,0.002854,-0.001557020190328
5.88,0.009465,0.001506990429456,0.002976,-0.001469009570544
5.91,0.0107757,0.001715676362461,0.003094,-0.001378323637539
5.94,0.0120772,0.001922897497584,0.003209,-0.001286102502416
5.97,0.013369,0.002128574226244,0.003321,-0.001192425773756
6,0.0146502,0.002332563252998,0.00343,-0.001097436747002
6.03,0.0159202,0.002534769047547,0.003535,-0.001000230952453
6.06,0.0171782,0.002735064236164,0.003637,-0.000901935763836
6.09,0.0184235,0.002933337366835,0.003736,-0.000802662633165
6.12,0.0196555,0.003129492909264,0.003831,-0.000701507090736
6.15,0.0208733,0.003323387568006,0.003923,-0.000599612431994
6.18,0.0220764,0.00351494173448,0.004011,-0.00049605826552
6.21,0.023264,0.003704028034958,0.004095,-0.000390971965042
6.24,0.0244355,0.003890550939142,0.004176,-0.000285449060858
6.27,0.0255858,0.004073698439513,0.004253,-0.000179301560487
6.3,0.0267166,0.004253741205242,0.004327,-7.32587947579345E-05
6.33,0.0278277,0.004430647392899,0.004397,3.36473928985968E-05
6.36,0.0289186,0.004604337393902,0.004463,0.000141337393902
6.39,0.0299887,0.004774715677955,0.004525,0.000249715677955
6.42,0.0310374,0.004941686714761,0.004583,0.000358686714761
6.45,0.0320642,0.00510517089574,0.004638,0.00046717089574
6.48,0.0330686,0.005265088612311,0.004689,0.000576088612311
6.51,0.0340501,0.005421360255894,0.004736,0.000685360255894
6.54,0.0350082,0.005573906217908,0.004779,0.000794906217908
6.57,0.0359423,0.005722630968056,0.004818,0.000904630968056
6.6,0.036852,0.005867470819475,0.004853,0.001014470819475
6.63,0.0377369,0.006008362085299,0.004884,0.001124362085299
6.66,0.0385964,0.006145209235232,0.004912,0.001233209235232
6.69,0.0394302,0.006277964504126,0.004935,0.001342964504126
6.72,0.0402377,0.006406532361684,0.004955,0.001451532361684
6.75,0.0410187,0.006530880964474,0.004971,0.001559880964474
6.78,0.0417726,0.006650914782199,0.004982,0.001668914782199
6.81,0.0424992,0.006766601971427,0.004991,0.001775601971427
6.84,0.0431979,0.006877847001861,0.004995,0.001882847001861
6.87,0.0438686,0.006984633951786,0.004995,0.001989633951786
6.9,0.0445107,0.007086867290904,0.004992,0.002094867290904
6.93,0.0451241,0.0071845310975,0.004985,0.0021995310975
6.96,0.0457084,0.007277561684709,0.004974,0.002303561684709
6.99,0.0462632,0.007365895365666,0.00496,0.002405895365666
7.02,0.0467885,0.007449532140372,0.004942,0.002507532140372
7.05,0.0472837,0.00752837647853,0.00492,0.00260837647853
7.08,0.0477488,0.007602428380141,0.004895,0.002707428380141
7.11,0.0481835,0.007671640080054,0.004866,0.002805640080054
7.14,0.0485876,0.00773597973484,0.004833,0.00290297973484
7.17,0.0489609,0.007795415501064,0.004798,0.002997415501064
7.2,0.0493033,0.007849931457012,0.004758,0.003091931457012
7.23,0.0496145,0.007899479837535,0.004716,0.003183479837535
7.26,0.0498945,0.007944060642632,0.00467,0.003274060642632
7.29,0.0501431,0.007983642028872,0.004621,0.003362642028872
7.32,0.0503602,0.008018208074539,0.004569,0.003449208074539
7.35,0.0505458,0.008047758779632,0.004513,0.003534758779632
7.38,0.0506998,0.008072278222436,0.004455,0.003617278222436
7.41,0.0508222,0.00809176640295,0.004393,0.00369876640295
7.44,0.050913,0.008106223321174,0.004329,0.003777223321174
7.47,0.050972,0.008115617133677,0.004262,0.003853617133677
7.5,0.050999,0.008119915997026,0.004192,0.003927915997026
7.53,0.050994,0.008119119911221,0.004119,0.004000119911221
7.56,0.0509572,0.008113260719693,0.004044,0.004069260719693
7.59,0.0508886,0.008102338422445,0.003966,0.004136338422445
7.62,0.0507884,0.008086384862906,0.003885,0.004201384862906
7.65,0.0506567,0.008065415962794,0.003803,0.004262415962794
7.68,0.0504938,0.008039479487257,0.003717,0.004322479487257
7.71,0.0502997,0.008008575436295,0.00363,0.004378575436295
7.74,0.0500747,0.007972751575056,0.00354,0.004432751575056
7.77,0.0498191,0.007932055668688,0.003448,0.004484055668688
7.8,0.049533,0.007886503638908,0.003355,0.004531503638908
7.83,0.0492168,0.00783615917258,0.003259,0.00457715917258
7.86,0.0488706,0.00778103819142,0.003161,0.00462003819142
7.89,0.0484949,0.007721220304009,0.003062,0.004659220304009
7.92,0.0480899,0.007656737353779,0.002961,0.004695737353779
7.95,0.0476558,0.007587621184162,0.002858,0.004729621184162
7.98,0.047193,0.007513935482022,0.002754,0.004759935482022
8.01,0.0467019,0.007435743934224,0.002648,0.004787743934224
8.04,0.0461829,0.007353110227633,0.002541,0.004812110227633
8.07,0.0456363,0.007266082127396,0.002433,0.004833082127396
8.1,0.0450626,0.007174739242094,0.002324,0.004850739242094
8.13,0.0444622,0.007079145258593,0.002213,0.004866145258593
8.16,0.0438356,0.006979379785471,0.002102,0.004877379785471
8.19,0.0431832,0.006875506509594,0.00199,0.004885506509594
8.22,0.0425055,0.006767605039542,0.001877,0.004890605039542
8.25,0.0418029,0.006655739062179,0.001763,0.004892739062179
8.28,0.041076,0.006540004107803,0.001648,0.004892004107803
8.31,0.0403252,0.006420463863277,0.001533,0.004887463863277
8.34,0.0395511,0.006297213858899,0.001418,0.004879213858899
8.37,0.0387541,0.006170317781532,0.001302,0.004868317781532
8.4,0.0379349,0.006039887083189,0.001186,0.004853887083189
8.43,0.0370939,0.005905985450736,0.00107,0.004835985450736
8.46,0.0362317,0.005768708414468,0.000954,0.004814708414468
8.49,0.0353488,0.005628135582966,0.000838,0.004790135582966
8.52,0.0344459,0.005484378408242,0.000722,0.004762378408242
8.55,0.0335234,0.005337500577162,0.000606,0.004731500577162
8.58,0.032582,0.005187613541738,0.00049,0.004697613541738
8.61,0.0316223,0.005034812832266,0.000375,0.004659812832266
8.64,0.0306448,0.004879178057328,0.00026,0.004619178057328
8.67,0.0296502,0.004720820668935,0.000146,0.004574820668935
8.7,0.028639,0.004559820275669,3.2E-05,0.004527820275669
8.73,0.0276119,0.004396288329541,-8.1E-05,0.004477288329541
8.76,0.0265695,0.00423032036085,-0.000193,0.00442332036085
8.79,0.0255124,0.004062011899891,-0.000305,0.004367011899891
8.82,0.0244413,0.003891474398677,-0.000415,0.004306474398677
8.85,0.0233579,0.003718978526381,-0.000525,0.004243978526381
8.88,0.0222634,0.003544715343599,-0.000633,0.004177715343599
8.91,0.0211586,0.003368812224057,-0.000741,0.004109812224057
8.94,0.020044,0.003191348776337,-0.000847,0.004038348776337
8.97,0.0189205,0.003012468295883,-0.000952,0.003964468295883
9,0.0177887,0.002832266312992,-0.001055,0.003887266312992
9.03,0.0166492,0.002650838357962,-0.001157,0.003807838357962
9.06,0.0155029,0.002468327726236,-0.001257,0.003725327726236
9.09,0.0143503,0.002284814026395,-0.001356,0.003640814026395
9.12,0.0131922,0.002100424632169,-0.001453,0.003553424632169
9.15,0.0120293,0.001915270995569,-0.001549,0.003464270995569
9.18,0.0108623,0.001729464568609,-0.001643,0.003372464568609
9.21,0.00969184,0.001543107250272,-0.001735,0.003278107250272
9.24,0.00851864,0.001356313676913,-0.001825,0.003181313676913
9.27,0.00734339,0.001169193708375,-0.001913,0.003082193708375
9.3,0.00616678,0.000981857204497,-0.001999,0.002980857204497
9.33,0.00498951,0.000794415617293,-0.002083,0.002877415617293
9.36,0.00381225,0.00060697562226,-0.002165,0.00277197562226
9.39,0.0026357,0.000419648671412,-0.002245,0.002664648671412
9.42,0.00146053,0.000232541440247,-0.002323,0.002555541440247
9.45,0.000287433,4.57642662556741E-05,-0.002398,0.002443764266256
9.48,-0.000882923,-0.000140576493497,-0.002472,0.002331423506503
9.51,-0.00204986,-0.000326372889776,-0.002542,0.002215627110224
9.54,-0.0032127,-0.000511516973345,-0.002611,0.002099483026655
9.57,-0.00437079,-0.0006959047754,-0.002677,0.0019810952246
9.6,-0.00552344,-0.000879426436099,-0.002741,0.001861573563901
9.63,-0.00667,-0.001061978464287,-0.002802,0.001740021535713
9.66,-0.00780982,-0.001243457368809,-0.002861,0.001617542631191
9.69,-0.00894223,-0.001423756474168,-0.002917,0.001493243525832
9.72,-0.0100666,-0.001602775473552,-0.002971,0.001368224526448
9.75,-0.0111822,-0.001780398138433,-0.003022,0.001241601861567
9.78,-0.0122885,-0.001956540083716,-0.003071,0.001114459916284
9.81,-0.0133849,-0.002131105779105,-0.003117,0.000985894220895
9.84,-0.0144706,-0.002303967850871,-0.00316,0.000856032149129
9.87,-0.0155451,-0.002475046690432,-0.003201,0.000725953309568
9.9,-0.0166077,-0.002644230845777,-0.003239,0.000594769154223
9.93,-0.0176578,-0.002811424786609,-0.003274,0.000462575213391
9.96,-0.0186949,-0.002976548904347,-0.003307,0.000330451095653
9.99,-0.0197183,-0.003139491746978,-0.003337,0.000197508253022
10.02,-0.0207274,-0.003300157784207,-0.003364,6.38422157933863E-05
10.05,-0.0217216,-0.003458451485735,-0.003389,-6.94514857349391E-05
10.08,-0.0227005,-0.003614309164699,-0.003411,-0.000203309164699
10.11,-0.0236632,-0.003767587525654,-0.00343,-0.000337587525654
10.14,-0.0246093,-0.003918222881735,-0.003446,-0.000472222881735
10.17,-0.0255356,-0.004065705738027,-0.00346,-0.000605705738027
10.2,-0.0264433,-0.004210227155124,-0.003471,-0.000739227155124
10.23,-0.0273317,-0.004351675681012,-0.00348,-0.000871675681012
10.26,-0.0282005,-0.004490003550543,-0.003486,-0.001004003550543
10.29,-0.0290493,-0.004625147076853,-0.003489,-0.001136147076853
10.32,-0.0298776,-0.004757026651361,-0.00349,-0.001267026651361
10.35,-0.0306849,-0.004885562665486,-0.003487,-0.001398562665486
10.38,-0.0314709,-0.005010707354081,-0.003483,-0.001527707354081
10.41,-0.0322352,-0.005132397030282,-0.003476,-0.001656397030282
10.44,-0.0329774,-0.005250568007222,-0.003466,-0.001784568007222
10.47,-0.033697,-0.005365140676323,-0.003453,-0.001912140676323
10.5,-0.0343939,-0.005476099115867,-0.003439,-0.002037099115867
10.53,-0.0350675,-0.005583347795559,-0.003421,-0.002162347795559
10.56,-0.0357176,-0.005686854871966,-0.003401,-0.002285854871966
10.59,-0.0363439,-0.005786572579939,-0.003379,-0.002407572579939
10.62,-0.036946,-0.005882437232615,-0.003355,-0.002527437232615
10.65,-0.0375236,-0.005974401064844,-0.003328,-0.002646401064844
10.68,-0.0380765,-0.006062432233196,-0.003298,-0.002764432233196
10.71,-0.0386043,-0.006146467050805,-0.003267,-0.002879467050805
10.74,-0.0391069,-0.006226489595955,-0.003233,-0.002993489595955
10.77,-0.039584,-0.006302452103498,-0.003197,-0.003105452103498
10.8,-0.0400353,-0.006374306808285,-0.003159,-0.003215306808285
10.83,-0.0404606,-0.006442021866885,-0.003118,-0.003324021866885
10.86,-0.0408598,-0.006505581357581,-0.003076,-0.003429581357581
10.89,-0.0412327,-0.006564953436941,-0.003031,-0.003533953436941
10.92,-0.041579,-0.006620090339817,-0.002985,-0.003635090339817
10.95,-0.0418986,-0.006670976144493,-0.002936,-0.003734976144493
10.98,-0.0421914,-0.006717594929252,-0.002886,-0.003831594929252
11.01,-0.0424572,-0.006759914850662,-0.002834,-0.003925914850662
11.04,-0.042696,-0.006797935908724,-0.00278,-0.004017935908724
11.07,-0.0429076,-0.006831626260005,-0.002724,-0.004107626260005
11.1,-0.043092,-0.006860985904505,-0.002667,-0.004193985904505
11.13,-0.0432491,-0.006885998920508,-0.002608,-0.004277998920508
11.16,-0.0433788,-0.006906649386297,-0.002548,-0.004358649386297
11.19,-0.0434811,-0.006922937301874,-0.002485,-0.004437937301874
11.22,-0.0435561,-0.006934878588954,-0.002422,-0.004512878588954
11.25,-0.0436035,-0.006942425482388,-0.002357,-0.004585425482388
11.28,-0.0436234,-0.006945593903893,-0.002291,-0.004654593903893
11.31,-0.0436157,-0.006944367931753,-0.002223,-0.004721367931753
11.34,-0.0435806,-0.0069387794094,-0.002154,-0.0047847794094
11.37,-0.0435182,-0.00692884425855,-0.002084,-0.00484484425855
11.4,-0.0434284,-0.006914546557486,-0.002013,-0.004901546557486
11.43,-0.0433116,-0.006895949993074,-0.001941,-0.004954949993074
11.46,-0.0431677,-0.006873038643597,-0.001867,-0.005006038643597
11.49,-0.042997,-0.006845860274204,-0.001793,-0.005052860274204
11.52,-0.0427996,-0.00681443080661,-0.001718,-0.00509643080661
11.55,-0.0425757,-0.006778782084248,-0.001642,-0.005136782084248
11.58,-0.0423255,-0.00673894595055,-0.001566,-0.00517294595055
11.61,-0.0420493,-0.006694970170665,-0.001489,-0.005205970170665
11.64,-0.0417471,-0.006646854744592,-0.001411,-0.005235854744592
11.67,-0.0414194,-0.006594679280912,-0.001332,-0.005262679280912
11.7,-0.0410664,-0.006538475623057,-0.001253,-0.005285475623057
11.73,-0.0406883,-0.006478275614459,-0.001174,-0.005304275614459
11.76,-0.0402854,-0.006414127020267,-0.001094,-0.005320127020267
11.79,-0.039858,-0.006346077605629,-0.001014,-0.005332077605629
11.82,-0.0394064,-0.006274175135693,-0.000934,-0.005340175135693
11.85,-0.038931,-0.006198483297324,-0.000853,-0.005345483297324
11.88,-0.038432,-0.006119033933954,-0.000773,-0.005346033933954
11.91,-0.03791,-0.006035922575879,-0.000692,-0.005343922575879
11.94,-0.0373651,-0.005949165144816,-0.000611,-0.005338165144816
11.97,-0.0367979,-0.005858857171061,-0.000531,-0.005327857171061
12,-0.0362088,-0.005765062341479,-0.00045,-0.005315062341479
12.03,-0.035598,-0.005667812499502,-0.00037,-0.005297812499502
12.06,-0.0349661,-0.005567203175427,-0.00029,-0.005277203175427
12.09,-0.0343135,-0.005463298056118,-0.00021,-0.005253298056118
12.12,-0.0336406,-0.005356160828439,-0.00013,-0.005226160828439
12.15,-0.0329479,-0.005245871100971,-5.1E-05,-0.005194871100971
12.18,-0.0322359,-0.005132508482294,2.7E-05,-0.005159508482294
12.21,-0.0315049,-0.005016120737558,0.000105,-0.005121120737558
12.24,-0.0307556,-0.004896819318773,0.000183,-0.005079819318773
12.27,-0.0299883,-0.00477465199109,0.00026,-0.00503465199109
12.3,-0.0292035,-0.004649698363088,0.000336,-0.004985698363088
12.33,-0.0284018,-0.004522053965065,0.000411,-0.004933053965065
12.36,-0.0275837,-0.004391798405599,0.000486,-0.004877798405599
12.39,-0.0267497,-0.004259011293273,0.00056,-0.004819011293273
12.42,-0.0259003,-0.004123772236667,0.000632,-0.004755772236667
12.45,-0.0250361,-0.003986176766077,0.000704,-0.004690176766077
12.48,-0.0241578,-0.003846336333515,0.000775,-0.004621336333515
12.51,-0.0232671,-0.003704521608157,0.000845,-0.004549521608157
12.54,-0.0223643,-0.00356078035515,0.000914,-0.00447478035515
12.57,-0.02145,-0.00341520810479,0.000982,-0.00439720810479
12.6,-0.0205248,-0.003267900387375,0.001048,-0.004315900387375
12.63,-0.0195893,-0.003118952733201,0.001114,-0.004232952733201
12.66,-0.0186442,-0.002968476594281,0.001178,-0.004146476594281
12.69,-0.01769,-0.002816551579195,0.00124,-0.004056551579195
12.72,-0.0167273,-0.002663273218241,0.001302,-0.003965273218241
12.75,-0.0157567,-0.002508737041713,0.001362,-0.003870737041713
12.78,-0.0147789,-0.002353054501626,0.001421,-0.003774054501626
12.81,-0.0137944,-0.00219630520656,0.001478,-0.00367430520656
12.84,-0.0128038,-0.002038584686812,0.001533,-0.003571584686812
12.87,-0.0118078,-0.001880004394394,0.001588,-0.003468004394394
12.9,-0.0108069,-0.001720643937886,0.00164,-0.003360643937886
12.93,-0.00980184,-0.001560621137989,0.001691,-0.003251621137989
12.96,-0.0087931,-0.001400012418939,0.001741,-0.003141012418939
12.99,-0.00778133,-0.00123892127189,0.001789,-0.00302792127189
13.02,-0.00676713,-0.001077443227141,0.001835,-0.002912443227141
13.05,-0.00575109,-0.000915672222815,0.001879,-0.002794672222815
13.08,-0.00473384,-0.000753708565724,0.001922,-0.002675708565724
13.11,-0.00371595,-0.00059164300965,0.001963,-0.00255464300965
13.14,-0.00269804,-0.000429574269233,0.002003,-0.002432574269233
13.17,-0.0016807,-0.000267596282598,0.00204,-0.002307596282598
13.2,-0.000664518,-0.000105802669435,0.002076,-0.002181802669435
13.23,0.000349905,5.57108807415699E-05,0.00211,-0.002054289119258
13.26,0.00136198,0.000216850589024,0.002143,-0.001926149410976
13.29,0.00237112,0.000377522994938,0.002173,-0.001795477005062
13.32,0.00337674,0.000537634956446,0.002201,-0.001663365043554
13.35,0.00437825,0.000697092535422,0.002228,-0.001530907464578
13.38,0.00537507,0.000855803385912,0.002253,-0.001397196614088
13.41,0.00636664,0.001013678346307,0.002276,-0.001262321653693
13.44,0.00735236,0.001170621886309,0.002297,-0.001126378113691
13.47,0.00833167,0.00132654484431,0.002317,-0.000990455155691
13.5,0.00930401,0.001481358058697,0.002334,-0.000852641941303
13.53,0.0102688,0.001634969183518,0.00235,-0.000715030816482
13.56,0.0112255,0.001787292241507,0.002363,-0.000575707758493
13.59,0.0121735,0.001938230110194,0.002375,-0.000436769889806
13.62,0.0131124,0.002087719102716,0.002385,-0.000297280897284
13.65,0.0140415,0.002235647767059,0.002393,-0.000157352232941
13.68,0.0149603,0.002381936494643,0.002399,-1.70635053568613E-05
13.71,0.0158682,0.002526489755172,0.002404,0.000122489755172
13.74,0.0167648,0.00266924386178,0.002406,0.00026324386178
13.77,0.0176496,0.002810119205888,0.002407,0.000403119205888
13.8,0.0185219,0.002949004335483,0.002406,0.000543004335483
13.83,0.0193813,0.0030858355637,0.002403,0.0006828355637
13.86,0.0202273,0.003220533281959,0.002398,0.000822533281959
13.89,0.0210594,0.003353017881679,0.002392,0.000961017881679
13.92,0.0218771,0.00348320975428,0.002384,0.00109920975428
13.95,0.02268,0.003611045212897,0.002374,0.001237045212897
13.98,0.0234674,0.003736412805518,0.002362,0.001374412805518
14.01,0.0242391,0.00385928068871,0.002349,0.00151028068871
14.04,0.0249932,0.003979346349867,0.002334,0.001645346349867
14.07,0.0257291,0.004096514258693,0.002317,0.001779514258693
14.1,0.0264472,0.004210848102052,0.002298,0.001912848102052
14.13,0.0271472,0.004322300114796,0.002278,0.002044300114796
14.16,0.0278288,0.004430822531776,0.002257,0.002173822531776
14.19,0.0284914,0.004536319822696,0.002234,0.002302319822696
14.22,0.0291349,0.004638776065839,0.002209,0.002429776065839
14.25,0.0297589,0.004738127574342,0.002183,0.002555127574342
14.28,0.030363,0.00483431066134,0.002155,0.00267931066134
14.31,0.030947,0.004927293483401,0.002126,0.002801293483401
14.34,0.0315106,0.005017028275376,0.002095,0.002922028275376
14.37,0.0320534,0.0051034513504,0.002063,0.0030404513504
14.4,0.0325753,0.005186546786759,0.00203,0.003156546786759
14.43,0.0330759,0.005266250897587,0.001996,0.003270250897587
14.46,0.033555,0.005342531839452,0.00196,0.003382531839452
14.49,0.0340124,0.005415357768922,0.001922,0.003493357768922
14.52,0.0344478,0.005484680920848,0.001884,0.003600680920848
14.55,0.0348611,0.005550485373516,0.001845,0.003705485373516
14.58,0.035252,0.005612723361775,0.001804,0.003808723361775
14.61,0.0356204,0.00567137896391,0.001762,0.00390937896391
14.64,0.0359661,0.00572642033649,0.001719,0.00400742033649
14.67,0.0362889,0.005777815636081,0.001675,0.004102815636081
14.7,0.0365887,0.005825548940967,0.001631,0.004194548940967
14.73,0.0368653,0.005869588407717,0.001585,0.004284588407717
14.76,0.0371187,0.00590993403633,0.001538,0.00437193403633
14.79,0.0373487,0.005946553983375,0.00149,0.004456553983375
14.82,0.0375553,0.00597944824885,0.001442,0.00453744824885
14.85,0.0377383,0.006008584989324,0.001393,0.004615584989324
14.88,0.0378978,0.006033980126514,0.001343,0.004690980126514
14.91,0.0380336,0.006055601816986,0.001292,0.004763601816986
14.94,0.0381457,0.006073450060741,0.001241,0.004832450060741
14.97,0.0382342,0.006087540779495,0.001189,0.004898540779495
15,0.0382989,0.006097842129816,0.001137,0.004960842129816
15.03,0.0383398,0.006104354111704,0.001084,0.005020354111704
15.06,0.0383568,0.006107060803442,0.00103,0.005077060803442
15.09,0.0383499,0.00610596220503,0.000976,0.00512996220503
15.12,0.0383193,0.006101090159902,0.000922,0.005179090159902
15.15,0.0382649,0.00609242874634,0.000868,0.00522442874634
15.18,0.038187,0.006080025729493,0.000813,0.005267025729493
15.21,0.0380855,0.006063865187645,0.000757,0.005306865187645
15.24,0.0379606,0.006043978964229,0.000702,0.005341978964229
15.27,0.0378126,0.006020414824391,0.000646,0.005374414824391
15.3,0.0376414,0.005993156846418,0.000591,0.005402156846418
15.33,0.0374472,0.005962236873739,0.000535,0.005427236873739
15.36,0.0372303,0.005927702671505,0.000479,0.005448702671505
15.39,0.0369909,0.005889586083146,0.000423,0.005466586083146
15.42,0.036729,0.005847887108664,0.000367,0.005480887108664
15.45,0.036445,0.005802669434922,0.000311,0.005491669434922
15.48,0.036139,0.005753948983637,0.000256,0.005497948983637
15.51,0.0358114,0.005701789441673,0.0002,0.005501789441673
15.54,0.0354622,0.00564619080903,0.000145,0.00550119080903
15.57,0.0350918,0.005587216772573,9E-05,0.005497216772573
15.6,0.0347004,0.005524899175733,3.5E-05,0.005489899175733
15.63,0.0342883,0.005459285783659,-2E-05,0.005479285783659
15.66,0.0338559,0.005390440283215,-7.4E-05,0.005464440283215
15.69,0.0334033,0.005318378596119,-0.000128,0.005446378596119
15.72,0.032931,0.005243180330949,-0.000181,0.005424180330949
15.75,0.0324393,0.005164893252854,-0.000234,0.005398893252854
15.78,0.0319286,0.0050835810487,-0.000286,0.0053695810487
15.81,0.0313991,0.004999275561917,-0.000338,0.005337275561917
15.84,0.0308512,0.004912040479371,-0.000389,0.005301040479371
15.87,0.0302853,0.004821939487926,-0.00044,0.005261939487926
15.9,0.0297019,0.004729052196162,-0.00049,0.005219052196162
15.93,0.0291012,0.004633410447512,-0.000539,0.005172410447512
15.96,0.0284836,0.004535077928839,-0.000587,0.005122077928839
15.99,0.0278497,0.004434150170442,-0.000635,0.005069150170442
16.02,0.0271997,0.004330659015751,-0.000682,0.005012659015751
16.05,0.0265341,0.004224684073348,-0.000728,0.004952684073348
16.08,0.0258534,0.004116304951813,-0.000774,0.004890304951813
16.11,0.0251579,0.004005569416294,-0.000818,0.004823569416294
16.14,0.0244481,0.003892557075372,-0.000862,0.004754557075372
16.17,0.0237248,0.003777395302775,-0.000905,0.004682395302775
16.2,0.0229888,0.003660211472233,-0.000946,0.004606211472233
16.23,0.0222408,0.003541117035759,-0.000987,0.004528117035759
16.26,0.0214811,0.003420159758499,-0.001027,0.004447159758499
16.29,0.0207104,0.003297451092469,-0.001066,0.004363451092469
16.32,0.019929,0.003173038802814,-0.001103,0.004276038802814
16.35,0.0191376,0.003047034341549,-0.00114,0.004187034341549
16.38,0.0183366,0.002919501395538,-0.001176,0.004095501395538
16.41,0.0175266,0.002790535495078,-0.00121,0.004000535495078
16.44,0.0167081,0.002660216248748,-0.001243,0.003903216248748
16.47,0.0158816,0.00252862326513,-0.001275,0.00380362326513
16.5,0.0150476,0.002395836152804,-0.001306,0.003701836152804
16.53,0.0142067,0.002261950442066,-0.001336,0.003597950442066
16.56,0.0133594,0.002127045741498,-0.001365,0.003492045741498
16.59,0.0125062,0.00199120165968,-0.001392,0.00338320165968
16.62,0.0116476,0.001854497805191,-0.001419,0.003273497805191
16.65,0.0107843,0.001717045630046,-0.001444,0.003161045630046
16.68,0.00991669,0.001578907228937,-0.001467,0.003045907228937
16.71,0.00904535,0.001440174947817,-0.00149,0.002930174947817
16.74,0.0081708,0.001300931579609,-0.001511,0.002811931579609
16.77,0.00729358,0.001161263101582,-0.001531,0.002692263101582
16.8,0.00641422,0.00102125389883,-0.00155,0.00257125389883
16.83,0.00553325,0.000880988356449,-0.001567,0.002447988356449
16.86,0.00465121,0.000740552451705,-0.001583,0.002323552451705
16.89,0.00376863,0.000600030569695,-0.001598,0.002198030569695
16.92,0.00288603,0.000459505503341,-0.001612,0.002071505503341
16.95,0.00200394,0.00031906163774,-0.001624,0.00194306163774
16.98,0.00112289,0.000178783357985,-0.001635,0.001813783357985
17.01,0.000243397,3.87529793511264E-05,-0.001645,0.001683752979351
17.04,-0.000634014,-0.000100945909154,-0.001653,0.001552054090846
17.07,-0.00150883,-0.000240231629126,-0.00166,0.001419768370874
17.1,-0.00238052,-0.000379019636252,-0.001666,0.001286980363748
17.13,-0.00324859,-0.000517231277256,-0.00167,0.001152768722744
17.16,-0.00411252,-0.000654783759213,-0.001674,0.001019216240787
17.19,-0.00497181,-0.000791597473542,-0.001675,0.000883402526458
17.22,-0.00582594,-0.00092758962732,-0.001676,0.00074841037268
17.25,-0.00667443,-0.00106268379631,-0.001676,0.00061331620369
17.28,-0.00751678,-0.001196800371931,-0.001674,0.000477199628069
17.31,-0.00835249,-0.001329859745603,-0.001671,0.000341140254397
17.34,-0.00918109,-0.001461787085259,-0.001666,0.000204212914741
17.37,-0.0100021,-0.001592505966663,-0.001661,6.84940333368891E-05
17.4,-0.010815,-0.001721933596891,-0.001654,-6.79335968908075E-05
17.43,-0.0116193,-0.001849991959533,-0.001646,-0.000203991959533
17.46,-0.0124147,-0.001976633289442,-0.001637,-0.000339633289442
17.49,-0.0132005,-0.002101746134605,-0.001626,-0.000475746134605
17.52,-0.0139764,-0.002225282729874,-0.001615,-0.000610282729874
17.55,-0.0147419,-0.002347163466667,-0.001602,-0.000745163466667
17.58,-0.0154966,-0.002467324658121,-0.001589,-0.000878324658121
17.61,-0.01624,-0.002585686695655,-0.001574,-0.001011686695655
17.64,-0.0169717,-0.002702185892404,-0.001558,-0.001144185892404
17.67,-0.0176913,-0.002816758561505,-0.001541,-0.001275758561505
17.7,-0.0183984,-0.002929341016092,-0.001523,-0.001406341016092
17.73,-0.0190924,-0.003039837725869,-0.001504,-0.001535837725869
17.76,-0.0197732,-0.003148232769121,-0.001484,-0.001664232769121
17.79,-0.0204401,-0.003254414693833,-0.001463,-0.001791414693833
17.82,-0.021093,-0.003358367578291,-0.001441,-0.001917367578291
17.85,-0.0217313,-0.003459995892197,-0.001418,-0.002041995892197
17.88,-0.0223547,-0.003559251870404,-0.001394,-0.002165251870404
17.91,-0.0229629,-0.003656087747762,-0.001369,-0.002287087747762
17.94,-0.0235555,-0.003750439837407,-0.001343,-0.002407439837407
17.97,-0.0241322,-0.003842260374192,-0.001317,-0.002525260374192
18,-0.0246923,-0.003931437906103,-0.001289,-0.002642437906103
18.03,-0.0252347,-0.004017797294264,-0.001261,-0.002756797294264
18.06,-0.0257599,-0.004101418147254,-0.001232,-0.002869418147254
18.09,-0.0262676,-0.004182252699925,-0.001203,-0.002979252699925
18.12,-0.0267576,-0.004260269108846,-0.001172,-0.003088269108846
18.15,-0.0272296,-0.004335419608867,-0.001141,-0.003194419608867
18.18,-0.0276834,-0.004407672356557,-0.00111,-0.003297672356557
18.21,-0.0281188,-0.004476995508484,-0.001077,-0.003399995508484
18.24,-0.0285355,-0.004543341299499,-0.001045,-0.003498341299499
18.27,-0.0289333,-0.004606677886169,-0.001011,-0.003595677886169
18.3,-0.0293122,-0.004667005268496,-0.000977,-0.003690005268496
18.33,-0.0296718,-0.004724259759614,-0.000942,-0.003782259759614
18.36,-0.030012,-0.004778425437807,-0.000907,-0.003871425437807
18.39,-0.0303327,-0.00482948638136,-0.000872,-0.00395748638136
18.42,-0.0306336,-0.004877394825124,-0.000836,-0.004041394825124
18.45,-0.0309148,-0.004922166690815,-0.0008,-0.004122166690815
18.48,-0.0311759,-0.004963738291568,-0.000763,-0.004200738291568
18.51,-0.031417,-0.0050021255491,-0.000726,-0.0042761255491
18.54,-0.031638,-0.005037312541695,-0.000688,-0.004349312541695
18.57,-0.0318386,-0.005069251504204,-0.000651,-0.004418251504204
18.6,-0.0320189,-0.005097958358344,-0.000613,-0.004484958358344
18.63,-0.0321788,-0.005123417182398,-0.000575,-0.004548417182398
18.66,-0.0323183,-0.005145627976366,-0.000537,-0.004608627976366
18.69,-0.0324372,-0.005164558896816,-0.000498,-0.004666558896816
18.72,-0.0325356,-0.005180225865465,-0.00046,-0.004720225865465
18.75,-0.0326134,-0.005192612960595,-0.000421,-0.004771612960595
18.78,-0.0326707,-0.005201736103924,-0.000382,-0.004819736103924
18.81,-0.0327073,-0.005207563452019,-0.000343,-0.004864563452019
18.84,-0.0327232,-0.00521009500488,-0.000305,-0.00490509500488
18.87,-0.0327185,-0.005209346684223,-0.000266,-0.004943346684223
18.9,-0.0326932,-0.005205318490048,-0.000227,-0.004978318490048
18.93,-0.0326473,-0.005198010422355,-0.000188,-0.005010010422355
18.96,-0.0325811,-0.005187470246293,-0.00015,-0.005037470246293
18.99,-0.0324944,-0.005173666118429,-0.000111,-0.005062666118429
19.02,-0.0323875,-0.005156645803911,-7.3E-05,-0.005083645803911
19.05,-0.0322605,-0.005136425224456,-3.5E-05,-0.005101425224456
19.08,-0.0321135,-0.00511302030178,3E-06,-0.00511602030178
19.11,-0.0319465,-0.005086431035883,4E-05,-0.005126431035883
19.14,-0.0317599,-0.005056721113629,7.8E-05,-0.005134721113629
19.17,-0.0315536,-0.005023874613301,0.000115,-0.005138874613301
19.2,-0.031328,-0.004987955221766,0.000151,-0.005138955221766
19.23,-0.0310832,-0.004948978860738,0.000188,-0.005136978860738
19.26,-0.0308193,-0.004906961451933,0.000224,-0.005130961451933
19.29,-0.0305366,-0.004861950760501,0.000259,-0.005120950760501
19.32,-0.0302353,-0.004813978629873,0.000294,-0.005107978629873
19.35,-0.0299156,-0.004763076903481,0.000329,-0.005092076903481
19.38,-0.0295777,-0.004709277424758,0.000363,-0.005072277424758
19.41,-0.0292219,-0.004652627958852,0.000397,-0.005049627958852
19.44,-0.0288484,-0.004593160349195,0.00043,-0.005023160349195
19.47,-0.0284575,-0.004530922360936,0.000463,-0.004993922360936
19.5,-0.0280496,-0.004465977680938,0.000495,-0.004960977680938
19.53,-0.0276247,-0.004398326309203,0.000527,-0.004925326309203
19.56,-0.0271834,-0.004328063776026,0.000558,-0.004886063776026
19.59,-0.0267258,-0.004255206003124,0.000588,-0.004843206003124
19.62,-0.0262524,-0.004179832599077,0.000618,-0.004797832599077
19.65,-0.0257633,-0.004101959485601,0.000647,-0.004748959485601
19.68,-0.025259,-0.004021666271277,0.000675,-0.004696666271277
19.71,-0.0247397,-0.003938984799538,0.000703,-0.004641984799538
19.74,-0.0242058,-0.003853978757246,0.00073,-0.004583978757246
19.77,-0.0236581,-0.003766775518132,0.000756,-0.004522775518132
19.8,-0.0230969,-0.003677422847344,0.000782,-0.004459422847344
19.83,-0.0225227,-0.003586000353462,0.000807,-0.004393000353462
19.86,-0.0219359,-0.003492571723351,0.000831,-0.004323571723351
19.89,-0.0213369,-0.003397200643874,0.000854,-0.004251200643874
19.92,-0.0207262,-0.003299966723613,0.000876,-0.004175966723613
19.95,-0.020104,-0.003200901806,0.000898,-0.004098901806
19.98,-0.0194709,-0.003100101421332,0.000919,-0.004019101421332
20.01,-0.0188273,-0.002997629256472,0.000939,-0.003936629256472
20.04,-0.0181736,-0.002893548998285,0.000958,-0.003851548998285
20.07,-0.0175102,-0.002787924333636,0.000976,-0.003763924333636
20.1,-0.0168377,-0.002680850792822,0.000994,-0.003674850792822
20.13,-0.0161563,-0.002572360219274,0.001011,-0.003583360219274
20.16,-0.0154667,-0.002462564065005,0.001026,-0.003488564065005
20.19,-0.0147691,-0.002351494173448,0.001041,-0.003392494173448
20.22,-0.0140641,-0.002239246074899,0.001055,-0.003294246074899
20.25,-0.0133521,-0.002125883456222,0.001068,-0.003193883456222
20.28,-0.0126337,-0.002011501847715,0.001081,-0.003092501847715
20.31,-0.0119091,-0.001896133092809,0.001092,-0.002988133092809
20.34,-0.0111789,-0.001779872721801,0.001102,-0.002881872721801
20.37,-0.0104436,-0.001662800343272,0.001112,-0.002774800343272
20.4,-0.00970362,-0.001544982828429,0.001121,-0.002665982828429
20.43,-0.00895939,-0.001426488640652,0.001128,-0.002554488640652
20.46,-0.00821139,-0.001307394204177,0.001135,-0.002442394204177
20.49,-0.00746008,-0.001187772758899,0.001141,-0.002328772758899
20.52,-0.00670594,-0.001067700729055,0.001146,-0.002213700729055
20.55,-0.00594941,-0.000947248170197,0.00115,-0.002097248170197
20.58,-0.00519097,-0.000826491506561,0.001154,-0.001980491506561
20.61,-0.00443107,-0.000705502385869,0.001156,-0.001861502385869
20.64,-0.00367018,-0.000584355640188,0.001157,-0.001741355640188
20.67,-0.00290876,-0.000463124509412,0.001158,-0.001621124509412
20.7,-0.00214727,-0.000341882233435,0.001158,-0.001499882233435
20.73,-0.00138616,-0.000220700459978,0.001157,-0.001377700459978
20.76,-0.000625897,-9.9653543457528E-05,0.001155,-0.001254653543458
20.79,0.000133064,2.11860723196189E-05,0.001152,-0.00113081392768
20.82,0.00089027,0.000141746261979,0.001148,-0.001006253738021
20.85,0.00164527,0.000261955218581,0.001144,-0.000882044781419
20.88,0.00239761,0.000381740657535,0.001138,-0.000756259342465
20.91,0.00314685,0.000501032523289,0.001132,-0.000630967476711
20.94,0.00389254,0.000619759168122,0.001125,-0.000505240831878
20.97,0.00463423,0.000737848944311,0.001117,-0.000379151055689
21,0.0053715,0.000855234980647,0.001109,-0.000253765019353
21.03,0.00610389,0.000971844037238,0.001099,-0.000127155962762
21.06,0.00683098,0.001087609242875,0.001089,-1.39075712536586E-06
21.09,0.00755235,0.00120246372635,0.001078,0.00012446372635
21.12,0.00826756,0.001316337432114,0.001066,0.000250337432114
21.15,0.00897619,0.001429163488958,0.001054,0.000375163488957
21.18,0.00967783,0.001540876617845,0.001041,0.000499876617845
21.21,0.0103721,0.001651416316256,0.001027,0.000624416316256
21.24,0.0110585,0.00176070297561,0.001013,0.00074770297561
21.27,0.0117367,0.001868684054242,0.000997,0.000871684054242
21.3,0.0124063,0.00197529586529,0.000982,0.00099329586529
21.33,0.0130668,0.002080458800171,0.000965,0.001115458800171
21.36,0.013718,0.002184141015455,0.000948,0.001236141015455
21.39,0.0143594,0.002286262902561,0.00093,0.001356262902561
21.42,0.0149907,0.002386776696339,0.000912,0.001474776696339
21.45,0.0156114,0.002485602788211,0.000893,0.001592602788211
21.48,0.0162213,0.002582709334743,0.000874,0.001708709334743
21.51,0.0168199,0.002678016727355,0.000854,0.001824016727355
21.54,0.0174069,0.002771477200899,0.000834,0.001937477200899
21.57,0.0179821,0.002863058911942,0.000813,0.002050058911942
21.6,0.0185449,0.002952666330188,0.000791,0.002161666330188
21.63,0.0190952,0.00304028353392,0.000769,0.00227128353392
21.66,0.0196326,0.003125846836275,0.000747,0.002378846836275
21.69,0.0201567,0.003209292550388,0.000724,0.002485292550388
21.72,0.0206674,0.003290604754543,0.000701,0.002589604754543
21.75,0.0211642,0.003369703840159,0.000677,0.002692703840159
21.78,0.021647,0.00344657388552,0.000654,0.00279257388552
21.81,0.0221154,0.003521151203761,0.000629,0.002892151203761
21.84,0.0225692,0.003593403951452,0.000605,0.002988403951452
21.87,0.0230081,0.003663284363442,0.00058,0.003083284363442
21.9,0.0234318,0.003730744674584,0.000555,0.003175744674584
21.93,0.0238402,0.003795768963162,0.000529,0.003266768963162
21.96,0.024233,0.003858309464027,0.000504,0.003354309464027
21.99,0.0246098,0.003918302490316,0.000478,0.003440302490316
22.02,0.0249699,0.003975636590014,0.000452,0.003523636590014
22.05,0.0253137,0.004030375449988,0.000426,0.003604375449988
22.08,0.025641,0.004082487226803,0.000399,0.003683487226803
22.11,0.0259517,0.004131955998745,0.000373,0.003758955998745
22.14,0.0262455,0.004178734000666,0.000346,0.003832734000666


==> data/standing_wave/sb_const_eps/sb_const_eps_csf_16.dat <==
0,0.0543819,0.01,0.01,0
0.03,0.0543657,0.009997021067671,0.009996,1.02106767141223E-06
0.06,0.0543169,0.009988047493743,0.009983,5.04749374332335E-06
0.09,0.0542356,0.009973097666687,0.009961,1.2097666686894E-05
0.12,0.0541222,0.009952245140387,0.009932,2.02451403867824E-05
0.15,0.0539767,0.009925489914843,0.009894,3.14899148429904E-05
0.18,0.0537994,0.009892887155469,0.009849,4.38871554690069E-05
0.21,0.0535905,0.009854473639207,0.009796,5.84736392071645E-05
0.24,0.0533503,0.009810304531471,0.009735,7.53045314709506E-05
0.27,0.0530791,0.009760434997674,0.009666,9.44349976738593E-05
0.3,0.0527772,0.009704920203229,0.009591,0.000113920203229
0.33,0.0524449,0.009643815313551,0.009508,0.000135815313551
0.36,0.0520825,0.009577175494052,0.009417,0.000160175494052
0.39,0.0516905,0.009505092687089,0.00932,0.000185092687089
0.42,0.0512692,0.009427622058074,0.009216,0.000211622058074
0.45,0.0508191,0.009344855549365,0.009105,0.000239855549365
0.48,0.0503406,0.009256866714844,0.008988,0.000268866714844
0.51,0.049834,0.009163710719927,0.008865,0.000298710719927
0.54,0.0493,0.009065516283911,0.008735,0.000330516283911
0.57,0.0487389,0.008962338572209,0.008598,0.000364338572209
0.6,0.0481513,0.008854287915648,0.008456,0.000398287915648
0.63,0.0475377,0.008741456256585,0.008309,0.000432456256585
0.66,0.0468986,0.008623935537375,0.008155,0.000468935537375
0.69,0.0462346,0.008501836088846,0.007996,0.000505836088846
0.72,0.0455462,0.008375249853352,0.007832,0.000543249853352
0.75,0.0448341,0.008244305550192,0.007663,0.000581305550192
0.78,0.0440987,0.008109076733251,0.007488,0.000621076733251
0.81,0.0433407,0.007969692121827,0.007309,0.000660692121827
0.84,0.0425607,0.007826262046747,0.007125,0.000701262046747
0.87,0.0417593,0.007678896838838,0.006937,0.000741896838838
0.9,0.0409372,0.007527725217398,0.006744,0.000783725217398
0.93,0.0400949,0.007372839124782,0.006548,0.000824839124782
0.96,0.0392333,0.007214404057232,0.006347,0.000867404057232
0.99,0.0383528,0.007052493568632,0.006143,0.000909493568632
1.02,0.0374542,0.006887254766751,0.005935,0.000952254766751
1.05,0.0365381,0.006718797982417,0.005724,0.000994797982417
1.08,0.0356052,0.006547251934927,0.005509,0.001038251934927
1.11,0.0346563,0.006372763732051,0.005292,0.001080763732051
1.14,0.0336919,0.006195425316144,0.005072,0.001123425316144
1.17,0.0327128,0.006015383794976,0.004849,0.001166383794976
1.2,0.0317197,0.005832767887845,0.004623,0.001209767887845
1.23,0.0307133,0.005647706314049,0.004396,0.001251706314049
1.26,0.0296943,0.005460327792887,0.004166,0.001294327792887
1.29,0.0286633,0.005270742655185,0.003935,0.001335742655185
1.32,0.0276212,0.005079116397184,0.003702,0.001377116397184
1.35,0.0265685,0.004885540961239,0.003467,0.001418540961239
1.38,0.025506,0.00469016345512,0.003232,0.00145816345512
1.41,0.0244344,0.004493112598125,0.002995,0.001498112598125
1.44,0.0233544,0.004294517109553,0.002757,0.001537517109553
1.47,0.0222667,0.004094505708701,0.002518,0.001576505708701
1.5,0.021172,0.003893207114867,0.002279,0.001614207114867
1.53,0.0200711,0.003690768435821,0.002039,0.001651768435821
1.56,0.0189645,0.003487281613919,0.0018,0.001687281613919
1.59,0.017853,0.00328289375693,0.00156,0.00172289375693
1.62,0.0167372,0.003077715195681,0.001321,0.001756715195681
1.65,0.015618,0.002871911426412,0.001082,0.001789911426412
1.68,0.0144959,0.00266557439148,0.000843,0.00182257439148
1.71,0.0133715,0.00245881442171,0.000606,0.00185281442171
1.74,0.0122457,0.002251797013345,0.000369,0.001882797013345
1.77,0.011119,0.002044614108738,0.000133,0.001911614108738
1.8,0.00999215,0.001837403621426,-0.000101,0.001938403621426
1.83,0.00886573,0.001630272204539,-0.000334,0.001964272204539
1.86,0.00774042,0.001423344899682,-0.000566,0.001989344899682
1.89,0.00661686,0.00121673939307,-0.000795,0.00201173939307
1.92,0.00549567,0.001010569693225,-0.001023,0.002033569693225
1.95,0.0043775,0.000804955325209,-0.001249,0.002053955325209
1.98,0.00326296,0.000600008458697,-0.001472,0.002072008458697
2.01,0.00215266,0.000395841263362,-0.001693,0.002088841263362
2.04,0.00104721,0.000192565908878,-0.001911,0.002103565908878
2.07,-5.27902E-05,-9.70731070448072E-06,-0.002127,0.002117292689296
2.1,-0.00114675,-0.000210869793075,-0.00234,0.002129130206925
2.13,-0.00223408,-0.000410813156583,-0.002549,0.002138186843417
2.16,-0.00331421,-0.000609432550168,-0.002756,0.002146567449832
2.19,-0.00438658,-0.000806624998391,-0.002959,0.002152375001609
2.22,-0.00545061,-0.001002283848119,-0.003159,0.002156716151881
2.25,-0.00650576,-0.001196309801607,-0.003356,0.002159690198393
2.28,-0.00755149,-0.001388603561111,-0.003548,0.002159396438889
2.31,-0.00858725,-0.001579063990041,-0.003737,0.002157936009959
2.34,-0.00961252,-0.001767595468345,-0.003922,0.002154404531655
2.37,-0.0106268,-0.001954106053669,-0.004103,0.002148893946331
2.4,-0.0116295,-0.002138487254031,-0.00428,0.002141512745969
2.43,-0.0126203,-0.002320680226325,-0.004453,0.002132319773675
2.46,-0.0135985,-0.002500556251253,-0.004621,0.002120443748747
2.49,-0.0145637,-0.002678041774929,-0.004785,0.002106958225071
2.52,-0.0155154,-0.002853044854998,-0.004944,0.002090955145002
2.55,-0.0164532,-0.003025491937575,-0.005098,0.002072508062425
2.58,-0.0173766,-0.003195291080304,-0.005248,0.002052708919696
2.61,-0.0182851,-0.00336235034083,-0.005393,0.00203064965917
2.64,-0.0191784,-0.003526614553739,-0.005533,0.002006385446261
2.67,-0.0200559,-0.003687973388205,-0.005668,0.001980026611795
2.7,-0.0209173,-0.003846371678812,-0.005799,0.001952628321188
2.73,-0.0217622,-0.004001735871678,-0.005924,0.001922264128322
2.76,-0.0225901,-0.004153974024446,-0.006043,0.001889025975554
2.79,-0.0234007,-0.004303030971702,-0.006158,0.001854969028298
2.82,-0.0241935,-0.004448814771091,-0.006267,0.001818185228909
2.85,-0.0249682,-0.0045912702572,-0.006371,0.0017797297428
2.88,-0.0257245,-0.004730342264614,-0.00647,0.001739657735386
2.91,-0.026462,-0.004865957239449,-0.006563,0.001697042760551
2.94,-0.0271803,-0.004998041627821,-0.006651,0.001652958372179
2.97,-0.0278791,-0.005126540264316,-0.006733,0.001606459735684
3,-0.0285581,-0.00525139798352,-0.006809,0.00155760201648
3.03,-0.029217,-0.005372559620021,-0.006881,0.001508440379979
3.06,-0.0298556,-0.005489988396875,-0.006946,0.001456011603125
3.09,-0.0304734,-0.005603592371727,-0.007006,0.001402407628273
3.12,-0.0310702,-0.005713334767634,-0.007061,0.001347665232366
3.15,-0.0316458,-0.005819178807655,-0.007109,0.001289821192345
3.18,-0.0321999,-0.005921069326375,-0.007153,0.001231930673625
3.21,-0.0327323,-0.006018969546853,-0.00719,0.001171030453147
3.24,-0.0332427,-0.006112824303675,-0.007222,0.001109175696325
3.27,-0.0337309,-0.006202596819898,-0.007249,0.001046403180102
3.3,-0.0341967,-0.00628825031858,-0.00727,0.00098174968142
3.33,-0.03464,-0.006369766411251,-0.007285,0.000915233588749
3.36,-0.0350605,-0.006447089932496,-0.007295,0.000847910067504
3.39,-0.035458,-0.006520184105373,-0.007299,0.000778815894627
3.42,-0.0358325,-0.006589048929883,-0.007298,0.000708951070117
3.45,-0.0361837,-0.006653629240611,-0.007292,0.000638370759389
3.48,-0.0365116,-0.006713925037558,-0.00728,0.000566074962442
3.51,-0.036816,-0.006769899543782,-0.007263,0.000493100456218
3.54,-0.0370968,-0.006821534370811,-0.00724,0.000418465629189
3.57,-0.0373538,-0.006868792741703,-0.007212,0.000343207258297
3.6,-0.037587,-0.006911674656457,-0.007179,0.000267325343543
3.63,-0.0377962,-0.006950143338133,-0.007141,0.000190856661867
3.66,-0.0379813,-0.006984180398258,-0.007098,0.000113819601742
3.69,-0.0381425,-0.007013822613774,-0.00705,3.61773862259315E-05
3.72,-0.0382795,-0.007039014819269,-0.006996,-4.30148192689123E-05
3.75,-0.0383923,-0.007059757014742,-0.006938,-0.000121757014742
3.78,-0.0384809,-0.007076049200193,-0.006875,-0.000201049200193
3.81,-0.0385453,-0.007087891375623,-0.006808,-0.000279891375623
3.84,-0.0385855,-0.007095283541031,-0.006736,-0.000359283541031
3.87,-0.038601,-0.007098133754062,-0.006659,-0.000439133754062
3.9,-0.0385916,-0.007096405237772,-0.006578,-0.000518405237772
3.93,-0.0385575,-0.007090134769105,-0.006492,-0.000598134769105
3.96,-0.0384988,-0.007079340736532,-0.006402,-0.000677340736532
3.99,-0.0384155,-0.007064023140052,-0.006308,-0.000756023140052
4.02,-0.0383078,-0.007044218756608,-0.006209,-0.000835218756608
4.05,-0.0381758,-0.007019945974672,-0.006107,-0.000912945974672
4.08,-0.0380196,-0.006991223182713,-0.006001,-0.000990223182713
4.11,-0.0378395,-0.006958105546147,-0.005891,-0.001067105546147
4.14,-0.0376357,-0.006920629841914,-0.005777,-0.001143629841914
4.17,-0.0374083,-0.006878814458487,-0.00566,-0.001218814458487
4.2,-0.0371575,-0.006832696172808,-0.005539,-0.001293696172808
4.23,-0.0368836,-0.006782330150289,-0.005415,-0.001367330150289
4.26,-0.0365869,-0.006727771556345,-0.005288,-0.001439771556345
4.29,-0.0362676,-0.006669057167918,-0.005158,-0.001511057167918
4.32,-0.0359259,-0.00660622376195,-0.005024,-0.00158222376195
4.35,-0.0355622,-0.006539344892326,-0.004888,-0.001651344892326
4.38,-0.0351768,-0.00646847572446,-0.004749,-0.00171947572446
4.41,-0.0347699,-0.006393653035293,-0.004607,-0.001786653035293
4.44,-0.0343416,-0.006314895213297,-0.004462,-0.001852895213297
4.47,-0.0338924,-0.006232294200828,-0.004316,-0.001916294200828
4.5,-0.0334226,-0.006145905163299,-0.004167,-0.001978905163299
4.53,-0.0329326,-0.006055801654595,-0.004016,-0.002039801654595
4.56,-0.0324228,-0.0059620572286,-0.003862,-0.0021000572286
4.59,-0.0318935,-0.005864727050728,-0.003707,-0.002157727050728
4.62,-0.0313453,-0.005763921451807,-0.00355,-0.002213921451807
4.65,-0.0307785,-0.005659695597248,-0.003392,-0.002267695597248
4.68,-0.0301935,-0.005552123040938,-0.003232,-0.002320123040938
4.71,-0.0295908,-0.005441295725232,-0.003071,-0.002370295725232
4.74,-0.0289709,-0.005327305592486,-0.002908,-0.002419305592486
4.77,-0.0283341,-0.005210207808113,-0.002744,-0.002466207808113
4.8,-0.027681,-0.00509011270294,-0.002579,-0.00251111270294
4.83,-0.0270121,-0.004967112219323,-0.002414,-0.002553112219323
4.86,-0.0263278,-0.004841279911147,-0.002247,-0.002594279911147
4.89,-0.0256286,-0.004712707720767,-0.00208,-0.002632707720767
4.92,-0.024915,-0.00458148759054,-0.001913,-0.00266848759054
4.95,-0.0241876,-0.004447729851292,-0.001745,-0.002702729851292
4.98,-0.0234468,-0.004311508056909,-0.001577,-0.002734508056909
5.01,-0.0226932,-0.004172932538216,-0.001409,-0.002763932538216
5.04,-0.0219272,-0.004032076849099,-0.001241,-0.002791076849099
5.07,-0.0211495,-0.003889069708855,-0.001073,-0.002816069708855
5.1,-0.0203605,-0.00374398467137,-0.000906,-0.00283798467137
5.13,-0.0195608,-0.003596932067471,-0.000738,-0.002858932067471
5.16,-0.0187509,-0.003448003839513,-0.000572,-0.002876003839513
5.19,-0.0179314,-0.003297310318323,-0.000406,-0.002891310318323
5.22,-0.0171028,-0.003144943446257,-0.000241,-0.002903943446257
5.25,-0.0162657,-0.002991013554142,-7.6E-05,-0.002915013554142
5.28,-0.0154206,-0.002835612584334,8.7E-05,-0.002922612584334
5.31,-0.0145681,-0.00267885086766,0.000249,-0.00292785086766
5.34,-0.0137087,-0.002520820346476,0.00041,-0.002930820346476
5.37,-0.012843,-0.002361631351608,0.00057,-0.002931631351608
5.4,-0.0119715,-0.002201375825413,0.000728,-0.002929375825413
5.43,-0.0110948,-0.002040164098717,0.000885,-0.002925164098717
5.46,-0.0102135,-0.001878106502347,0.001039,-0.002917106502347
5.49,-0.00932806,-0.001715287623272,0.001193,-0.002908287623272
5.52,-0.00843908,-0.001551817792317,0.001344,-0.002895817792317
5.55,-0.00754712,-0.001387799984921,0.001493,-0.002880799984921
5.58,-0.00665272,-0.00122333349883,0.00164,-0.00286333349883
5.61,-0.00575643,-0.001058519470633,0.001785,-0.002843519470633
5.64,-0.0048588,-0.000893459036922,0.001928,-0.002821459036922
5.67,-0.00396036,-0.000728249656595,0.002068,-0.002796249656595
5.7,-0.00306167,-0.00056299430509,0.002206,-0.00276899430509
5.73,-0.00216325,-0.000397788602458,0.002341,-0.002738788602458
5.76,-0.00126565,-0.000232733685289,0.002473,-0.002705733685289
5.79,-0.000369391,-6.79253575178506E-05,0.002603,-0.002670925357518
5.82,0.000524999,9.65392897269128E-05,0.00273,-0.002633460710273
5.85,0.001417,0.000260564636396,0.002854,-0.002593435363604
5.88,0.00230609,0.000424054694669,0.002976,-0.002551945305331
5.91,0.00319176,0.000586915867228,0.003094,-0.002507084132772
5.94,0.0040735,0.00074905437287,0.003209,-0.00245994562713
5.97,0.00495082,0.000910380108087,0.003321,-0.002410619891913
6,0.0058232,0.001070797452829,0.00343,-0.002359202547171
6.03,0.00669017,0.001230219981281,0.003535,-0.002304780018719
6.06,0.00755123,0.001388555751086,0.003637,-0.002248444248914
6.09,0.00840591,0.001545718336432,0.003736,-0.002190281663568
6.12,0.00925374,0.001701621311503,0.003831,-0.002129378688497
6.15,0.0100942,0.001856169056249,0.003923,-0.002066830943752
6.18,0.010927,0.002009308244103,0.004011,-0.002001691755897
6.21,0.0117515,0.002160921188851,0.004095,-0.001934078811149
6.24,0.0125673,0.002310934336608,0.004176,-0.001865065663392
6.27,0.013374,0.002459274133489,0.004253,-0.001793725866511
6.3,0.0141711,0.002605848637138,0.004327,-0.001721151362862
6.33,0.0149583,0.002750602682142,0.004397,-0.001646397317858
6.36,0.0157351,0.002893444326145,0.004463,-0.001569555673855
6.39,0.016501,0.003034281626791,0.004525,-0.001490718373209
6.42,0.0172558,0.003173077807138,0.004583,-0.001409922192862
6.45,0.017999,0.00330974092483,0.004638,-0.00132825907517
6.48,0.0187302,0.003444197425982,0.004689,-0.001244802574018
6.51,0.0194491,0.003576392145181,0.004736,-0.001159607854819
6.54,0.0201552,0.003706233140071,0.004779,-0.00107276685993
6.57,0.0208482,0.003833665245238,0.004818,-0.000984334754762
6.6,0.0215279,0.00395865168374,0.004853,-0.00089434831626
6.63,0.0221937,0.004081082124751,0.004884,-0.000802917875249
6.66,0.0228454,0.004200919791328,0.004912,-0.000711080208672
6.69,0.0234827,0.004318109518057,0.004935,-0.000616890481943
6.72,0.0241053,0.004432596139524,0.004955,-0.000522403860476
6.75,0.0247128,0.004544306101846,0.004971,-0.000426693898154
6.78,0.0253049,0.004653184239609,0.004982,-0.000328815760391
6.81,0.0258814,0.00475919377587,0.004991,-0.00023180622413
6.84,0.026442,0.004862279545216,0.004995,-0.000132720454784
6.87,0.0269864,0.004962386382234,0.004995,-3.26136177662053E-05
6.9,0.0275144,0.00505947750998,0.004992,6.74775099803425E-05
6.93,0.0280257,0.005153497763042,0.004985,0.000168497763042
6.96,0.02852,0.005244391976007,0.004974,0.000270391976007
6.99,0.0289972,0.005332141760402,0.00496,0.000372141760402
7.02,0.0294569,0.005416673562343,0.004942,0.000474673562343
7.05,0.0298991,0.005497987381831,0.00492,0.000577987381831
7.08,0.0303236,0.005576046441923,0.004895,0.000681046441923
7.11,0.03073,0.005650777188734,0.004866,0.000784777188734
7.14,0.0311183,0.005722179622264,0.004833,0.000889179622264
7.17,0.0314882,0.0057901985771,0.004798,0.0009921985771
7.2,0.0318397,0.005854834053242,0.004758,0.001096834053242
7.23,0.0321726,0.005916049273747,0.004716,0.001200049273747
7.26,0.0324866,0.005973789073203,0.00467,0.001303789073203
7.29,0.0327818,0.006028071840079,0.004621,0.001407071840079
7.32,0.033058,0.006078860797434,0.004569,0.001509860797434
7.35,0.0333151,0.006126137556797,0.004513,0.001613137556797
7.38,0.0335528,0.006169846952755,0.004455,0.001714846952755
7.41,0.0337711,0.006209988985306,0.004393,0.001816988985306
7.44,0.0339698,0.006246526877509,0.004329,0.001917526877509
7.47,0.0341491,0.006279497406306,0.004262,0.002017497406306
7.5,0.0343087,0.006308845406284,0.004192,0.002116845406284
7.53,0.0344487,0.006334589265914,0.004119,0.002215589265914
7.56,0.034569,0.006356710596724,0.004044,0.002312710596724
7.59,0.0346696,0.006375209398715,0.003966,0.002409209398715
7.62,0.0347505,0.006390085671887,0.003885,0.002505085671887
7.65,0.0348116,0.006401321027768,0.003803,0.002598321027768
7.68,0.0348525,0.006408841912475,0.003717,0.002691841912475
7.71,0.0348729,0.006412593160592,0.00363,0.002782593160592
7.74,0.0348731,0.006412629937534,0.00354,0.002872629937534
7.77,0.034853,0.00640893385483,0.003448,0.00296093385483
7.8,0.0348126,0.00640150491248,0.003355,0.00304650491248
7.83,0.034752,0.006390361498955,0.003259,0.003131361498955
7.86,0.0346714,0.006375540391196,0.003161,0.003214540391196
7.89,0.0345708,0.006357041589205,0.003062,0.003295041589205
7.92,0.0344503,0.006334883481452,0.002961,0.003373883481452
7.95,0.03431,0.006309084456409,0.002858,0.003451084456409
7.98,0.03415,0.006279662902547,0.002754,0.003525662902547
8.01,0.0339703,0.006246618819865,0.002648,0.003598618819865
8.04,0.0337713,0.006210025762248,0.002541,0.003669025762248
8.07,0.0335529,0.006169865341226,0.002433,0.003736865341226
8.1,0.0333155,0.006126211110682,0.002324,0.003802211110682
8.13,0.0330592,0.006079081459088,0.002213,0.003866081459088
8.16,0.0327843,0.006028531551858,0.002102,0.003926531551858
8.19,0.032491,0.005974598165934,0.00199,0.003984598165934
8.22,0.0321794,0.005917299689787,0.001877,0.004040299689787
8.25,0.0318499,0.005856709677301,0.001763,0.004093709677301
8.28,0.0315025,0.005792828128477,0.001648,0.004144828128477
8.31,0.0311375,0.005725710208728,0.001533,0.004192710208728
8.34,0.0307551,0.005655392694996,0.001418,0.004237392694996
8.37,0.0303557,0.005581949141166,0.001302,0.004279949141166
8.4,0.0299396,0.005505434712653,0.001186,0.004319434712653
8.43,0.0295071,0.005425904574868,0.00107,0.004355904574868
8.46,0.0290585,0.005343413893226,0.000954,0.004389413893226
8.49,0.0285942,0.005258036221611,0.000838,0.004420036221611
8.52,0.0281145,0.005169826725436,0.000722,0.004447826725436
8.55,0.0276197,0.005078840570116,0.000606,0.004472840570116
8.58,0.0271103,0.004985169698006,0.00049,0.004495169698006
8.61,0.0265866,0.00488886927452,0.000375,0.00451386927452
8.64,0.0260489,0.00478999446507,0.00026,0.00452999446507
8.67,0.0254977,0.004688637212014,0.000146,0.004542637212014
8.7,0.0249334,0.004584871069234,3.2E-05,0.004552871069234
8.73,0.0243563,0.004478751202146,-8.1E-05,0.004559751202146
8.76,0.0237669,0.004370369553105,-0.000193,0.004563369553105
8.79,0.0231656,0.004259799675995,-0.000305,0.004564799675995
8.82,0.0225527,0.00414709673623,-0.000415,0.00456209673623
8.85,0.0219288,0.004032371064637,-0.000525,0.004557371064637
8.88,0.0212942,0.00391567782663,-0.000633,0.00454867782663
8.91,0.0206494,0.003797108964564,-0.000741,0.004538108964564
8.94,0.0199948,0.003676738032323,-0.000847,0.004523738032323
8.97,0.0193309,0.003554656972265,-0.000952,0.004506656972265
9,0.0186581,0.003430939338272,-0.001055,0.004485939338272
9.03,0.0179769,0.003305677072703,-0.001157,0.004462677072703
9.06,0.0172877,0.003178943729439,-0.001257,0.004435943729439
9.09,0.0165909,0.003050812862368,-0.001356,0.004406812862368
9.12,0.0158871,0.002921394802315,-0.001453,0.004374394802315
9.15,0.0151767,0.002790763103165,-0.001549,0.004339763103165
9.18,0.0144601,0.002658991318803,-0.001643,0.004301991318803
9.21,0.0137379,0.002526189780056,-0.001735,0.004261189780056
9.24,0.0130104,0.002392413652337,-0.001825,0.004217413652337
9.27,0.0122782,0.002257773266473,-0.001913,0.004170773266473
9.3,0.0115417,0.002122342176349,-0.001999,0.004121342176349
9.33,0.0108013,0.00198619393585,-0.002083,0.00406919393585
9.36,0.0100576,0.001849438875802,-0.002165,0.004014438875802
9.39,0.00931101,0.001712152388938,-0.002245,0.003957152388938
9.42,0.00856198,0.001574417223378,-0.002323,0.003897417223378
9.45,0.00781097,0.001436317966088,-0.002398,0.003834317966088
9.48,0.00705844,0.001297939204037,-0.002472,0.003769939204037
9.51,0.00630487,0.001159369201885,-0.002542,0.003701369201885
9.54,0.00555069,0.00102068703006,-0.002611,0.00363168703006
9.57,0.00479637,0.000881979114374,-0.002677,0.003558979114374
9.6,0.00404236,0.00074332820295,-0.002741,0.00348432820295
9.63,0.0032891,0.000604815205059,-0.002802,0.003406815205059
9.66,0.00253704,0.000466522868822,-0.002861,0.003327522868822
9.69,0.00178662,0.000328532103512,-0.002917,0.003245532103512
9.72,0.00103828,0.000190923818403,-0.002971,0.003161923818403
9.75,0.000292445,5.37761644959076E-05,-0.003022,0.003075776164496
9.78,-0.000450446,-8.28301328199272E-05,-0.003071,0.00298816986718
9.81,-0.00118997,-0.000218817290312,-0.003117,0.002898182709688
9.84,-0.00192571,-0.000354108628055,-0.00316,0.002805891371945
9.87,-0.00265725,-0.000488627650009,-0.003201,0.002712372349991
9.9,-0.00338418,-0.000622298963442,-0.003239,0.002616701036558
9.93,-0.00410609,-0.000755047175623,-0.003274,0.002518952824377
9.96,-0.00482258,-0.000886798732667,-0.003307,0.002420201267333
9.99,-0.00553325,-0.001017480080689,-0.003337,0.002319519919311
10.02,-0.00623773,-0.001147023182346,-0.003364,0.002216976817654
10.05,-0.00693562,-0.001275354483753,-0.003389,0.002113645516247
10.08,-0.00762655,-0.001402405947567,-0.003411,0.002008594052433
10.11,-0.00831014,-0.001528107697598,-0.00343,0.001901892302402
10.14,-0.00898603,-0.001652393535349,-0.003446,0.001793606464651
10.17,-0.00965387,-0.001775199101172,-0.00346,0.001684800898828
10.2,-0.0103133,-0.001896458196569,-0.003471,0.001574541803431
10.23,-0.010964,-0.002016111978434,-0.00348,0.001463888021566
10.26,-0.0116055,-0.002134074020952,-0.003486,0.001351925979048
10.29,-0.0122377,-0.002250325935651,-0.003489,0.001238674064349
10.32,-0.0128601,-0.002364775780177,-0.00349,0.001125224219823
10.35,-0.0134724,-0.002477368389115,-0.003487,0.001009631610885
10.38,-0.0140744,-0.002588066985523,-0.003483,0.000894933014477
10.41,-0.0146656,-0.002696779627045,-0.003476,0.000779220372955
10.44,-0.0152459,-0.00280348792521,-0.003466,0.00066251207479
10.47,-0.0158149,-0.002908118326134,-0.003453,0.000544881673866
10.5,-0.0163724,-0.003010634052874,-0.003439,0.000428365947126
10.53,-0.016918,-0.003110961551546,-0.003421,0.000310038448454
10.56,-0.0174516,-0.003209082433677,-0.003401,0.000191917566323
10.59,-0.0179728,-0.003304923145385,-0.003379,7.40768546152299E-05
10.62,-0.0184813,-0.003398428521254,-0.003355,-4.34285212543143E-05
10.65,-0.0189771,-0.003489598561286,-0.003328,-0.000161598561286
10.68,-0.0194597,-0.003578341323124,-0.003298,-0.000280341323124
10.71,-0.0199291,-0.003664656806768,-0.003267,-0.000397656806768
10.74,-0.0203849,-0.003748471458334,-0.003233,-0.000515471458334
10.77,-0.020827,-0.003829766889351,-0.003197,-0.000632766889351
10.8,-0.0212551,-0.003908487934405,-0.003159,-0.000749487934405
10.83,-0.0216691,-0.003984616205024,-0.003118,-0.000866616205024
10.86,-0.0220688,-0.004058114924267,-0.003076,-0.000982114924267
10.89,-0.0224539,-0.00412892892672,-0.003031,-0.00109792892672
10.92,-0.0228244,-0.004197058212383,-0.002985,-0.001212058212383
10.95,-0.0231801,-0.004262466004314,-0.002936,-0.001326466004314
10.98,-0.0235207,-0.004325097137099,-0.002886,-0.001439097137099
11.01,-0.0238462,-0.004384951610738,-0.002834,-0.001550951610738
11.04,-0.0241564,-0.004441992648289,-0.00278,-0.001661992648289
11.07,-0.0244513,-0.004496220249752,-0.002724,-0.001772220249752
11.1,-0.0247306,-0.004547579249714,-0.002667,-0.001880579249714
11.13,-0.0249942,-0.004596051259702,-0.002608,-0.001988051259702
11.16,-0.0252422,-0.004641654668189,-0.002548,-0.002093654668189
11.19,-0.0254743,-0.004684334309761,-0.002485,-0.002199334309761
11.22,-0.0256904,-0.004724071795947,-0.002422,-0.002302071795947
11.25,-0.0258906,-0.004760885515217,-0.002357,-0.002403885515217
11.28,-0.0260747,-0.004794738690631,-0.002291,-0.002503738690631
11.31,-0.0262427,-0.004825631322186,-0.002223,-0.002602631322186
11.34,-0.0263945,-0.004853545021413,-0.002154,-0.002699545021413
11.37,-0.02653,-0.004878461399841,-0.002084,-0.002794461399841
11.4,-0.0266492,-0.004900380457468,-0.002013,-0.002887380457468
11.43,-0.026752,-0.004919283805825,-0.001941,-0.002978283805825
11.46,-0.0268384,-0.004935171444911,-0.001867,-0.003068171444911
11.49,-0.0269084,-0.004948043374726,-0.001793,-0.003155043374726
11.52,-0.0269621,-0.004957917983741,-0.001718,-0.003239917983741
11.55,-0.0269991,-0.004964721718072,-0.001642,-0.003322721718072
11.58,-0.0270192,-0.004968417800776,-0.001566,-0.003402417800776
11.61,-0.0270226,-0.004969043008795,-0.001489,-0.003480043008795
11.64,-0.0270092,-0.004966578953659,-0.001411,-0.003555578953659
11.67,-0.0269791,-0.004961044023839,-0.001332,-0.003629044023839
11.7,-0.0269324,-0.004952456607805,-0.001253,-0.003699456607805
11.73,-0.0268691,-0.004940816705558,-0.001174,-0.003766816705558
11.76,-0.0267894,-0.00492616109404,-0.001094,-0.00383216109404
11.79,-0.0266932,-0.004908471384781,-0.001014,-0.003894471384781
11.82,-0.0265807,-0.004887784354721,-0.000934,-0.003953784354721
11.85,-0.026452,-0.004864118392333,-0.000853,-0.004011118392333
11.88,-0.026307,-0.004837455109145,-0.000773,-0.004064455109145
11.91,-0.0261461,-0.004807868059042,-0.000692,-0.004115868059042
11.94,-0.0259692,-0.004775338853552,-0.000611,-0.004164338853552
11.97,-0.0257767,-0.004739941046561,-0.000531,-0.004208941046561
12,-0.0255685,-0.004701656249598,-0.00045,-0.004251656249598
12.03,-0.025345,-0.004660558016546,-0.00037,-0.004290558016546
12.06,-0.0251061,-0.004616627958935,-0.00029,-0.004326627958935
12.09,-0.024852,-0.004569902853707,-0.00021,-0.004359902853707
12.12,-0.0245831,-0.004520456254747,-0.00013,-0.004390456254747
12.15,-0.0242994,-0.004468288162054,-5.1E-05,-0.004417288162054
12.18,-0.0240012,-0.004413453741043,2.7E-05,-0.004440453741043
12.21,-0.0236888,-0.004356008157126,0.000105,-0.004461008157126
12.24,-0.0233623,-0.004295969798775,0.000183,-0.004478969798775
12.27,-0.0230221,-0.004233412219875,0.00026,-0.004493412219875
12.3,-0.0226684,-0.004168372197367,0.000336,-0.004504372197367
12.33,-0.0223014,-0.004100886508195,0.000411,-0.004511886508195
12.36,-0.0219215,-0.004031028706242,0.000486,-0.004517028706242
12.39,-0.0215289,-0.003958835568452,0.00056,-0.004518835568452
12.42,-0.0211239,-0.003884362260237,0.000632,-0.004516362260237
12.45,-0.0207069,-0.003807682335483,0.000704,-0.004511682335483
12.48,-0.020278,-0.00372881418266,0.000775,-0.00450381418266
12.51,-0.0198377,-0.003647849744124,0.000845,-0.004492849744124
12.54,-0.0193862,-0.003564825796818,0.000914,-0.004478825796818
12.57,-0.0189239,-0.003479815894627,0.000982,-0.004461815894627
12.6,-0.0184511,-0.003392875202963,0.001048,-0.004440875202963
12.63,-0.0179681,-0.00330405888724,0.001114,-0.00441805888724
12.66,-0.0174753,-0.003213440501343,0.001178,-0.004391440501343
12.69,-0.016973,-0.003121075210686,0.00124,-0.004361075210686
12.72,-0.0164616,-0.003027036569153,0.001302,-0.004329036569153
12.75,-0.0159414,-0.002931379742157,0.001362,-0.004293379742157
12.78,-0.0154128,-0.002834178283583,0.001421,-0.004255178283583
12.81,-0.0148762,-0.002735505747317,0.001478,-0.004213505747317
12.84,-0.0143318,-0.002635398910299,0.001533,-0.004168398910299
12.87,-0.0137802,-0.002533968103358,0.001588,-0.004121968103358
12.9,-0.0132216,-0.002431250103435,0.00164,-0.004071250103435
12.93,-0.0126564,-0.002327318464416,0.001691,-0.004018318464416
12.96,-0.0120851,-0.002222265128655,0.001741,-0.003963265128655
12.99,-0.0115079,-0.002116126873096,0.001789,-0.003905126873096
13.02,-0.0109253,-0.002008995640093,0.001835,-0.003843995640093
13.05,-0.0103376,-0.001900926595062,0.001879,-0.003779926595062
13.08,-0.00974528,-0.001792008002663,0.001922,-0.003714008002663
13.11,-0.00914867,-0.00168230054485,0.001963,-0.00364530054485
13.14,-0.00854815,-0.001571874097816,0.002003,-0.003574874097816
13.17,-0.00794412,-0.001460802215443,0.00204,-0.003500802215443
13.2,-0.00733696,-0.001349154773923,0.002076,-0.003425154773923
13.23,-0.00672705,-0.001237001649446,0.00211,-0.003347001649446
13.26,-0.00611478,-0.001124414557049,0.002143,-0.003267414557049
13.29,-0.00550054,-0.001011465211771,0.002173,-0.003184465211771
13.32,-0.00488469,-0.000898219812107,0.002201,-0.003099219812107
13.35,-0.00426763,-0.000784751911941,0.002228,-0.003012751911941
13.38,-0.00364974,-0.000671131387465,0.002253,-0.002924131387465
13.41,-0.00303138,-0.000557424437175,0.002276,-0.002833424437175
13.44,-0.00241295,-0.000443704614955,0.002297,-0.002740704614955
13.47,-0.0017948,-0.000330036280454,0.002317,-0.002647036280454
13.5,-0.00117732,-0.000216491148709,0.002334,-0.002550491148709
13.53,-0.000560868,-0.000103135050449,0.00235,-0.002453135050449
13.56,5.41865E-05,9.96406892734531E-06,0.002363,-0.002353035931073
13.59,0.000667481,0.000122739551211,0.002375,-0.002252260448789
13.62,0.00127866,0.000235126025387,0.002385,-0.002149873974613
13.65,0.00188736,0.000347056649363,0.002393,-0.002045943350637
13.68,0.00249323,0.000458466879605,0.002399,-0.001940533120395
13.71,0.00309592,0.000569292356464,0.002404,-0.001834707643536
13.74,0.00369509,0.000679470559138,0.002406,-0.001726529440862
13.77,0.0042904,0.000788938966825,0.002407,-0.001618061033175
13.8,0.00488151,0.000897635058724,0.002406,-0.001508364941276
13.83,0.00546809,0.001005498152878,0.002403,-0.001397501847122
13.86,0.0060498,0.001112465728487,0.002398,-0.001285534271513
13.89,0.00662634,0.001218482620136,0.002392,-0.001173517379864
13.92,0.00719737,0.001323486307025,0.002384,-0.001060513692975
13.95,0.00776258,0.001427419784892,0.002374,-0.000946580215108
13.98,0.00832166,0.001530226049476,0.002362,-0.000831773950524
14.01,0.00887432,0.001631851774212,0.002349,-0.000717148225788
14.04,0.00942025,0.001732239954838,0.002334,-0.000601760045162
14.07,0.00995916,0.001831337264788,0.002317,-0.000485662735212
14.1,0.0104908,0.001929097732885,0.002298,-0.000368902267115
14.13,0.0110148,0.002025453321785,0.002278,-0.000252546678215
14.16,0.0115309,0.002120356221463,0.002257,-0.000136643778537
14.19,0.0120389,0.002213769654977,0.002234,-2.02303450228839E-05
14.22,0.0125385,0.002305638456913,0.002209,9.66384569130539E-05
14.25,0.0130294,0.002395907461858,0.002183,0.000212907461858
14.28,0.0135114,0.002484539892869,0.002155,0.000329539892869
14.31,0.0139843,0.002571498973004,0.002126,0.000445498973004
14.34,0.0144477,0.002656711148378,0.002095,0.000561711148378
14.37,0.0149015,0.002740158030521,0.002063,0.000677158030521
14.4,0.0153454,0.002821784454019,0.00203,0.000791784454019
14.43,0.0157792,0.002901553641929,0.001996,0.000905553641929
14.46,0.0162028,0.00297944720578,0.00196,0.00101944720578
14.49,0.0166157,0.003055373203217,0.001922,0.001133373203217
14.52,0.017018,0.00312935002271,0.001884,0.00124535002271
14.55,0.0174094,0.003201322498846,0.001845,0.001356322498846
14.58,0.0177896,0.003271235466212,0.001804,0.001467235466212
14.61,0.0181585,0.003339070536337,0.001762,0.001577070536337
14.64,0.018516,0.003404809320748,0.001719,0.001685809320748
14.67,0.0188618,0.003468396654034,0.001675,0.001793396654034
14.7,0.0191958,0.003529814147722,0.001631,0.001898814147722
14.73,0.0195178,0.00358902502487,0.001585,0.00200402502487
14.76,0.0198278,0.003646029285479,0.001538,0.002108029285479
14.79,0.0201254,0.003700753375664,0.00149,0.002210753375664
14.82,0.0204107,0.003753215683895,0.001442,0.002311215683895
14.85,0.0206835,0.003803379433231,0.001393,0.002410379433231
14.88,0.0209436,0.003851207846728,0.001343,0.002508207846728
14.91,0.0211909,0.003896682535917,0.001292,0.002604682535917
14.94,0.0214254,0.003939803500797,0.001241,0.002698803500797
14.97,0.0216469,0.003980533964426,0.001189,0.002791533964426
15,0.0218554,0.004018873926803,0.001137,0.002881873926803
15.03,0.0220508,0.004054804999458,0.001084,0.002970804999458
15.06,0.0222329,0.004088290405447,0.00103,0.003058290405447
15.09,0.0224017,0.004119330144772,0.000976,0.003143330144772
15.12,0.0225571,0.004147905828961,0.000922,0.003225905828961
15.15,0.022699,0.004173999069543,0.000868,0.003305999069543
15.18,0.0228274,0.004197609866518,0.000813,0.003384609866518
15.21,0.0229422,0.004218719831415,0.000757,0.003461719831415
15.24,0.0230434,0.004237328964233,0.000702,0.003535328964233
15.27,0.023131,0.004253437264972,0.000646,0.003607437264972
15.3,0.023205,0.004267044733634,0.000591,0.003676044733634
15.33,0.0232653,0.004278132981746,0.000535,0.003743132981746
15.36,0.0233119,0.004286702009308,0.000479,0.003807702009308
15.39,0.0233446,0.004292715039379,0.000423,0.003869715039379
15.42,0.0233633,0.004296153683487,0.000367,0.003929153683487
15.45,0.023368,0.004297017941631,0.000311,0.003986017941631
15.48,0.0233588,0.004295326202284,0.000256,0.004039326202284
15.51,0.0233356,0.004291060076974,0.0002,0.004091060076974
15.54,0.0232985,0.004284237954172,0.000145,0.004139237954172
15.57,0.0232477,0.004274896610821,9E-05,0.004184896610821
15.6,0.0231831,0.004263017658449,3.5E-05,0.004228017658449
15.63,0.0231048,0.004248619485527,-2E-05,0.004268619485527
15.66,0.0230129,0.004231720480528,-7.4E-05,0.004305720480528
15.69,0.0229074,0.004212320643449,-0.000128,0.004340320643449
15.72,0.0227884,0.004190438362764,-0.000181,0.004371438362764
15.75,0.022656,0.004166092026943,-0.000234,0.004400092026943
15.78,0.0225104,0.004139318412928,-0.000286,0.004425318412928
15.81,0.0223516,0.004110117520719,-0.000338,0.004448117520719
15.84,0.0221799,0.00407854451573,-0.000389,0.00446754451573
15.87,0.0219953,0.004044599397961,-0.00044,0.004484599397961
15.9,0.021798,0.004008318944355,-0.00049,0.004498318944355
15.93,0.0215881,0.003969721543381,-0.000539,0.004508721543381
15.96,0.0213659,0.003928862360454,-0.000587,0.004515862360454
15.99,0.0211315,0.003885759784046,-0.000635,0.004520759784046
16.02,0.0208849,0.003840413814155,-0.000682,0.004522413814155
16.05,0.0206264,0.003792879616196,-0.000728,0.004520879616196
16.08,0.0203561,0.003743175578639,-0.000774,0.004517175578639
16.11,0.0200743,0.003691356866899,-0.000818,0.004509356866899
16.14,0.0197813,0.003637478646388,-0.000862,0.004499478646388
16.17,0.0194771,0.003581540917107,-0.000905,0.004486540917107
16.2,0.019162,0.003523598844468,-0.000946,0.004469598844468
16.23,0.0188364,0.003463725982358,-0.000987,0.004450725982358
16.26,0.0185003,0.003401922330776,-0.001027,0.004428922330776
16.29,0.0181541,0.003338261443605,-0.001066,0.004404261443605
16.32,0.017798,0.00327278009779,-0.001103,0.00437578009779
16.35,0.0174322,0.003205515070272,-0.00114,0.004345515070272
16.38,0.0170571,0.003136539914935,-0.001176,0.004312539914935
16.41,0.0166729,0.003065891408722,-0.00121,0.004275891408722
16.44,0.0162798,0.002993606328576,-0.001243,0.004236606328576
16.47,0.0158782,0.002919758228381,-0.001275,0.004194758228381
16.5,0.0154682,0.002844365496608,-0.001306,0.004150365496608
16.53,0.0150503,0.002767520075613,-0.001336,0.004103520075613
16.56,0.0146247,0.002689258742339,-0.001365,0.004054258742339
16.59,0.0141917,0.002609636662198,-0.001392,0.004001636662198
16.62,0.0137515,0.002528690612134,-0.001419,0.003947690612134
16.65,0.0133045,0.00244649414603,-0.001444,0.00389049414603
16.68,0.012851,0.002363102429301,-0.001467,0.003830102429301
16.71,0.0123913,0.002278570627359,-0.00149,0.003768570627359
16.74,0.0119257,0.002192953905619,-0.001511,0.003703953905619
16.77,0.0114545,0.002106307429494,-0.001531,0.003637307429494
16.8,0.010978,0.002018686364397,-0.00155,0.003568686364397
16.83,0.0104965,0.001930145875742,-0.001567,0.003497145875742
16.86,0.0100103,0.001840741128942,-0.001583,0.003423741128942
16.89,0.00951982,0.001750549355576,-0.001598,0.003348549355576
16.92,0.00902529,0.001659612849128,-0.001612,0.003271612849128
16.95,0.00852705,0.0015679941304,-0.001624,0.0031919941304
16.98,0.00802542,0.001475752042499,-0.001635,0.003110752042499
17.01,0.00752071,0.001382943589687,-0.001645,0.003027943589687
17.04,0.00701324,0.00128962761507,-0.001653,0.00294262761507
17.07,0.00650334,0.001195864800605,-0.00166,0.002855864800605
17.1,0.00599131,0.001101710311703,-0.001666,0.002767710311703
17.13,0.00547748,0.00100722483032,-0.00167,0.00267722483032
17.16,0.00496216,0.000912465360717,-0.001674,0.002586465360717
17.19,0.00444567,0.000817490746002,-0.001675,0.002492490746002
17.22,0.00392832,0.000722357990434,-0.001676,0.002398357990434
17.25,0.00341044,0.00062712777597,-0.001676,0.00230312777597
17.28,0.00289232,0.000531853429174,-0.001674,0.002205853429174
17.31,0.00237429,0.000436595632003,-0.001671,0.002107595632003
17.34,0.00185665,0.000341409549869,-0.001666,0.002007409549869
17.37,0.00133971,0.000246352187033,-0.001661,0.001907352187033
17.4,0.000823768,0.000151478341139,-0.001654,0.001805478341139
17.43,0.000309137,5.68455681026224E-05,-0.001646,0.001702845568103
17.46,-0.000203887,-3.74917022023872E-05,-0.001637,0.001599508297798
17.49,-0.000715004,-0.000131478304362,-0.001626,0.001494521695638
17.52,-0.00122392,-0.000225060176272,-0.001615,0.001389939823728
17.55,-0.00173034,-0.000318183071941,-0.001602,0.001283816928059
17.58,-0.00223398,-0.000410794768112,-0.001589,0.001178205231888
17.61,-0.00273455,-0.000502841938218,-0.001574,0.001071158061782
17.64,-0.00323177,-0.000594273094541,-0.001558,0.000963726905459
17.67,-0.00372535,-0.000685034910513,-0.001541,0.000855965089487
17.7,-0.00421502,-0.000775077737262,-0.001523,0.000747922262738
17.73,-0.00470051,-0.000864351925917,-0.001504,0.000639648074083
17.76,-0.00518154,-0.000952805988757,-0.001484,0.000531194011243
17.79,-0.00565786,-0.001040393954606,-0.001463,0.000422606045394
17.82,-0.0061292,-0.001127066174591,-0.001441,0.000313933825409
17.85,-0.0065953,-0.001212774838687,-0.001418,0.000205225161313
17.88,-0.00705591,-0.001297473975716,-0.001394,9.65260242838147E-05
17.91,-0.00751078,-0.0013811176145,-0.001369,-1.21176145004129E-05
17.94,-0.00795967,-0.001463661622709,-0.001343,-0.000120661622709
17.97,-0.00840233,-0.001545060029164,-0.001317,-0.000228060029164
18,-0.00883854,-0.001625272379229,-0.001289,-0.000336272379229
18.03,-0.00926804,-0.001704250862879,-0.001261,-0.000443250862879
18.06,-0.00969063,-0.001781958703171,-0.001232,-0.000549958703171
18.09,-0.0101061,-0.001858357284317,-0.001203,-0.000655357284317
18.12,-0.0105142,-0.001933400635138,-0.001172,-0.000761400635138
18.15,-0.0109147,-0.00200704646215,-0.001141,-0.00086604646215
18.18,-0.0113074,-0.002079257988412,-0.00111,-0.000969257988412
18.21,-0.0116922,-0.002150016825451,-0.001077,-0.001073016825451
18.24,-0.0120688,-0.002219267807855,-0.001045,-0.001174267807855
18.27,-0.012437,-0.002286974158681,-0.001011,-0.001275974158681
18.3,-0.0127967,-0.002353117489459,-0.000977,-0.001376117489459
18.33,-0.0131476,-0.002417642634774,-0.000942,-0.001475642634774
18.36,-0.0134896,-0.002480531206155,-0.000907,-0.001573531206155
18.39,-0.0138226,-0.002541764815132,-0.000872,-0.001669764815132
18.42,-0.0141462,-0.002601269907819,-0.000836,-0.001765269907819
18.45,-0.0144605,-0.002659064872687,-0.0008,-0.001859064872687
18.48,-0.0147653,-0.002715112932796,-0.000763,-0.001952112932796
18.51,-0.0150603,-0.00276935892273,-0.000726,-0.00204335892273
18.54,-0.0153455,-0.00282180284249,-0.000688,-0.00213380284249
18.57,-0.0156207,-0.002872407915134,-0.000651,-0.002221407915134
18.6,-0.0158857,-0.002921137363718,-0.000613,-0.002308137363718
18.63,-0.0161406,-0.002968009576716,-0.000575,-0.002393009576716
18.66,-0.0163851,-0.003012969388712,-0.000537,-0.002475969388712
18.69,-0.0166191,-0.003055998411236,-0.000498,-0.002557998411236
18.72,-0.0168426,-0.003097096644288,-0.00046,-0.002637096644288
18.75,-0.0170554,-0.003136227310925,-0.000421,-0.002715227310925
18.78,-0.0172574,-0.003173372022677,-0.000382,-0.002791372022677
18.81,-0.0174486,-0.003208530779542,-0.000343,-0.002865530779542
18.84,-0.0176288,-0.00324166680458,-0.000305,-0.00293666680458
18.87,-0.0177981,-0.003272798486261,-0.000266,-0.003006798486261
18.9,-0.0179563,-0.003301889047643,-0.000227,-0.003074889047643
18.93,-0.0181033,-0.003328920100254,-0.000188,-0.003140920100254
18.96,-0.0182392,-0.003353910032566,-0.00015,-0.003203910032566
18.99,-0.0183638,-0.003376822067636,-0.000111,-0.003265822067636
19.02,-0.0184771,-0.003397656205465,-7.3E-05,-0.003324656205465
19.05,-0.0185791,-0.003416412446053,-3.5E-05,-0.003381412446053
19.08,-0.0186697,-0.003433072400928,3E-06,-0.003436072400928
19.11,-0.0187488,-0.003447617681618,4E-05,-0.003487617681618
19.14,-0.0188166,-0.003460085065068,7.8E-05,-0.003538085065068
19.17,-0.0188729,-0.003470437774333,0.000115,-0.003585437774333
19.2,-0.0189177,-0.003478675809415,0.000151,-0.003629675809415
19.23,-0.018951,-0.003484799170312,0.000188,-0.003672799170312
19.26,-0.0189727,-0.003488789468555,0.000224,-0.003712789468555
19.29,-0.0189827,-0.003490628315671,0.000259,-0.003749628315671
19.32,-0.018981,-0.003490315711661,0.000294,-0.003784315711661
19.35,-0.0189677,-0.003487870044997,0.000329,-0.003816870044997
19.38,-0.0189429,-0.003483309704148,0.000363,-0.003846309704148
19.41,-0.0189065,-0.003476616300644,0.000397,-0.003873616300644
19.44,-0.0188586,-0.003467808222957,0.00043,-0.003897808222957
19.47,-0.0187993,-0.003456903859556,0.000463,-0.003919903859556
19.5,-0.0187287,-0.003443921598914,0.000495,-0.003938921598914
19.53,-0.0186468,-0.003428861441031,0.000527,-0.003955861441031
19.56,-0.0185536,-0.003411723385906,0.000558,-0.003969723385906
19.59,-0.0184494,-0.003392562598953,0.000588,-0.003980562598953
19.62,-0.018334,-0.00337134230323,0.000618,-0.00398934230323
19.65,-0.0182077,-0.003348117664149,0.000647,-0.003995117664149
19.68,-0.0180705,-0.003322888681712,0.000675,-0.003997888681712
19.71,-0.0179226,-0.00329569213286,0.000703,-0.00399869213286
19.74,-0.017764,-0.003266528017594,0.00073,-0.003996528017594
19.77,-0.0175948,-0.003235414724384,0.000756,-0.003991414724384
19.8,-0.0174153,-0.003202407418645,0.000782,-0.003984407418645
19.83,-0.0172254,-0.003167487711904,0.000807,-0.003974487711904
19.86,-0.0170254,-0.003130710769576,0.000831,-0.003961710769576
19.89,-0.0168155,-0.003092113368602,0.000854,-0.003946113368602
19.92,-0.0165957,-0.003051695508984,0.000876,-0.003927695508984
19.95,-0.0163663,-0.003009512356133,0.000898,-0.003907512356133
19.98,-0.0161275,-0.002965600686993,0.000919,-0.003884600686993
20.01,-0.0158794,-0.002919978890035,0.000939,-0.003858978890035
20.04,-0.0156221,-0.00287266535373,0.000958,-0.00383066535373
20.07,-0.015356,-0.002823733631962,0.000976,-0.003799733631962
20.1,-0.0150811,-0.002773183724732,0.000994,-0.003767183724732
20.13,-0.0147978,-0.002721089185924,0.001011,-0.003732089185924
20.16,-0.0145061,-0.002667450015538,0.001026,-0.003693450015538
20.19,-0.0142064,-0.002612339767459,0.001041,-0.003653339767459
20.22,-0.0138987,-0.002555758441687,0.001055,-0.003610758441687
20.25,-0.0135834,-0.002497779592107,0.001068,-0.003565779592107
20.28,-0.0132607,-0.00243843999566,0.001081,-0.00351943999566
20.31,-0.0129307,-0.002377758040819,0.001092,-0.003469758040819
20.34,-0.0125938,-0.002315807281467,0.001102,-0.003417807281467
20.37,-0.0122501,-0.002252606106076,0.001112,-0.003364606106076
20.4,-0.0118999,-0.002188209680059,0.001121,-0.003309209680059
20.43,-0.0115434,-0.002122654780359,0.001128,-0.003250654780359
20.46,-0.0111809,-0.002055996572389,0.001135,-0.003190996572389
20.49,-0.0108126,-0.001988271833092,0.001141,-0.003129271833092
20.52,-0.0104388,-0.00191953572788,0.001146,-0.00306553572788
20.55,-0.0100597,-0.001849825033697,0.00115,-0.002999825033697
20.58,-0.0096755,-0.001779176527484,0.001154,-0.002933176527484
20.61,-0.00928655,-0.001707654568891,0.001156,-0.002863654568891
20.64,-0.00889309,-0.001635303290249,0.001157,-0.002792303290249
20.67,-0.00849535,-0.001562164985041,0.001158,-0.002720164985041
20.7,-0.0080936,-0.001488289302139,0.001158,-0.002646289302139
20.73,-0.0076881,-0.001413724051569,0.001157,-0.002570724051569
20.76,-0.00727912,-0.001338518882202,0.001155,-0.002493518882202
20.79,-0.0068669,-0.001262717926369,0.001152,-0.002414717926369
20.82,-0.00645173,-0.001186374510637,0.001148,-0.002334374510637
20.85,-0.00603385,-0.001109532767336,0.001144,-0.002253532767336
20.88,-0.00561354,-0.001032244184186,0.001138,-0.002170244184186
20.91,-0.00519105,-0.000954554732365,0.001132,-0.002086554732365
20.94,-0.00476666,-0.000876515899592,0.001125,-0.002001515899592
20.97,-0.00434062,-0.000798173657044,0.001117,-0.001915173657044
21,-0.0039132,-0.000719577653594,0.001109,-0.001828577653594
21.03,-0.00348466,-0.000640775699268,0.001099,-0.001739775699268
21.06,-0.00305527,-0.000561817442936,0.001089,-0.001650817442936
21.09,-0.00262529,-0.000482750694624,0.001078,-0.001560750694625
21.12,-0.00219497,-0.000403621425511,0.001066,-0.001469621425511
21.15,-0.00176459,-0.000324481123315,0.001054,-0.001378481123315
21.18,-0.00133439,-0.000245373920367,0.001041,-0.001286373920367
21.21,-0.000904632,-0.000166347994461,0.001027,-0.001193347994461
21.24,-0.000475579,-8.74517072776052E-05,0.001013,-0.001100451707278
21.27,-4.7481E-05,-8.73102999343532E-06,0.000997,-0.001005731029993
21.3,0.000379408,6.97673306743604E-05,0.000982,-0.000912232669326
21.33,0.000804839,0.000147997587433,0.000965,-0.000817002412567
21.36,0.00122856,0.000225913401334,0.000948,-0.000722086598666
21.39,0.00165033,0.000303470456163,0.00093,-0.000626529543837
21.42,0.00206989,0.000380621125779,0.000912,-0.000531378874221
21.45,0.00248702,0.000457324955546,0.000893,-0.000435675044454
21.48,0.00290146,0.000533534135438,0.000874,-0.000340465864562
21.51,0.00331299,0.00060920821082,0.000854,-0.00024479178918
21.54,0.00372136,0.000684301210513,0.000834,-0.000149698789487
21.57,0.00412635,0.000758772679881,0.000813,-5.42273201193777E-05
21.6,0.00452772,0.000832578486592,0.000791,4.15784865920464E-05
21.63,0.00492526,0.000905680014858,0.000769,0.000136680014858
21.66,0.00531873,0.000978033132347,0.000747,0.000231033132347
21.69,0.00570792,0.001049599223271,0.000724,0.000325599223271
21.72,0.00609261,0.001120337832992,0.000701,0.000419337832992
21.75,0.0064726,0.001190212184569,0.000677,0.000513212184569
21.78,0.00684767,0.001259181823364,0.000654,0.000605181823364
21.81,0.00721761,0.001327208133589,0.000629,0.000698208133589
21.84,0.00758223,0.001394256177147,0.000605,0.000789256177147
21.87,0.00794132,0.00146028733825,0.00058,0.00088028733825
21.9,0.0082947,0.00152526851765,0.000555,0.00097026851765
21.93,0.00864217,0.001589162938404,0.000529,0.001060162938404
21.96,0.00898355,0.001651937501264,0.000504,0.001147937501264
21.99,0.00931866,0.001713559106982,0.000478,0.001235559106982
22.02,0.00964731,0.001773992817463,0.000452,0.001321992817463
22.05,0.00996935,0.00183321105,0.000426,0.00140721105
22.08,0.0102846,0.001891180705345,0.000399,0.001492180705345
22.11,0.0105929,0.001947872361944,0.000373,0.001574872361944
22.14,0.010894,0.002003240048619,0.000346,0.001657240048619
22.17,0.0111879,0.00205728376537,0.000319,0.00173828376537
22.2,0.0114744,0.002109966735256,0.000293,0.001816966735256
22.23,0.0117533,0.002161252181332,0.000266,0.001895252181332
22.26,0.0120245,0.002211121715129,0.000239,0.001972121715129
22.29,0.0122878,0.002259538559705,0.000212,0.002047538559705
22.32,0.0125432,0.002306502715058,0.000185,0.002121502715058
22.35,0.0127905,0.002351977404247,0.000158,0.002193977404247
22.38,0.0130295,0.002395925850329,0.000131,0.002264925850329
22.41,0.0132602,0.002438348053305,0.000105,0.002333348053305
22.44,0.0134825,0.002479225624702,7.8E-05,0.002401225624702
22.47,0.0136962,0.00251852178758,5.2E-05,0.00246652178758
22.5,0.0139012,0.002556218153467,2.5E-05,0.002531218153467
22.53,0.0140975,0.002592314722362,-1E-06,0.002593314722362
22.56,0.014285,0.002626793105794,-2.7E-05,0.002653793105794
22.59,0.0144635,0.002659616526822,-5.3E-05,0.002712616526822
22.62,0.014633,0.002690784985446,-7.9E-05,0.002769784985446
22.65,0.0147935,0.002720298481664,-0.000104,0.002824298481664
22.68,0.0149448,0.002748120238535,-0.000129,0.002877120238535
22.71,0.0150868,0.002774231867588,-0.000154,0.002928231867588
22.74,0.0152196,0.002798651757294,-0.000179,0.002977651757294
22.77,0.0153431,0.002821361519182,-0.000204,0.003025361519182
22.8,0.0154572,0.00284234276478,-0.000228,0.00307034276478
22.83,0.0155619,0.002861595494089,-0.000252,0.003113595494089
22.86,0.0156571,0.002879101318637,-0.000275,0.003154101318637
22.89,0.0157428,0.002894860238425,-0.000298,0.003192860238425
22.92,0.0158189,0.002908853864981,-0.000321,0.003229853864981
22.95,0.0158855,0.002921100586776,-0.000343,0.003264100586776
22.98,0.0159426,0.002931600403811,-0.000365,0.003296600403811
23.01,0.01599,0.002940316539143,-0.000387,0.003327316539143
23.04,0.0160279,0.002947285769714,-0.000408,0.003355285769714
23.07,0.0160561,0.002952471318582,-0.000428,0.003380471318582
23.1,0.0160745,0.002955854797276,-0.000449,0.003404854797276
23.13,0.0160832,0.002957454594268,-0.000468,0.003425454594268
23.16,0.0160822,0.002957270709556,-0.000488,0.003445270709556
23.19,0.0160714,0.00295528475467,-0.000506,0.00346128475467
23.22,0.016051,0.002951533506553,-0.000525,0.003476533506553
23.25,0.016021,0.002946016965204,-0.000542,0.003488016965204
23.28,0.0159814,0.002938735130623,-0.00056,0.003498735130623
23.31,0.0159322,0.00292968800281,-0.000576,0.00350568800281
23.34,0.0158736,0.002918912358708,-0.000593,0.003511912358708
23.37,0.0158055,0.002906389809845,-0.000608,0.003514389809845
23.4,0.0157281,0.002892157133164,-0.000623,0.003515157133164
23.43,0.0156413,0.002876195940193,-0.000638,0.003514195940193
23.46,0.0155452,0.002858524619405,-0.000652,0.003510524619405
23.49,0.01544,0.00283917994774,-0.000665,0.00350417994774
23.52,0.0153258,0.002818180313671,-0.000678,0.003496180313671
23.55,0.0152026,0.002795525717196,-0.00069,0.003485525717196
23.58,0.0150705,0.002771234546789,-0.000702,0.003473234546789
23.61,0.0149297,0.002745343579389,-0.000713,0.003458343579389
23.64,0.0147802,0.002717852814999,-0.000723,0.003440852814999
23.67,0.0146221,0.002688780642089,-0.000733,0.003421780642089
23.7,0.0144556,0.0026581638376,-0.000742,0.0034001638376
23.73,0.0142808,0.002626020790006,-0.000751,0.003377020790006
23.76,0.0140978,0.002592369887775,-0.000759,0.003351369887775
23.79,0.0139067,0.002557229519381,-0.000766,0.003323229519381
23.82,0.0137077,0.002520636461764,-0.000773,0.003293636461764
23.85,0.0135009,0.002482609103397,-0.000779,0.003261609103397
23.88,0.0132865,0.002443184221221,-0.000784,0.003227184221221
23.91,0.0130647,0.002402398592179,-0.000789,0.003191398592179
23.94,0.0128355,0.00236025221627,-0.000793,0.00315325221627
23.97,0.0125993,0.002316818647381,-0.000797,0.003113818647381
24,0.012356,0.002272079497039,-0.0008,0.003072079497039
24.03,0.012106,0.002226108319128,-0.000802,0.003028108319128
24.06,0.0118493,0.00217890511365,-0.000804,0.00298290511365
24.09,0.0115862,0.002130525046017,-0.000805,0.002935525046017
24.12,0.0113169,0.002081004893172,-0.000806,0.002887004893172
24.15,0.0110414,0.002030344655115,-0.000805,0.002835344655115
24.18,0.0107601,0.00197861788573,-0.000805,0.00278361788573
24.21,0.0104732,0.001925861361961,-0.000803,0.002728861361961
24.24,0.0101807,0.001872075083805,-0.000802,0.002674075083805
24.27,0.00988291,0.001817316055526,-0.000799,0.002616316055526
24.3,0.00958005,0.001761624731758,-0.000796,0.002557624731758
24.33,0.00927229,0.001705032372903,-0.000792,0.002497032372903
24.36,0.00895985,0.001647579433598,-0.000788,0.002435579433598
24.39,0.00864292,0.001589300851938,-0.000783,0.002372300851938
24.42,0.00832173,0.001530238921406,-0.000778,0.002308238921406
24.45,0.00799647,0.001470428580097,-0.000772,0.002242428580097
24.48,0.00766737,0.001409912121496,-0.000766,0.002175912121496
24.51,0.00733463,0.001348726322545,-0.000759,0.002107726322545
24.54,0.00699847,0.00128691163788,-0.000751,0.00203791163788
24.57,0.00665911,0.001224508522137,-0.000743,0.001967508522137
24.6,0.00631676,0.001161555591107,-0.000735,0.001896555591107
24.63,0.00597164,0.001098093299425,-0.000726,0.001824093299425
24.66,0.00562397,0.001034162101729,-0.000716,0.001750162101729
24.69,0.00527398,0.000969804291501,-0.000706,0.001675804291501
24.72,0.00492187,0.000905056645685,-0.000696,0.001601056645685
24.75,0.00456788,0.000839963296612,-0.000685,0.001524963296612
24.78,0.00421221,0.000774561021222,-0.000673,0.001447561021222
24.81,0.0038551,0.000708893951848,-0.000662,0.001370893951848
24.84,0.00349677,0.000643002543126,-0.000649,0.001292002543126
24.87,0.00313742,0.000576923571997,-0.000637,0.001213923571997
24.9,0.0027773,0.000510703009641,-0.000624,0.001134703009641
24.93,0.0024166,0.000444375794152,-0.00061,0.001054375794152
24.96,0.00205556,0.000377986057861,-0.000597,0.000974986057861
24.99,0.00169439,0.000311572416558,-0.000582,0.000893572416558
25.02,0.00133331,0.000245175324878,-0.000568,0.000813175324878
25.05,0.000972538,0.00017883486969,-0.000553,0.00073183486969
25.08,0.000612287,0.000112590218437,-0.000538,0.000650590218437
25.11,0.000252772,4.64809063309667E-05,-0.000523,0.000569480906331
25.14,-0.000105794,-1.9453899183368E-05,-0.000507,0.000487546100817
25.17,-0.000463198,-8.51750306627757E-05,-0.000491,0.000405824969337
25.2,-0.000819231,-0.000150644056203,-0.000475,0.000324355943797
25.23,-0.00117368,-0.000215821808359,-0.000458,0.000242178191641
25.26,-0.00152635,-0.000280672429614,-0.000441,0.000160327570386
25.29,-0.00187702,-0.000345155281445,-0.000424,7.88447185552545E-05
25.32,-0.00222551,-0.000409237264605,-0.000407,-2.23726460458356E-06
25.35,-0.00257159,-0.000472876085609,-0.00039,-8.28760856093664E-05
25.38,-0.00291508,-0.000536038645211,-0.000372,-0.000164038645211
25.41,-0.00325579,-0.000598690005314,-0.000354,-0.000244690005314
25.44,-0.00359351,-0.00066079155013,-0.000336,-0.00032479155013
25.47,-0.00392805,-0.000722308341562,-0.000318,-0.000404308341562
25.5,-0.00425923,-0.000783207280364,-0.0003,-0.000483207280364
25.53,-0.00458687,-0.000843455267286,-0.000282,-0.000561455267286
25.56,-0.00491077,-0.000903015525386,-0.000263,-0.000640015525386
25.59,-0.00523076,-0.000961856794264,-0.000245,-0.000716856794264
25.62,-0.00554666,-0.001019945974672,-0.000226,-0.000793945974672
25.65,-0.0058583,-0.001077251806208,-0.000208,-0.000869251806208
25.68,-0.0061655,-0.001133741189624,-0.000189,-0.000944741189624
25.71,-0.0064681,-0.001189384703366,-0.000171,-0.001018384703366
25.74,-0.00676593,-0.001244151087034,-0.000152,-0.001092151087034
25.77,-0.00705883,-0.001298010919074,-0.000133,-0.001165010919074
25.8,-0.00734665,-0.001350936616779,-0.000115,-0.001235936616779
25.83,-0.00762923,-0.001402898758594,-9.6E-05,-0.001306898758594
25.86,-0.00790642,-0.001453869761814,-7.8E-05,-0.001375869761814
25.89,-0.00817808,-0.001503823882579,-5.9E-05,-0.001444823882579
25.92,-0.00844405,-0.001552731699334,-4.1E-05,-0.001511731699334
25.95,-0.0087042,-0.001600569307067,-2.2E-05,-0.001578569307067
25.98,-0.0089584,-0.001647312800766,-4E-06,-0.001643312800766
26.01,-0.00920651,-0.001692936436572,1.4E-05,-0.001706936436572
26.04,-0.00944841,-0.001737418148318,3.2E-05,-0.001769418148318
26.07,-0.00968398,-0.001780735869839,5E-05,-0.001830735869839
26.1,-0.00991308,-0.001822863857276,6.8E-05,-0.001890863857276
26.13,-0.0101356,-0.00186378188331,8.5E-05,-0.00194878188331
26.16,-0.0103515,-0.001903482592554,0.000102,-0.002005482592554
26.19,-0.0105605,-0.001941914497287,0.00012,-0.002061914497287
26.22,-0.0107627,-0.001979095985981,0.000137,-0.002116095985981
26.25,-0.0109579,-0.002014990281693,0.000153,-0.002167990281693
26.28,-0.011146,-0.002049578995953,0.00017,-0.002219578995953
26.31,-0.0113269,-0.002082843740289,0.000186,-0.002268843740289
26.34,-0.0115006,-0.002114784514701,0.000202,-0.002316784514701
26.37,-0.0116669,-0.002145364542247,0.000218,-0.002363364542247


==> data/standing_wave/sb_const_eps/sb_const_eps_csf_32.dat <==
0,0.0613225,0.01,0.01,0
0.03,0.0613021,0.009996673325452,0.009996,6.73325451507403E-07
0.06,0.0612412,0.009986742223491,0.009983,3.74222349056388E-06
0.09,0.06114,0.009970239308574,0.009961,9.239308573529E-06
0.12,0.0609987,0.009947197195157,0.009932,1.51971951567534E-05
0.15,0.0608175,0.009917648497697,0.009894,2.36484976966038E-05
0.18,0.0605968,0.009881658445106,0.009849,3.26584451057939E-05
0.21,0.0603369,0.009839275959069,0.009796,4.32759590688597E-05
0.24,0.0600382,0.009790566268499,0.009735,5.5566268498515E-05
0.27,0.059701,0.009735578295079,0.009666,6.9578295079295E-05
0.3,0.0593258,0.009674393574952,0.009591,8.33935749520991E-05
0.33,0.058913,0.00960707733703,0.009508,9.90773370296398E-05
0.36,0.058463,0.009533694810225,0.009417,0.000116694810225
0.39,0.0579764,0.009454343837906,0.00932,0.000134343837906
0.42,0.0574536,0.009369089648987,0.009216,0.000153089648987
0.45,0.0568951,0.009278013779608,0.009105,0.000173013779608
0.48,0.0563017,0.009181246687594,0.008988,0.000193246687594
0.51,0.0556737,0.009078837294631,0.008865,0.000213837294631
0.54,0.0550118,0.008970899751315,0.008735,0.000235899751315
0.57,0.0543167,0.008857548208243,0.008598,0.000259548208243
0.6,0.053589,0.008738880508786,0.008456,0.000282880508786
0.63,0.0528292,0.008614978189082,0.008309,0.000305978189082
0.66,0.0520382,0.008485988014187,0.008155,0.000330988014187
0.69,0.0512165,0.008351991520241,0.007996,0.000355991520241
0.72,0.0503649,0.00821311916507,0.007832,0.00038111916507
0.75,0.0494841,0.00806948509927,0.007663,0.00040648509927
0.78,0.0485748,0.00792120347344,0.007488,0.00043320347344
0.81,0.0476378,0.007768404745403,0.007309,0.000459404745403
0.84,0.0466738,0.007611203065759,0.007125,0.000486203065759
0.87,0.0456836,0.007449728892332,0.006937,0.000512728892332
0.9,0.0446679,0.007284096375719,0.006744,0.000540096375719
0.93,0.0436276,0.007114452280974,0.006548,0.000566452280974
0.96,0.0425634,0.006940910758694,0.006347,0.000593910758694
0.99,0.0414762,0.006763618573933,0.006143,0.000620618573933
1.02,0.0403667,0.006582689877288,0.005935,0.000647689877288
1.05,0.0392357,0.006398255126585,0.005724,0.000674255126585
1.08,0.0380842,0.006210477394105,0.005509,0.000701477394105
1.11,0.0369128,0.006019454523217,0.005292,0.000727454523217
1.14,0.0357224,0.005825333278976,0.005072,0.000753333278976
1.17,0.0345138,0.005628244119206,0.004849,0.000779244119206
1.2,0.0332879,0.005428333808961,0.004623,0.000805333808961
1.23,0.0320456,0.005225749113294,0.004396,0.000829749113294
1.26,0.0307875,0.005020587875576,0.004166,0.000854587875576
1.29,0.0295146,0.004813013168087,0.003935,0.000878013168087
1.32,0.0282278,0.004603171755881,0.003702,0.000901171755881
1.35,0.0269277,0.004391161482327,0.003467,0.000924161482327
1.38,0.0256154,0.004177161726935,0.003232,0.000945161726935
1.41,0.0242915,0.003961270333075,0.002995,0.000966270333075
1.44,0.022957,0.003743650373028,0.002757,0.000986650373028
1.47,0.0216127,0.003524432304619,0.002518,0.001006432304619
1.5,0.0202594,0.003303746585674,0.002279,0.001024746585674
1.53,0.0188979,0.003081723674019,0.002039,0.001042723674019
1.56,0.017529,0.002858494027478,0.0018,0.001058494027478
1.59,0.0161537,0.002634220718333,0.00156,0.001074220718333
1.62,0.0147726,0.002409001589955,0.001321,0.001088001589955
1.65,0.0133867,0.002182999714624,0.001082,0.001100999714624
1.68,0.0119967,0.001956329242937,0.000843,0.001113329242937
1.71,0.0106035,0.001729136939949,0.000606,0.001123136939949
1.74,0.00920779,0.001501535325533,0.000369,0.001132535325533
1.77,0.00781048,0.001273672795467,0.000133,0.001140672795467
1.8,0.00641234,0.001045674915406,-0.000101,0.001146674915406
1.83,0.00501417,0.000817672143177,-0.000334,0.001151672143177
1.86,0.00361678,0.000589796567328,-0.000566,0.001155796567328
1.89,0.00222096,0.000362177014962,-0.000795,0.001157177014962
1.92,0.000827492,0.000134941008602,-0.001023,0.001157941008602
1.95,-0.000562829,-9.17818092869665E-05,-0.001249,0.001157218190713
1.98,-0.00194922,-0.000317863753109,-0.001472,0.001154136246891
2.01,-0.0033309,-0.000543177463411,-0.001693,0.001149822536589
2.04,-0.00470709,-0.000767595906886,-0.001911,0.001143404093114
2.07,-0.00607701,-0.000990991887154,-0.002127,0.001136008112846
2.1,-0.0074399,-0.001213241469281,-0.00234,0.001126758530719
2.13,-0.008795,-0.001434220718333,-0.002549,0.001114779281667
2.16,-0.0101415,-0.001653797545762,-0.002756,0.001102202454238
2.19,-0.0114787,-0.00187185780097,-0.002959,0.00108714219903
2.22,-0.0128059,-0.002088287333361,-0.003159,0.001070712666639
2.25,-0.0141222,-0.002302939377879,-0.003356,0.001053060622121
2.28,-0.0154269,-0.002515699783929,-0.003548,0.001032300216071
2.31,-0.0167193,-0.002726454400913,-0.003737,0.001010545599087
2.34,-0.0179987,-0.002935089078234,-0.003922,0.000986910921766
2.37,-0.0192643,-0.003141473358066,-0.004103,0.000961526641934
2.4,-0.0205154,-0.003345493089812,-0.00428,0.000934506910188
2.43,-0.0217513,-0.003547034122875,-0.004453,0.000905965877125
2.46,-0.0229713,-0.003745982306657,-0.004621,0.000875017693343
2.49,-0.0241746,-0.003942207183334,-0.004785,0.000842792816666
2.52,-0.0253606,-0.004135610909536,-0.004944,0.000808389090464
2.55,-0.0265285,-0.004326063027437,-0.005098,0.000771936972563
2.58,-0.0276778,-0.004513482000897,-0.005248,0.000734517999103
2.61,-0.0288076,-0.004697721064862,-0.005393,0.000695278935138
2.64,-0.0299174,-0.004878698683191,-0.005533,0.000654301316809
2.67,-0.0310065,-0.005056300705288,-0.005668,0.000611699294712
2.7,-0.0320743,-0.005230429287782,-0.005799,0.000568570712218
2.73,-0.03312,-0.005400953972848,-0.005924,0.000523046027152
2.76,-0.0341431,-0.005567793224347,-0.006043,0.000475206775653
2.79,-0.035143,-0.005730849198907,-0.006158,0.000427150801093
2.82,-0.0361191,-0.005890024053162,-0.006267,0.000376975946838
2.85,-0.0370707,-0.006045203636512,-0.006371,0.000325796363488
2.88,-0.0379974,-0.006196322720046,-0.00647,0.000273677279954
2.91,-0.0388984,-0.006343250845937,-0.006563,0.000219749154063
2.94,-0.0397734,-0.006485939092503,-0.006651,0.000165060907497
2.97,-0.0406217,-0.006624273309144,-0.006733,0.000108726690856
3,-0.0414429,-0.006758188266949,-0.006809,5.08117330506744E-05
3.03,-0.0422363,-0.006887569815321,-0.006881,-6.5698153206414E-06
3.06,-0.0430017,-0.007012385339802,-0.006946,-6.63853398018676E-05
3.09,-0.0437384,-0.007132520689796,-0.007006,-0.000126520689796
3.12,-0.0444461,-0.007247926943618,-0.007061,-0.000186926943618
3.15,-0.0451243,-0.007358522565127,-0.007109,-0.000249522565127
3.18,-0.0457725,-0.007464226018183,-0.007153,-0.000311226018183
3.21,-0.0463905,-0.007565004688328,-0.00719,-0.000375004688328
3.24,-0.0469779,-0.007660793346651,-0.007222,-0.000438793346651
3.27,-0.0475343,-0.007751526764238,-0.007249,-0.000502526764238
3.3,-0.0480593,-0.007837139712177,-0.00727,-0.000567139712177
3.33,-0.0485528,-0.00791761588324,-0.007285,-0.00063261588324
3.36,-0.0490144,-0.007992890048514,-0.007295,-0.000697890048514
3.39,-0.0494438,-0.008062913286314,-0.007299,-0.000763913286314
3.42,-0.0498409,-0.008127669289413,-0.007298,-0.000829669289413
3.45,-0.0502055,-0.008187125443353,-0.007292,-0.000895125443353
3.48,-0.0505373,-0.00824123282645,-0.00728,-0.00096123282645
3.51,-0.0508362,-0.008289975131477,-0.007263,-0.001026975131477
3.54,-0.0511021,-0.008333336051205,-0.00724,-0.001093336051205
3.57,-0.0513348,-0.008371282971177,-0.007212,-0.001159282971177
3.6,-0.0515343,-0.008403815891394,-0.007179,-0.001224815891394
3.63,-0.0517006,-0.008430934811855,-0.007141,-0.001289934811855
3.66,-0.0518335,-0.008452607118105,-0.007098,-0.001354607118105
3.69,-0.0519331,-0.008468849117371,-0.00705,-0.001418849117371
3.72,-0.0519996,-0.00847969342411,-0.006996,-0.00148369342411
3.75,-0.0520333,-0.008485188960007,-0.006938,-0.001547188960007
3.78,-0.0520343,-0.008485352032288,-0.006875,-0.001610352032288
3.81,-0.0520026,-0.008480182640956,-0.006808,-0.001672182640956
3.84,-0.0519384,-0.008469713400465,-0.006736,-0.001733713400465
3.87,-0.0518417,-0.008453944310816,-0.006659,-0.001794944310816
3.9,-0.0517126,-0.008432891679237,-0.006578,-0.001854891679237
3.93,-0.0515515,-0.008406620734641,-0.006492,-0.001914620734641
3.96,-0.0513584,-0.008375131477027,-0.006402,-0.001973131477027
3.99,-0.0511335,-0.008338456520853,-0.006308,-0.002030456520853
4.02,-0.0508771,-0.008296644787802,-0.006209,-0.002087644787802
4.05,-0.0505894,-0.008249728892332,-0.006107,-0.002142728892332
4.08,-0.0502706,-0.008197741448897,-0.006001,-0.002196741448897
4.11,-0.0499212,-0.00814076399364,-0.005891,-0.00224976399364
4.14,-0.0495413,-0.008078812833789,-0.005777,-0.002301812833789
4.17,-0.0491313,-0.008011953198255,-0.00566,-0.002351953198255
4.2,-0.0486916,-0.007940250315953,-0.005539,-0.002401250315953
4.23,-0.0482224,-0.007863736801337,-0.005415,-0.002448736801337
4.26,-0.0477243,-0.007782510497778,-0.005288,-0.002494510497778
4.29,-0.0471976,-0.00769662032696,-0.005158,-0.00253862032696
4.32,-0.0466427,-0.007606131517795,-0.005024,-0.002582131517795
4.35,-0.0460602,-0.007511141913653,-0.004888,-0.002623141913653
4.38,-0.0454505,-0.007411716743447,-0.004749,-0.002662716743447
4.41,-0.0448143,-0.007307970157772,-0.004607,-0.002700970157772
4.44,-0.0441518,-0.007199934771087,-0.004462,-0.002737934771087
4.47,-0.0434636,-0.00708770842676,-0.004316,-0.00277170842676
4.5,-0.0427503,-0.00697138896816,-0.004167,-0.00280438896816
4.53,-0.0420123,-0.0068510416242,-0.004016,-0.0028350416242
4.56,-0.0412502,-0.006726764238249,-0.003862,-0.002864764238249
4.59,-0.0404644,-0.006598622039219,-0.003707,-0.002891622039219
4.62,-0.0396557,-0.006466745484936,-0.00355,-0.002916745484936
4.65,-0.0388245,-0.006331199804313,-0.003392,-0.002939199804313
4.68,-0.0379714,-0.006192082840719,-0.003232,-0.002960082840719
4.71,-0.0370971,-0.006049508744751,-0.003071,-0.002978508744751
4.74,-0.0362021,-0.00590355905255,-0.002908,-0.00299555905255
4.77,-0.035287,-0.005754331607485,-0.002744,-0.003010331607485
4.8,-0.0343525,-0.005601940560153,-0.002579,-0.003022940560153
4.83,-0.0333993,-0.005446500061152,-0.002414,-0.003032500061152
4.86,-0.0324278,-0.005288075339394,-0.002247,-0.003041075339394
4.89,-0.0314389,-0.005126813159933,-0.00208,-0.003046813159933
4.92,-0.0304332,-0.004962811366138,-0.001913,-0.003049811366138
4.95,-0.0294112,-0.00479615149415,-0.001745,-0.00305115149415
4.98,-0.0283738,-0.004626980309022,-0.001577,-0.003049980309022
5.01,-0.0273216,-0.004455395654124,-0.001409,-0.003046395654124
5.04,-0.0262552,-0.004281495372824,-0.001241,-0.003040495372824
5.07,-0.0251754,-0.004105409922948,-0.001073,-0.003032409922948
5.1,-0.0240828,-0.003927237147866,-0.000906,-0.003021237147866
5.13,-0.0229781,-0.003747091198174,-0.000738,-0.003009091198174
5.16,-0.0218621,-0.003565102531697,-0.000572,-0.002993102531697
5.19,-0.0207355,-0.003381385299034,-0.000406,-0.002975385299034
5.22,-0.0195989,-0.003196037343553,-0.000241,-0.002955037343553
5.25,-0.0184531,-0.003009189123079,-7.6E-05,-0.002933189123079
5.28,-0.0172987,-0.002820938480982,8.7E-05,-0.002907938480982
5.31,-0.0161365,-0.002631415875087,0.000249,-0.002880415875087
5.34,-0.0149672,-0.002440735455991,0.00041,-0.002850735455991
5.37,-0.0137916,-0.00224902768152,0.00057,-0.00281902768152
5.4,-0.0126102,-0.002056374087814,0.000728,-0.002784374087814
5.43,-0.0114239,-0.001862921439928,0.000885,-0.002747921439928
5.46,-0.0102333,-0.00166876758123,0.001039,-0.00270776758123
5.49,-0.00903919,-0.001474041338823,0.001193,-0.002667041338823
5.52,-0.00784223,-0.001278850340413,0.001344,-0.002622850340413
5.55,-0.00664315,-0.001083313628766,0.001493,-0.002576313628766
5.58,-0.00544264,-0.000887543723756,0.00164,-0.002527543723756
5.61,-0.00424142,-0.000691658037425,0.001785,-0.002476658037425
5.64,-0.00304018,-0.000495769089649,0.001928,-0.002423769089649
5.67,-0.00183963,-0.000299992661747,0.002068,-0.002367992661747
5.7,-0.00064046,-0.000104441273595,0.002206,-0.002310441273595
5.73,0.000556635,9.0771739573566E-05,0.002341,-0.002250228260426
5.76,0.00175097,0.000285534673244,0.002473,-0.002187465326756
5.79,0.00294184,0.000479732561458,0.002603,-0.002123267438542
5.82,0.00412858,0.000673256961148,0.00273,-0.002056743038852
5.85,0.00531051,0.000865996983163,0.002854,-0.001988003016837
5.88,0.00648694,0.001057840107628,0.002976,-0.001918159892372
5.91,0.0076572,0.001248677076114,0.003094,-0.001845322923886
5.94,0.00882064,0.001438401891638,0.003209,-0.001770598108362
5.97,0.00997658,0.00162690366505,0.003321,-0.00169409633495
6,0.0111244,0.001814081291532,0.00343,-0.001615918708468
6.03,0.0122633,0.001999804313262,0.003535,-0.001535195686738
6.06,0.0133928,0.002183994455542,0.003637,-0.001453005544458
6.09,0.0145123,0.002366553875005,0.003736,-0.001369446124995
6.12,0.0156209,0.002547335806596,0.003831,-0.001283664193404
6.15,0.0167182,0.002726275021403,0.003923,-0.001196724978597
6.18,0.0178035,0.002903257368829,0.004011,-0.001107742631171
6.21,0.0188762,0.003078185005504,0.004095,-0.001016814994496
6.24,0.0199356,0.003250943780831,0.004176,-0.000925056219169
6.27,0.0209812,0.003421452158669,0.004253,-0.000831547841331
6.3,0.0220124,0.00358961229565,0.004327,-0.00073738770435
6.33,0.0230285,0.003755310041176,0.004397,-0.000641689958824
6.36,0.0240289,0.003918447551877,0.004463,-0.000544552448123
6.39,0.0250132,0.004078959598842,0.004525,-0.000446040401158
6.42,0.0259807,0.004236732031473,0.004583,-0.000346267968527
6.45,0.0269308,0.004391667006401,0.004638,-0.000246332993599
6.48,0.027863,0.004543682987484,0.004689,-0.000145317012516
6.51,0.0287768,0.004692698438583,0.004736,-4.33015614170976E-05
6.54,0.0296716,0.004838615516328,0.004779,5.96155163276133E-05
6.57,0.0305468,0.004981336377349,0.004818,0.000163336377349
6.6,0.0314021,0.005120812099963,0.004853,0.000267812099963
6.63,0.0322368,0.005256928533573,0.004884,0.000372928533573
6.66,0.0330504,0.005389604142036,0.004912,0.000477604142036
6.69,0.0338426,0.005518790003669,0.004935,0.000583790003669
6.72,0.0346127,0.005644371967875,0.004955,0.000689371967875
6.75,0.0353604,0.005766301112968,0.004971,0.000795301112968
6.78,0.0360852,0.005884495902809,0.004982,0.000902495902809
6.81,0.0367867,0.005998891108484,0.004991,0.001007891108484
6.84,0.0374644,0.006109405193852,0.004995,0.001114405193852
6.87,0.038118,0.006215989237229,0.004995,0.001220989237229
6.9,0.038747,0.006318561702475,0.004992,0.001326561702475
6.93,0.0393511,0.006417073667903,0.004985,0.001432073667903
6.96,0.0399299,0.006511459904603,0.004974,0.001537459904603
6.99,0.040483,0.00660165518366,0.00496,0.00164165518366
7.02,0.0410102,0.006687626890619,0.004942,0.001745626890619
7.05,0.0415111,0.006769309796567,0.00492,0.001849309796567
7.08,0.0419855,0.006846671287048,0.004895,0.001951671287048
7.11,0.042433,0.006919646133149,0.004866,0.002053646133149
7.14,0.0428534,0.006988201720413,0.004833,0.002155201720413
7.17,0.0432465,0.007052305434384,0.004798,0.002254305434384
7.2,0.043612,0.007111908353378,0.004758,0.002353908353378
7.23,0.0439498,0.007166994170166,0.004716,0.002450994170166
7.26,0.0442596,0.007217513963064,0.00467,0.002547513963064
7.29,0.0445414,0.007263467732072,0.004621,0.002642467732072
7.32,0.044795,0.007304822862734,0.004569,0.002735822862734
7.35,0.0450202,0.007341546740593,0.004513,0.002828546740593
7.38,0.045217,0.007373639365649,0.004455,0.002918639365649
7.41,0.0453853,0.007401084430674,0.004393,0.003008084430674
7.44,0.045525,0.00742386562844,0.004329,0.00309486562844
7.47,0.0456361,0.007441982958947,0.004262,0.003179982958947
7.5,0.0457187,0.007455452729422,0.004192,0.003263452729422
7.53,0.0457728,0.007464274939867,0.004119,0.003345274939867
7.56,0.0457985,0.007468465897509,0.004044,0.003424465897509
7.59,0.0457958,0.007468025602348,0.003966,0.003502025602348
7.62,0.045765,0.007463002976069,0.003885,0.003578002976069
7.65,0.045706,0.007453381711444,0.003803,0.003650381711444
7.68,0.0456189,0.0074391781157,0.003717,0.0037221781157
7.71,0.045504,0.007420441110522,0.00363,0.003790441110522
7.74,0.0453613,0.007397170695911,0.00354,0.003857170695911
7.77,0.0451911,0.007369415793551,0.003448,0.003921415793551
7.8,0.0449934,0.007337176403441,0.003355,0.003982176403441
7.83,0.0447686,0.007300517754495,0.003259,0.004041517754495
7.86,0.0445168,0.00725945615394,0.003161,0.00409845615394
7.89,0.0442383,0.007214040523462,0.003062,0.004152040523462
7.92,0.0439334,0.007164319784745,0.002961,0.004203319784745
7.95,0.0436022,0.007110310245016,0.002858,0.004252310245016
7.98,0.0432451,0.007052077133189,0.002754,0.004298077133189
8.01,0.0428625,0.006989685678177,0.002648,0.004341685678177
8.04,0.0424547,0.006923184801663,0.002541,0.004382184801663
8.07,0.0420221,0.006852639732561,0.002433,0.004419639732561
8.1,0.0415649,0.006778083085328,0.002324,0.004454083085328
8.13,0.0410837,0.006699612703331,0.002213,0.004486612703331
8.16,0.0405786,0.006617244893799,0.002102,0.004515244893799
8.19,0.0400502,0.006531077500102,0.00199,0.004541077500102
8.22,0.0394989,0.006441175751152,0.001877,0.004564175751152
8.25,0.0389251,0.006347604875861,0.001763,0.004584604875861
8.28,0.0383291,0.006250413795915,0.001648,0.004602413795915
8.31,0.0377115,0.006149700354682,0.001533,0.004616700354682
8.34,0.0370727,0.006045529781075,0.001418,0.004627529781075
8.37,0.0364132,0.005937983611236,0.001302,0.004635983611236
8.4,0.0357335,0.005827143381304,0.001186,0.004641143381304
8.43,0.035034,0.005713074320192,0.00107,0.004643074320192
8.46,0.0343152,0.005595857964043,0.000954,0.004641857964043
8.49,0.0335777,0.005475592156223,0.000838,0.004637592156223
8.52,0.032822,0.005352358432875,0.000722,0.004630358432875
8.55,0.0320486,0.00522623833014,0.000606,0.00462023833014
8.58,0.031258,0.005097313384158,0.00049,0.004607313384158
8.61,0.0304508,0.004965681438298,0.000375,0.004590681438298
8.64,0.0296275,0.004831424028701,0.00026,0.004571424028701
8.67,0.0287887,0.004694638998736,0.000146,0.004548638998736
8.7,0.0279349,0.004555407884545,3.2E-05,0.004523407884545
8.73,0.0270667,0.004413828529496,-8.1E-05,0.004494828529496
8.76,0.0261847,0.004269998776958,-0.000193,0.004462998776958
8.79,0.0252894,0.004124000163072,-0.000305,0.004429000163072
8.82,0.0243815,0.003975946838436,-0.000415,0.004390946838436
8.85,0.0234616,0.003825936646419,-0.000525,0.004350936646419
8.88,0.0225301,0.003674034815932,-0.000633,0.004307034815932
8.91,0.0215877,0.003520355497574,-0.000741,0.004261355497574
8.94,0.0206351,0.003365012841942,-0.000847,0.004212012841942
8.97,0.0196727,0.003208072077949,-0.000952,0.004160072077949
9,0.0187013,0.003049663663419,-0.001055,0.004104663663419
9.03,0.0177213,0.002889852827266,-0.001157,0.004046852827266
9.06,0.0167335,0.002728770027315,-0.001257,0.003985770027315
9.09,0.0157385,0.002566513106935,-0.001356,0.003922513106935
9.12,0.0147367,0.002403147295039,-0.001453,0.003856147295039
9.15,0.0137289,0.002238803049452,-0.001549,0.003787803049452
9.18,0.0127157,0.002073578213543,-0.001643,0.003716578213543
9.21,0.0116977,0.001907570630682,-0.001735,0.003642570630682
9.24,0.0106754,0.001740861837009,-0.001825,0.003565861837009
9.27,0.0096496,0.00157358229035,-0.001913,0.00348658229035
9.3,0.00862077,0.001405808634677,-0.001999,0.003404808634677
9.33,0.00758957,0.001237648497697,-0.002083,0.003320648497697
9.36,0.00655661,0.0010692013535,-0.002165,0.0032342013535
9.39,0.00552251,0.000900568306902,-0.002245,0.003145568306902
9.42,0.00448786,0.000731845570549,-0.002323,0.003054845570549
9.45,0.0034533,0.000563137510702,-0.002398,0.002961137510702
9.48,0.00241941,0.000394538709283,-0.002472,0.002866538709283
9.51,0.0013868,0.000226148640385,-0.002542,0.002768148640385
9.54,0.000356091,5.80685718944922E-05,-0.002611,0.002669068571895
9.57,-0.00067213,-0.000109605772759,-0.002677,0.002567394227241
9.6,-0.00169726,-0.000276776060989,-0.002741,0.002464223939011
9.63,-0.0027187,-0.000443344612499,-0.002802,0.002358655387501
9.66,-0.00373585,-0.000609213583921,-0.002861,0.002251786416079
9.69,-0.00474814,-0.000774290024053,-0.002917,0.002142709975947
9.72,-0.00575495,-0.000938472828081,-0.002971,0.002032527171919
9.75,-0.00675572,-0.001101670675527,-0.003022,0.001920329324473
9.78,-0.00774986,-0.001263787353745,-0.003071,0.001807212646255
9.81,-0.00873679,-0.00142472828081,-0.003117,0.00169227171919
9.84,-0.00971595,-0.001584402136247,-0.00316,0.001575597863753
9.87,-0.0106867,-0.001742704553793,-0.003201,0.001458295446207
9.9,-0.0116486,-0.001899563781646,-0.003239,0.001339436218354
9.93,-0.0126011,-0.00205489013005,-0.003274,0.00121910986995
9.96,-0.0135434,-0.00220855314118,-0.003307,0.00109844685882
9.99,-0.0144753,-0.002360520200579,-0.003337,0.000976479799421
10.02,-0.0153959,-0.002510644543194,-0.003364,0.000853355456806
10.05,-0.016305,-0.002658893554568,-0.003389,0.000730106445432
10.08,-0.0172018,-0.002805136776876,-0.003411,0.000605863223124
10.11,-0.018086,-0.002949325288434,-0.00343,0.000480674711566
10.14,-0.0189569,-0.003091344938644,-0.003446,0.000354655061356
10.17,-0.0198141,-0.003231130498594,-0.00346,0.000228869501406
10.2,-0.020657,-0.003368584124913,-0.003471,0.000102415875087
10.23,-0.0214852,-0.003503640588691,-0.00348,-2.36405886909373E-05
10.26,-0.0222982,-0.003636218353785,-0.003486,-0.000150218353785
10.29,-0.0230955,-0.003766235884056,-0.003489,-0.000277235884056
10.32,-0.0238766,-0.003893611643361,-0.00349,-0.000403611643361
10.35,-0.0246412,-0.004018296710017,-0.003487,-0.000531296710017
10.38,-0.0253886,-0.004140176933426,-0.003483,-0.000657176933426
10.41,-0.0261185,-0.004259203391903,-0.003476,-0.000783203391903
10.44,-0.0268305,-0.004375310856537,-0.003466,-0.000909310856537
10.47,-0.0275242,-0.004488434098414,-0.003453,-0.001035434098414
10.5,-0.0281991,-0.004598491581393,-0.003439,-0.001159491581393
10.53,-0.0288548,-0.004705418076562,-0.003421,-0.001284418076562
10.56,-0.029491,-0.004809164662237,-0.003401,-0.001408164662237
10.59,-0.0301073,-0.004909666109503,-0.003379,-0.001530666109503
10.62,-0.0307033,-0.005006857189449,-0.003355,-0.001651857189449
10.65,-0.0312787,-0.005100688980391,-0.003328,-0.001772688980391
10.68,-0.0318332,-0.005191112560643,-0.003298,-0.001893112560643
10.71,-0.0323664,-0.005278062701292,-0.003267,-0.002011062701292
10.74,-0.0328781,-0.005361506787884,-0.003233,-0.002128506787884
10.77,-0.0333678,-0.005441363284276,-0.003197,-0.002244363284276
10.8,-0.0338355,-0.005517632190468,-0.003159,-0.002358632190468
10.83,-0.0342808,-0.005590248277549,-0.003118,-0.002472248277549
10.86,-0.0347034,-0.005659162623833,-0.003076,-0.002583162623833
10.89,-0.0351032,-0.005724358922092,-0.003031,-0.002693358922092
10.92,-0.0354798,-0.005785771943414,-0.002985,-0.002800771943414
10.95,-0.0358332,-0.005843401687798,-0.002936,-0.002907401687798
10.98,-0.0361632,-0.005897215540788,-0.002886,-0.003011215540788
11.01,-0.0364695,-0.0059471645807,-0.002834,-0.0031131645807
11.04,-0.036752,-0.005993232500306,-0.00278,-0.003213232500306
11.07,-0.0370106,-0.006035402992376,-0.002724,-0.003311402992376
11.1,-0.0372453,-0.006073676056912,-0.002667,-0.003406676056912
11.13,-0.0374558,-0.006108002772229,-0.002608,-0.003500002772229
11.16,-0.0376421,-0.006138383138326,-0.002548,-0.003590383138326
11.19,-0.0378042,-0.006164817155204,-0.002485,-0.003679817155204
11.22,-0.037942,-0.006187288515635,-0.002422,-0.003765288515635
11.25,-0.0380554,-0.006205780912389,-0.002357,-0.003848780912389
11.28,-0.0381445,-0.006220310652697,-0.002291,-0.003929310652697
11.31,-0.0382093,-0.006230877736557,-0.002223,-0.004007877736557
11.34,-0.0382499,-0.006237498471197,-0.002154,-0.004083498471197
11.37,-0.0382664,-0.006240189163847,-0.002084,-0.004156189163847
11.4,-0.038259,-0.006238982428962,-0.002013,-0.004225982428962
11.43,-0.0382276,-0.006233861959313,-0.001941,-0.004292861959313
11.46,-0.0381724,-0.006224860369359,-0.001867,-0.004357860369359
11.49,-0.0380934,-0.006211977659097,-0.001793,-0.004418977659097
11.52,-0.0379908,-0.006195246442986,-0.001718,-0.004477246442986
11.55,-0.0378647,-0.006174683028252,-0.001642,-0.004532683028252
11.58,-0.0377152,-0.006150303722125,-0.001566,-0.004584303722125
11.61,-0.0375425,-0.00612214113906,-0.001489,-0.00463314113906
11.64,-0.0373467,-0.006090211586286,-0.001411,-0.004679211586286
11.67,-0.0371281,-0.006054563985487,-0.001332,-0.004722563985487
11.7,-0.0368868,-0.006015214643891,-0.001253,-0.004762214643891
11.73,-0.036623,-0.005972196175955,-0.001174,-0.004798196175955
11.76,-0.036337,-0.005925557503363,-0.001094,-0.004831557503363
11.79,-0.036029,-0.005875331240572,-0.001014,-0.004861331240572
11.82,-0.0356993,-0.005821566309267,-0.000934,-0.004887566309267
11.85,-0.0353482,-0.005764311631131,-0.000853,-0.004911311631131
11.88,-0.0349759,-0.00570359982062,-0.000773,-0.00493059982062
11.91,-0.0345828,-0.005639496106649,-0.000692,-0.004947496106649
11.94,-0.0341692,-0.005572049410901,-0.000611,-0.004961049410901
11.97,-0.0337354,-0.005501308655061,-0.000531,-0.004970308655061
12,-0.0332818,-0.005427339068042,-0.00045,-0.004977339068042
12.03,-0.0328086,-0.005350173264299,-0.00037,-0.004980173264299
12.06,-0.0323162,-0.005269876472747,-0.00029,-0.004979876472747
12.09,-0.031805,-0.005186513922296,-0.00021,-0.004976513922296
12.12,-0.0312753,-0.005100134534632,-0.00013,-0.004970134534632
12.15,-0.0307276,-0.005010819845897,-5.1E-05,-0.004959819845897
12.18,-0.0301621,-0.004918602470545,2.7E-05,-0.004945602470545
12.21,-0.0295794,-0.004823580251947,0.000105,-0.004928580251947
12.24,-0.0289797,-0.004725785804558,0.000183,-0.004908785804558
12.27,-0.0283636,-0.004625316971748,0.00026,-0.004885316971748
12.3,-0.0277315,-0.004522238982429,0.000336,-0.004858238982429
12.33,-0.0270837,-0.004416600758286,0.000411,-0.004827600758286
12.36,-0.0264208,-0.004308500142688,0.000486,-0.004794500142688
12.39,-0.0257431,-0.00419798605732,0.00056,-0.00475798605732
12.42,-0.0250512,-0.00408515634555,0.000632,-0.00471715634555
12.45,-0.0243454,-0.003970059929064,0.000704,-0.004674059929064
12.48,-0.0236264,-0.003852810958457,0.000775,-0.004627810958457
12.51,-0.0228945,-0.003733458355416,0.000845,-0.004578458355416
12.54,-0.0221502,-0.003612083656081,0.000914,-0.004526083656081
12.57,-0.021394,-0.003488768396592,0.000982,-0.004470768396592
12.6,-0.0206264,-0.003363594113091,0.001048,-0.004411594113091
12.63,-0.019848,-0.003236658648946,0.001114,-0.004350658648946
12.66,-0.0190592,-0.003108027233071,0.001178,-0.004286027233071
12.69,-0.0182604,-0.002977765094378,0.00124,-0.004217765094378
12.72,-0.0174524,-0.002846002690693,0.001302,-0.004148002690693
12.75,-0.0166354,-0.002712772636471,0.001362,-0.004074772636471
12.78,-0.0158102,-0.002578205389539,0.001421,-0.003999205389539
12.81,-0.0149771,-0.002442349871581,0.001478,-0.003920349871581
12.84,-0.0141368,-0.002305320233193,0.001533,-0.003838320233193
12.87,-0.0132897,-0.00216718170329,0.001588,-0.00375518170329
12.9,-0.0124364,-0.00202803212524,0.00164,-0.00366803212524
12.93,-0.0115773,-0.001887936727955,0.001691,-0.003578936727955
12.96,-0.0107132,-0.001747025969261,0.001741,-0.003488025969261
12.99,-0.00984436,-0.001605342247951,0.001789,-0.003394342247951
13.02,-0.00897147,-0.001462998083901,0.001835,-0.003297998083901
13.05,-0.00809502,-0.001320073382527,0.001879,-0.003199073382527
13.08,-0.00721554,-0.001176654572139,0.001922,-0.003098654572139
13.11,-0.00633358,-0.001032831342493,0.001963,-0.002995831342493
13.14,-0.00544968,-0.000888691752619,0.002003,-0.002891691752619
13.17,-0.00456436,-0.000744320600106,0.00204,-0.002784320600106
13.2,-0.00367815,-0.000599804313262,0.002076,-0.002675804313262
13.23,-0.00279161,-0.000455234212565,0.00211,-0.002565234212565
13.26,-0.00190524,-0.000310691834155,0.002143,-0.002453691834155
13.29,-0.0010196,-0.000166268498512,0.002173,-0.002339268498512
13.32,-0.000135195,-2.20465571364507E-05,0.002201,-0.002223046557136
13.35,0.000747437,0.000121886257083,0.002228,-0.002106113742917
13.38,0.00162777,0.000265444168128,0.002253,-0.001987555831872
13.41,0.00250529,0.000408543356843,0.002276,-0.001867456643157
13.44,0.00337948,0.00055109951486,0.002297,-0.00174590048514
13.47,0.00424981,0.000693026213869,0.002317,-0.001623973786131
13.5,0.00511577,0.000834240287007,0.002334,-0.001499759712993
13.53,0.00597686,0.000974660198133,0.00235,-0.001375339801867
13.56,0.00683257,0.001114202780382,0.002363,-0.001248797219618
13.59,0.0076824,0.001252786497615,0.002375,-0.001122213502385
13.62,0.00852584,0.001390328182967,0.002385,-0.000994671817033
13.65,0.00936241,0.001526749561743,0.002393,-0.000866250438257
13.68,0.0101916,0.00166196746708,0.002399,-0.00073703253292
13.71,0.011013,0.001795915039341,0.002404,-0.000608084960659
13.74,0.011826,0.001928492804436,0.002406,-0.000477507195564
13.77,0.0126302,0.00205963553345,0.002407,-0.00034736446655
13.8,0.0134252,0.002189277997472,0.002406,-0.000216722002528
13.83,0.0142104,0.002317322353133,0.002403,-8.56776468669733E-05
13.86,0.0149854,0.002443703371519,0.002398,4.57033715194261E-05
13.89,0.0157498,0.002568355823719,0.002392,0.000176355823719
13.92,0.0165031,0.00269119817359,0.002384,0.00030719817359
13.95,0.0172449,0.002812165192221,0.002374,0.000438165192221
13.98,0.0179747,0.002931175343471,0.002362,0.000569175343471
14.01,0.0186922,0.003048179705655,0.002349,0.000699179705655
14.04,0.0193968,0.003163080435403,0.002334,0.000829080435403
14.07,0.0200882,0.003275828611032,0.002317,0.000958828611032
14.1,0.020766,0.003386359003628,0.002298,0.001088359003628
14.13,0.0214298,0.00349460638428,0.002278,0.00121660638428
14.16,0.0220792,0.003600505524074,0.002257,0.001343505524074
14.19,0.0227139,0.003704007501325,0.002234,0.001470007501325
14.22,0.0233334,0.003805030779893,0.002209,0.001596030779893
14.25,0.0239374,0.003903526438094,0.002183,0.001720526438094
14.28,0.0245256,0.003999445554242,0.002155,0.001844445554242
14.31,0.0250976,0.004092722899425,0.002126,0.001966722899425
14.34,0.025653,0.004183293244731,0.002095,0.002088293244731
14.37,0.0261917,0.00427114028293,0.002063,0.00220814028293
14.4,0.0267131,0.004356166170655,0.00203,0.002326166170655
14.43,0.0272172,0.004438370907905,0.001996,0.002442370907905
14.46,0.0277035,0.004517672958539,0.00196,0.002557672958539
14.49,0.0281718,0.004594039708101,0.001922,0.002672039708101
14.52,0.0286218,0.004667422234906,0.001884,0.002783422234906
14.55,0.0290533,0.004737787924498,0.001845,0.002892787924498
14.58,0.029466,0.004805087855192,0.001804,0.003001087855192
14.61,0.0298597,0.004869289412532,0.001762,0.003107289412532
14.64,0.0302342,0.004930359982062,0.001719,0.003211359982062
14.67,0.0305892,0.004988250642097,0.001675,0.003313250642097
14.7,0.0309246,0.005042945085409,0.001631,0.003411945085409
14.73,0.0312403,0.00509442700477,0.001585,0.00350942700477
14.76,0.0315359,0.005142631171267,0.001538,0.003604631171267
14.79,0.0318115,0.005187573892128,0.00149,0.003697573892128
14.82,0.0320668,0.005229206245668,0.001442,0.003787206245668
14.85,0.0323018,0.005267528231889,0.001393,0.003874528231889
14.88,0.0325162,0.005302490929104,0.001343,0.003959490929104
14.91,0.0327101,0.005334110644543,0.001292,0.004042110644543
14.94,0.0328833,0.005362354763749,0.001241,0.004121354763749
14.97,0.0330358,0.005387223286722,0.001189,0.004198223286722
15,0.0331675,0.005408699906233,0.001137,0.004271699906233
15.03,0.0332783,0.005426768315056,0.001084,0.004342768315056
15.06,0.0333684,0.005441461127645,0.00103,0.004411461127645
15.09,0.0334375,0.005452729422316,0.000976,0.004476729422316
15.12,0.0334859,0.005460622120755,0.000922,0.004538622120755
15.15,0.0335135,0.005465122915732,0.000868,0.004597122915732
15.18,0.0335205,0.005466264421705,0.000813,0.004653264421705
15.21,0.0335068,0.005464030331444,0.000757,0.004707030331444
15.24,0.0334726,0.005458453259407,0.000702,0.004756453259407
15.27,0.0334179,0.005449533205593,0.000646,0.004803533205593
15.3,0.0333427,0.005437270170003,0.000591,0.004846270170003
15.33,0.0332473,0.00542171307432,0.000535,0.00488671307432
15.36,0.0331317,0.005402861918545,0.000479,0.004923861918545
15.39,0.032996,0.005380733009907,0.000423,0.004957733009907
15.42,0.0328403,0.005355342655632,0.000367,0.004988342655632
15.45,0.0326649,0.005326739777406,0.000311,0.005015739777406
15.48,0.0324699,0.005294940682458,0.000256,0.005038940682458
15.51,0.0322554,0.005259961678014,0.0002,0.005059961678014
15.54,0.0320217,0.00522185168576,0.000145,0.00507685168576
15.57,0.0317689,0.005180627012923,9E-05,0.005090627012923
15.6,0.0314972,0.005136320273961,3.5E-05,0.005101320273961
15.63,0.0312069,0.005088980390558,-2E-05,0.005108980390558
15.66,0.0308983,0.005038656284398,-7.4E-05,0.005112656284398
15.69,0.0305716,0.004985380569938,-0.000128,0.005113380569938
15.72,0.030227,0.004929185861633,-0.000181,0.005110185861633
15.75,0.0298648,0.004870121081169,-0.000234,0.005104121081169
15.78,0.0294853,0.00480823515023,-0.000286,0.00509423515023
15.81,0.0290888,0.004743576990501,-0.000338,0.005081576990501
15.84,0.0286756,0.004676195523666,-0.000389,0.005065195523666
15.87,0.028246,0.004606139671409,-0.00044,0.005046139671409
15.9,0.0278002,0.004533442048188,-0.00049,0.005023442048188
15.93,0.0273386,0.004458167882914,-0.000539,0.004997167882914
15.96,0.0268616,0.004380382404501,-0.000587,0.004967382404501
15.99,0.0263695,0.004300134534632,-0.000635,0.004935134534632
16.02,0.0258626,0.004217473194994,-0.000682,0.004899473194994
16.05,0.0253413,0.004132463614497,-0.000728,0.004860463614497
16.08,0.0248059,0.004045154714827,-0.000774,0.004819154714827
16.11,0.0242569,0.003955628032125,-0.000818,0.004773628032125
16.14,0.0236945,0.003863916180847,-0.000862,0.004725916180847
16.17,0.0231192,0.003770100697134,-0.000905,0.004675100697134
16.2,0.0225313,0.00367423050267,-0.000946,0.00462023050267
16.23,0.0219313,0.003576387133597,-0.000987,0.004563387133597
16.26,0.0213196,0.003476635818827,-0.001027,0.004503635818827
16.29,0.0206965,0.003375025480044,-0.001066,0.004441025480044
16.32,0.0200625,0.00327163765339,-0.001103,0.00437463765339
16.35,0.019418,0.003166537567777,-0.00114,0.004306537567777
16.38,0.0187633,0.00305977414489,-0.001176,0.00423577414489
16.41,0.0180991,0.002951461535326,-0.00121,0.004161461535326
16.44,0.0174255,0.002841616046313,-0.001243,0.004084616046313
16.47,0.0167432,0.002730351828448,-0.001275,0.004005351828448
16.5,0.0160525,0.002617717803416,-0.001306,0.003923717803416
16.53,0.0153539,0.002503795507359,-0.001336,0.003839795507359
16.56,0.0146478,0.002388650169188,-0.001365,0.003753650169188
16.59,0.0139347,0.002272363325044,-0.001392,0.003664363325044
16.62,0.013215,0.00215500020384,-0.001419,0.00357400020384
16.65,0.0124891,0.00203662603449,-0.001444,0.00348062603449
16.68,0.0117576,0.001917338660361,-0.001467,0.003384338660361
16.71,0.0110208,0.001797187003139,-0.00149,0.003287187003139
16.74,0.0102792,0.001676252598965,-0.001511,0.003187252598964
16.77,0.00953337,0.001554628399038,-0.001531,0.003085628399038
16.8,0.00878364,0.001432368217212,-0.00155,0.002982368217212
16.83,0.00803052,0.001309555220351,-0.001567,0.002876555220351
16.86,0.00727446,0.001186262790982,-0.001583,0.002769262790982
16.89,0.00651592,0.001062565942354,-0.001598,0.002660565942354
16.92,0.00575536,0.000938539687717,-0.001612,0.002550539687717
16.95,0.00499325,0.000814260671042,-0.001624,0.002438260671042
16.98,0.00423004,0.000689802274858,-0.001635,0.002324802274858
17.01,0.00346619,0.000565239512414,-0.001645,0.002210239512414
17.04,0.00270217,0.000440649027682,-0.001653,0.002093649027682
17.07,0.00193842,0.000316102572465,-0.00166,0.001976102572465
17.1,0.00117542,0.00019167842146,-0.001666,0.00185767842146
17.13,0.000413615,6.74491418321171E-05,-0.00167,0.001737449141832
17.16,-0.000346543,-5.65115577479718E-05,-0.001674,0.001617488442252
17.19,-0.0011046,-0.000180129642464,-0.001675,0.001494870357536
17.22,-0.0018601,-0.000303330751356,-0.001676,0.001372669248644
17.25,-0.0026126,-0.000426042643402,-0.001676,0.001249957356598
17.28,-0.00336166,-0.000548193566798,-0.001674,0.001125806433202
17.31,-0.00410682,-0.000669708508296,-0.001671,0.001001291491704
17.34,-0.00484765,-0.000790517346814,-0.001666,0.000875482653186
17.37,-0.00558371,-0.000910548330548,-0.001661,0.000750451669452
17.4,-0.00631457,-0.001029731338416,-0.001654,0.000624268661584
17.43,-0.00703979,-0.001147994618615,-0.001646,0.000498005381385
17.46,-0.00775895,-0.001265269680786,-0.001637,0.000371730319214
17.49,-0.00847163,-0.001381488034571,-0.001626,0.000244511965429
17.52,-0.0091774,-0.001496579558889,-0.001615,0.000118420441111
17.55,-0.00987585,-0.001610477394105,-0.001602,-8.47739410493728E-06
17.58,-0.0105666,-0.001723119572751,-0.001589,-0.000134119572751
17.61,-0.0112492,-0.0018344327123,-0.001574,-0.0002604327123
17.64,-0.0119232,-0.001944343430225,-0.001558,-0.000386343430225
17.67,-0.0125883,-0.002052802804843,-0.001541,-0.000511802804843
17.7,-0.0132441,-0.00215974560724,-0.001523,-0.00063674560724
17.73,-0.0138902,-0.002265106608504,-0.001504,-0.000761106608504
17.76,-0.0145262,-0.002368820579722,-0.001484,-0.000884820579722
17.79,-0.0151518,-0.002470838599209,-0.001463,-0.001007838599209
17.82,-0.0157666,-0.002571095438053,-0.001441,-0.001130095438053
17.85,-0.0163701,-0.002669509560113,-0.001418,-0.001251509560113
17.88,-0.0169622,-0.00276606465816,-0.001394,-0.00137206465816
17.91,-0.0175424,-0.002860679196054,-0.001369,-0.001491679196054
17.94,-0.0181103,-0.002953287944882,-0.001343,-0.001610287944882
17.97,-0.0186658,-0.003043874597415,-0.001317,-0.001726874597415
18,-0.0192084,-0.003132357617514,-0.001289,-0.001843357617514
18.03,-0.0197378,-0.003218688083493,-0.001261,-0.001957688083493
18.06,-0.0202537,-0.003302817073668,-0.001232,-0.002070817073668
18.09,-0.0207559,-0.003384711973582,-0.001203,-0.002181711973582
18.12,-0.021244,-0.003464307554323,-0.001172,-0.002292307554323
18.15,-0.0217178,-0.003541571201435,-0.001141,-0.002400571201435
18.18,-0.0221769,-0.003616437686004,-0.00111,-0.002506437686004
18.21,-0.0226212,-0.003688890700803,-0.001077,-0.002611890700803
18.24,-0.0230504,-0.003758881324147,-0.001045,-0.002713881324147
18.27,-0.0234643,-0.003826376941579,-0.001011,-0.002815376941579
18.3,-0.0238625,-0.003891312324188,-0.000977,-0.002914312324188
18.33,-0.024245,-0.003953687471972,-0.000942,-0.003011687471972
18.36,-0.0246114,-0.004013437156019,-0.000907,-0.003106437156019
18.39,-0.0249617,-0.00407056137633,-0.000872,-0.00319856137633
18.42,-0.0252955,-0.004124994903991,-0.000836,-0.003288994903991
18.45,-0.0256127,-0.004176721431775,-0.0008,-0.003376721431775
18.48,-0.0259133,-0.00422574095968,-0.000763,-0.00346274095968
18.51,-0.0261968,-0.004271971951568,-0.000726,-0.003545971951568
18.54,-0.0264634,-0.004315447021892,-0.000688,-0.003627447021892
18.57,-0.0267128,-0.004356117248971,-0.000651,-0.003705117248971
18.6,-0.0269449,-0.004393966325574,-0.000613,-0.003780966325574
18.63,-0.0271595,-0.004428961637246,-0.000575,-0.003853961637246
18.66,-0.0273567,-0.004461119491214,-0.000537,-0.003924119491214
18.69,-0.0275363,-0.004490407273024,-0.000498,-0.003992407273024
18.72,-0.0276983,-0.004516824982674,-0.00046,-0.004056824982674
18.75,-0.0278425,-0.004540340005708,-0.000421,-0.004119340005708
18.78,-0.0279689,-0.004560952342126,-0.000382,-0.004178952342126
18.81,-0.0280776,-0.004578678299156,-0.000343,-0.004235678299156
18.84,-0.0281684,-0.004593485262343,-0.000305,-0.004288485262343
18.87,-0.0282413,-0.004605373231685,-0.000266,-0.004339373231685
18.9,-0.0282965,-0.00461437482164,-0.000227,-0.00438737482164
18.93,-0.0283338,-0.00462045741775,-0.000188,-0.00443245741775
18.96,-0.0283534,-0.004623653634473,-0.00015,-0.004473653634473
18.99,-0.0283554,-0.004623979779037,-0.000111,-0.004512979779037
19.02,-0.0283397,-0.004621419544213,-7.3E-05,-0.004548419544213
19.05,-0.0283064,-0.004615989237229,-3.5E-05,-0.004580989237229
19.08,-0.0282557,-0.004607721472543,3E-06,-0.004610721472543
19.11,-0.0281875,-0.004596599942925,4E-05,-0.004636599942925
19.14,-0.028102,-0.004582657262832,7.8E-05,-0.004660657262832
19.17,-0.0279992,-0.004565893432264,0.000115,-0.004680893432264
19.2,-0.0278793,-0.004546341065677,0.000151,-0.004697341065677
19.23,-0.0277424,-0.0045240164703,0.000188,-0.0047120164703
19.26,-0.0275886,-0.004498935953361,0.000224,-0.004722935953361
19.29,-0.027418,-0.004471115822088,0.000259,-0.004730115822088
19.32,-0.0272309,-0.004440604998165,0.000294,-0.004734604998165
19.35,-0.0270273,-0.004407403481593,0.000329,-0.004736403481593
19.38,-0.0268074,-0.004371543886828,0.000363,-0.004734543886828
19.41,-0.0265715,-0.004333075135554,0.000397,-0.004730075135554
19.44,-0.0263196,-0.004291997227771,0.00043,-0.004721997227771
19.47,-0.0260521,-0.004248375392393,0.000463,-0.004711375392393
19.5,-0.0257692,-0.004202242243875,0.000495,-0.004697242243875
19.53,-0.025471,-0.004153614089445,0.000527,-0.004680614089445
19.56,-0.0251578,-0.004102539850789,0.000558,-0.004660539850789
19.59,-0.0248298,-0.004049052142362,0.000588,-0.004637052142362
19.62,-0.0244873,-0.003993199885849,0.000618,-0.004611199885849
19.65,-0.0241304,-0.003934999388479,0.000647,-0.004581999388479
19.68,-0.0237596,-0.003874532186392,0.000675,-0.004549532186392
19.71,-0.0233749,-0.003811798279587,0.000703,-0.004514798279587
19.74,-0.0229768,-0.003746879204207,0.00073,-0.004476879204207
19.77,-0.0225655,-0.003679807574707,0.000756,-0.004435807574707
19.8,-0.0221412,-0.003610616005544,0.000782,-0.004392616005544
19.83,-0.0217043,-0.003539369725631,0.000807,-0.004346369725631
19.86,-0.0212551,-0.003466117656651,0.000831,-0.004297117656651
19.89,-0.0207939,-0.00339090872029,0.000854,-0.00424490872029
19.92,-0.0203209,-0.003313775531004,0.000876,-0.004189775531004
19.95,-0.0198366,-0.003234799624934,0.000898,-0.004132799624934
19.98,-0.0193411,-0.003153997309307,0.000919,-0.004072997309307
20.01,-0.018835,-0.003071466427494,0.000939,-0.004010466427494
20.04,-0.0183185,-0.00298723959395,0.000958,-0.00394523959395
20.07,-0.0177919,-0.00290136573036,0.000976,-0.00387736573036
20.1,-0.0172556,-0.002813910065637,0.000994,-0.003807910065637
20.13,-0.01671,-0.002724937828693,0.001011,-0.003735937828693
20.16,-0.0161554,-0.002634497941212,0.001026,-0.003660497941212
20.19,-0.0155922,-0.002542655632109,0.001041,-0.003583655632109
20.22,-0.0150207,-0.002449459823067,0.001055,-0.003504459823067
20.25,-0.0144413,-0.002354975742998,0.001068,-0.003422975742998
20.28,-0.0138544,-0.002259268620816,0.001081,-0.003340268620816
20.31,-0.0132604,-0.002162403685434,0.001092,-0.003254403685434
20.34,-0.0126596,-0.002064429858535,0.001102,-0.003166429858535
20.37,-0.0120524,-0.001965412369033,0.001112,-0.003077412369033
20.4,-0.0114393,-0.001865432753068,0.001121,-0.002986432753068
20.43,-0.0108205,-0.001764523625097,0.001128,-0.002892523625097
20.46,-0.0101965,-0.001662766521261,0.001135,-0.002797766521261
20.49,-0.00956774,-0.001560233193363,0.001141,-0.002701233193363
20.52,-0.00893453,-0.001456974193811,0.001146,-0.002602974193811
20.55,-0.0082973,-0.001353059643687,0.00115,-0.002503059643687
20.58,-0.00765643,-0.001248551510457,0.001154,-0.002402551510457
20.61,-0.00701233,-0.001143516653757,0.001156,-0.002299516653757
20.64,-0.00636541,-0.001038021933222,0.001157,-0.002195021933222
20.67,-0.00571604,-0.000932127685597,0.001158,-0.002090127685597
20.7,-0.00506465,-0.000825904031962,0.001158,-0.001983904031962
20.73,-0.00441162,-0.000719412939786,0.001157,-0.001876412939786
20.76,-0.00375737,-0.000612722899425,0.001155,-0.001767722899425
20.79,-0.00310228,-0.000505895878348,0.001152,-0.001657895878348
20.82,-0.00244675,-0.000398997105467,0.001148,-0.001546997105467
20.85,-0.0017912,-0.00029209507114,0.001144,-0.00143609507114
20.88,-0.00113601,-0.000185251742835,0.001138,-0.001323251742835
20.91,-0.000481574,-7.85313710302091E-05,0.001132,-0.00121053137103
20.94,0.000171702,2.79998369277182E-05,0.001125,-0.001097000163072
20.97,0.000823428,0.000134278282849,0.001117,-0.000982721717151
21,0.00147321,0.000240239716254,0.001109,-0.000868760283746
21.03,0.00212067,0.000345822495821,0.001099,-0.000753177504179
21.06,0.0027654,0.000450960088059,0.001089,-0.000638039911941
21.09,0.00340703,0.000555592156223,0.001078,-0.000522407843777
21.12,0.00404518,0.000659656732847,0.001066,-0.000406343267153
21.15,0.00467945,0.000763088589017,0.001054,-0.000290911410983
21.18,0.00530948,0.000865829018713,0.001041,-0.000175170981287
21.21,0.0059349,0.000967817685189,0.001027,-5.91823148110397E-05
21.24,0.00655533,0.001068992620979,0.001013,5.59926209792491E-05
21.27,0.0071704,0.001169293489339,0.000997,0.000172293489339
21.3,0.00777975,0.001268661584247,0.000982,0.000286661584247
21.33,0.00838303,0.001367039830405,0.000965,0.000402039830405
21.36,0.00897987,0.001464367891068,0.000948,0.000516367891068
21.39,0.00956993,0.00156059032166,0.00093,0.00063059032166
21.42,0.0101529,0.001655656569775,0.000912,0.000743656569775
21.45,0.0107283,0.001749488360716,0.000893,0.000856488360716
21.48,0.011296,0.001842064495087,0.000874,0.000968064495087
21.51,0.0118555,0.001933303436748,0.000854,0.001079303436748
21.54,0.0124065,0.002023156264014,0.000834,0.001189156264014
21.57,0.0129488,0.002111590362428,0.000813,0.001298590362428
21.6,0.013482,0.002198540503078,0.000791,0.001407540503078
21.63,0.0140057,0.002283941457051,0.000769,0.001514941457051
21.66,0.0145198,0.002367776917119,0.000747,0.001620776917119
21.69,0.0150238,0.00244996534714,0.000724,0.00172596534714
21.72,0.0155176,0.002530490439887,0.000701,0.001829490439887
21.75,0.0160007,0.00260927065922,0.000677,0.00193227065922
21.78,0.016473,0.002686289697909,0.000654,0.002032289697909
21.81,0.0169342,0.00276149863427,0.000629,0.00213249863427
21.84,0.0173839,0.00283483223939,0.000605,0.00222983223939
21.87,0.017822,0.002906274206042,0.00058,0.002326274206042
21.9,0.0182482,0.00297577561254,0.000555,0.00242077561254
21.93,0.0186623,0.003043303844429,0.000529,0.002514303844429
21.96,0.019064,0.003108809980024,0.000504,0.002604809980024
21.99,0.0194531,0.003172261404868,0.000478,0.002694261404868
22.02,0.0198294,0.003233625504505,0.000452,0.002781625504505
22.05,0.0201926,0.003292853357251,0.000426,0.002866853357251
22.08,0.0205426,0.003349928655877,0.000399,0.002950928655877
22.11,0.0208792,0.003404818785927,0.000373,0.003031818785927
22.14,0.0212022,0.003457491132945,0.000346,0.003111491132945
22.17,0.0215114,0.003507913082474,0.000319,0.003188913082474
22.2,0.0218066,0.003556052020058,0.000293,0.003263052020058
22.23,0.0220878,0.003601907945697,0.000266,0.003335907945697
22.26,0.0223547,0.003645431937706,0.000239,0.003406431937706
22.29,0.0226071,0.00368659138163,0.000212,0.00347459138163
22.32,0.0228451,0.003725402584696,0.000185,0.003540402584696
22.35,0.0230684,0.003761816625219,0.000158,0.003603816625219
22.38,0.023277,0.0037958335032,0.000131,0.0036648335032
22.41,0.0234707,0.003827420604183,0.000105,0.003722420604183
22.44,0.0236495,0.003856577928167,7.8E-05,0.003778577928167
22.47,0.0238133,0.003883289167924,5.2E-05,0.003831289167924
22.5,0.023962,0.003907538016226,2.5E-05,0.003882538016226
22.53,0.0240955,0.003929308165845,-1E-06,0.003930308165845
22.56,0.0242138,0.00394859961678,-2.7E-05,0.00397559961678
22.59,0.0243169,0.003965412369033,-5.3E-05,0.004018412369033
22.62,0.0244047,0.003979730115374,-7.9E-05,0.004058730115374
22.65,0.0244772,0.003991552855803,-0.000104,0.004095552855803
22.68,0.0245344,0.004000880590322,-0.000129,0.004129880590322
22.71,0.0245763,0.004007713318929,-0.000154,0.004161713318929
22.74,0.024603,0.004012067348852,-0.000179,0.004191067348852
22.77,0.0246145,0.004013942680093,-0.000204,0.004217942680093
22.8,0.0246108,0.00401333931265,-0.000228,0.00424133931265
22.83,0.0245919,0.004010257246525,-0.000252,0.004262257246525
22.86,0.024558,0.004004729096172,-0.000275,0.004279729096172
22.89,0.0245091,0.003996754861592,-0.000298,0.004294754861592
22.92,0.0244452,0.003986334542786,-0.000321,0.004307334542786
22.95,0.0243664,0.003973484446981,-0.000343,0.004316484446981
22.98,0.0242729,0.003958237188634,-0.000365,0.004323237188634
23.01,0.0241646,0.003940576460516,-0.000387,0.004327576460516
23.04,0.0240418,0.003920551184312,-0.000408,0.004328551184312
23.07,0.0239045,0.003898161360023,-0.000428,0.004326161360023
23.1,0.0237528,0.003873423294875,-0.000449,0.004322423294875
23.13,0.0235869,0.003846369603327,-0.000468,0.004314369603327
23.16,0.0234069,0.003817016592605,-0.000488,0.004305016592605
23.19,0.023213,0.003785396877166,-0.000506,0.004291396877166
23.22,0.0230052,0.00375151045701,-0.000525,0.00427651045701
23.25,0.0227839,0.00371542256105,-0.000542,0.00425742256105
23.28,0.0225491,0.003677133189286,-0.00056,0.004237133189286
23.31,0.0223011,0.003636691263403,-0.000576,0.004212691263403
23.34,0.0220401,0.003594129397856,-0.000593,0.004187129397856
23.37,0.0217662,0.003549463899874,-0.000608,0.004157463899874
23.4,0.0214797,0.003502743691141,-0.000623,0.004125743691141
23.43,0.0211807,0.003453985078886,-0.000638,0.004091985078886
23.46,0.0208694,0.003403220677565,-0.000652,0.004055220677565
23.49,0.0205462,0.003350515716091,-0.000665,0.004015515716091
23.52,0.0202113,0.00329590280892,-0.000678,0.00397390280892
23.55,0.0198647,0.003239381956052,-0.00069,0.003929381956052
23.58,0.0195069,0.003181034693628,-0.000702,0.003883034693628
23.61,0.0191381,0.003120893636104,-0.000713,0.003833893636104
23.64,0.0187585,0.003058991397937,-0.000723,0.003781991397937
23.67,0.0183683,0.002995360593583,-0.000733,0.003728360593583
23.7,0.0179679,0.002930066451955,-0.000742,0.003672066451955
23.73,0.0175576,0.002863157894737,-0.000751,0.003614157894737
23.76,0.0171375,0.002794651229157,-0.000759,0.003553651229157
23.79,0.016708,0.002724611684129,-0.000766,0.003490611684129
23.82,0.0162693,0.002653071874108,-0.000773,0.003426071874108
23.85,0.0158218,0.002580097028008,-0.000779,0.003359097028008
23.88,0.0153658,0.002505736067512,-0.000784,0.003289736067512
23.91,0.0149015,0.002430021607077,-0.000789,0.003219021607077
23.94,0.0144293,0.002353018875617,-0.000793,0.003146018875617
23.97,0.0139495,0.002274776794814,-0.000797,0.003071776794814
24,0.0134623,0.002195327979127,-0.0008,0.002995327979127
24.03,0.0129682,0.002114753964695,-0.000802,0.002916753964695
24.06,0.0124673,0.002033071058747,-0.000804,0.002837071058747
24.09,0.0119601,0.001950360797423,-0.000805,0.002755360797423
24.12,0.0114469,0.001866672102409,-0.000806,0.002672672102409
24.15,0.0109279,0.001782037588161,-0.000805,0.002587037588161
24.18,0.0104036,0.001696538790819,-0.000805,0.002501538790819
24.21,0.00987424,0.001610214847731,-0.000803,0.002413214847731
24.24,0.00934015,0.001523119572751,-0.000802,0.002325119572751
24.27,0.00880168,0.001435310041176,-0.000799,0.002234310041176
24.3,0.00825917,0.001346841697582,-0.000796,0.002142841697582
24.33,0.00771296,0.001257769986547,-0.000792,0.002049769986547
24.36,0.00716339,0.001168150352644,-0.000788,0.001956150352644
24.39,0.0066108,0.00107803824045,-0.000783,0.00186103824045
24.42,0.00605554,0.000987490725264,-0.000778,0.001765490725264
24.45,0.00549794,0.000896561620938,-0.000772,0.001668561620938
24.48,0.00493836,0.000805309633495,-0.000766,0.001571309633495
24.51,0.00437712,0.000713786946064,-0.000759,0.001472786946064
24.54,0.00381459,0.000622053895389,-0.000751,0.001373053895389
24.57,0.00325109,0.000530162664601,-0.000743,0.001273162664601
24.6,0.00268699,0.000438173590444,-0.000735,0.001173173590444
24.63,0.00212261,0.000346138856048,-0.000726,0.001072138856048
24.66,0.0015583,0.000254115536712,-0.000716,0.000970115536712
24.69,0.000994412,0.000162161033878,-0.000706,0.000868161033878
24.72,0.000431275,7.03289983285091E-05,-0.000696,0.000766328998329
24.75,-0.000130767,-2.13244730726895E-05,-0.000685,0.000663675526927
24.78,-0.000691375,-0.000112744098822,-0.000673,0.000560255901178
24.81,-0.00125021,-0.000203874597415,-0.000662,0.000458125402585
24.84,-0.00180694,-0.000294661828856,-0.000649,0.000354338171144
24.87,-0.00236124,-0.000385052794651,-0.000637,0.000251947205349
24.9,-0.00291276,-0.000474990419503,-0.000624,0.000149009580497
24.93,-0.00346118,-0.000564422520282,-0.00061,4.55774797178849E-05
24.96,-0.00400617,-0.000653295283134,-0.000597,-5.62952831342493E-05
24.99,-0.00454741,-0.00074155652493,-0.000582,-0.00015955652493
25.02,-0.00508457,-0.000829152431815,-0.000568,-0.000261152431815
25.05,-0.00561735,-0.000916034082107,-0.000553,-0.000363034082107
25.08,-0.00614541,-0.001002146031228,-0.000538,-0.000464146031228
25.11,-0.00666846,-0.001087440988218,-0.000523,-0.000564440988218
25.14,-0.00718618,-0.001171866769946,-0.000507,-0.000664866769946
25.17,-0.00769826,-0.001255372824004,-0.000491,-0.000764372824004
25.2,-0.00820441,-0.001337911859432,-0.000475,-0.000862911859432
25.23,-0.00870432,-0.001419433323821,-0.000458,-0.000961433323821
25.26,-0.0091977,-0.00149988992621,-0.000441,-0.00105888992621
25.29,-0.00968428,-0.001579237637083,-0.000424,-0.001155237637083
25.32,-0.0101637,-0.001657417750418,-0.000407,-0.001250417750418
25.35,-0.0106358,-0.00173440417465,-0.00039,-0.00134440417465
25.38,-0.0111003,-0.001810151249541,-0.000372,-0.001438151249541
25.41,-0.0115568,-0.001884593746178,-0.000354,-0.001530593746178
25.44,-0.0120051,-0.001957699050104,-0.000336,-0.001621699050104
25.47,-0.012445,-0.002029434546863,-0.000318,-0.001711434546863
25.5,-0.0128761,-0.002099735007542,-0.0003,-0.001799735007542
25.53,-0.0132984,-0.002168600432142,-0.000282,-0.001886600432142
25.56,-0.0137114,-0.00223594928452,-0.000263,-0.00197294928452
25.59,-0.014115,-0.00230176525745,-0.000245,-0.00205676525745
25.62,-0.0145089,-0.002365999429247,-0.000226,-0.002139999429247
25.65,-0.014893,-0.002428635492682,-0.000208,-0.002220635492682
25.68,-0.0152669,-0.002489608218843,-0.000189,-0.002300608218843
25.71,-0.0156305,-0.002548901300501,-0.000171,-0.002377901300501
25.74,-0.0159837,-0.002606498430429,-0.000152,-0.002454498430429
25.77,-0.0163261,-0.002662334379714,-0.000133,-0.002529334379714
25.8,-0.0166575,-0.002716376533899,-0.000115,-0.002601376533899
25.83,-0.016978,-0.002768641200212,-9.6E-05,-0.002672641200212
25.86,-0.0172871,-0.002819046842513,-7.8E-05,-0.002741046842513
25.89,-0.0175848,-0.002867593460802,-5.9E-05,-0.002808593460802
25.92,-0.0178709,-0.002914248440621,-4.1E-05,-0.002873248440621
25.95,-0.0181453,-0.002958995474744,-2.2E-05,-0.002936995474744
25.98,-0.0184077,-0.003001785641486,-4E-06,-0.002997785641486
26.01,-0.0186581,-0.003042618940846,1.4E-05,-0.003056618940846
26.04,-0.0188964,-0.003081479065596,3.2E-05,-0.003113479065596
26.07,-0.0191224,-0.00311833340128,5E-05,-0.00316833340128
26.1,-0.0193359,-0.003153149333442,6.8E-05,-0.003221149333442
26.13,-0.019537,-0.00318594316931,8.5E-05,-0.00327094316931
26.16,-0.0197255,-0.003216682294427,0.000102,-0.003318682294427
26.19,-0.0199012,-0.003245334094337,0.00012,-0.003365334094337
26.22,-0.0200642,-0.003271914876269,0.000137,-0.003408914876269
26.25,-0.0202143,-0.003296392025765,0.000153,-0.003449392025765
26.28,-0.0203516,-0.003318781850055,0.00017,-0.003488781850055
26.31,-0.0204758,-0.003339035427453,0.000186,-0.003525035427453
26.34,-0.020587,-0.003357169065188,0.000202,-0.003559169065188
26.37,-0.0206852,-0.00337318276326,0.000218,-0.00359118276326


==> data/standing_wave/sb_const_eps/sb_const_eps_csf_64.dat <==
0,0.0630082,0.01,0.01,0
0.03,0.0629866,0.009996571874772,0.009996,5.7187477185694E-07
0.06,0.0629222,0.009986350982888,0.009983,3.3509828879421E-06
0.09,0.062815,0.009969337324348,0.009961,8.33732434825894E-06
0.12,0.0626654,0.009945594382953,0.009932,1.35943829533292E-05
0.15,0.0624735,0.009915138029653,0.009894,2.1138029653282E-05
0.18,0.0622397,0.009878031748249,0.009849,2.90317482486407E-05
0.21,0.0619643,0.00983432315159,0.009796,3.83231515897944E-05
0.24,0.0616475,0.009784043981577,0.009735,4.90439815770006E-05
0.27,0.0612897,0.009727257722011,0.009666,6.12577220107865E-05
0.3,0.0608913,0.009664027856692,0.009591,7.30278566916688E-05
0.33,0.0604525,0.00959438612752,0.009508,8.63861275199121E-05
0.36,0.0599739,0.009518427760196,0.009417,0.000101427760196
0.39,0.0594557,0.009436184496621,0.00932,0.000116184496621
0.42,0.0588985,0.009347751562495,0.009216,0.000131751562495
0.45,0.0583026,0.009253176570669,0.009105,0.000148176570669
0.48,0.0576685,0.009152538875892,0.008988,0.000164538875892
0.51,0.0569967,0.009045917832917,0.008865,0.000180917832917
0.54,0.0562876,0.008933376925543,0.008735,0.000198376925543
0.57,0.0555417,0.008814995508521,0.008598,0.000216995508521
0.6,0.0547596,0.008690868807552,0.008456,0.000234868807552
0.63,0.0539417,0.008561060306436,0.008309,0.000252060306436
0.66,0.0530886,0.008425665230875,0.008155,0.000270665230875
0.69,0.0522008,0.008284762935618,0.007996,0.000288762935618
0.72,0.051279,0.008138464517317,0.007832,0.000306464517317
0.75,0.0503236,0.007986833459772,0.007663,0.000323833459772
0.78,0.0493352,0.007829964988684,0.007488,0.000341964988684
0.81,0.0483163,0.007668255877806,0.007309,0.000359255877806
0.84,0.0472686,0.007501975933291,0.007125,0.000376975933291
0.87,0.046193,0.00733126799369,0.006937,0.00039426799369
0.9,0.0450902,0.007156243155653,0.006744,0.000412243155653
0.93,0.0439611,0.006977044257732,0.006548,0.000429044257732
0.96,0.0428066,0.006793814138477,0.006347,0.000446814138477
0.99,0.0416275,0.006606679765491,0.006143,0.000463679765491
1.02,0.0404247,0.006415783977324,0.005935,0.000480783977324
1.05,0.0391992,0.006221285483477,0.005724,0.000497285483477
1.08,0.0379518,0.006023311251551,0.005509,0.000514311251551
1.11,0.0366834,0.005822004120099,0.005292,0.000530004120099
1.14,0.0353948,0.00561749105672,0.005072,0.00054549105672
1.17,0.0340871,0.005409946641866,0.004849,0.000560946641866
1.2,0.032761,0.005199481972188,0.004623,0.000576481972188
1.23,0.0314175,0.004986255757187,0.004396,0.000590255757187
1.26,0.0300575,0.004770410835415,0.004166,0.000604410835415
1.29,0.0286818,0.004552074174473,0.003935,0.000617074174473
1.32,0.0272913,0.004331388612911,0.003702,0.000629388612911
1.35,0.025887,0.004108512860231,0.003467,0.000641512860231
1.38,0.0244698,0.003883589754984,0.003232,0.000651589754984
1.41,0.0230404,0.003656730393822,0.002995,0.000661730393822
1.44,0.0215999,0.003428109357195,0.002757,0.000671109357195
1.47,0.020149,0.003197837741754,0.002518,0.000679837741754
1.5,0.0186888,0.002966090127952,0.002279,0.000687090127952
1.53,0.0172199,0.002732961741488,0.002039,0.000693961741488
1.56,0.0157434,0.002498627162814,0.0018,0.000698627162814
1.59,0.0142601,0.002263213359531,0.00156,0.000703213359531
1.62,0.0127709,0.002026863170191,0.001321,0.000705863170191
1.65,0.0112766,0.001789703562393,0.001082,0.000707703562393
1.68,0.00977809,0.001551875787596,0.000843,0.000708875787596
1.71,0.0082763,0.001313527445634,0.000606,0.000707527445634
1.74,0.00677205,0.001074788678299,0.000369,0.000705788678299
1.77,0.0052662,0.000835795975762,0.000133,0.000702795975762
1.8,0.00375963,0.000596689002384,-0.000101,0.000697689002384
1.83,0.00225318,0.000357601074146,-0.000334,0.000691601074146
1.86,0.000747722,0.000118670585733,-0.000566,0.000684670585733
1.89,-0.000755902,-0.000119968829454,-0.000795,0.000675031170546
1.92,-0.00225683,-0.000358180363826,-0.001023,0.000664819636174
1.95,-0.00375422,-0.000595830383982,-0.001249,0.000653169616018
1.98,-0.00524722,-0.000832783669427,-0.001472,0.000639216330573
2.01,-0.00673497,-0.001068903729991,-0.001693,0.000624096270009
2.04,-0.00821664,-0.001304058836786,-0.001911,0.000606941163214
2.07,-0.00969139,-0.001538115673833,-0.002127,0.000588884326167
2.1,-0.0111584,-0.001770944099339,-0.00234,0.000569055900661
2.13,-0.0126167,-0.00200239016509,-0.002549,0.00054660983491
2.16,-0.0140656,-0.002232344361528,-0.002756,0.000523655638472
2.19,-0.0155043,-0.002460679721052,-0.002959,0.000498320278948
2.22,-0.0169318,-0.002687237534162,-0.003159,0.000471762465838
2.25,-0.0183474,-0.002911906704207,-0.003356,0.000444093295793
2.28,-0.0197503,-0.003134560263585,-0.003548,0.000413439736415
2.31,-0.0211395,-0.003355039502795,-0.003737,0.000381960497205
2.34,-0.0225144,-0.003573249196136,-0.003922,0.000348750803864
2.37,-0.023874,-0.003789030634108,-0.004103,0.000313969365892
2.4,-0.0252177,-0.004002288591009,-0.00428,0.000277711408991
2.43,-0.0265445,-0.004212864357338,-0.004453,0.000240135642662
2.46,-0.0278538,-0.004420662707394,-0.004621,0.000200337292606
2.49,-0.0291446,-0.004625524931676,-0.004785,0.000159475068324
2.52,-0.0304163,-0.004827355804483,-0.004944,0.000116644195517
2.55,-0.031668,-0.005026012487264,-0.005098,7.19875127364374E-05
2.58,-0.032899,-0.005221383883368,-0.005248,2.66161166324391E-05
2.61,-0.0341085,-0.005413343025194,-0.005393,-2.03430251935477E-05
2.64,-0.0352958,-0.005601778816091,-0.005533,-6.87788160906042E-05
2.67,-0.0364602,-0.005786580159408,-0.005668,-0.000118580159408
2.7,-0.0376009,-0.005967620087544,-0.005799,-0.000168620087544
2.73,-0.0387172,-0.006144787503849,-0.005924,-0.000220787503849
2.76,-0.0398084,-0.006317971311671,-0.006043,-0.000274971311671
2.79,-0.0408738,-0.006487060414359,-0.006158,-0.000329060414359
2.82,-0.0419128,-0.006651959586213,-0.006267,-0.000384959586213
2.85,-0.0429247,-0.006812557730581,-0.006371,-0.000441557730581
2.88,-0.0439088,-0.006968743750813,-0.00647,-0.000498743750813
2.91,-0.0448645,-0.007120422421209,-0.006563,-0.000557422421209
2.94,-0.0457912,-0.007267498516066,-0.006651,-0.000616498516066
2.97,-0.0466883,-0.007409876809685,-0.006733,-0.000676876809685
3,-0.0475552,-0.007547462076365,-0.006809,-0.000738462076365
3.03,-0.0483914,-0.007680174961354,-0.006881,-0.000799174961354
3.06,-0.0491959,-0.007807856755153,-0.006946,-0.000861856755153
3.09,-0.0499658,-0.007930047200206,-0.007006,-0.000924047200206
3.12,-0.0507022,-0.008046920876965,-0.007061,-0.000985920876965
3.15,-0.0514048,-0.008158430172581,-0.007109,-0.001049430172581
3.18,-0.0520733,-0.008264527474202,-0.007153,-0.001111527474202
3.21,-0.0527075,-0.008365181039928,-0.00719,-0.001175181039928
3.24,-0.0533072,-0.00846035912786,-0.007222,-0.00123835912786
3.27,-0.0538721,-0.008550014125146,-0.007249,-0.001301014125146
3.3,-0.0544019,-0.008634098418936,-0.00727,-0.001364098418936
3.33,-0.0548966,-0.008712612009231,-0.007285,-0.001427612009231
3.36,-0.0553559,-0.008785507283179,-0.007295,-0.001490507283179
3.39,-0.0557797,-0.008852768369831,-0.007299,-0.001553768369831
3.42,-0.0561677,-0.008914347656337,-0.007298,-0.001616347656337
3.45,-0.05652,-0.008970261013646,-0.007292,-0.001678261013646
3.48,-0.0568363,-0.009020460828908,-0.00728,-0.001740460828908
3.51,-0.0571166,-0.009064947102123,-0.007263,-0.001801947102123
3.54,-0.0573609,-0.009103719833292,-0.00724,-0.001863719833292
3.57,-0.0575689,-0.009136731409563,-0.007212,-0.001924731409563
3.6,-0.0577408,-0.009164013572837,-0.007179,-0.001985013572837
3.63,-0.0578765,-0.009185550452163,-0.007141,-0.002044550452163
3.66,-0.0579759,-0.009201326176593,-0.007098,-0.002103326176593
3.69,-0.0580391,-0.009211356617075,-0.00705,-0.002161356617075
3.72,-0.0580659,-0.00921561003171,-0.006996,-0.00221961003171
3.75,-0.0580566,-0.009214134033348,-0.006938,-0.002276134033348
3.78,-0.0580111,-0.009206912751039,-0.006875,-0.002331912751039
3.81,-0.0579296,-0.009193977926683,-0.006808,-0.002385977926683
3.84,-0.0578121,-0.009175329560279,-0.006736,-0.002439329560279
3.87,-0.0576589,-0.00915101526468,-0.006659,-0.00249201526468
3.9,-0.05747,-0.009121035039884,-0.006578,-0.002543035039884
3.93,-0.0572457,-0.009085436498741,-0.006492,-0.002593436498741
3.96,-0.056986,-0.009044219641253,-0.006402,-0.002642219641253
3.99,-0.0566913,-0.008997447951219,-0.006308,-0.002689447951219
4.02,-0.0563617,-0.00894513729959,-0.006209,-0.00273613729959
4.05,-0.0559974,-0.008887319428265,-0.006107,-0.002780319428265
4.08,-0.0555988,-0.008824057821046,-0.006001,-0.002823057821046
4.11,-0.055166,-0.008755368348882,-0.005891,-0.002864368348882
4.14,-0.0546994,-0.008681314495574,-0.005777,-0.002904314495574
4.17,-0.0541992,-0.008601928003022,-0.00566,-0.002941928003022
4.2,-0.0536658,-0.008517272355027,-0.005539,-0.002978272355027
4.23,-0.0530995,-0.008427395164439,-0.005415,-0.003012395164439
4.26,-0.0525006,-0.008332344044109,-0.005288,-0.003044344044109
4.29,-0.0518695,-0.008232182477836,-0.005158,-0.003074182477836
4.32,-0.0512065,-0.008126958078472,-0.005024,-0.003102958078472
4.35,-0.0505122,-0.008016766071718,-0.004888,-0.003128766071718
4.38,-0.0497868,-0.007901638199472,-0.004749,-0.003152638199472
4.41,-0.0490309,-0.007781669687438,-0.004607,-0.003174669687438
4.44,-0.0482466,-0.007657193825566,-0.004462,-0.003195193825566
4.47,-0.0474345,-0.007528305839557,-0.004316,-0.003212305839557
4.5,-0.0465952,-0.007395100955114,-0.004167,-0.003228100955114
4.53,-0.0457293,-0.007257674397936,-0.004016,-0.003241674397936
4.56,-0.0448376,-0.007116153135624,-0.003862,-0.003254153135624
4.59,-0.0439207,-0.006970632393879,-0.003707,-0.003263632393879
4.62,-0.0429793,-0.006821223269352,-0.00355,-0.003271223269352
4.65,-0.0420141,-0.006668036858695,-0.003392,-0.003276036858695
4.68,-0.0410258,-0.006511184258557,-0.003232,-0.003279184258557
4.71,-0.0400151,-0.00635077656559,-0.003071,-0.00327977656559
4.74,-0.0389828,-0.006186940747395,-0.002908,-0.003278940747395
4.77,-0.0379295,-0.006019772029672,-0.002744,-0.003275772029672
4.8,-0.0368561,-0.005849413250974,-0.002579,-0.003270413250974
4.83,-0.0357633,-0.00567597550795,-0.002414,-0.00326197550795
4.86,-0.0346518,-0.005499569897251,-0.002247,-0.003252569897251
4.89,-0.0335223,-0.00532030751553,-0.00208,-0.00324030751553
4.92,-0.0323758,-0.005138347072286,-0.001913,-0.003225347072286
4.95,-0.0312128,-0.00495376792227,-0.001745,-0.00320876792227
4.98,-0.0300342,-0.004766712904035,-0.001577,-0.003189712904035
5.01,-0.0288408,-0.00457730898518,-0.001409,-0.00316830898518
5.04,-0.0276333,-0.004385667262356,-0.001241,-0.003144667262356
5.07,-0.0264125,-0.004191914703166,-0.001073,-0.003118914703166
5.1,-0.0251792,-0.003996178275209,-0.000906,-0.003090178275209
5.13,-0.0239341,-0.003798569075136,-0.000738,-0.003060569075136
5.16,-0.0226781,-0.0035992299415,-0.000572,-0.0030272299415
5.19,-0.0214119,-0.00339827197095,-0.000406,-0.00299227197095
5.22,-0.0201362,-0.003195806260138,-0.000241,-0.002954806260138
5.25,-0.0188519,-0.002991975647614,-7.6E-05,-0.002915975647614
5.28,-0.0175598,-0.002786907100981,8.7E-05,-0.002873907100981
5.31,-0.0162605,-0.002580695845938,0.000249,-0.002829695845938
5.34,-0.0149549,-0.002373484721036,0.00041,-0.002783484721036
5.37,-0.0136438,-0.002165400693878,0.00057,-0.002735400693878
5.4,-0.0123279,-0.001956554861113,0.000728,-0.002684554861113
5.43,-0.0110079,-0.001747058319393,0.000885,-0.002632058319393
5.46,-0.00968468,-0.001537050733079,0.001039,-0.002576050733079
5.49,-0.00835896,-0.001326646373012,0.001193,-0.002519646373012
5.52,-0.00703151,-0.001115967445507,0.001344,-0.002459967445507
5.55,-0.00570307,-0.000905131395596,0.001493,-0.002398131395596
5.58,-0.0043744,-0.0006942588425,0.00164,-0.0023342588425
5.61,-0.00304624,-0.000483467231249,0.001785,-0.002268467231249
5.64,-0.00171936,-0.00027287876816,0.001928,-0.00220087876816
5.67,-0.00039448,-6.26077240740094E-05,0.002068,-0.002130607724074
5.7,0.000927641,0.000147225440498,0.002206,-0.002058774559502
5.73,0.00224627,0.000356504391492,0.002341,-0.001984495608508
5.76,0.00356067,0.000565112160005,0.002473,-0.001907887839995
5.79,0.0048701,0.000772931142296,0.002603,-0.001830068857704
5.82,0.00617385,0.00097984865462,0.00273,-0.00175015134538
5.85,0.00747118,0.001185747251945,0.002854,-0.001668252748055
5.88,0.00876136,0.001390511076336,0.002976,-0.001585488923664
5.91,0.0100437,0.001594030618237,0.003094,-0.001499969381763
5.94,0.0113174,0.001796178910047,0.003209,-0.001412821089953
5.97,0.0125819,0.001996867074444,0.003321,-0.001324132925556
6,0.0138363,0.002195952272879,0.00343,-0.001234047727121
6.03,0.0150801,0.002393355150599,0.003535,-0.001141644849401
6.06,0.0163124,0.002588932869055,0.003637,-0.001048067130945
6.09,0.0175327,0.002782606073495,0.003736,-0.000953393926505
6.12,0.0187401,0.002974231925368,0.003831,-0.000856768074632
6.15,0.0199341,0.003163731069924,0.003923,-0.000759268930076
6.18,0.0211139,0.003350976539562,0.004011,-0.000660023460438
6.21,0.0222788,0.003535857237629,0.004095,-0.000559142762371
6.24,0.0234283,0.003718293809377,0.004176,-0.000457706190623
6.27,0.0245616,0.003898159287204,0.004253,-0.000354840712796
6.3,0.025678,0.004075342574459,0.004327,-0.000251657425541
6.33,0.026777,0.004249764316391,0.004397,-0.000147235683609
6.36,0.0278578,0.004421297545399,0.004463,-4.17024546011478E-05
6.39,0.0289199,0.004589862906733,0.004525,6.48629067327745E-05
6.42,0.0299625,0.004755333432791,0.004583,0.000172333432791
6.45,0.0309852,0.004917645639774,0.004638,0.000279645639774
6.48,0.0319872,0.005076672560079,0.004689,0.000387672560079
6.51,0.032968,0.005232334838957,0.004736,0.000496334838957
6.54,0.033927,0.005384537250707,0.004779,0.000605537250707
6.57,0.0348635,0.005533168698677,0.004818,0.000715168698677
6.6,0.0357772,0.005678181570018,0.004853,0.000825181570018
6.63,0.0366672,0.005819433026178,0.004884,0.000935433026178
6.66,0.0375332,0.005956875454306,0.004912,0.001044875454306
6.69,0.0383747,0.006090429499652,0.004935,0.001155429499652
6.72,0.0391909,0.006219968194616,0.004955,0.001264968194616
6.75,0.0399816,0.006345459797296,0.004971,0.001374459797296
6.78,0.0407462,0.006466809081993,0.004982,0.001484809081993
6.81,0.0414841,0.006583920823004,0.004991,0.001592920823004
6.84,0.0421951,0.00669676327843,0.004995,0.00170176327843
6.87,0.0428786,0.006805241222571,0.004995,0.001810241222571
6.9,0.0435341,0.006909275300675,0.004992,0.001917275300675
6.93,0.0441614,0.007008833770843,0.004985,0.002023833770843
6.96,0.04476,0.007103837278323,0.004974,0.002129837278323
6.99,0.0453295,0.007194222339315,0.00496,0.002234222339315
7.02,0.0458696,0.007279941340968,0.004942,0.002337941340968
7.05,0.04638,0.007360946670433,0.00492,0.002440946670433
7.08,0.0468604,0.007437190714859,0.004895,0.002542190714859
7.11,0.0473104,0.007508609990446,0.004866,0.002642609990446
7.14,0.0477299,0.007575188626242,0.004833,0.002742188626242
7.17,0.0481185,0.007636863138449,0.004798,0.002838863138449
7.2,0.0484761,0.007693617656115,0.004758,0.002935617656115
7.23,0.0488024,0.00774540456639,0.004716,0.00302940456639
7.26,0.0490972,0.007792192127374,0.00467,0.003122192127374
7.29,0.0493595,0.007833821629566,0.004621,0.003212821629566
7.32,0.04959,0.007870404169616,0.004569,0.003301404169616
7.35,0.0497888,0.007901955618475,0.004513,0.003388955618475
7.38,0.0499558,0.007928460105193,0.004455,0.003473460105193
7.41,0.050091,0.007949917629769,0.004393,0.003556917629769
7.44,0.0501945,0.007966344063154,0.004329,0.003637344063154
7.47,0.0502661,0.007977707663447,0.004262,0.003715707663447
7.5,0.0503057,0.007983992559699,0.004192,0.003791992559699
7.53,0.0503134,0.007985214622859,0.004119,0.003866214622859
7.56,0.0502892,0.007981373852927,0.004044,0.003937373852927
7.59,0.0502333,0.007972501991804,0.003966,0.004006501991804
7.62,0.0501457,0.00795859903949,0.003885,0.00407359903949
7.65,0.0500266,0.007939696737885,0.003803,0.004136696737885
7.68,0.0498761,0.007915810957939,0.003717,0.004198810957939
7.71,0.0496943,0.007886957570602,0.00363,0.004256957570602
7.74,0.0494815,0.007853184188725,0.00354,0.004313184188725
7.77,0.0492378,0.007814506683257,0.003448,0.004366506683257
7.8,0.0489631,0.007770909183249,0.003355,0.004415909183249
7.83,0.0486577,0.007722439301551,0.003259,0.004463439301551
7.86,0.0483224,0.007669224005764,0.003161,0.004508224005764
7.89,0.0479575,0.007611310908739,0.003062,0.004549310908739
7.92,0.0475633,0.007548747623325,0.002961,0.004587747623325
7.95,0.0471402,0.007481597633324,0.002858,0.004623597633324
7.98,0.0466884,0.007409892680635,0.002754,0.004655892680635
8.01,0.0462086,0.00733374386191,0.002648,0.00468574386191
8.04,0.045701,0.007253182919049,0.002541,0.004712182919049
8.07,0.0451661,0.007168289206802,0.002433,0.004735289206802
8.1,0.0446044,0.00707914207992,0.002324,0.00475514207992
8.13,0.0440163,0.006985805022203,0.002213,0.004772805022203
8.16,0.0434024,0.006888373259354,0.002102,0.004786373259354
8.19,0.0427632,0.006786926146121,0.00199,0.004796926146121
8.22,0.0420991,0.006681527166305,0.001877,0.004804527166305
8.25,0.0414108,0.006572287416558,0.001763,0.004809287416558
8.28,0.0406986,0.00645925450973,0.001648,0.00481125450973
8.31,0.0399633,0.006342555413422,0.001533,0.004809555413422
8.34,0.0392054,0.006222269482385,0.001418,0.004804269482385
8.37,0.0384253,0.006098460200418,0.001302,0.004796460200418
8.4,0.0376239,0.005971270406074,0.001186,0.004785270406074
8.43,0.0368015,0.005840747712203,0.00107,0.004770747712203
8.46,0.0359588,0.005707003215455,0.000954,0.004753003215455
8.49,0.0350965,0.005570148012481,0.000838,0.004732148012481
8.52,0.0342151,0.005430261458032,0.000722,0.004708261458032
8.55,0.0333153,0.00528745464876,0.000606,0.00468145464876
8.58,0.0323977,0.005141822810364,0.00049,0.004651822810364
8.61,0.0314629,0.004993461168546,0.000375,0.004618461168546
8.64,0.0305116,0.004842480819957,0.00026,0.004582480819957
8.67,0.0295445,0.004688992861247,0.000146,0.004542992861247
8.7,0.0285621,0.004533076647167,3.2E-05,0.004501076647167
8.73,0.0275651,0.004374843274367,-8.1E-05,0.004455843274367
8.76,0.0265543,0.00421441971045,-0.000193,0.00440741971045
8.79,0.0255302,0.004051885310166,-0.000305,0.004356885310166
8.82,0.0244935,0.003887351170165,-0.000415,0.004302351170165
8.85,0.0234449,0.003720928387099,-0.000525,0.004245928387099
8.88,0.022385,0.003552712186668,-0.000633,0.004185712186668
8.91,0.0213146,0.003382829536473,-0.000741,0.004123829536473
8.94,0.0202343,0.003211375662215,-0.000847,0.004058375662215
8.97,0.0191447,0.003038445789596,-0.000952,0.003990445789596
9,0.0180466,0.002864166886215,-0.001055,0.003919166886215
9.03,0.0169407,0.002688650048724,-0.001157,0.003845650048724
9.06,0.0158275,0.002511974631873,-0.001257,0.003768974631873
9.09,0.0147079,0.002334283474214,-0.001356,0.003690283474214
9.12,0.0135824,0.002155655930498,-0.001453,0.003608655930498
9.15,0.0124518,0.001976218968325,-0.001549,0.003525218968325
9.18,0.0113167,0.001796067813396,-0.001643,0.003439067813396
9.21,0.0101777,0.001615297691412,-0.001735,0.003350297691412
9.24,0.00903571,0.001434053028019,-0.001825,0.003259053028019
9.27,0.00789123,0.001252413177967,-0.001913,0.003165413177967
9.3,0.00674499,0.001070493999194,-0.001999,0.003069493999194
9.33,0.00559765,0.000888400239969,-0.002083,0.002971400239969
9.36,0.00444989,0.000706239822753,-0.002165,0.002871239822753
9.39,0.00330239,0.000524120670008,-0.002245,0.002769120670008
9.42,0.0021558,0.000342145942909,-0.002323,0.002665145942909
9.45,0.0010108,0.000160423563917,-0.002398,0.002558423563917
9.48,-0.000131946,-2.09410838589263E-05,-0.002472,0.002451058916141
9.51,-0.00127178,-0.000201843569567,-0.002542,0.002340156430433
9.54,-0.00240803,-0.000382177240423,-0.002611,0.002228822759577
9.57,-0.00354005,-0.000561839570088,-0.002677,0.002115160429912
9.6,-0.00466718,-0.000740725810291,-0.002741,0.002000274189709
9.63,-0.00578877,-0.000918732799858,-0.002802,0.001883267200142
9.66,-0.00690417,-0.001095757377611,-0.002861,0.001765242622389
9.69,-0.00801274,-0.001271697969471,-0.002917,0.001645302030529
9.72,-0.00911384,-0.001446453001355,-0.002971,0.001524546998645
9.75,-0.0102068,-0.0016199161379,-0.003022,0.0014020838621
9.78,-0.0112911,-0.001792004850162,-0.003071,0.001278995149838
9.81,-0.012366,-0.001962601693113,-0.003117,0.001154398306887
9.84,-0.0134309,-0.002131611441051,-0.00316,0.001028388558949
9.87,-0.0144852,-0.002298938868274,-0.003201,0.000902061131726
9.9,-0.0155282,-0.002464472878133,-0.003239,0.000774527121867
9.93,-0.0165595,-0.002628149986827,-0.003274,0.000645850013173
9.96,-0.0175783,-0.002789843226755,-0.003307,0.000517156773245
9.99,-0.0185842,-0.002949489114115,-0.003337,0.000387510885885
10.02,-0.0195764,-0.003106960681308,-0.003364,0.000257039318692
10.05,-0.0205544,-0.003262178573582,-0.003389,0.000126821426418
10.08,-0.0215177,-0.003415063436188,-0.003411,-4.06343618767095E-06
10.11,-0.0224657,-0.003565520043423,-0.00343,-0.000135520043423
10.14,-0.0233978,-0.003713453169587,-0.003446,-0.000267453169587
10.17,-0.0243135,-0.003858783459931,-0.00346,-0.000398783459931
10.2,-0.0252123,-0.004001431559702,-0.003471,-0.000530431559702
10.23,-0.0260936,-0.0041413022432,-0.00348,-0.0006613022432
10.26,-0.0269568,-0.004278300284725,-0.003486,-0.000792300284725
10.29,-0.0278016,-0.004412378071426,-0.003489,-0.000923378071426
10.32,-0.0286274,-0.004543440377602,-0.00349,-0.001053440377602
10.35,-0.0294336,-0.004671391977552,-0.003487,-0.001184391977552
10.38,-0.0302199,-0.004796185258427,-0.003483,-0.001313185258427
10.41,-0.0309858,-0.004917740865475,-0.003476,-0.001441740865475
10.44,-0.0317308,-0.005035979443945,-0.003466,-0.001569979443945
10.47,-0.0324544,-0.005150821639088,-0.003453,-0.001697821639088
10.5,-0.0331563,-0.005262219838053,-0.003439,-0.001823219838053
10.53,-0.0338361,-0.005370110557039,-0.003421,-0.001949110557039
10.56,-0.0344932,-0.005474398570345,-0.003401,-0.002073398570345
10.59,-0.0351274,-0.005575052136071,-0.003379,-0.002196052136071
10.62,-0.0357383,-0.005672007770417,-0.003355,-0.002317007770417
10.65,-0.0363255,-0.005765201989582,-0.003328,-0.002437201989582
10.68,-0.0368887,-0.005854587180716,-0.003298,-0.002556587180716
10.71,-0.0374275,-0.005940099860018,-0.003267,-0.002673099860018
10.74,-0.0379416,-0.006021692414638,-0.003233,-0.002788692414638
10.77,-0.0384307,-0.006099317231725,-0.003197,-0.002902317231725
10.8,-0.0388946,-0.00617294256938,-0.003159,-0.00301394256938
10.83,-0.039333,-0.006242520814751,-0.003118,-0.003124520814751
10.86,-0.0397457,-0.006308020225939,-0.003076,-0.003232020225939
10.89,-0.0401323,-0.006369377319143,-0.003031,-0.003338377319143
10.92,-0.0404927,-0.006426576223412,-0.002985,-0.003441576223412
10.95,-0.0408267,-0.006479585196847,-0.002936,-0.003543585196847
10.98,-0.0411342,-0.006528388368498,-0.002886,-0.003642388368498
11.01,-0.0414148,-0.006572922254564,-0.002834,-0.003738922254564
11.04,-0.0416686,-0.006613202725994,-0.00278,-0.003833202725994
11.07,-0.0418954,-0.00664919804089,-0.002724,-0.00392519804089
11.1,-0.0420951,-0.0066808923283,-0.002667,-0.0040138923283
11.13,-0.0422676,-0.006708269717275,-0.002608,-0.004100269717275
11.16,-0.0424129,-0.006731330207814,-0.002548,-0.004183330207814
11.19,-0.0425308,-0.006750042058018,-0.002485,-0.004265042058018
11.22,-0.0426214,-0.006764421138836,-0.002422,-0.004342421138836
11.25,-0.0426846,-0.006774451579318,-0.002357,-0.004417451579318
11.28,-0.0427205,-0.006780149250415,-0.002291,-0.004489149250415
11.31,-0.0427289,-0.006781482410226,-0.002223,-0.004558482410226
11.34,-0.0427101,-0.006778498671601,-0.002154,-0.004624498671601
11.37,-0.0426641,-0.006771198034542,-0.002084,-0.004687198034542
11.4,-0.0425909,-0.006759580499046,-0.002013,-0.004746580499046
11.43,-0.0424907,-0.006743677807016,-0.001941,-0.004802677807016
11.46,-0.0423637,-0.00672352170035,-0.001867,-0.00485652170035
11.49,-0.0422099,-0.00669911217905,-0.001793,-0.00490611217905
11.52,-0.0420296,-0.006670496855965,-0.001718,-0.004952496855965
11.55,-0.041823,-0.006637707472996,-0.001642,-0.004995707472996
11.58,-0.0415902,-0.006600759901092,-0.001566,-0.005034759901092
11.61,-0.0413315,-0.006559701753105,-0.001489,-0.005070701753105
11.64,-0.0410472,-0.006514580641885,-0.001411,-0.005103580641885
11.67,-0.0407374,-0.006465412438381,-0.001332,-0.005133412438381
11.7,-0.0404026,-0.006412276497345,-0.001253,-0.005159276497345
11.73,-0.0400429,-0.006355188689726,-0.001174,-0.005181188689726
11.76,-0.0396587,-0.006294212499325,-0.001094,-0.005200212499325
11.79,-0.0392503,-0.006229395538993,-0.001014,-0.005215395538993
11.82,-0.0388181,-0.00616080129253,-0.000934,-0.00522680129253
11.85,-0.0383624,-0.006088477372786,-0.000853,-0.005235477372786
11.88,-0.0378836,-0.006012487263563,-0.000773,-0.005239487263563
11.91,-0.0373821,-0.005932894448659,-0.000692,-0.005240894448659
11.94,-0.0368583,-0.005849762411877,-0.000611,-0.005238762411877
11.97,-0.0363126,-0.005763154637016,-0.000531,-0.005232154637016
12,-0.0357454,-0.005673134607876,-0.00045,-0.005223134607876
12.03,-0.0351571,-0.00557976580826,-0.00037,-0.00520976580826
12.06,-0.0345483,-0.005483143463867,-0.00029,-0.005193143463867
12.09,-0.0339194,-0.005383331058497,-0.00021,-0.005173331058497
12.12,-0.0332709,-0.005280407946902,-0.00013,-0.005150407946902
12.15,-0.0326032,-0.005174437612882,-5.1E-05,-0.005123437612882
12.18,-0.0319168,-0.005065499411188,2.7E-05,-0.005092499411188
12.21,-0.0312122,-0.00495367269657,0.000105,-0.00505867269657
12.24,-0.03049,-0.004839052694729,0.000183,-0.005022052694729
12.27,-0.0297506,-0.004721702889465,0.00026,-0.004981702889465
12.3,-0.0289946,-0.00460171850648,0.000336,-0.00493771850648
12.33,-0.0282226,-0.004479194771474,0.000411,-0.004890194771474
12.36,-0.027435,-0.004354195168248,0.000486,-0.004840195168248
12.39,-0.0266323,-0.004226799051552,0.00056,-0.004786799051552
12.42,-0.0258153,-0.004097133388987,0.000632,-0.004729133388987
12.45,-0.0249843,-0.003965245793405,0.000704,-0.004669245793405
12.48,-0.02414,-0.003831247361455,0.000775,-0.004606247361455
12.51,-0.0232829,-0.003695217447888,0.000845,-0.004540217447888
12.54,-0.0224136,-0.003557251278405,0.000914,-0.004471251278405
12.57,-0.0215327,-0.003417444078707,0.000982,-0.004399444078707
12.6,-0.0206407,-0.003275875203545,0.001048,-0.004323875203545
12.63,-0.0197382,-0.003132639878619,0.001114,-0.004246639878619
12.66,-0.0188259,-0.00298784920058,0.001178,-0.00416584920058
12.69,-0.0179042,-0.002841566653229,0.00124,-0.004081566653229
12.72,-0.0169738,-0.002693903333217,0.001302,-0.003995903333217
12.75,-0.0160353,-0.002544954466244,0.001362,-0.003906954466244
12.78,-0.0150892,-0.002394799407061,0.001421,-0.003815799407061
12.81,-0.0141362,-0.00224354925232,0.001478,-0.00372154925232
12.84,-0.0131768,-0.002091283356769,0.001533,-0.003624283356769
12.87,-0.0122116,-0.001938096946112,0.001588,-0.003526096946112
12.9,-0.0112412,-0.001784085246047,0.00164,-0.003424085246047
12.93,-0.0102662,-0.001629343482277,0.001691,-0.003320343482277
12.96,-0.00928719,-0.001473965293406,0.001741,-0.003214965293406
12.99,-0.00830478,-0.001318047492231,0.001789,-0.003107047492231
13.02,-0.00731955,-0.001161682130262,0.001835,-0.002996682130262
13.05,-0.00633208,-0.001004961259011,0.001879,-0.002883961259011
13.08,-0.00534296,-0.000847978517082,0.001922,-0.002769978517082
13.11,-0.00435278,-0.000690827543082,0.001963,-0.002653827543082
13.14,-0.00336213,-0.000533601975616,0.002003,-0.002536601975616
13.17,-0.00237158,-0.0003763922791,0.00204,-0.0024163922791
13.2,-0.00138174,-0.00021929526633,0.002076,-0.00229529526633
13.23,-0.00039316,-6.23982275322894E-05,0.00211,-0.002172398227532
13.26,0.000593561,9.4203770302913E-05,0.002143,-0.002048796229697
13.29,0.00157785,0.000250419786631,0.002173,-0.001922580213369
13.32,0.00255914,0.000406159833165,0.002201,-0.001794840166835
13.35,0.00353685,0.000561331699684,0.002228,-0.001666668300316
13.38,0.00451042,0.000715846508867,0.002253,-0.001537153491133
13.41,0.00547927,0.000869612209205,0.002276,-0.001406387790795
13.44,0.00644285,0.00102254151047,0.002297,-0.00127445848953
13.47,0.0074006,0.001174545535343,0.002317,-0.001142454464657
13.5,0.00835196,0.001325535406503,0.002334,-0.001008464593497
13.53,0.00929637,0.001475422246628,0.00235,-0.000874577753372
13.56,0.0102333,0.001624121939684,0.002363,-0.000738878060316
13.59,0.0111622,0.001771547195444,0.002375,-0.000603452804556
13.62,0.0120825,0.001917607549494,0.002385,-0.000467392450506
13.65,0.0129937,0.002062223647081,0.002393,-0.000330776352919
13.68,0.0138953,0.002205316133456,0.002399,-0.000193683866544
13.71,0.0147867,0.002346789782917,0.002404,-5.72102170828558E-05
13.74,0.0156674,0.002486565240715,0.002406,8.05652407147007E-05
13.77,0.0165369,0.002624563152098,0.002407,0.000217563152098
13.8,0.0173947,0.002760704162315,0.002406,0.000354704162315
13.83,0.0182403,0.002894908916617,0.002403,0.000491908916617
13.86,0.0190732,0.003027098060252,0.002398,0.000629098060252
13.89,0.0198929,0.003157192238471,0.002392,0.000765192238471
13.92,0.0206989,0.003285112096521,0.002384,0.000901112096521
13.95,0.0214907,0.003410778279652,0.002374,0.001036778279652
13.98,0.022268,0.003534143175015,0.002362,0.001172143175015
14.01,0.0230302,0.003655111556908,0.002349,0.001306111556908
14.04,0.0237768,0.003773604070581,0.002334,0.001439604070581
14.07,0.0245075,0.003889573103183,0.002317,0.001572573103183
14.1,0.0252218,0.004002939299964,0.002298,0.001704939299964
14.13,0.0259193,0.004113639177123,0.002278,0.001835639177123
14.16,0.0265996,0.004221609250859,0.002257,0.001964609250859
14.19,0.0272622,0.004326770166423,0.002234,0.002092770166423
14.22,0.0279068,0.004429074310963,0.002209,0.002220074310963
14.25,0.028533,0.004528458200679,0.002183,0.002345458200679
14.28,0.0291404,0.00462485835177,0.002155,0.00246985835177
14.31,0.0297287,0.004718227151387,0.002126,0.002592227151387
14.34,0.0302976,0.004808516986678,0.002095,0.002713516986678
14.37,0.0308466,0.004895648502893,0.002063,0.002832648502893
14.4,0.0313755,0.004979589958132,0.00203,0.002949589958132
14.43,0.031884,0.005060293739545,0.001996,0.003064293739545
14.46,0.0323718,0.005137712234281,0.00196,0.003177712234281
14.49,0.0328385,0.005211781958539,0.001922,0.003289781958539
14.52,0.033284,0.005282487041369,0.001884,0.003398487041369
14.55,0.033708,0.005349779869922,0.001845,0.003504779869922
14.58,0.0341102,0.005413612831346,0.001804,0.003609612831346
14.61,0.0344904,0.005473954183741,0.001762,0.003711954183741
14.64,0.0348484,0.005530772185208,0.001719,0.003811772185208
14.67,0.035184,0.005584035093845,0.001675,0.003909035093845
14.7,0.0354971,0.005633727038703,0.001631,0.004002727038703
14.73,0.0357874,0.005679800406931,0.001585,0.004094800406931
14.76,0.0360548,0.00572223932758,0.001538,0.00418423932758
14.79,0.0362992,0.005761027929698,0.00149,0.004271027929698
14.82,0.0365204,0.005796134471386,0.001442,0.004354134471386
14.85,0.0367184,0.005827558952644,0.001393,0.004434558952644
14.88,0.0368931,0.005855285502522,0.001343,0.004512285502522
14.91,0.0370444,0.005879298250069,0.001292,0.004587298250069
14.94,0.0371722,0.005899581324336,0.001241,0.004658581324336
14.97,0.0372766,0.005916150596272,0.001189,0.004727150596272
15,0.0373575,0.005928990194927,0.001137,0.004791990194927
15.03,0.0374148,0.005938084249352,0.001084,0.004854084249352
15.06,0.0374485,0.005943432759546,0.00103,0.004913432759546
15.09,0.0374587,0.005945051596459,0.000976,0.004969051596459
15.12,0.0374454,0.005942940760092,0.000922,0.005020940760092
15.15,0.0374086,0.005937100250444,0.000868,0.005069100250444
15.18,0.0373484,0.005927545938465,0.000813,0.005114545938465
15.21,0.037265,0.005914309566056,0.000757,0.005157309566056
15.24,0.0371584,0.005897391133218,0.000702,0.005195391133218
15.27,0.0370288,0.005876822381849,0.000646,0.005230822381849
15.3,0.0368764,0.00585263505385,0.000591,0.00526163505385
15.33,0.0367013,0.005824845020172,0.000535,0.005289845020172
15.36,0.0365037,0.005793484022715,0.000479,0.005314484022715
15.39,0.0362837,0.005758567932428,0.000423,0.005335567932428
15.42,0.0360416,0.005720144362162,0.000367,0.005353144362162
15.45,0.0357777,0.005678260924769,0.000311,0.005367260924769
15.48,0.0354921,0.005632933491196,0.000256,0.005376933491196
15.51,0.0351851,0.005584209674296,0.0002,0.005384209674296
15.54,0.034857,0.005532137086919,0.000145,0.005387137086919
15.57,0.0345079,0.005476731600014,9E-05,0.005386731600014
15.6,0.0341383,0.005418072568332,3.5E-05,0.005383072568332
15.63,0.0337484,0.005356191733774,-2E-05,0.005376191733774
15.66,0.0333385,0.00529113670919,-7.4E-05,0.00536513670919
15.69,0.032909,0.005222970978381,-0.000128,0.005350970978381
15.72,0.0324601,0.005151726283246,-0.000181,0.005332726283246
15.75,0.0319923,0.005077481978536,-0.000234,0.005311481978536
15.78,0.0315059,0.005000285677102,-0.000286,0.005286285677102
15.81,0.0310013,0.004920200862745,-0.000338,0.005258200862745
15.84,0.0304788,0.004837275148314,-0.000389,0.005226275148314
15.87,0.0299388,0.00475157201761,-0.00044,0.00519157201761
15.9,0.0293818,0.004663170825385,-0.00049,0.005153170825385
15.93,0.0288082,0.004572135055437,-0.000539,0.005111135055437
15.96,0.0282182,0.004478496449668,-0.000587,0.005065496449668
15.99,0.0276125,0.004382366104729,-0.000635,0.005017366104729
16.02,0.0269914,0.00428379163347,-0.000682,0.00496579163347
16.05,0.0263553,0.004182836519691,-0.000728,0.004910836519691
16.08,0.0257048,0.004079595989093,-0.000774,0.004853595989093
16.11,0.0250402,0.003974117654528,-0.000818,0.004792117654528
16.14,0.024362,0.003866480870744,-0.000862,0.004728480870744
16.17,0.0236706,0.003756749121543,-0.000905,0.004661749121543
16.2,0.0229666,0.003645017632626,-0.000946,0.004591017632626
16.23,0.0222504,0.003531349887792,-0.000987,0.004518349887792
16.26,0.0215225,0.003415825241794,-0.001027,0.004442825241794
16.29,0.0207834,0.003298523049381,-0.001066,0.004364523049381
16.32,0.0200335,0.003179506794354,-0.001103,0.004282506794354
16.35,0.0192734,0.003058871702413,-0.00114,0.004198871702413
16.38,0.0185036,0.00293669712831,-0.001176,0.00411269712831
16.41,0.0177245,0.002813046555845,-0.00121,0.004023046555845
16.44,0.0169366,0.002687999339768,-0.001243,0.003930999339768
16.47,0.0161405,0.002561650705781,-0.001275,0.003836650705781
16.5,0.0153367,0.002434080008634,-0.001306,0.003740080008634
16.53,0.0145257,0.002305366603077,-0.001336,0.003641366603077
16.56,0.0137079,0.002175573972911,-0.001365,0.003540573972911
16.59,0.012884,0.002044813214788,-0.001392,0.003436813214788
16.62,0.0120544,0.001913147812507,-0.001419,0.003332147812507
16.65,0.0112196,0.001780657120819,-0.001444,0.003224657120819
16.68,0.0103802,0.001647436365425,-0.001467,0.003114436365425
16.71,0.00953662,0.001513552204316,-0.00149,0.003003552204316
16.74,0.00868946,0.001379099863192,-0.001511,0.002890099863192
16.77,0.00783921,0.00124415710971,-0.001531,0.00277515710971
16.8,0.00698639,0.001108806472808,-0.00155,0.002658806472808
16.83,0.00613153,0.000973132068524,-0.001567,0.002540132068524
16.86,0.00527513,0.000837213251609,-0.001583,0.002420213251609
16.89,0.00441772,0.000701134138096,-0.001598,0.002299134138096
16.92,0.0035598,0.000564974082738,-0.001612,0.002176974082738
16.95,0.00270191,0.000428818788666,-0.001624,0.002052818788666
16.98,0.00184455,0.000292747610628,-0.001635,0.001927747610628
17.01,0.000988228,0.000156841173054,-0.001645,0.001801841173054
17.04,0.000133463,2.1181846172403E-05,-0.001653,0.001674181846172
17.07,-0.000719239,-0.000114150063008,-0.00166,0.001545849936992
17.1,-0.00156937,-0.00024907393006,-0.001666,0.00141692606994
17.13,-0.00241643,-0.000383510400234,-0.00167,0.001286489599766
17.16,-0.00325992,-0.000517380277488,-0.001674,0.001156619722512
17.19,-0.00409934,-0.000650604207071,-0.001675,0.001024395792929
17.22,-0.00493419,-0.000783102834234,-0.001676,0.000892897165766
17.25,-0.00576398,-0.00091479839132,-0.001676,0.00076120160868
17.28,-0.00658823,-0.00104561469777,-0.001674,0.000628385302231
17.31,-0.00740645,-0.001175473985926,-0.001671,0.000495526014074
17.34,-0.00821817,-0.001304301662323,-0.001666,0.000361698337677
17.37,-0.0090229,-0.001432019959307,-0.001661,0.000228980040693
17.4,-0.00982018,-0.001558555870506,-0.001654,9.54441294942561E-05
17.43,-0.0106095,-0.001683828454074,-0.001646,-3.78284540742317E-05
17.46,-0.0113905,-0.001807780574592,-0.001637,-0.000170780574592
17.49,-0.0121626,-0.001930320180548,-0.001626,-0.000304320180548
17.52,-0.0129255,-0.002051399659092,-0.001615,-0.000436399659092
17.55,-0.0136786,-0.002170923784523,-0.001602,-0.000568923784523
17.58,-0.0144216,-0.002288844943991,-0.001589,-0.000699844943991
17.61,-0.0151539,-0.002405067911796,-0.001574,-0.000831067911796
17.64,-0.0158752,-0.002519545075085,-0.001558,-0.000961545075085
17.67,-0.0165851,-0.00263221295006,-0.001541,-0.00109121295006
17.7,-0.0172831,-0.00274299218197,-0.001523,-0.00121999218197
17.73,-0.0179689,-0.002851835157964,-0.001504,-0.001347835157964
17.76,-0.018642,-0.002958662523291,-0.001484,-0.001474662523291
17.79,-0.019302,-0.003063410794151,-0.001463,-0.001600410794151
17.82,-0.0199486,-0.003166032357693,-0.001441,-0.001725032357693
17.85,-0.0205813,-0.003266447859168,-0.001418,-0.001848447859168
17.88,-0.0211999,-0.003364625556674,-0.001394,-0.001970625556674
17.91,-0.021804,-0.003460501966411,-0.001369,-0.002091501966411
17.94,-0.0223932,-0.003554013604578,-0.001343,-0.002211013604578
17.97,-0.0229672,-0.003645112858326,-0.001317,-0.002328112858326
18,-0.0235256,-0.003733736243854,-0.001289,-0.002444736243854
18.03,-0.0240681,-0.003819836148311,-0.001261,-0.002558836148311
18.06,-0.0245944,-0.003903364958847,-0.001232,-0.002671364958847
18.09,-0.0251043,-0.003984290933561,-0.001203,-0.002781290933561
18.12,-0.0255974,-0.004062550588654,-0.001172,-0.002890550588654
18.15,-0.0260734,-0.004138096311274,-0.001141,-0.002997096311274
18.18,-0.0265321,-0.004210896359521,-0.00111,-0.003100896359521
18.21,-0.0269733,-0.004280918991496,-0.001077,-0.003203918991496
18.24,-0.0273966,-0.004348100723398,-0.001045,-0.003303100723398
18.27,-0.0278018,-0.004412409813326,-0.001011,-0.003401409813326
18.3,-0.0281887,-0.00447381451938,-0.000977,-0.00349681451938
18.33,-0.0285572,-0.00453229897061,-0.000942,-0.00359029897061
18.36,-0.0289069,-0.004587799683216,-0.000907,-0.003680799683216
18.39,-0.0292377,-0.004640300786247,-0.000872,-0.003768300786247
18.42,-0.0295495,-0.004689786408753,-0.000836,-0.003853786408753
18.45,-0.029842,-0.004736208937884,-0.0008,-0.003936208937884
18.48,-0.0301152,-0.00477956837364,-0.000763,-0.00401656837364
18.51,-0.0303688,-0.004819817103171,-0.000726,-0.004093817103171
18.54,-0.0306028,-0.004856955126476,-0.000688,-0.004168955126476
18.57,-0.030817,-0.004890950701655,-0.000651,-0.004239950701655
18.6,-0.0310113,-0.004921787957758,-0.000613,-0.004308787957758
18.63,-0.0311857,-0.004949466894785,-0.000575,-0.004374466894785
18.66,-0.03134,-0.004973955770836,-0.000537,-0.004436955770836
18.69,-0.0314743,-0.004995270456861,-0.000498,-0.004497270456861
18.72,-0.0315884,-0.00501337921096,-0.00046,-0.00455337921096
18.75,-0.0316823,-0.005028282033132,-0.000421,-0.004607282033132
18.78,-0.0317561,-0.005039994794328,-0.000382,-0.004657994794328
18.81,-0.0318096,-0.005048485752648,-0.000343,-0.004705485752648
18.84,-0.0318429,-0.005053770779041,-0.000305,-0.004748770779041
18.87,-0.031856,-0.005055849873509,-0.000266,-0.004789849873509
18.9,-0.0318489,-0.005054723036049,-0.000227,-0.004827723036049
18.93,-0.0318217,-0.005050406137614,-0.000188,-0.004862406137614
18.96,-0.0317744,-0.005042899178202,-0.00015,-0.004892899178202
18.99,-0.0317071,-0.005032218028765,-0.000111,-0.004921218028765
19.02,-0.03162,-0.005018394431201,-7.3E-05,-0.004945394431201
19.05,-0.0315131,-0.005001428385512,-3.5E-05,-0.004966428385512
19.08,-0.0313865,-0.004981335762647,3E-06,-0.004984335762647
19.11,-0.0312403,-0.004958132433556,4E-05,-0.004998132433556
19.14,-0.0310748,-0.004931866011091,7.8E-05,-0.005009866011091
19.17,-0.0308901,-0.0049025523662,0.000115,-0.0050175523662
19.2,-0.0306864,-0.004870223240785,0.000151,-0.005021223240785
19.23,-0.0304638,-0.004834894505794,0.000188,-0.005022894505794
19.26,-0.0302225,-0.00479659790313,0.000224,-0.00502059790313
19.29,-0.0299627,-0.004755365174692,0.000259,-0.005014365174692
19.32,-0.0296847,-0.004711243933329,0.000294,-0.005005243933329
19.35,-0.0293887,-0.004664265920944,0.000329,-0.004993265920944
19.38,-0.029075,-0.004614478750385,0.000363,-0.004977478750385
19.41,-0.0287437,-0.004561898292603,0.000397,-0.004958898292603
19.44,-0.0283951,-0.004506572160449,0.00043,-0.004936572160449
19.47,-0.0280296,-0.004448563837723,0.000463,-0.004911563837723
19.5,-0.0276473,-0.004387889195375,0.000495,-0.004882889195375
19.53,-0.0272487,-0.004324627588155,0.000527,-0.004851627588155
19.56,-0.026834,-0.004258810757965,0.000558,-0.004816810757965
19.59,-0.0264034,-0.004190470446704,0.000588,-0.004778470446704
19.62,-0.0259575,-0.004119701880073,0.000618,-0.004737701880073
19.65,-0.0254963,-0.004046505058072,0.000647,-0.004693505058072
19.68,-0.0250204,-0.003970975206402,0.000675,-0.004645975206402
19.71,-0.0245301,-0.003893159937913,0.000703,-0.004596159937913
19.74,-0.0240256,-0.003813090994505,0.00073,-0.004543090994505
19.77,-0.0235075,-0.00373086360188,0.000756,-0.00448686360188
19.8,-0.0229759,-0.003646493630988,0.000782,-0.004428493630988
19.83,-0.0224314,-0.003560076307528,0.000807,-0.004367076307528
19.86,-0.0218742,-0.003471643373402,0.000831,-0.004302643373402
19.89,-0.0213048,-0.00338127418336,0.000854,-0.00423527418336
19.92,-0.0207236,-0.003289032221203,0.000876,-0.004165032221203
19.95,-0.020131,-0.003194980970731,0.000898,-0.004092980970731
19.98,-0.0195273,-0.003099168044794,0.000919,-0.004018168044794
20.01,-0.018913,-0.003001672798144,0.000939,-0.003940672798144
20.04,-0.0182885,-0.00290255871458,0.000958,-0.00386055871458
20.07,-0.0176542,-0.002801889277904,0.000976,-0.003777889277904
20.1,-0.0170105,-0.002699727971915,0.000994,-0.003693727971915
20.13,-0.0163578,-0.002596138280414,0.001011,-0.003607138280414
20.16,-0.0156967,-0.002491215429103,0.001026,-0.003517215429103
20.19,-0.0150274,-0.002384991159881,0.001041,-0.003425991159881
20.22,-0.0143505,-0.002277560698449,0.001055,-0.003332560698449
20.25,-0.0136663,-0.002168971657657,0.001068,-0.003236971657657
20.28,-0.0129754,-0.002059319263207,0.001081,-0.003140319263207
20.31,-0.0122781,-0.001948651127948,0.001092,-0.003040651127948
20.34,-0.0115749,-0.001837046606632,0.001102,-0.002939046606632
20.37,-0.0108662,-0.001724569183059,0.001112,-0.002836569183059
20.4,-0.0101526,-0.001611314082929,0.001121,-0.002732314082929
20.43,-0.00943433,-0.001497317809428,0.001128,-0.002625317809428
20.46,-0.00871197,-0.001382672414067,0.001135,-0.002517672414067
20.49,-0.00798593,-0.001267442967741,0.001141,-0.002408442967741
20.52,-0.00725666,-0.001151700889725,0.001146,-0.002297700889725
20.55,-0.00652462,-0.001035519186392,0.00115,-0.002185519186392
20.58,-0.00579025,-0.00091896768992,0.001154,-0.00207296768992
20.61,-0.00505401,-0.00080211940668,0.001156,-0.00195811940668
20.64,-0.00431633,-0.000685042581759,0.001157,-0.001842042581759
20.67,-0.00357767,-0.000567810221527,0.001158,-0.001725810221527
20.7,-0.00283849,-0.000450495332354,0.001158,-0.001608495332354
20.73,-0.00209921,-0.00033316457223,0.001157,-0.00149016457223
20.76,-0.0013603,-0.000215892534622,0.001155,-0.001370892534622
20.79,-0.000622185,-9.87466710682102E-05,0.001152,-0.001250746671068
20.82,0.000114678,1.8200488190426E-05,0.001148,-0.00112979951181
20.85,0.000849853,0.000134879745811,0.001144,-0.001009120254189
20.88,0.0015829,0.000251221269613,0.001138,-0.000886778730387
20.91,0.00231338,0.000367155386124,0.001132,-0.000764844613876
20.94,0.00304086,0.000482613374132,0.001125,-0.000642386625868
20.97,0.0037649,0.000597525401456,0.001117,-0.000519474598544
21,0.00448509,0.000711826397199,0.001109,-0.000397173602801
21.03,0.00520098,0.000825444942087,0.001099,-0.000273555057913
21.06,0.00591215,0.000938314378129,0.001089,-0.000150685621871
21.09,0.00661819,0.001050369634429,0.001078,-2.76303655714653E-05
21.12,0.00731868,0.001161544052996,0.001066,9.55440529962768E-05
21.15,0.0080132,0.001271770975841,0.001054,0.000217770975841
21.18,0.00870135,0.001380986919163,0.001041,0.000339986919163
21.21,0.00938271,0.001489125224971,0.001027,0.000462125224971
21.24,0.0100569,0.001596125583654,0.001013,0.000583125583654
21.27,0.0107235,0.001701921337223,0.000997,0.000704921337223
21.3,0.0113821,0.001806447414781,0.000982,0.000824447414781
21.33,0.0120324,0.001909656203478,0.000965,0.000944656203478
21.36,0.0126739,0.002011468348564,0.000948,0.001063468348564
21.39,0.0133063,0.002111836237188,0.00093,0.001181836237188
21.42,0.0139292,0.00221069638555,0.000912,0.00129869638555
21.45,0.0145423,0.002308001180799,0.000893,0.001415001180799
21.48,0.0151452,0.002403687139134,0.000874,0.001529687139134
21.51,0.0157375,0.002497690776756,0.000854,0.001643690776756
21.54,0.0163188,0.002589948609863,0.000834,0.001755948609863
21.57,0.016889,0.002680444767506,0.000813,0.001867444767506
21.6,0.0174475,0.002769084023984,0.000791,0.001978084023984
21.63,0.0179942,0.002855850508347,0.000769,0.002086850508347
21.66,0.0185286,0.002940664865843,0.000747,0.002193664865843
21.69,0.0190505,0.003023495354573,0.000724,0.002299495354573
21.72,0.0195596,0.003104294361686,0.000701,0.002403294361686
21.75,0.0200556,0.003183014274333,0.000677,0.002506014274333
21.78,0.0205381,0.003259591608711,0.000654,0.002605591608711
21.81,0.021007,0.003334010493872,0.000629,0.002705010493872
21.84,0.0214618,0.003406191575065,0.000605,0.002801191575065
21.87,0.0219025,0.003476134852289,0.00058,0.002896134852289
21.9,0.0223287,0.003543776841744,0.000555,0.002988776841744
21.93,0.0227403,0.003609101672481,0.000529,0.003080101672481
21.96,0.0231368,0.003672029989747,0.000504,0.003168029989747
21.99,0.0235183,0.003732577664494,0.000478,0.003254577664494
22.02,0.0238843,0.003790665341971,0.000452,0.003338665341971
22.05,0.0242348,0.003846293022178,0.000426,0.003420293022178
22.08,0.0245696,0.003899428963214,0.000399,0.003500428963214
22.11,0.0248883,0.00395000968128,0.000373,0.00357700968128
22.14,0.025191,0.003998051047324,0.000346,0.003652051047324
22.17,0.0254774,0.004043505448497,0.000319,0.003724505448497
22.2,0.0257474,0.004086357013849,0.000293,0.003793357013849
22.23,0.0260009,0.004126589872429,0.000266,0.003860589872429
22.26,0.0262376,0.004164156411388,0.000239,0.003925156411388
22.29,0.0264575,0.004199056630724,0.000212,0.003987056630724
22.32,0.0266605,0.004231274659489,0.000185,0.004046274659489
22.35,0.0268465,0.004260794626731,0.000158,0.004102794626731
22.38,0.0270154,0.004287600661501,0.000131,0.004156600661501
22.41,0.0271672,0.004311692763799,0.000105,0.004206692763799
22.44,0.0273017,0.004333039191724,7.8E-05,0.004255039191724
22.47,0.0274189,0.004351639945277,5.2E-05,0.004299639945277
22.5,0.0275189,0.004367510895407,2.5E-05,0.004342510895407
22.53,0.0276014,0.004380604429265,-1E-06,0.004381604429265
22.56,0.0276666,0.00439095228875,-2.7E-05,0.00441795228875
22.59,0.0277145,0.004398554473862,-5.3E-05,0.004451554473862
22.62,0.0277449,0.004403379242702,-7.9E-05,0.004482379242702
22.65,0.027758,0.004405458337169,-0.000104,0.004509458337169
22.68,0.0277537,0.004404775886313,-0.000129,0.004533775886313
22.71,0.0277321,0.004401347761085,-0.000154,0.004555347761085
22.74,0.0276932,0.004395173961484,-0.000179,0.004574173961484
22.77,0.0276371,0.004386270358461,-0.000204,0.004590270358461
22.8,0.027564,0.004374668693916,-0.000228,0.004602668693916
22.83,0.0274738,0.004360353096899,-0.000252,0.004612353096899
22.86,0.0273667,0.004343355309309,-0.000275,0.004618355309309
22.89,0.0272428,0.004323691202098,-0.000298,0.004621691202098
22.92,0.0271022,0.004301376646214,-0.000321,0.004622376646214
22.95,0.0269451,0.00427644338356,-0.000343,0.00461944338356
22.98,0.0267716,0.004248907285084,-0.000365,0.004613907285084
23.01,0.0265818,0.004218784221736,-0.000387,0.004605784221736
23.04,0.0263759,0.004186105935418,-0.000408,0.004594105935418
23.07,0.0261542,0.004150920038979,-0.000428,0.004578920038979
23.1,0.0259167,0.00411322653242,-0.000449,0.00456222653242
23.13,0.0256637,0.00407307302859,-0.000468,0.00454107302859
23.16,0.0253953,0.00403047539844,-0.000488,0.00451847539844
23.19,0.0251118,0.003985481254821,-0.000506,0.004491481254821
23.22,0.0248134,0.003938122339632,-0.000525,0.004463122339632
23.25,0.0245004,0.003888446265724,-0.000542,0.004430446265724
23.28,0.0241729,0.003836468904047,-0.00056,0.004396468904047
23.31,0.0238312,0.003782237867452,-0.000576,0.004358237867452
23.34,0.0234756,0.003725800768789,-0.000593,0.004318800768789
23.37,0.0231063,0.003667189349958,-0.000608,0.004275189349958
23.4,0.0227237,0.003606467094759,-0.000623,0.004229467094759
23.43,0.0223279,0.003543649874143,-0.000638,0.004181649874143
23.46,0.0219193,0.003478801171911,-0.000652,0.004130801171911
23.49,0.0214982,0.003411968600912,-0.000665,0.004076968600912
23.52,0.0210648,0.003343183903048,-0.000678,0.004021183903048
23.55,0.0206195,0.003272510562117,-0.00069,0.003962510562117
23.58,0.0201626,0.003199996190972,-0.000702,0.003901996190972
23.61,0.0196944,0.003125688402462,-0.000713,0.003838688402462
23.64,0.0192152,0.003049634809438,-0.000723,0.003772634809438
23.67,0.0187254,0.002971898895699,-0.000733,0.003704898895699
23.7,0.0182253,0.002892528274098,-0.000742,0.003634528274098
23.73,0.0177152,0.002811570557483,-0.000751,0.003562570557483
23.76,0.0171954,0.002729073358706,-0.000759,0.003488073358706
23.79,0.0166664,0.002645116032516,-0.000766,0.003411116032516
23.82,0.0161285,0.002559746191766,-0.000773,0.003332746191766
23.85,0.015582,0.002473011449303,-0.000779,0.003252011449303
23.88,0.0150274,0.002384991159881,-0.000784,0.003168991159881
23.91,0.0144648,0.002295701194448,-0.000789,0.003084701194448
23.94,0.0138948,0.002205236778705,-0.000793,0.002998236778705
23.97,0.0133178,0.002113661396453,-0.000797,0.002910661396453
24,0.0127339,0.002020990918642,-0.0008,0.002820990918642
24.03,0.0121438,0.001927336441923,-0.000802,0.002729336441923
24.06,0.0115477,0.001832729708197,-0.000804,0.002636729708197
24.09,0.010946,0.001737234201263,-0.000805,0.002542234201263
24.12,0.0103391,0.001640913404922,-0.000806,0.002446913404922
24.15,0.00972735,0.0015438228675,-0.000805,0.0023488228675
24.18,0.00911121,0.001446035595367,-0.000805,0.002251035595367
24.21,0.00849102,0.001347605549754,-0.000803,0.002150605549754
24.24,0.00786719,0.001248597801556,-0.000802,0.002050597801556
24.27,0.00724009,0.001149071073289,-0.000799,0.001948071073289
24.3,0.00661013,0.001049090435848,-0.000796,0.001845090435848
24.33,0.00597769,0.000948716198844,-0.000792,0.001740716198844
24.36,0.00534316,0.000848010258982,-0.000788,0.001636010258982
24.39,0.00470694,0.000747036100063,-0.000783,0.001530036100063
24.42,0.00406941,0.000645854031697,-0.000778,0.001423854031697
24.45,0.00343098,0.000544529124781,-0.000772,0.001316529124781
24.48,0.00279202,0.000443120101828,-0.000766,0.001209120101828
24.51,0.00215293,0.00034169044664,-0.000759,0.00110069044664
24.54,0.00151409,0.000240300468828,-0.000751,0.000991300468828
24.57,0.000875904,0.000139014287029,-0.000743,0.000882014287029
24.6,0.000238743,3.78907824695833E-05,-0.000735,0.00077289078247
24.63,-0.000397002,-6.30079894362956E-05,-0.000726,0.000662992010564
24.66,-0.00103095,-0.000163621560368,-0.000716,0.000552378439632
24.69,-0.00166272,-0.000263889462007,-0.000706,0.000442110537993
24.72,-0.00229193,-0.000363751067321,-0.000696,0.000332248932679
24.75,-0.00291821,-0.000463147653797,-0.000685,0.000221852346203
24.78,-0.00354119,-0.000562020498919,-0.000673,0.000110979501081
24.81,-0.00416048,-0.000660307705981,-0.000662,1.69229401887356E-06
24.84,-0.00477573,-0.000757953726658,-0.000649,-0.000108953726658
24.87,-0.00538657,-0.000854899838434,-0.000637,-0.000217899838434
24.9,-0.00599263,-0.000951087318793,-0.000624,-0.000327087318793
24.93,-0.00659357,-0.001046462206506,-0.00061,-0.000436462206506
24.96,-0.00718902,-0.001140965779057,-0.000597,-0.000543965779057
24.99,-0.00777863,-0.001234542488121,-0.000582,-0.000652542488121
25.02,-0.00836205,-0.001327136785371,-0.000568,-0.000759136785371
25.05,-0.00893895,-0.001418696296673,-0.000553,-0.000865696296672
25.08,-0.00950899,-0.001509167060795,-0.000538,-0.000971167060795
25.11,-0.0100718,-0.001598490355224,-0.000523,-0.001075490355224
25.14,-0.0106271,-0.001686621741297,-0.000507,-0.001179621741297
25.17,-0.0111746,-0.001773515193261,-0.000491,-0.001282515193261
25.2,-0.0117139,-0.001859107227313,-0.000475,-0.001384107227313
25.23,-0.0122447,-0.001943350230605,-0.000458,-0.001485350230605
25.26,-0.0127667,-0.002026196590285,-0.000441,-0.001585196590285
25.29,-0.0132796,-0.002107598693503,-0.000424,-0.001683598693503
25.32,-0.0137831,-0.002187508927409,-0.000407,-0.001780508927409
25.35,-0.014277,-0.002265895550103,-0.00039,-0.001875895550103
25.38,-0.0147608,-0.002342679206833,-0.000372,-0.001970679206833
25.41,-0.0152345,-0.002417859897601,-0.000354,-0.002063859897601
25.44,-0.0156976,-0.002491358267654,-0.000336,-0.002155358267654
25.47,-0.0161499,-0.002563142575093,-0.000318,-0.002245142575093
25.5,-0.0165912,-0.002633181078018,-0.0003,-0.002333181078018
25.53,-0.0170212,-0.002701426163579,-0.000282,-0.002419426163579
25.56,-0.0174396,-0.002767830218924,-0.000263,-0.002504830218924
25.59,-0.0178463,-0.002832377373104,-0.000245,-0.002587377373104
25.62,-0.0182409,-0.002895004142318,-0.000226,-0.002669004142318
25.65,-0.0186234,-0.002955710526566,-0.000208,-0.002747710526566
25.68,-0.0189934,-0.003014433042049,-0.000189,-0.002825433042049
25.71,-0.0193508,-0.003071155817814,-0.000171,-0.002900155817814
25.74,-0.0196953,-0.003125831241013,-0.000152,-0.002973831241013
25.77,-0.0200268,-0.003178443440695,-0.000133,-0.003045443440695
25.8,-0.020345,-0.00322894480401,-0.000115,-0.00311394480401
25.83,-0.0206499,-0.003277335330957,-9.6E-05,-0.003181335330957
25.86,-0.0209412,-0.003323567408686,-7.8E-05,-0.003245567408686
25.89,-0.0212189,-0.003367641037198,-5.9E-05,-0.003308641037198
25.92,-0.0214826,-0.003409492732692,-4.1E-05,-0.003368492732692
25.95,-0.0217324,-0.003449138366117,-2.2E-05,-0.003427138366117
25.98,-0.0219681,-0.003486546195575,-4E-06,-0.003482546195575
26.01,-0.0221895,-0.003521684479163,1.4E-05,-0.003535684479163
26.04,-0.0223965,-0.003554537345933,3.2E-05,-0.003586537345933
26.07,-0.0225891,-0.003585104795884,5E-05,-0.003635104795884
26.1,-0.0227672,-0.003613370958066,6.8E-05,-0.003681370958066
26.13,-0.0229306,-0.003639304090579,8.5E-05,-0.003724304090579
26.16,-0.0230794,-0.003662920064373,0.000102,-0.003764920064373
26.19,-0.0232133,-0.003684171266597,0.00012,-0.003804171266597
26.22,-0.0233324,-0.003703073568202,0.000137,-0.003840073568202
26.25,-0.0234367,-0.003719626969188,0.000153,-0.003872626969188
26.28,-0.0235261,-0.003733815598605,0.00017,-0.003903815598605
26.31,-0.0236005,-0.003745623585502,0.000186,-0.003931623585502
26.34,-0.02366,-0.003755066800829,0.000202,-0.003957066800829
26.37,-0.0237046,-0.003762145244587,0.000218,-0.003980145244587


==> data/standing_wave/sb_const_eps/sb_const_eps_eb_128.dat <==
0,0.0628073,0.01,0.01,0
0.03,0.0627837,0.009996242474999,0.009996,2.42474998926601E-07
0.06,0.0627132,0.009985017665144,0.009983,2.01766514402145E-06
0.09,0.0625961,0.009966373335584,0.009961,5.3733355836038E-06
0.12,0.0624328,0.009940373173182,0.009932,8.37317318209963E-06
0.15,0.0622237,0.009907080864804,0.009894,1.3080864803932E-05
0.18,0.0619694,0.009866591940746,0.009849,1.75919407457408E-05
0.21,0.0616704,0.009818986009588,0.009796,2.29860095880587E-05
0.24,0.0613272,0.009764342679911,0.009735,2.93426799114135E-05
0.27,0.0609403,0.009702741560296,0.009666,3.6741560296337E-05
0.3,0.0605104,0.009634294102756,0.009591,4.32941027555724E-05
0.33,0.0600381,0.009559095837586,0.009508,5.10958375857587E-05
0.36,0.0595241,0.0094772582168,0.009417,6.02582167996395E-05
0.39,0.058969,0.009388876770694,0.00932,6.88767706938532E-05
0.42,0.0583736,0.009294078872997,0.009216,7.80788729972462E-05
0.45,0.0577386,0.009192975975723,0.009105,8.79759757225675E-05
0.48,0.0570647,0.009085679530883,0.008988,9.76795308825582E-05
0.51,0.0563528,0.008972332833922,0.008865,0.000107332833922
0.54,0.0556035,0.008853031415138,0.008735,0.000118031415138
0.57,0.0548178,0.008727934491691,0.008598,0.000129934491691
0.6,0.0539964,0.008597153515595,0.008456,0.000141153515595
0.63,0.0531402,0.008460831782293,0.008309,0.000151831782293
0.66,0.05225,0.008319096665515,0.008155,0.000164096665515
0.69,0.0513267,0.008172091460706,0.007996,0.000176091460706
0.72,0.0503711,0.008019943541595,0.007832,0.000187943541595
0.75,0.0493842,0.007862812125342,0.007663,0.000199812125342
0.78,0.0483668,0.007700824585677,0.007488,0.000212824585677
0.81,0.0473198,0.007534124218045,0.007309,0.000225124218045
0.84,0.0462442,0.007362870239606,0.007125,0.000237870239606
0.87,0.0451408,0.00718719002409,0.006937,0.00025019002409
0.9,0.0440105,0.007007226866941,0.006744,0.000263226866941
0.93,0.0428544,0.006823155907036,0.006548,0.000275155907036
0.96,0.0416732,0.006635088596389,0.006347,0.000288088596389
0.99,0.040468,0.006443200073877,0.006143,0.000300200073877
1.02,0.0392396,0.006247617713228,0.005935,0.000312617713228
1.05,0.0379891,0.006048516653319,0.005724,0.000324516653319
1.08,0.0367173,0.00584602426788,0.005509,0.00033702426788
1.11,0.0354252,0.005640299774071,0.005292,0.000348299774071
1.14,0.0341137,0.005431486467337,0.005072,0.000359486467337
1.17,0.0327838,0.00521974356484,0.004849,0.00037074356484
1.2,0.0314363,0.005005198440309,0.004623,0.000382198440309
1.23,0.0300724,0.004788042154336,0.004396,0.000392042154336
1.26,0.0286929,0.00456840208065,0.004166,0.00040240208065
1.29,0.0272987,0.004346421514697,0.003935,0.000411421514697
1.32,0.0258908,0.004122259673637,0.003702,0.000420259673637
1.35,0.0244703,0.003896091696347,0.003467,0.000429091696347
1.38,0.0230428,0.003668809198931,0.003232,0.000436809198931
1.41,0.0216071,0.003440221120793,0.002995,0.000445221120793
1.44,0.0201643,0.003210502600812,0.002757,0.000453502600812
1.47,0.0187154,0.002979812856149,0.002518,0.000461812856149
1.5,0.0172612,0.002748279260532,0.002279,0.000469279260532
1.53,0.0158028,0.002516076952838,0.002039,0.000477076952838
1.56,0.0143412,0.002283365150229,0.0018,0.000483365150229
1.59,0.0128772,0.002050271226434,0.00156,0.000490271226434
1.62,0.0114118,0.001816954398613,0.001321,0.000495954398613
1.65,0.009946,0.001583573883928,0.001082,0.000501573883928
1.68,0.00848066,0.001350266609136,0.000843,0.000507266609136
1.71,0.00701672,0.00111718223837,0.000606,0.00051118223837
1.74,0.00555509,0.000884465659247,0.000369,0.000515465659247
1.77,0.00409668,0.000652261759381,0.000133,0.000519261759381
1.8,0.00264239,0.00042071383422,-0.000101,0.00052171383422
1.83,0.00119311,0.000189963587035,-0.000334,0.000523963587035
1.86,-0.000250268,-3.98469604647867E-05,-0.000566,0.000526153039535
1.89,-0.00168687,-0.000268578652481,-0.000795,0.000526421347519
1.92,-0.00311582,-0.000496092014782,-0.001023,0.000526907985218
1.95,-0.00453626,-0.000722250439041,-0.001249,0.000526749560959
1.98,-0.00594733,-0.000946916998502,-0.001472,0.000525083001498
2.01,-0.00734817,-0.001169954766405,-0.001693,0.000523045233595
2.04,-0.00873794,-0.001391230000334,-0.001911,0.000519769999666
2.07,-0.0101158,-0.001610608957876,-0.002127,0.000516391042124
2.1,-0.011481,-0.001827972226158,-0.00234,0.000512027773842
2.13,-0.0128326,-0.00204317014105,-0.002549,0.00050582985895
2.16,-0.0141698,-0.002256075328823,-0.002756,0.000499924671177
2.19,-0.0154919,-0.002466576337464,-0.002959,0.000492423662536
2.22,-0.0167981,-0.002674545793244,-0.003159,0.000484454206756
2.25,-0.0180875,-0.002879840400718,-0.003356,0.000476159599282
2.28,-0.0193594,-0.003082348707873,-0.003548,0.000465651292127
2.31,-0.020613,-0.003281943340981,-0.003737,0.000455056659019
2.34,-0.0218476,-0.003478512848029,-0.003922,0.000443487151971
2.37,-0.0230624,-0.003671929855288,-0.004103,0.000431070144712
2.4,-0.0242567,-0.003862082910744,-0.00428,0.000417917089256
2.43,-0.0254276,-0.004048510284633,-0.004453,0.000404489715367
2.46,-0.0265745,-0.004231116446655,-0.004621,0.000389883553345
2.49,-0.0276974,-0.004409901396812,-0.004785,0.000375098603188
2.52,-0.0287957,-0.004584769604807,-0.004944,0.000359230395193
2.55,-0.0298689,-0.004755641462059,-0.005098,0.000342358537941
2.58,-0.0309164,-0.004922421438272,-0.005248,0.000325578561728
2.61,-0.0319377,-0.005085029924865,-0.005393,0.000307970075135
2.64,-0.0329323,-0.005243387313258,-0.005533,0.000289612686742
2.67,-0.0338997,-0.00539741399487,-0.005668,0.00027058600513
2.7,-0.0348395,-0.005547046282837,-0.005799,0.000251953717163
2.73,-0.0357511,-0.005692188646861,-0.005924,0.000231811353139
2.76,-0.0366342,-0.005832793321795,-0.006043,0.000210206678205
2.79,-0.0374884,-0.005968796620775,-0.006158,0.000189203379225
2.82,-0.0383131,-0.006100103013503,-0.006267,0.000166896986497
2.85,-0.0391081,-0.006226680656548,-0.006371,0.000144319343452
2.88,-0.0398731,-0.006348481784761,-0.00647,0.000121518215239
2.91,-0.0406075,-0.006465410867845,-0.006563,9.75891321550199E-05
2.94,-0.0413113,-0.006577467905801,-0.006651,7.35320941992416E-05
2.97,-0.0419839,-0.006684557368331,-0.006733,4.84426316686108E-05
3,-0.0426252,-0.006786663333721,-0.006809,2.23366662792379E-05
3.03,-0.043235,-0.006883753958537,-0.006881,-2.75395853666701E-06
3.06,-0.0438128,-0.006975749634199,-0.006946,-2.97496341985729E-05
3.09,-0.0443587,-0.007062666282423,-0.007006,-5.66662824225848E-05
3.12,-0.0448722,-0.007144424294628,-0.007061,-8.34242946281738E-05
3.15,-0.0453534,-0.007221039592531,-0.007109,-0.000112039592531
3.18,-0.045802,-0.007292464410984,-0.007153,-0.000139464410984
3.21,-0.0462179,-0.00735868282827,-0.00719,-0.00016868282827
3.24,-0.046601,-0.007419678922673,-0.007222,-0.000197678922673
3.27,-0.0469512,-0.007475436772477,-0.007249,-0.000226436772477
3.3,-0.0472685,-0.007525956377682,-0.00727,-0.000255956377682
3.33,-0.0475528,-0.007571221816572,-0.007285,-0.000286221816572
3.36,-0.0478041,-0.007611233089147,-0.007295,-0.000316233089147
3.39,-0.0480225,-0.007646006117123,-0.007299,-0.000347006117123
3.42,-0.0482081,-0.007675556822217,-0.007298,-0.000377556822217
3.45,-0.0483609,-0.007699885204427,-0.007292,-0.000407885204427
3.48,-0.048481,-0.00771900718547,-0.00728,-0.00043900718547
3.51,-0.0485685,-0.007732938687063,-0.007263,-0.000469938687063
3.54,-0.0486236,-0.007741711552638,-0.00724,-0.000501711552638
3.57,-0.0486465,-0.007745357625626,-0.007212,-0.000533357625626
3.6,-0.0486373,-0.007743892827745,-0.007179,-0.000564892827745
3.63,-0.0485963,-0.007737364924141,-0.007141,-0.000596364924141
3.66,-0.0485236,-0.007725789836532,-0.007098,-0.000627789836532
3.69,-0.0484196,-0.007709231251781,-0.00705,-0.000659231251781
3.72,-0.0482844,-0.007687705091606,-0.006996,-0.000691705091606
3.75,-0.0481184,-0.007661275042869,-0.006938,-0.000723275042869
3.78,-0.0479219,-0.00762998887072,-0.006875,-0.00075498887072
3.81,-0.0476952,-0.007593894340308,-0.006808,-0.000785894340308
3.84,-0.0474385,-0.007553023295063,-0.006736,-0.000817023295063
3.87,-0.0471524,-0.007507471265283,-0.006659,-0.000848471265283
3.9,-0.0468371,-0.0074572700944,-0.006578,-0.0008792700944
3.93,-0.0464931,-0.007402499390994,-0.006492,-0.000910499390994
3.96,-0.0461207,-0.007343206920215,-0.006402,-0.000941206920215
3.99,-0.0457204,-0.007279472290641,-0.006308,-0.000971472290641
4.02,-0.0452926,-0.007211359189139,-0.006209,-0.001002359189139
4.05,-0.0448377,-0.007138931302572,-0.006107,-0.001031931302572
4.08,-0.0443562,-0.00706226823952,-0.006001,-0.00106126823952
4.11,-0.0438486,-0.006981449608565,-0.005891,-0.001090449608565
4.14,-0.0433154,-0.006896555018286,-0.005777,-0.001119555018286
4.17,-0.042757,-0.006807648155549,-0.00566,-0.001147648155549
4.2,-0.0421741,-0.006714840472365,-0.005539,-0.001175840472365
4.23,-0.0415671,-0.006618195655601,-0.005415,-0.001203195655601
4.26,-0.0409365,-0.006517793313835,-0.005288,-0.001229793313835
4.29,-0.0402829,-0.006413728977364,-0.005158,-0.001255728977364
4.32,-0.0396068,-0.00630608225477,-0.005024,-0.00128208225477
4.35,-0.0389088,-0.006194948676348,-0.004888,-0.001306948676348
4.38,-0.0381895,-0.006080423772396,-0.004749,-0.001331423772396
4.41,-0.0374495,-0.00596260307321,-0.004607,-0.00135560307321
4.44,-0.0366894,-0.005841582109086,-0.004462,-0.001379582109086
4.47,-0.0359096,-0.00571742456689,-0.004316,-0.00140142456689
4.5,-0.035111,-0.005590273742065,-0.004167,-0.001423273742065
4.53,-0.034294,-0.005460193321477,-0.004016,-0.001444193321477
4.56,-0.0334593,-0.005327294757138,-0.003862,-0.001465294757138
4.59,-0.0326075,-0.005191673579345,-0.003707,-0.001484673579345
4.62,-0.0317392,-0.005053425318395,-0.00355,-0.001503425318395
4.65,-0.0308551,-0.004912661426299,-0.003392,-0.001520661426299
4.68,-0.0299559,-0.004769493355072,-0.003232,-0.001537493355072
4.71,-0.0290421,-0.004624000713293,-0.003071,-0.001553000713293
4.74,-0.0281144,-0.004476294952975,-0.002908,-0.001568294952975
4.77,-0.0271735,-0.004326487526132,-0.002744,-0.001582487526132
4.8,-0.0262202,-0.004174705806491,-0.002579,-0.001595705806491
4.83,-0.0252551,-0.004021045324349,-0.002414,-0.001607045324349
4.86,-0.0242799,-0.003865776748881,-0.002247,-0.001618776748881
4.89,-0.0232978,-0.003709409575002,-0.00208,-0.001629409575002
4.92,-0.0223072,-0.003551689055253,-0.001913,-0.001638689055253
4.95,-0.0213089,-0.003392742563364,-0.001745,-0.001647742563364
4.98,-0.0203034,-0.003232649707916,-0.001577,-0.001655649707916
5.01,-0.0192916,-0.003071553784353,-0.001409,-0.001662553784353
5.04,-0.018274,-0.002909534401256,-0.001241,-0.001668534401256
5.07,-0.0172514,-0.002746718932353,-0.001073,-0.001673718932353
5.1,-0.0162244,-0.002583202907942,-0.000906,-0.001677202907942
5.13,-0.0151937,-0.002419097780035,-0.000738,-0.001681097780035
5.16,-0.01416,-0.002254515000645,-0.000572,-0.001682515000645
5.19,-0.0131239,-0.002089550100068,-0.000406,-0.001683550100068
5.22,-0.0120861,-0.001924314530317,-0.000241,-0.001683314530317
5.25,-0.0110473,-0.001758919743406,-7.6E-05,-0.001682919743406
5.28,-0.0100082,-0.001593477191346,8.7E-05,-0.001680477191346
5.31,-0.00896928,-0.001428063298375,0.000249,-0.001677063298375
5.34,-0.00793133,-0.00126280384605,0.00041,-0.00167280384605
5.37,-0.00689496,-0.001097795956839,0.00057,-0.001667795956839
5.4,-0.00586081,-0.000933141529727,0.000728,-0.001661141529727
5.43,-0.00482951,-0.000768940871523,0.000885,-0.001653940871523
5.46,-0.0038017,-0.000605295881211,0.001039,-0.001644295881211
5.49,-0.002778,-0.000442305273432,0.001193,-0.001635305273432
5.52,-0.00175904,-0.000280069354995,0.001344,-0.001624069354995
5.55,-0.000745429,-0.000118685089154,0.001493,-0.001611685089154
5.58,0.000262218,4.17496055394835E-05,0.00164,-0.001598250394461
5.61,0.0012633,0.00020113903957,0.001785,-0.00158386096043
5.64,0.0022572,0.00035938497595,0.001928,-0.00156861502405
5.67,0.00324335,0.000516396979332,0.002068,-0.001551603020668
5.7,0.00422115,0.000672079519419,0.002206,-0.001533920480581
5.73,0.00519003,0.000826341842429,0.002341,-0.001514658157571
5.76,0.00614941,0.000979091602409,0.002473,-0.001493908397591
5.79,0.00709873,0.001130239637749,0.002603,-0.001472760362251
5.82,0.00803743,0.001279696786838,0.00273,-0.001450303213162
5.85,0.00896497,0.00142737707241,0.002854,-0.00142662292759
5.88,0.00988081,0.001573194517198,0.002976,-0.001402805482802
5.91,0.0107844,0.001717061551762,0.003094,-0.001376938448238
5.94,0.0116753,0.001858908120553,0.003209,-0.001350091879447
5.97,0.0125528,0.001998621179385,0.003321,-0.001322378820615
6,0.0134166,0.002136152963111,0.00343,-0.001293847036889
6.03,0.0142662,0.00227142386315,0.003535,-0.00126357613685
6.06,0.015101,0.002404338349205,0.003637,-0.001232661650795
6.09,0.0159206,0.002534832734411,0.003736,-0.001201167265589
6.12,0.0167245,0.00266282741019,0.003831,-0.00116817258981
6.15,0.0175122,0.002788242767959,0.003923,-0.001134757232042
6.18,0.0182834,0.00291103104257,0.004011,-0.00109996895743
6.21,0.0190377,0.003031128547159,0.004095,-0.001063871452841
6.24,0.0197745,0.00314843975143,0.004176,-0.00102756024857
6.27,0.0204934,0.003262900968518,0.004253,-0.000990099031482
6.3,0.0211942,0.003374480354991,0.004327,-0.000952519645009
6.33,0.0218764,0.003483098302267,0.004397,-0.000913901697733
6.36,0.0225396,0.003588691123484,0.004463,-0.000874308876516
6.39,0.0231836,0.003691226975208,0.004525,-0.000833773024792
6.42,0.0238079,0.00379062624886,0.004583,-0.00079237375114
6.45,0.0244123,0.003886857101006,0.004638,-0.000751142898994
6.48,0.0249955,0.003979712549337,0.004689,-0.000709287450663
6.51,0.0255578,0.004069240359003,0.004736,-0.000666759640997
6.54,0.026099,0.00415540868657,0.004779,-0.00062359131343
6.57,0.0266189,0.004238185688606,0.004818,-0.000579814311394
6.6,0.0271173,0.00431753952168,0.004853,-0.00053546047832
6.63,0.0275941,0.004393454264074,0.004884,-0.000490545735926
6.66,0.0280489,0.004465866228926,0.004912,-0.000446133771074
6.69,0.0284818,0.00453479133795,0.004935,-0.00040020866205
6.72,0.0288925,0.004600181825998,0.004955,-0.000354818174002
6.75,0.0292809,0.004662021771355,0.004971,-0.000308978228645
6.78,0.0296468,0.004720279330587,0.004982,-0.000261720669413
6.81,0.0299902,0.004774954503696,0.004991,-0.000216045496304
6.84,0.030311,0.004826031368965,0.004995,-0.000168968631035
6.87,0.0306091,0.004873494004678,0.004995,-0.000121505995322
6.9,0.0308844,0.004917326489118,0.004992,-7.46735108816962E-05
6.93,0.031137,0.004957544744003,0.004985,-2.74552559973119E-05
6.96,0.0313667,0.004994116925899,0.004974,2.01169258987411E-05
6.99,0.0315735,0.005027043034806,0.00496,6.70430348064634E-05
7.02,0.0317576,0.005056354914158,0.004942,0.000114354914158
7.05,0.0319188,0.005082020720521,0.00492,0.000162020720521
7.08,0.0320573,0.005104072297329,0.004895,0.000209072297328
7.11,0.0321731,0.00512250964458,0.004866,0.00025650964458
7.14,0.0322662,0.005137332762274,0.004833,0.000304332762274
7.17,0.0323368,0.005148573493845,0.004798,0.000350573493845
7.2,0.032385,0.005156247761009,0.004758,0.000398247761009
7.23,0.032411,0.005160387407196,0.004716,0.000444387407196
7.26,0.0324147,0.005160976510692,0.00467,0.000490976510692
7.29,0.0323964,0.005158062836645,0.004621,0.000537062836645
7.32,0.0323563,0.005151678228486,0.004569,0.000582678228486
7.35,0.0322945,0.005141838607933,0.004513,0.000628838607933
7.38,0.0322111,0.0051285598967,0.004455,0.0006735598967
7.41,0.0321065,0.005111905781653,0.004393,0.000718905781653
7.44,0.0319808,0.005091892184507,0.004329,0.000762892184507
7.47,0.0318342,0.005068550948695,0.004262,0.000806550948695
7.5,0.031667,0.005041929839366,0.004192,0.000849929839366
7.53,0.0314794,0.00501206069995,0.004119,0.00089306069995
7.56,0.0312717,0.004978991295598,0.004044,0.000934991295598
7.59,0.0310441,0.00494275346974,0.003966,0.00097675346974
7.62,0.0307969,0.004903394987525,0.003885,0.001018394987525
7.65,0.0305305,0.004860979535818,0.003803,0.001057979535818
7.68,0.0302451,0.004815538958051,0.003717,0.001098538958051
7.71,0.029941,0.004767121019372,0.00363,0.001137121019372
7.74,0.0296185,0.004715773484929,0.00354,0.001175773484929
7.77,0.0292781,0.004661575963304,0.003448,0.001213575963304
7.8,0.0289199,0.004604544376211,0.003355,0.001249544376211
7.83,0.0285444,0.004544758332232,0.003259,0.001285758332232
7.86,0.028152,0.004482281518231,0.003161,0.001321281518231
7.89,0.0277429,0.004417145777641,0.003062,0.001355145777641
7.92,0.0273175,0.004349414797325,0.002961,0.001388414797325
7.95,0.0268763,0.004279168185864,0.002858,0.001421168185864
7.98,0.0264197,0.004206469630123,0.002754,0.001452469630123
8.01,0.0259479,0.004131350973533,0.002648,0.001483350973533
8.04,0.0254615,0.004053907746393,0.002541,0.001512907746393
8.07,0.0249607,0.003974171792132,0.002433,0.001541171792132
8.1,0.0244464,0.003892286406198,0.002324,0.001568286406198
8.13,0.02392,0.003808474492615,0.002213,0.001595474492615
8.16,0.023381,0.003722656442802,0.002102,0.001620656442802
8.19,0.0228299,0.003634911865341,0.00199,0.001644911865341
8.22,0.0222671,0.003545304447095,0.001877,0.001668304447095
8.25,0.0216932,0.003453929718361,0.001763,0.001690929718361
8.28,0.0211085,0.003360835444288,0.001648,0.001712835444288
8.31,0.0205135,0.003266101233455,0.001533,0.001733101233455
8.34,0.0199088,0.003169822616161,0.001418,0.001751822616161
8.37,0.0192947,0.003072047357552,0.001302,0.001770047357552
8.4,0.0186718,0.002972870987927,0.001186,0.001786870987927
8.43,0.0180405,0.002872357194148,0.00107,0.001802357194148
8.46,0.0174014,0.002770601506513,0.000954,0.001816601506513
8.49,0.016755,0.002667683533602,0.000838,0.001829683533602
8.52,0.0161018,0.002563682883996,0.000722,0.001841682883996
8.55,0.0154422,0.002458663244559,0.000606,0.001852663244559
8.58,0.0147767,0.002352704223872,0.00049,0.001862704223872
8.61,0.0141058,0.002245885430515,0.000375,0.001870885430515
8.64,0.01343,0.002138286473069,0.00026,0.001878286473069
8.67,0.0127498,0.002029986960115,0.000146,0.001883986960115
8.7,0.0120656,0.001921050578516,3.2E-05,0.001889050578516
8.73,0.0113779,0.001811556936853,-8.1E-05,0.001892556936853
8.76,0.0106872,0.001701585643707,-0.000193,0.001894585643707
8.79,0.00999389,0.001591198793771,-0.000305,0.001896198793771
8.82,0.00929855,0.001480488732998,-0.000415,0.001895488732998
8.85,0.0086016,0.001369522332595,-0.000525,0.001894522332595
8.88,0.00790351,0.001258374424629,-0.000633,0.001891374424629
8.91,0.00720474,0.001147118248993,-0.000741,0.001888118248993
8.94,0.00650574,0.001035825453411,-0.000847,0.001882825453411
8.97,0.00580698,0.000924570869947,-0.000952,0.001876570869947
9,0.00510891,0.000813426146324,-0.001055,0.001868426146324
9.03,0.00441198,0.000702462930264,-0.001157,0.001859462930264
9.06,0.00371663,0.00059175127732,-0.001257,0.00184875127732
9.09,0.00302332,0.000481364427383,-0.001356,0.001837364427383
9.12,0.00233248,0.000371370843835,-0.001453,0.001824370843835
9.15,0.00164455,0.000261840582225,-0.001549,0.001810840582225
9.18,0.000959974,0.000152844334974,-0.001643,0.001795844334974
9.21,0.000279168,4.44483364194926E-05,-0.001735,0.00177944833642
9.24,-0.000397441,-6.32794277098363E-05,-0.001825,0.00176172057229
9.27,-0.00106944,-0.000170273200727,-0.001913,0.001742726799273
9.3,-0.00173641,-0.000276466270641,-0.001999,0.001722533729359
9.33,-0.00239795,-0.00038179479137,-0.002083,0.00170120520863
9.36,-0.00305365,-0.000486193483878,-0.002165,0.001678806516122
9.39,-0.00370314,-0.000589603437817,-0.002245,0.001655396562183
9.42,-0.004346,-0.000691957781978,-0.002323,0.001631042218022
9.45,-0.00498187,-0.000793199198182,-0.002398,0.001604800801818
9.48,-0.00561035,-0.000893263999567,-0.002472,0.001578736000433
9.51,-0.00623108,-0.000992094867953,-0.002542,0.001549905132047
9.54,-0.00684368,-0.00108963130082,-0.002611,0.00152136869918
9.57,-0.00744781,-0.001185819164333,-0.002677,0.001491180835667
9.6,-0.0080431,-0.001280599548142,-0.002741,0.001460400451858
9.63,-0.00862921,-0.001373918318412,-0.002802,0.001428081681588
9.66,-0.00920582,-0.001465724525652,-0.002861,0.001395275474348
9.69,-0.00977259,-0.001555964036028,-0.002917,0.001361035963972
9.72,-0.0103292,-0.001644585900047,-0.002971,0.001326414099953
9.75,-0.0108754,-0.001731550313419,-0.003022,0.001290449686581
9.78,-0.0114108,-0.001816795181452,-0.003071,0.001254204818548
9.81,-0.0119351,-0.001900272738997,-0.003117,0.001216727261003
9.84,-0.0124481,-0.001981951142622,-0.00316,0.001178048857378
9.87,-0.0129495,-0.002061782627179,-0.003201,0.001139217372821
9.9,-0.013439,-0.002139719427519,-0.003239,0.001099280572481
9.93,-0.0139163,-0.002215713778494,-0.003274,0.001058286221506
9.96,-0.0143812,-0.002289733836672,-0.003307,0.001017266163328
9.99,-0.0148335,-0.00236174775862,-0.003337,0.00097525224138
10.02,-0.0152729,-0.002431707779191,-0.003364,0.000932292220809
10.05,-0.0156991,-0.002499566133236,-0.003389,0.000889433866764
10.08,-0.0161121,-0.002565322820755,-0.003411,0.000845677179245
10.11,-0.0165116,-0.002628930076599,-0.00343,0.000801069923401
10.14,-0.0168974,-0.002690356057337,-0.003446,0.000755643942663
10.17,-0.0172693,-0.002749568919536,-0.00346,0.000710431080464
10.2,-0.0176271,-0.002806536819765,-0.003471,0.000664463180235
10.23,-0.0179708,-0.002861259758022,-0.00348,0.000618740241978
10.26,-0.0183,-0.002913674047444,-0.003486,0.000572325952556
10.29,-0.0186148,-0.002963795609746,-0.003489,0.000525204390254
10.32,-0.018915,-0.003011592601497,-0.00349,0.000478407398503
10.35,-0.0192004,-0.003057033179264,-0.003487,0.000429966820736
10.38,-0.019471,-0.003100117343048,-0.003483,0.000382882656952
10.41,-0.0197266,-0.003140813249415,-0.003476,0.000335186750585
10.44,-0.0199672,-0.003179120898367,-0.003466,0.000286879101633
10.47,-0.0201927,-0.003215024368187,-0.003453,0.000237975631814
10.5,-0.020403,-0.003248507737158,-0.003439,0.000190492262842
10.53,-0.0205982,-0.003279586926997,-0.003421,0.000141413073003
10.56,-0.0207781,-0.003308230094272,-0.003401,9.27699057275185E-05
10.59,-0.0209427,-0.003334437238983,-0.003379,4.45627610166336E-05
10.62,-0.021092,-0.00335820836113,-0.003355,-3.20836112999634E-06
10.65,-0.021226,-0.003379543460712,-0.003328,-5.15434607123695E-05
10.68,-0.0213446,-0.003398426616014,-0.003298,-0.000100426616014
10.71,-0.021448,-0.003414889670468,-0.003267,-0.000147889670468
10.74,-0.0215361,-0.003428916702358,-0.003233,-0.000195916702358
10.77,-0.021609,-0.003440523633399,-0.003197,-0.000243523633399
10.8,-0.0216667,-0.003449710463593,-0.003159,-0.000290710463593
10.83,-0.0217094,-0.00345650903637,-0.003118,-0.00033850903637
10.86,-0.0217371,-0.003460919351731,-0.003076,-0.000384919351731
10.89,-0.0217498,-0.003462941409677,-0.003031,-0.000431941409677
10.92,-0.0217478,-0.003462622975355,-0.002985,-0.000477622975355
10.95,-0.021731,-0.003459948127049,-0.002936,-0.000523948127049
10.98,-0.0216997,-0.003454964629908,-0.002886,-0.000568964629908
11.01,-0.0216539,-0.003447672483931,-0.002834,-0.000613672483931
11.04,-0.0215938,-0.003438103532551,-0.00278,-0.000658103532551
11.07,-0.0215194,-0.003426257775768,-0.002724,-0.000702257775768
11.1,-0.021431,-0.00341218297873,-0.002667,-0.00074518297873
11.13,-0.0213287,-0.003395895063153,-0.002608,-0.000787895063153
11.16,-0.0212127,-0.00337742587247,-0.002548,-0.00082942587247
11.19,-0.0210832,-0.003356807250113,-0.002485,-0.000871807250113
11.22,-0.0209403,-0.003334055117797,-0.002422,-0.000912055117797
11.25,-0.0207843,-0.003309217240671,-0.002357,-0.000952217240671
11.28,-0.0206153,-0.003282309540452,-0.002291,-0.000991309540452
11.31,-0.0204336,-0.003253379782286,-0.002223,-0.001030379782286
11.34,-0.0202395,-0.003222475731324,-0.002154,-0.001068475731324
11.37,-0.020033,-0.003189597387565,-0.002084,-0.001105597387565
11.4,-0.0198144,-0.003154792516157,-0.002013,-0.001141792516157
11.43,-0.0195841,-0.003118124803964,-0.001941,-0.001177124803964
11.46,-0.0193421,-0.003079594250987,-0.001867,-0.001212594250987
11.49,-0.0190887,-0.003039248622374,-0.001793,-0.001246248622374
11.52,-0.0188243,-0.002997151604989,-0.001718,-0.001279151604989
11.55,-0.0185491,-0.002953335042264,-0.001642,-0.001311335042264
11.58,-0.0182632,-0.002907814855916,-0.001566,-0.001341814855916
11.61,-0.0179671,-0.002860670654526,-0.001489,-0.001371670654526
11.64,-0.017661,-0.002811934281525,-0.001411,-0.001400934281525
11.67,-0.0173452,-0.002761653502061,-0.001332,-0.001429653502061
11.7,-0.0170199,-0.002709860159567,-0.001253,-0.001456860159567
11.73,-0.0166855,-0.002656617940908,-0.001174,-0.001482617940908
11.76,-0.0163422,-0.002601958689515,-0.001094,-0.001507958689515
11.79,-0.0159903,-0.002545930170538,-0.001014,-0.001531930170538
11.82,-0.0156301,-0.002488580149123,-0.000934,-0.001554580149123
11.85,-0.015262,-0.002429972312136,-0.000853,-0.001576972312136
11.88,-0.0148862,-0.002370138503008,-0.000773,-0.001597138503008
11.91,-0.014503,-0.002309126486889,-0.000692,-0.001617126486889
11.94,-0.0141127,-0.002246984028927,-0.000611,-0.001635984028927
11.97,-0.0137158,-0.002183790737701,-0.000531,-0.001652790737701
12,-0.0133124,-0.002119562534928,-0.00045,-0.001669562534928
12.03,-0.0129029,-0.002054363107473,-0.00037,-0.001684363107473
12.06,-0.0124877,-0.0019882561422,-0.00029,-0.0016982561422
12.09,-0.012067,-0.001921273482541,-0.00021,-0.001711273482541
12.12,-0.0116412,-0.001853478815361,-0.00013,-0.001723478815361
12.15,-0.0112105,-0.001784903984091,-5.1E-05,-0.001733903984091
12.18,-0.0107753,-0.001715612675597,2.7E-05,-0.001742612675597
12.21,-0.010336,-0.001645668576742,0.000105,-0.001750668576742
12.24,-0.00989291,-0.001575121044847,0.000183,-0.001758121044847
12.27,-0.00944628,-0.001504009884201,0.00026,-0.001764009884201
12.3,-0.00899647,-0.001432392412984,0.000336,-0.001768392412984
12.33,-0.00854382,-0.001360322765029,0.000411,-0.001771322765029
12.36,-0.00808866,-0.001287853482,0.000486,-0.001773853482
12.39,-0.00763131,-0.001215035513388,0.00056,-0.001775035513388
12.42,-0.00717209,-0.001141919808685,0.000632,-0.001773919808685
12.45,-0.00671132,-0.001068557317382,0.000704,-0.001772557317382
12.48,-0.00624931,-0.000994997396799,0.000775,-0.001769997396799
12.51,-0.00578636,-0.000921287812086,0.000845,-0.001766287812086
12.54,-0.00532279,-0.000847479512732,0.000914,-0.001761479512732
12.57,-0.00485889,-0.000773618671715,0.000982,-0.001755618671715
12.6,-0.00439497,-0.000699754646355,0.001048,-0.001747754646355
12.63,-0.00393134,-0.000625936793971,0.001114,-0.001739936793971
12.66,-0.00346831,-0.000552214471885,0.001178,-0.001730214471885
12.69,-0.00300618,-0.000478635445243,0.00124,-0.001718635445243
12.72,-0.00254527,-0.000405250663538,0.001302,-0.001707250663538
12.75,-0.00208589,-0.000332109484089,0.001362,-0.001694109484089
12.78,-0.00162832,-0.000259256487701,0.001421,-0.001680256487701
12.81,-0.00117287,-0.000186741031695,0.001478,-0.001664741031695
12.84,-0.000719817,-0.000114607219225,0.001533,-0.001647607219225
12.87,-0.000269451,-4.29012232654485E-05,0.001588,-0.001630901223265
12.9,0.000177954,2.8333330679714E-05,0.00164,-0.00161166666932
12.93,0.000622127,9.90532947603225E-05,0.001691,-0.00159194670524
12.96,0.0010628,0.000169215998777,0.001741,-0.001571784001223
12.99,0.0014997,0.000238777976445,0.001789,-0.001550222023555
13.02,0.00193256,0.000307696716783,0.001835,-0.001527303283217
13.05,0.00236113,0.000375932415499,0.001879,-0.001503067584501
13.08,0.00278513,0.00044344049179,0.001922,-0.00147855950821
13.11,0.0032043,0.000510179549193,0.001963,-0.001452820450807
13.14,0.0036184,0.000576111375589,0.002003,-0.001426888624412
13.17,0.00402718,0.000641196166688,0.00204,-0.001398803833312
13.2,0.00443039,0.0007053941182,0.002076,-0.0013706058818
13.23,0.0048278,0.000768668610177,0.00211,-0.001341331389823
13.26,0.00521919,0.000830984614846,0.002143,-0.001312015385154
13.29,0.00560434,0.000892307104429,0.002173,-0.001280692895571
13.32,0.00598304,0.000952602643323,0.002201,-0.001248397356677
13.35,0.00635509,0.001011839388097,0.002228,-0.001216160611903
13.38,0.00672027,0.001069982310973,0.002253,-0.001183017689027
13.41,0.00707839,0.001127001160693,0.002276,-0.001148998839307
13.44,0.00742924,0.001182862501652,0.002297,-0.001114137498348
13.47,0.00777264,0.001237537674761,0.002317,-0.001079462325239
13.5,0.0081084,0.001290996428759,0.002334,-0.001043003571241
13.53,0.00843632,0.001343206920215,0.00235,-0.001006793079785
13.56,0.00875623,0.00139414208221,0.002363,-0.00096885791779
13.59,0.00906798,0.001443778032171,0.002375,-0.000931221967829
13.62,0.00937139,0.001492086111009,0.002385,-0.000892913888991
13.65,0.00966633,0.001539045620493,0.002393,-0.000853954379507
13.68,0.00995267,0.001584635862392,0.002399,-0.000814364137608
13.71,0.0102303,0.001628839322818,0.002404,-0.000775160677182
13.74,0.010499,0.001671620973995,0.002406,-0.000734379026005
13.77,0.0107588,0.001712985592439,0.002407,-0.000694014407561
13.8,0.0110094,0.001752885413001,0.002406,-0.000653114586999
13.83,0.0112509,0.001791336357398,0.002403,-0.000611663642602
13.86,0.011483,0.001828290660481,0.002398,-0.000569709339519
13.89,0.0117057,0.001863748322249,0.002392,-0.000528251677751
13.92,0.0119188,0.001897677499272,0.002384,-0.000486322500728
13.95,0.0121223,0.001930078191548,0.002374,-0.000443921808452
13.98,0.0123161,0.001960934477362,0.002362,-0.000401065522638
14.01,0.0125002,0.001990246356713,0.002349,-0.000358753643287
14.04,0.0126744,0.00201798198617,0.002334,-0.00031601801383
14.07,0.0128387,0.002044141365733,0.002317,-0.000272858634267
14.1,0.0129931,0.002068724495401,0.002298,-0.000229275504599
14.13,0.0131376,0.002091731375175,0.002278,-0.000186268624825
14.16,0.0132722,0.002113162005054,0.002257,-0.000143837994946
14.19,0.0133967,0.002132984541606,0.002234,-0.000101015458394
14.22,0.0135113,0.002151230828264,0.002209,-5.77691717364068E-05
14.25,0.0136158,0.002167869021595,0.002183,-1.51309784053762E-05
14.28,0.0137103,0.002182915043315,0.002155,2.7915043315029E-05
14.31,0.0137948,0.002196368893425,0.002126,7.03688934248093E-05
14.34,0.0138691,0.002208198728492,0.002095,0.000113198728492
14.37,0.0139335,0.002218452313664,0.002063,0.000155452313664
14.4,0.0139878,0.00222709780551,0.00203,0.00019709780551
14.43,0.0140321,0.002234151125745,0.001996,0.000238151125745
14.46,0.0140666,0.002239644117802,0.00196,0.000279644117802
14.49,0.0140911,0.002243544938248,0.001922,0.000321544938248
14.52,0.0141059,0.002245901352231,0.001884,0.000361901352231
14.55,0.014111,0.002246713359753,0.001845,0.000401713359753
14.58,0.0141064,0.002245980960812,0.001804,0.000441980960812
14.61,0.0140923,0.002243735998841,0.001762,0.000481735998841
14.64,0.0140686,0.002239962552124,0.001719,0.000520962552124
14.67,0.0140355,0.002234692464093,0.001675,0.000559692464093
14.7,0.013993,0.002227925734747,0.001631,0.000596925734747
14.73,0.0139412,0.002219678285804,0.001585,0.000634678285804
14.76,0.0138803,0.002209981960696,0.001538,0.000671981960696
14.79,0.0138103,0.002198836759421,0.00149,0.000708836759421
14.82,0.0137314,0.002186274525413,0.001442,0.000744274525413
14.85,0.0136437,0.002172311180388,0.001393,0.000779311180388
14.88,0.0135473,0.002156962646062,0.001343,0.000813962646062
14.91,0.0134424,0.002140260765866,0.001292,0.000848260765866
14.94,0.0133291,0.002122221461518,0.001241,0.000881221461518
14.97,0.0132076,0.002102876576449,0.001189,0.000913876576449
15,0.0130779,0.002082226110659,0.001137,0.000945226110659
15.03,0.0129402,0.002060301907581,0.001084,0.000976301907581
15.06,0.0127947,0.002037135810646,0.00103,0.001007135810646
15.09,0.0126414,0.002012727819855,0.000976,0.001036727819855
15.12,0.0124806,0.001987125700356,0.000922,0.001065125700356
15.15,0.0123124,0.001960345373866,0.000868,0.001092345373866
15.18,0.012137,0.001932418683815,0.000813,0.001119418683815
15.21,0.0119546,0.001903377473638,0.000757,0.001146377473638
15.24,0.0117653,0.001873237665048,0.000702,0.001171237665048
15.27,0.0115695,0.001842062944912,0.000646,0.001196062944912
15.3,0.0113672,0.00180985331323,0.000591,0.00121885331323
15.33,0.0111586,0.001776640613432,0.000535,0.001241640613432
15.36,0.010944,0.001742472610668,0.000479,0.001263472610668
15.39,0.0107234,0.001707349304937,0.000423,0.001284349304937
15.42,0.0104971,0.001671318461389,0.000367,0.001304318461389
15.45,0.0102652,0.001634396001739,0.000311,0.001323396001739
15.48,0.010028,0.001596629691135,0.000256,0.001340629691135
15.51,0.00978553,0.001558024306092,0.0002,0.001358024306092
15.54,0.00953813,0.001518633980445,0.000145,0.001373633980445
15.57,0.00928599,0.001478488965455,9E-05,0.001388488965455
15.6,0.00902934,0.001437625881068,3.5E-05,0.001402625881068
15.63,0.0087684,0.00139607975506,-2E-05,0.00141607975506
15.66,0.00850339,0.001353885615207,-7.4E-05,0.001427885615207
15.69,0.00823452,0.001311076897112,-0.000128,0.001439076897112
15.72,0.00796201,0.001267688628551,-0.000181,0.001448688628551
15.75,0.00768604,0.001223749468613,-0.000234,0.001457749468613
15.78,0.0074068,0.001179289668558,-0.000286,0.001465289668558
15.81,0.00712448,0.001134339479646,-0.000338,0.001472339479646
15.84,0.00683928,0.001088930745311,-0.000389,0.001477930745311
15.87,0.0065514,0.001043095308985,-0.00044,0.001483095308985
15.9,0.00626109,0.000996872974957,-0.00049,0.001486872974957
15.93,0.00596856,0.000950297178831,-0.000539,0.001489297178831
15.96,0.00567406,0.000903407724898,-0.000587,0.001490407724898
15.99,0.00537782,0.000856241233105,-0.000635,0.001491241233105
16.02,0.00508007,0.000808834323399,-0.000682,0.001490834323399
16.05,0.00478102,0.000761220431383,-0.000728,0.001489220431383
16.08,0.00448088,0.000713432992662,-0.000774,0.001487432992662
16.11,0.00417985,0.000665503850667,-0.000818,0.001483503850667
16.14,0.00387811,0.000617461664488,-0.000862,0.001479461664488
16.17,0.00357586,0.000569338277557,-0.000905,0.001474338277557
16.2,0.00327328,0.000521162348963,-0.000946,0.001467162348963
16.23,0.00297057,0.000472965722137,-0.000987,0.001459965722137
16.26,0.00266795,0.000424783424857,-0.001027,0.001451783424857
16.29,0.00236562,0.000376647300553,-0.001066,0.001442647300553
16.32,0.00206382,0.000328595561344,-0.001103,0.001431595561344
16.35,0.00176277,0.000280663235006,-0.00114,0.001420663235006
16.38,0.00146267,0.000232882164971,-0.001176,0.001408882164971
16.41,0.00116374,0.000185287379015,-0.00121,0.001395287379015
16.44,0.000866159,0.000137907377009,-0.001243,0.001380907377009
16.47,0.000570102,9.07700219560465E-05,-0.001275,0.001365770021956
16.5,0.000275731,4.39011070369209E-05,-0.001306,0.001349901107037
16.53,-1.67949E-05,-2.67403629832838E-06,-0.001336,0.001333325963702
16.56,-0.000307316,-4.89299810690796E-05,-0.001365,0.001316070018931
16.59,-0.000595661,-9.48394533756427E-05,-0.001392,0.001297160546624
16.62,-0.000881647,-0.000140373332399,-0.001419,0.001278626667601
16.65,-0.00116508,-0.000185500730011,-0.001444,0.001258499269989
16.68,-0.00144575,-0.000230188210606,-0.001467,0.001236811789394
16.71,-0.00172347,-0.000274406000576,-0.00149,0.001215593999424
16.74,-0.00199802,-0.000318119072146,-0.001511,0.001192880927854
16.77,-0.00226923,-0.000361300358398,-0.001531,0.001169699641602
16.8,-0.00253694,-0.000403924384586,-0.00155,0.001146075615414
16.83,-0.00280101,-0.000445968860308,-0.001567,0.001121031139692
16.86,-0.00306132,-0.000487414679504,-0.001583,0.001095585320496
16.89,-0.00331775,-0.000528242736115,-0.001598,0.001069757263885
16.92,-0.0035702,-0.000568437108425,-0.001612,0.001043562891575
16.95,-0.00381855,-0.000607978690375,-0.001624,0.001016021309625
16.98,-0.00406266,-0.000646845191562,-0.001635,0.000988154808438
17.01,-0.0043024,-0.000685015913755,-0.001645,0.000959984086245
17.04,-0.00453759,-0.000722462197866,-0.001653,0.000930537802134
17.07,-0.00476807,-0.000759158569147,-0.00166,0.000900841430853
17.1,-0.00499366,-0.000795076368511,-0.001666,0.000870923631489
17.13,-0.00521422,-0.000830193305555,-0.00167,0.000839806694445
17.16,-0.00542962,-0.000864488682048,-0.001674,0.000809511317952
17.19,-0.00563974,-0.000897943391931,-0.001675,0.000777056608069
17.22,-0.00584451,-0.000930546290001,-0.001676,0.000745453709999
17.25,-0.00604387,-0.000962287823231,-0.001676,0.000713712176769
17.28,-0.00623778,-0.000993161622932,-0.001674,0.000680838377068
17.31,-0.00642616,-0.001023154951733,-0.001671,0.000647845048267
17.34,-0.00660897,-0.001052261440947,-0.001666,0.000613738559053
17.37,-0.00678612,-0.001080466761029,-0.001661,0.000580533238971
17.4,-0.00695749,-0.001107751805921,-0.001654,0.000546248194079
17.43,-0.00712297,-0.001134099061733,-0.001646,0.000511900938267
17.46,-0.00728243,-0.001159487830236,-0.001637,0.000477512169764
17.49,-0.00743576,-0.001183900597542,-0.001626,0.000442099402458
17.52,-0.00758288,-0.001207324626278,-0.001615,0.000407675373722
17.55,-0.00772371,-0.00122974717907,-0.001602,0.00037225282093
17.58,-0.00785823,-0.001251165071576,-0.001589,0.000337834928424
17.61,-0.00798643,-0.001271576711624,-0.001574,0.000302423288376
17.64,-0.00810831,-0.001290982099215,-0.001558,0.000267017900785
17.67,-0.0082239,-0.001309386010862,-0.001541,0.000231613989138
17.7,-0.00833319,-0.001326786854394,-0.001523,0.000196213145606
17.73,-0.00843616,-0.001343181445469,-0.001504,0.000160818554531
17.76,-0.00853276,-0.001358561823228,-0.001484,0.000125438176772
17.79,-0.00862292,-0.001372916842469,-0.001463,9.00831575310511E-05
17.82,-0.00870658,-0.001386236950163,-0.001441,5.47630498365637E-05
17.85,-0.00878366,-0.001398509408938,-0.001418,1.94905910618668E-05
17.88,-0.00885411,-0.001409726257935,-0.001394,-1.57262579349856E-05
17.91,-0.00891791,-0.001419884312811,-0.001369,-5.08843128107718E-05
17.94,-0.00897508,-0.001428986757909,-0.001343,-8.59867579087146E-05
17.97,-0.00902568,-0.001437043146258,-0.001317,-0.000120043146258
18,-0.00906979,-0.001444066215233,-0.001289,-0.000155066215233
18.03,-0.00910749,-0.001450068702205,-0.001261,-0.000189068702205
18.06,-0.00913886,-0.001455063344548,-0.001232,-0.000223063344548
18.09,-0.00916393,-0.001459054918775,-0.001203,-0.000256054918775
18.12,-0.00918273,-0.001462048201403,-0.001172,-0.000290048201403
18.15,-0.00919523,-0.001464038415917,-0.001141,-0.000323038415917
18.18,-0.00920142,-0.001465023970144,-0.00111,-0.000355023970144
18.21,-0.00920124,-0.001464995311055,-0.001077,-0.000387995311055
18.24,-0.00919468,-0.001463950846478,-0.001045,-0.000418950846478
18.27,-0.00918176,-0.001461893760757,-0.001011,-0.000450893760757
18.3,-0.00916254,-0.001458833606921,-0.000977,-0.000481833606921
18.33,-0.00913711,-0.001454784714516,-0.000942,-0.000512784714516
18.36,-0.00910562,-0.001449770966114,-0.000907,-0.000542770966114
18.39,-0.00906821,-0.001443814652118,-0.000872,-0.000571814652118
18.42,-0.00902505,-0.001436942839447,-0.000836,-0.000600942839447
18.45,-0.00897625,-0.001429173041987,-0.0008,-0.000629173041987
18.48,-0.0089219,-0.001420519589283,-0.000763,-0.000657519589283
18.51,-0.00886204,-0.001410988850022,-0.000726,-0.000684988850022
18.54,-0.00879669,-0.001400584008547,-0.000688,-0.000712584008547
18.57,-0.00872583,-0.001389301880514,-0.000651,-0.000738301880514
18.6,-0.00864947,-0.001377144058095,-0.000613,-0.000764144058095
18.63,-0.00856764,-0.001364115317805,-0.000575,-0.000789115317805
18.66,-0.00848039,-0.001350223620503,-0.000537,-0.000813223620503
18.69,-0.00838785,-0.001335489664418,-0.000498,-0.000837489664418
18.72,-0.00829019,-0.001319940516469,-0.00046,-0.000859940516469
18.75,-0.0081876,-0.001303606427915,-0.000421,-0.000882606427915
18.78,-0.00808027,-0.001286517650018,-0.000382,-0.000904517650018
18.81,-0.0079684,-0.00126870602621,-0.000343,-0.00092570602621
18.84,-0.00785214,-0.001250195439065,-0.000305,-0.000945195439065
18.87,-0.00773159,-0.001231001810299,-0.000266,-0.000965001810299
18.9,-0.00760681,-0.001211134692942,-0.000227,-0.000984134692942
18.93,-0.00747783,-0.001190598863508,-0.000188,-0.001002598863508
18.96,-0.00734467,-0.001169397506341,-0.00015,-0.001019397506341
18.99,-0.00720737,-0.001147536990127,-0.000111,-0.001036536990127
19.02,-0.007066,-0.001125028460068,-7.3E-05,-0.001052028460068
19.05,-0.00692069,-0.001101892614394,-3.5E-05,-0.001066892614394
19.08,-0.00677159,-0.001078153335679,3E-06,-0.001081153335679
19.11,-0.00661893,-0.001053847243871,4E-05,-0.001093847243871
19.14,-0.00646294,-0.001029010958917,7.8E-05,-0.001107010958917
19.17,-0.00630383,-0.001003677916421,0.000115,-0.001118677916421
19.2,-0.00614179,-0.000977878367642,0.000151,-0.001128878367642
19.23,-0.00597699,-0.000951639379499,0.000188,-0.001139639379499
19.26,-0.0058095,-0.000924972097193,0.000224,-0.001148972097193
19.29,-0.00563938,-0.000897886073753,0.000259,-0.001156886073753
19.32,-0.00546666,-0.000870386085694,0.000294,-0.001164386085694
19.35,-0.00529139,-0.000842480093874,0.000329,-0.001171480093874
19.38,-0.00511362,-0.000814176059152,0.000363,-0.001177176059152
19.41,-0.00493347,-0.000785493087587,0.000397,-0.001182493087587
19.44,-0.00475111,-0.000756458246096,0.00043,-0.001186458246096
19.47,-0.00456676,-0.000727106562454,0.000463,-0.001190106562454
19.5,-0.00438065,-0.000697474656608,0.000495,-0.001192474656608
19.53,-0.00419305,-0.000667605517193,0.000527,-0.001194605517193
19.56,-0.00400418,-0.000637534171983,0.000558,-0.001195534171983
19.59,-0.00381422,-0.000607289280068,0.000588,-0.001195289280068
19.62,-0.0036233,-0.000576891539678,0.000618,-0.001194891539678
19.65,-0.00343148,-0.000546350503843,0.000647,-0.001193350503843
19.68,-0.00323878,-0.000515669356906,0.000675,-0.001190669356906
19.71,-0.00304524,-0.000484854467554,0.000703,-0.001187854467554
19.74,-0.00285087,-0.000453907427958,0.00073,-0.001183907427958
19.77,-0.00265576,-0.000422842567663,0.000756,-0.001178842567663
19.8,-0.00246002,-0.000391677400557,0.000782,-0.001173677400557
19.83,-0.00226386,-0.000360445362243,0.000807,-0.001167445362243
19.86,-0.00206751,-0.000329183072668,0.000831,-0.001160183072668
19.89,-0.00187123,-0.000297931928295,0.000854,-0.001151931928295
19.92,-0.00167527,-0.000266731733413,0.000876,-0.001142731733413
19.95,-0.00147986,-0.00023561910797,0.000898,-0.00113361910797
19.98,-0.00128515,-0.000204617934539,0.000919,-0.001123617934539
20.01,-0.00109124,-0.000173744134838,0.000939,-0.001112744134838
20.04,-0.000898175,-0.000143004873637,0.000958,-0.001101004873637
20.07,-0.000705946,-0.000112398717983,0.000976,-0.001088398717983
20.1,-0.000514547,-8.192471257322E-05,0.000994,-0.001075924712573
20.13,-0.000323993,-5.15852456641187E-05,0.001011,-0.001062585245664
20.16,-0.000134347,-2.13903479372621E-05,0.001026,-0.001047390347937
20.19,5.42669E-05,8.64022175766193E-06,0.001041,-0.001032359778242
20.22,0.000241662,3.8476737576683E-05,0.001055,-0.001016523262423
20.25,0.000427607,6.80823725904473E-05,0.001068,-0.00099991762741
20.28,0.000611852,9.74173384304054E-05,0.001081,-0.00098358266157
20.31,0.000794161,0.000126444059847,0.001092,-0.000965555940153
20.34,0.00097434,0.00015513164871,0.001102,-0.00094686835129
20.37,0.00115226,0.000183459566006,0.001112,-0.000928540433994
20.4,0.00132786,0.000211418099488,0.001121,-0.000909581900512
20.43,0.00150114,0.000239007249157,0.001128,-0.000888992750843
20.46,0.00167212,0.000266230199356,0.001135,-0.000868769800644
20.49,0.00184084,0.00029309331877,0.001141,-0.00084790668123
20.52,0.00200731,0.000319598199572,0.001146,-0.000826401800428
20.55,0.00217147,0.000345735288732,0.00115,-0.000804264711268
20.58,0.0023332,0.000371485480191,0.001154,-0.000782514519809
20.61,0.00249233,0.000396821707031,0.001156,-0.000759178292969
20.64,0.00264863,0.000421707349305,0.001157,-0.000735292650695
20.67,0.00280188,0.000446107379238,0.001158,-0.000711892620762
20.7,0.00295188,0.000469989953397,0.001158,-0.000688010046603
20.73,0.00309849,0.000493332781381,0.001157,-0.000663667218619
20.76,0.00324162,0.000516121533643,0.001155,-0.000638878466357
20.79,0.00338128,0.000538357802357,0.001152,-0.000613642197643
20.82,0.00351752,0.000560049548381,0.001148,-0.000587950451619
20.85,0.00365045,0.000581214285601,0.001144,-0.000562785714399
20.88,0.00378012,0.000601859974876,0.001138,-0.000536140025124
20.91,0.00390657,0.000621992984892,0.001132,-0.000510007015108
20.94,0.00402976,0.000641606946963,0.001125,-0.000483393053037
20.97,0.00414958,0.000660684347202,0.001117,-0.000456315652798
21,0.00426583,0.000679193342175,0.001109,-0.000429806657825
21.03,0.00437831,0.000697102088452,0.001099,-0.000401897911548
21.06,0.00448679,0.000714373966084,0.001089,-0.000374626033916
21.09,0.0045911,0.000730981908154,0.001078,-0.000347018091846
21.12,0.00469114,0.000746909992947,0.001066,-0.000319090007053
21.15,0.00478691,0.000762158220462,0.001054,-0.000291841779538
21.18,0.00487848,0.0007767377359,0.001041,-0.0002642622641
21.21,0.00496599,0.000790670829665,0.001027,-0.000236329170335
21.24,0.00504961,0.000803984568673,0.001013,-0.000209015431327
21.27,0.00512947,0.000816699651155,0.000997,-0.000180300348845
21.3,0.00520564,0.000828827222313,0.000982,-0.000153172777687
21.33,0.0052781,0.000840364097804,0.000965,-0.000124635902196
21.36,0.00534673,0.000851291171568,0.000948,-9.67088284323635E-05
21.39,0.00541133,0.000861576600172,0.00093,-6.84233998277269E-05
21.42,0.00547169,0.000871186948014,0.000912,-4.0813051985995E-05
21.45,0.0055276,0.000880088779489,0.000893,-1.29112205109914E-05
21.48,0.00557891,0.000888258212023,0.000874,1.42582120231249E-05
21.51,0.00562556,0.000895685692587,0.000854,4.16856925866898E-05
21.54,0.00566764,0.000902385550724,0.000834,6.83855507241993E-05
21.57,0.00570529,0.000908380076838,0.000813,9.5380076838202E-05
21.6,0.00573875,0.000913707483047,0.000791,0.000122707483047
21.63,0.00576825,0.000918404389299,0.000769,0.000149404389299
21.66,0.00579397,0.000922499454681,0.000747,0.000175499454681
21.69,0.00581601,0.000926008600911,0.000724,0.000202008600911
21.72,0.00583436,0.000928930235817,0.000701,0.000227930235817
21.75,0.00584889,0.000931243661167,0.000677,0.000254243661167
21.78,0.00585941,0.000932918625701,0.000654,0.000278918625701
21.81,0.0058657,0.000933920101644,0.000629,0.000304920101644
21.84,0.00586758,0.000934219429907,0.000605,0.000329219429907
21.87,0.00586496,0.000933802280945,0.00058,0.000353802280945
21.9,0.00585787,0.000932673431273,0.000555,0.000377673431273
21.93,0.00584646,0.000930856763465,0.000529,0.000401856763465
21.96,0.00583096,0.000928388897469,0.000504,0.000424388897469
21.99,0.00581169,0.000925320782775,0.000478,0.000447320782775
22.02,0.00578889,0.000921690631503,0.000452,0.000469690631503
22.05,0.00576278,0.000917533471428,0.000426,0.000491533471428
22.08,0.00573343,0.000912860447751,0.000399,0.000513860447751
22.11,0.00570079,0.000907663599613,0.000373,0.000534663599613
22.14,0.00566471,0.000901919044442,0.000346,0.000555919044442
22.17,0.00562498,0.000895593346633,0.000319,0.000576593346633
22.2,0.0055814,0.000888654662754,0.000293,0.000595654662754
22.23,0.00553383,0.000881080702402,0.000266,0.000615080702402
22.26,0.00548229,0.000872874649921,0.000239,0.000633874649921
22.29,0.00542691,0.000864057203542,0.000212,0.000652057203542
22.32,0.00536795,0.000854669759725,0.000185,0.000669669759725
22.35,0.00530577,0.000844769636651,0.000158,0.000686769636651
22.38,0.0052407,0.00083440937598,0.000131,0.00070340937598
22.41,0.00517304,0.000823636742863,0.000105,0.000718636742863
22.44,0.00510296,0.000812478804215,7.8E-05,0.000734478804215
22.47,0.00503047,0.00080093715221,5.2E-05,0.00074893715221
22.5,0.00495543,0.000788989496444,2.5E-05,0.000763989496444
22.53,0.00487763,0.000776602401313,-1E-06,0.000777602401313
22.56,0.00479681,0.000763734470356,-2.7E-05,0.000790734470356
22.59,0.00471279,0.000750357044484,-5.3E-05,0.000803357044484
22.62,0.00462549,0.000736457386323,-7.9E-05,0.000815457386323
22.65,0.00453503,0.000722054601933,-0.000104,0.000826054601933
22.68,0.00444166,0.000707188495605,-0.000129,0.000836188495605
22.71,0.00434577,0.000691921162031,-0.000154,0.000845921162031
22.74,0.00424781,0.000676324248933,-0.000179,0.000855324248933
22.77,0.00414819,0.000660463035348,-0.000204,0.000864463035348
22.8,0.00404718,0.000644380509909,-0.000228,0.000872380509909
22.83,0.0039449,0.000628095778675,-0.000252,0.000880095778675
22.86,0.00384127,0.000611596104275,-0.000275,0.000886596104275
22.89,0.00373607,0.000594846458931,-0.000298,0.000892846458931
22.92,0.003629,0.000577799077496,-0.000321,0.000898799077496
22.95,0.00351977,0.000560407786993,-0.000343,0.000903407786993
22.98,0.00340822,0.000542647112676,-0.000365,0.000907647112676
23.01,0.00329435,0.000524517054546,-0.000387,0.000911517054546
23.04,0.00317836,0.000506049456035,-0.000408,0.000914049456035
23.07,0.00306064,0.000487306411834,-0.000428,0.000915306411834
23.1,0.0029417,0.000468369122698,-0.000449,0.000917369122698
23.13,0.00282202,0.000449314012862,-0.000468,0.000917314012862
23.16,0.00270202,0.000430207953534,-0.000488,0.000918207953534
23.19,0.00258191,0.000411084380319,-0.000506,0.000917084380319
23.22,0.00246172,0.000391948069731,-0.000525,0.000916948069731
23.25,0.00234126,0.000372768770509,-0.000542,0.000914768770509
23.28,0.0022202,0.000353493940991,-0.00056,0.000913493940991
23.31,0.00209818,0.000334066262998,-0.000576,0.000910066262998
23.34,0.00197493,0.000314442747897,-0.000593,0.000907442747897
23.37,0.00185034,0.0002946058818,-0.000608,0.0009026058818
23.4,0.00172453,0.000274574770767,-0.000623,0.000897574770767
23.43,0.00159784,0.000254403548632,-0.000638,0.000892403548632
23.46,0.00147077,0.000234171823976,-0.000652,0.000886171823976
23.49,0.0013439,0.000213971942752,-0.000665,0.000878971942752
23.52,0.00121773,0.000193883513541,-0.000678,0.000871883513541
23.55,0.00109259,0.000173959078005,-0.00069,0.000863959078005
23.58,0.000968582,0.000154214876296,-0.000702,0.000856214876296
23.61,0.000845554,0.000134626707405,-0.000713,0.000847626707405
23.64,0.000723161,0.000115139641411,-0.000723,0.000838139641411
23.67,0.000600971,9.56848965008845E-05,-0.000733,0.000828684896501
23.7,0.00047859,7.61997411128961E-05,-0.000742,0.000818199741113
23.73,0.000355789,5.66477145172615E-05,-0.000751,0.000807647714517
23.76,0.000232587,3.70318418400409E-05,-0.000759,0.00079603184184
23.79,0.000109273,1.73981368407812E-05,-0.000766,0.000783398136841
23.82,-1.36353E-05,-2.17097375623534E-06,-0.000773,0.000770829026244
23.85,-0.000135501,-2.15740845411282E-05,-0.000779,0.000757425915459
23.88,-0.000255709,-4.07132610381277E-05,-0.000784,0.000743286738962
23.91,-0.000373801,-5.95155340223191E-05,-0.000789,0.000729484465978
23.94,-0.000489583,-7.79500153644561E-05,-0.000793,0.000715049984636
23.97,-0.000603167,-9.60345373865777E-05,-0.000797,0.000700965462613
24,-0.00071493,-0.000113829124958,-0.0008,0.000686170875042
24.03,-0.000825414,-0.000131420073781,-0.000802,0.000670579926219
24.06,-0.000935176,-0.000148896067814,-0.000804,0.000655103932186
24.09,-0.00104463,-0.000166323022961,-0.000805,0.000638676977039
24.12,-0.00115391,-0.000183722274322,-0.000806,0.000622277725678
24.15,-0.00126284,-0.000201065799676,-0.000805,0.000603934200324
24.18,-0.0013709,-0.000218270806101,-0.000805,0.000586729193899
24.21,-0.00147739,-0.000235225841582,-0.000803,0.000567774158418
24.24,-0.00158153,-0.000251806716735,-0.000802,0.000550193283265
24.27,-0.00168268,-0.000267911532577,-0.000799,0.000531088467423
24.3,-0.00178047,-0.000283481378757,-0.000796,0.000512518621243
24.33,-0.0018749,-0.000298516255276,-0.000792,0.000493483744724
24.36,-0.00196632,-0.00031307188814,-0.000788,0.00047492811186
24.39,-0.00205536,-0.000327248584161,-0.000783,0.000455751415839
24.42,-0.00214276,-0.000341164164038,-0.000778,0.000436835835962
24.45,-0.00222917,-0.000354922118926,-0.000772,0.000417077881074
24.48,-0.00231498,-0.000368584543516,-0.000766,0.000397415456484
24.51,-0.00240022,-0.000382156214325,-0.000759,0.000376843785675
24.54,-0.00248448,-0.000395571852317,-0.000751,0.000355428147683
24.57,-0.00256706,-0.000408720005477,-0.000743,0.000334279994523
24.6,-0.00264707,-0.000421458970534,-0.000735,0.000313541029466
24.63,-0.00272366,-0.000433653412899,-0.000726,0.000292346587101
24.66,-0.00279625,-0.000445210986621,-0.000716,0.000270789013379
24.69,-0.00286463,-0.000456098256094,-0.000706,0.000249901743906
24.72,-0.00292903,-0.000466351841267,-0.000696,0.000229648158733
24.75,-0.0029901,-0.000476075233293,-0.000685,0.000208924766707
24.78,-0.00304869,-0.00048540376676,-0.000673,0.00018759623324
24.81,-0.00310566,-0.000494474368425,-0.000662,0.000167525631575
24.84,-0.0031617,-0.000503396898131,-0.000649,0.000145603101869
24.87,-0.00321706,-0.000512211160168,-0.000637,0.000124788839832
24.9,-0.00327155,-0.000520886903274,-0.000624,0.000103113096726
24.93,-0.00332452,-0.000529320636295,-0.00061,8.06793637045375E-05
24.96,-0.00337506,-0.000537367471616,-0.000597,5.96325283844394E-05
24.99,-0.00342215,-0.00054486500773,-0.000582,3.71349922700067E-05
25.02,-0.00346498,-0.000551684278738,-0.000568,1.63157212617004E-05
25.05,-0.00350314,-0.000557760005604,-0.000553,-4.76000560444413E-06
25.08,-0.0035367,-0.00056310333353,-0.000538,-2.51033335297012E-05
25.11,-0.00356623,-0.000567805016296,-0.000523,-4.48050162958765E-05
25.14,-0.00359268,-0.000572016310206,-0.000507,-6.50163102059794E-05
25.17,-0.00361712,-0.000575907577622,-0.000491,-8.49075776223465E-05
25.2,-0.00364046,-0.000579623706162,-0.000475,-0.000104623706162
25.23,-0.00366327,-0.000583255449605,-0.000458,-0.000125255449605
25.26,-0.00368558,-0.000586807584469,-0.000441,-0.000145807584469
25.29,-0.00370686,-0.000590195725656,-0.000424,-0.000166195725656
25.32,-0.00372616,-0.000593268616865,-0.000407,-0.000186268616865
25.35,-0.00374233,-0.000595843158359,-0.00039,-0.000205843158359
25.38,-0.0037543,-0.000597748987777,-0.000372,-0.000225748987777
25.41,-0.00376139,-0.000598877837449,-0.000354,-0.000244877837449
25.44,-0.00376346,-0.000599207416972,-0.000336,-0.000263207416972
25.47,-0.00376098,-0.000598812558413,-0.000318,-0.000280812558413
25.5,-0.00375492,-0.000597847702417,-0.0003,-0.000297847702417
25.53,-0.00374656,-0.00059651664695,-0.000282,-0.00031451664695
25.56,-0.00373712,-0.00059501363695,-0.000263,-0.00033201363695
25.59,-0.00372752,-0.000593485152204,-0.000245,-0.000348485152204
25.62,-0.00371812,-0.00059198851089,-0.000226,-0.00036598851089
25.65,-0.00370861,-0.000590474355688,-0.000208,-0.000382474355688
25.68,-0.00369809,-0.000588799391154,-0.000189,-0.000399799391154
25.71,-0.00368525,-0.000586755042806,-0.000171,-0.000415755042806
25.74,-0.00366877,-0.000584131143991,-0.000152,-0.000432131143991
25.77,-0.00364758,-0.000580757332348,-0.000133,-0.000447757332348
25.8,-0.00362119,-0.000576555591468,-0.000115,-0.000461555591468
25.83,-0.0035898,-0.000571557764782,-9.6E-05,-0.000475557764782
25.86,-0.00355431,-0.000565907147736,-7.8E-05,-0.000487907147736
25.89,-0.00351609,-0.00055982186784,-5.9E-05,-0.00050082186784
25.92,-0.00347667,-0.000553545527351,-4.1E-05,-0.000512545527351
25.95,-0.00343741,-0.000547294661608,-2.2E-05,-0.000525294661608
25.98,-0.0033991,-0.000541195052168,-4E-06,-0.000537195052168
26.01,-0.00336182,-0.000535259436403,1.4E-05,-0.000549259436403
26.04,-0.0033249,-0.000529381138817,3.2E-05,-0.000561381138817
26.07,-0.00328706,-0.000523356361442,5E-05,-0.000573356361442
26.1,-0.00324673,-0.000516935133336,6.8E-05,-0.000584935133336
26.13,-0.0032025,-0.000509892958303,8.5E-05,-0.000594892958303
26.16,-0.00315339,-0.000502073803523,0.000102,-0.000604073803523
26.19,-0.00309922,-0.000493449009908,0.00012,-0.000613449009908
26.22,-0.00304057,-0.000484110923412,0.000137,-0.000621110923412
26.25,-0.00297874,-0.000474266526343,0.000153,-0.000627266526343
26.28,-0.00291543,-0.000464186487876,0.00017,-0.000634186487876
26.31,-0.00285231,-0.00045413670067,0.000186,-0.00064013670067
26.34,-0.00279067,-0.000444322554862,0.000202,-0.000646322554862
26.37,-0.00273106,-0.000434831619891,0.000218,-0.000652831619891


==> data/standing_wave/sb_const_eps/sb_const_eps_eb_16.dat <==
0,0.0543819,0.01,0.01,0
0.03,0.0543464,0.009993472092737,0.009996,-2.52790726326321E-06
0.06,0.0542397,0.009973851594005,0.009983,-9.1484059953767E-06
0.09,0.0540624,0.009941248834631,0.009961,-1.9751165369359E-05
0.12,0.0538154,0.009895829310855,0.009932,-3.61706891447329E-05
0.15,0.0534992,0.009837684965034,0.009894,-5.63150349656774E-05
0.18,0.0531146,0.009766962904937,0.009849,-8.20370950628795E-05
0.21,0.0526625,0.009683828626804,0.009796,-0.000112171373196
0.24,0.0521437,0.009588429238405,0.009735,-0.000146570761595
0.27,0.0515591,0.009480930235979,0.009666,-0.000185069764021
0.3,0.0509096,0.009361497115768,0.009591,-0.000229502884232
0.33,0.0501962,0.009230313762483,0.009508,-0.000277686237517
0.36,0.04942,0.009087582449308,0.009417,-0.000329417550692
0.39,0.0485821,0.008933505449423,0.00932,-0.000386494550577
0.42,0.0476837,0.008768303424485,0.009216,-0.000447696575515
0.45,0.046726,0.008592197036146,0.009105,-0.000512802963854
0.48,0.0457102,0.008405406946061,0.008988,-0.000582593053939
0.51,0.0446379,0.008208227369768,0.008865,-0.000656772630232
0.54,0.0435102,0.00800086058045,0.008735,-0.00073413941955
0.57,0.0423289,0.007783637570589,0.008598,-0.000814362429411
0.6,0.0410955,0.007556834167251,0.008456,-0.000899165832749
0.63,0.0398115,0.007320726197503,0.008309,-0.000988273802497
0.66,0.0384788,0.007075663042299,0.008155,-0.001079336957701
0.69,0.037099,0.006821938917176,0.007996,-0.001174061082824
0.72,0.0356738,0.006559866426145,0.007832,-0.001272133573855
0.75,0.034205,0.006289776561687,0.007663,-0.001373223438313
0.78,0.0326944,0.006012000316282,0.007488,-0.001475999683718
0.81,0.0311444,0.005726979013238,0.007309,-0.001582020986762
0.84,0.029557,0.005435080421979,0.007125,-0.001689919578021
0.87,0.0279348,0.005136782642754,0.006937,-0.001800217357246
0.9,0.0262801,0.004832508610402,0.006744,-0.001911491389598
0.93,0.0245954,0.0045227180367,0.006548,-0.0020252819633
0.96,0.0228835,0.004207925798841,0.006347,-0.002139074201159
0.99,0.0211469,0.003888591608605,0.006143,-0.002254408391395
1.02,0.0193885,0.003565248731655,0.005935,-0.002369751268345
1.05,0.017611,0.003238393656713,0.005724,-0.002485606343287
1.08,0.0158175,0.002908596426385,0.005509,-0.002600403573615
1.11,0.0140109,0.002576390306334,0.005292,-0.002715609693666
1.14,0.0121942,0.002242326950695,0.005072,-0.002829673049305
1.17,0.0103704,0.001906958013604,0.004849,-0.002942041986396
1.2,0.00854275,0.001570881120373,0.004623,-0.003052118879627
1.23,0.00671432,0.001234660797067,0.004396,-0.003161339202933
1.26,0.00488827,0.000898878119374,0.004166,-0.003267121880626
1.29,0.00306779,0.000564119679526,0.003935,-0.003370880320474
1.32,0.00125605,0.000230968392057,0.003702,-0.003471031607943
1.35,-0.000543769,-9.9990805764418E-05,0.003467,-0.003566990805764
1.38,-0.00232852,-0.000428179228751,0.003232,-0.003660179228751
1.41,-0.00409505,-0.000753017088406,0.002995,-0.003748017088406
1.44,-0.00584026,-0.00107393452601,0.002757,-0.00383093452601
1.47,-0.00756106,-0.001390363337802,0.002518,-0.003908363337802
1.5,-0.00925446,-0.001701753708495,0.002279,-0.003980753708495
1.53,-0.0109175,-0.002007561339343,0.002039,-0.004046561339343
1.56,-0.0125473,-0.002307256642376,0.0018,-0.004107256642376
1.59,-0.014141,-0.002600313707318,0.00156,-0.004160313707318
1.62,-0.0156959,-0.002886236045449,0.001321,-0.004207236045449
1.65,-0.0172095,-0.003164563944989,0.001082,-0.004246563944989
1.68,-0.0186791,-0.003434800917217,0.000843,-0.004277800917217
1.71,-0.0201025,-0.003696542415767,0.000606,-0.004302542415767
1.74,-0.0214772,-0.00394932872886,0.000369,-0.00431832872886
1.77,-0.0228011,-0.004192773698602,0.000133,-0.004325773698602
1.8,-0.0240721,-0.004426491167098,-0.000101,-0.004325491167098
1.83,-0.0252884,-0.004650150141867,-0.000334,-0.004316150141867
1.86,-0.0264481,-0.004863401241957,-0.000566,-0.004297401241957
1.89,-0.0275495,-0.005065931863359,-0.000795,-0.004270931863359
1.92,-0.0285912,-0.005257484567476,-0.001023,-0.004234484567476
1.95,-0.0295717,-0.00543778352724,-0.001249,-0.00418878352724
1.98,-0.0304897,-0.005606589692526,-0.001472,-0.004134589692526
2.01,-0.0313443,-0.005763737567095,-0.001693,-0.004070737567095
2.04,-0.0321343,-0.005909006489291,-0.001911,-0.003998006489291
2.07,-0.0328589,-0.006042249351347,-0.002127,-0.003915249351347
2.1,-0.0335174,-0.006163337433962,-0.00234,-0.003823337433962
2.13,-0.0341093,-0.006272178794783,-0.002549,-0.003723178794783
2.16,-0.034634,-0.006368663102981,-0.002756,-0.003612663102981
2.19,-0.0350913,-0.006452753581614,-0.002959,-0.003493753581614
2.22,-0.0354809,-0.00652439506527,-0.003159,-0.00336539506527
2.25,-0.0358028,-0.006583587553947,-0.003356,-0.003227587553947
2.28,-0.0360567,-0.006630275882233,-0.003548,-0.003082275882233
2.31,-0.0362425,-0.006664441661656,-0.003737,-0.002927441661656
2.34,-0.03636,-0.006686048115274,-0.003922,-0.002764048115274
2.37,-0.0364084,-0.006694948135317,-0.004103,-0.002591948135317
2.4,-0.0363874,-0.006691086556373,-0.00428,-0.002411086556373
2.43,-0.0362975,-0.006674555320796,-0.004453,-0.002221555320796
2.46,-0.0361393,-0.006645464759414,-0.004621,-0.002024464759414
2.49,-0.0359135,-0.006603943591526,-0.004785,-0.001818943591526
2.52,-0.035621,-0.006550157313371,-0.004944,-0.001606157313371
2.55,-0.0352627,-0.00648427142119,-0.005098,-0.00138627142119
2.58,-0.0348397,-0.006406488188166,-0.005248,-0.001158488188166
2.61,-0.0343531,-0.006317009887481,-0.005393,-0.000924009887481
2.64,-0.0338042,-0.006216075569261,-0.005533,-0.000683075569261
2.67,-0.0331943,-0.006103924283631,-0.005668,-0.000435924283631
2.7,-0.0325247,-0.005980795080716,-0.005799,-0.000181795080716
2.73,-0.0317967,-0.005846927010641,-0.005924,7.70729893585908E-05
2.76,-0.0310116,-0.005702559123532,-0.006043,0.000340440876468
2.79,-0.0301709,-0.005547967246455,-0.006158,0.000610032753545
2.82,-0.0292764,-0.005383482371892,-0.006267,0.000883517628108
2.85,-0.02833,-0.005209453880795,-0.006371,0.001161546119205
2.88,-0.0273335,-0.005026212765644,-0.00647,0.001443787234356
2.91,-0.0262889,-0.004834126795864,-0.006563,0.001728873204136
2.94,-0.0251982,-0.004633563740877,-0.006651,0.002017436259123
2.97,-0.0240635,-0.004424909758578,-0.006733,0.002308090241422
3,-0.022887,-0.004208569395332,-0.006809,0.002600430604668
3.03,-0.0216709,-0.003984947197505,-0.006881,0.002896052802495
3.06,-0.0204175,-0.003754466099934,-0.006946,0.003191533900066
3.09,-0.0191292,-0.003517567425927,-0.007006,0.003488432574073
3.12,-0.0178086,-0.003274729275733,-0.007061,0.003786270724267
3.15,-0.0164579,-0.00302635619572,-0.007109,0.00408264380428
3.18,-0.01508,-0.002772981451549,-0.007153,0.004380018548451
3.21,-0.0136773,-0.00251504636653,-0.00719,0.00467495363347
3.24,-0.0122526,-0.002253065817855,-0.007222,0.004968934182145
3.27,-0.0108086,-0.001987536294245,-0.007249,0.005261463705755
3.3,-0.00934825,-0.0017190002556,-0.00727,0.0055509997444
3.33,-0.00787425,-0.001447954190641,-0.007285,0.005837045809359
3.36,-0.00638956,-0.001174942398114,-0.007295,0.006120057601886
3.39,-0.00489711,-0.000900503660225,-0.007299,0.006398496339775
3.42,-0.00339988,-0.000625185953415,-0.007298,0.006672814046585
3.45,-0.00190087,-0.000349540931817,-0.007292,0.006942459068183
3.48,-0.000403112,-7.41261338791032E-05,-0.00728,0.007205873866121
3.51,0.00109035,0.000200498695338,-0.007263,0.007463498695338
3.54,0.00257646,0.000473771604155,-0.00724,0.007713771604155
3.57,0.00405217,0.000745132111971,-0.007212,0.007957132111971
3.6,0.00551441,0.001014015692721,-0.007179,0.008193015692721
3.63,0.00696014,0.001279863336882,-0.007141,0.008420863336882
3.66,0.00838635,0.001542121551472,-0.007098,0.008640121551472
3.69,0.00979004,0.001800238682356,-0.00705,0.008850238682356
3.72,0.0111682,0.002053661236551,-0.006996,0.009049661236551
3.75,0.012518,0.002301868820324,-0.006938,0.009239868820324
3.78,0.0138366,0.002544339201094,-0.006875,0.009419339201094
3.81,0.0151211,0.002780539113198,-0.006808,0.009588539113198
3.84,0.0163688,0.003009972067912,-0.006736,0.009745972067912
3.87,0.0175771,0.003232159964988,-0.006659,0.009891159964988
3.9,0.0187434,0.003446624704175,-0.006578,0.010024624704176
3.93,0.0198652,0.003652906573695,-0.006492,0.010144906573695
3.96,0.0209402,0.003850582638709,-0.006402,0.010252582638709
3.99,0.021966,0.00403921157591,-0.006308,0.01034721157591
4.02,0.0229407,0.004218444004347,-0.006209,0.010427444004347
4.05,0.0238621,0.004387875377653,-0.006107,0.010494875377653
4.08,0.0247284,0.004547174703348,-0.006001,0.010548174703348
4.11,0.0255378,0.00469601098895,-0.005891,0.01058701098895
4.14,0.0262887,0.004834090018922,-0.005777,0.010611090018922
4.17,0.0269797,0.004961154354666,-0.00566,0.010621154354666
4.2,0.0276094,0.005076946557586,-0.005539,0.010615946557586
4.23,0.0281767,0.0051812643545,-0.005415,0.0105962643545
4.26,0.0286806,0.005273923860696,-0.005288,0.010561923860696
4.29,0.0291202,0.005354759579934,-0.005158,0.010512759579934
4.32,0.0294947,0.005423624404443,-0.005024,0.010447624404443
4.35,0.0298033,0.005480371226456,-0.004888,0.010368371226456
4.38,0.0300456,0.005524926492087,-0.004749,0.010273926492087
4.41,0.0302203,0.00555705115121,-0.004607,0.01016405115121
4.44,0.030326,0.005576487765231,-0.004462,0.010038487765231
4.47,0.0303628,0.005583254722619,-0.004316,0.009899254722619
4.5,0.030331,0.005577407188789,-0.004167,0.009744407188789
4.53,0.030231,0.005559018717625,-0.004016,0.009575018717625
4.56,0.0300637,0.005528254805367,-0.003862,0.009390254805367
4.59,0.0298297,0.005485225782843,-0.003707,0.009192225782843
4.62,0.02953,0.005430115534764,-0.00355,0.008980115534764
4.65,0.0291658,0.005363144722785,-0.003392,0.008755144722785
4.68,0.0287384,0.005284552397029,-0.003232,0.008516552397029
4.71,0.0282491,0.005194577607623,-0.003071,0.008265577607623
4.74,0.0276995,0.005093514570105,-0.002908,0.008001514570105
4.77,0.0270912,0.004981657500014,-0.002744,0.007725657500014
4.8,0.0264262,0.004859374166772,-0.002579,0.007438374166772
4.83,0.0257062,0.004726977174391,-0.002414,0.007140977174391
4.86,0.0249334,0.004584871069234,-0.002247,0.006831871069234
4.89,0.0241097,0.004433405232256,-0.00208,0.006513405232256
4.92,0.0232372,0.004272965821349,-0.001913,0.006185965821349
4.95,0.0223178,0.004103902217466,-0.001745,0.005848902217466
4.98,0.0213539,0.003926655743915,-0.001577,0.005503655743915
5.01,0.0203479,0.003741667724004,-0.001409,0.005150667724004
5.04,0.0193025,0.003549434646454,-0.001241,0.004790434646454
5.07,0.0182202,0.003350416223045,-0.001073,0.004423416223045
5.1,0.0171038,0.003145127330969,-0.000906,0.004051127330969
5.13,0.015956,0.002934064458947,-0.000738,0.003672064458947
5.16,0.0147794,0.00271770570723,-0.000572,0.00328970570723
5.19,0.013577,0.002496602729952,-0.000406,0.002902602729952
5.22,0.0123514,0.002271233627365,-0.000241,0.002512233627365
5.25,0.0111057,0.002042168442074,-7.6E-05,0.002118168442074
5.28,0.00984251,0.001809887113176,8.7E-05,0.001722887113176
5.31,0.00856483,0.001574941294806,0.000249,0.001325941294806
5.34,0.00727551,0.001337855058393,0.00041,0.000927855058393
5.37,0.00597743,0.001099157991905,0.00057,0.000529157991905
5.4,0.00467348,0.000859381522161,0.000728,0.000131381522161
5.43,0.00336653,0.000619053398281,0.000885,-0.000265946601719
5.46,0.00205945,0.000378701369389,0.001039,-0.000660298630611
5.49,0.000755084,0.000138848403605,0.001193,-0.001054151596395
5.52,-0.000543728,-9.99832664912407E-05,0.001344,-0.001443983266491
5.55,-0.00183418,-0.000337277660398,0.001493,-0.001830277660398
5.58,-0.00311348,-0.000572521372001,0.00164,-0.002212521372001
5.61,-0.00437889,-0.000805210924958,0.001785,-0.002590210924958
5.64,-0.00562769,-0.001034846152856,0.001928,-0.002962846152856
5.67,-0.00685719,-0.001260932405819,0.002068,-0.003328932405819
5.7,-0.00806478,-0.00148298974475,0.002206,-0.00368898974475
5.73,-0.00924787,-0.001700541908245,0.002341,-0.004041541908245
5.76,-0.0104039,-0.001913118151444,0.002473,-0.004386118151444
5.79,-0.0115305,-0.002120282667579,0.002603,-0.004723282667579
5.82,-0.0126251,-0.002321562872941,0.00273,-0.005051562872941
5.85,-0.0136855,-0.002516554221166,0.002854,-0.005370554221166
5.88,-0.0147094,-0.002704833777415,0.002976,-0.005680833777415
5.91,-0.0156946,-0.002885996995324,0.003094,-0.005979996995324
5.94,-0.016639,-0.003059657716998,0.003209,-0.006268657716998
5.97,-0.0175406,-0.003225448173013,0.003321,-0.006546448173013
6,-0.0183973,-0.003382982205476,0.00343,-0.006812982205476
6.03,-0.0192076,-0.003531983987319,0.003535,-0.007066983987319
6.06,-0.0199695,-0.003672085749119,0.003637,-0.007309085749119
6.09,-0.0206814,-0.003802993275336,0.003736,-0.007538993275336
6.12,-0.0213419,-0.003924449127375,0.003831,-0.007755449127375
6.15,-0.0219495,-0.004036177478168,0.003923,-0.007959177478168
6.18,-0.0225031,-0.004137976054533,0.004011,-0.008148976054533
6.21,-0.0230013,-0.004229587417872,0.004095,-0.008324587417872
6.24,-0.0234432,-0.004310846071947,0.004176,-0.008486846071947
6.27,-0.0238279,-0.004381586520515,0.004253,-0.008634586520515
6.3,-0.0241546,-0.004441661655808,0.004327,-0.008768661655808
6.33,-0.0244227,-0.004490961146999,0.004397,-0.008887961146999
6.36,-0.0246317,-0.004529393051732,0.004463,-0.008992393051732
6.39,-0.0247808,-0.004556810262238,0.004525,-0.009081810262238
6.42,-0.0248681,-0.004572863397564,0.004583,-0.009155863397564
6.45,-0.0248934,-0.004577515680769,0.004638,-0.009215515680769
6.48,-0.0248568,-0.004570785500323,0.004689,-0.009259785500323
6.51,-0.0247583,-0.004552672856226,0.004736,-0.009288672856226
6.54,-0.0245986,-0.004523306467777,0.004779,-0.009302306467777
6.57,-0.0243783,-0.004482796665802,0.004818,-0.009300796665802
6.6,-0.024098,-0.004431253781129,0.004853,-0.009284253781129
6.63,-0.0237587,-0.00436886169847,0.004884,-0.00925286169847
6.66,-0.0233615,-0.004295822691006,0.004912,-0.009207822691006
6.69,-0.0229075,-0.004212339031921,0.004935,-0.009147339031921
6.72,-0.0223982,-0.004118686548282,0.004955,-0.009073686548282
6.75,-0.021835,-0.004015122678685,0.004971,-0.008986122678685
6.78,-0.0212196,-0.003901960027141,0.004982,-0.008883960027141
6.81,-0.0205536,-0.003779492809188,0.004991,-0.008770492809188
6.84,-0.0198385,-0.003647996851894,0.004995,-0.008642996851894
6.87,-0.0190767,-0.003507913478565,0.004995,-0.008502913478565
6.9,-0.0182702,-0.003359610458627,0.004992,-0.008351610458627
6.93,-0.0174216,-0.003203565892328,0.004985,-0.008188565892328
6.96,-0.0165331,-0.003040184326035,0.004974,-0.008014184326035
6.99,-0.0156073,-0.002869943859998,0.00496,-0.007829943859998
7.02,-0.014647,-0.002693359371409,0.004942,-0.007635359371409
7.05,-0.0136547,-0.002510890572047,0.00492,-0.007430890572047
7.08,-0.0126333,-0.002323070727577,0.004895,-0.007218070727577
7.11,-0.0115856,-0.00213041471519,0.004866,-0.00699641471519
7.14,-0.0105145,-0.001933455800551,0.004833,-0.006766455800551
7.17,-0.00942298,-0.001732741960101,0.004798,-0.006530741960101
7.2,-0.00831395,-0.001528808298349,0.004758,-0.006286808298349
7.23,-0.00719042,-0.001322208308279,0.004716,-0.006038208308279
7.26,-0.0060554,-0.001113495482872,0.00467,-0.005783495482872
7.29,-0.0049119,-0.00090322331511,0.004621,-0.00552422331511
7.32,-0.0037629,-0.000691939781435,0.004569,-0.005260939781435
7.35,-0.00261142,-0.000480200213674,0.004513,-0.004993200213674
7.38,-0.0014604,-0.000268545232881,0.004455,-0.004723545232881
7.41,-0.000312802,-5.75195055707874E-05,0.004393,-0.004450519505571
7.44,0.000828489,0.000152346460863,0.004329,-0.004176653539137
7.47,0.00196061,0.000360526204491,0.004262,-0.003901473795509
7.5,0.00308077,0.000566506503083,0.004192,-0.003625493496917
7.53,0.00418621,0.000769780018719,0.004119,-0.003349219981281
7.56,0.00527427,0.000969857618068,0.004044,-0.003074142381932
7.59,0.00634232,0.001166255684336,0.003966,-0.002799744315664
7.62,0.00738785,0.001358512666898,0.003885,-0.002526487333102
7.65,0.0084084,0.001546176209364,0.003803,-0.002256823790636
7.68,0.00940162,0.00172881418266,0.003717,-0.00198818581734
7.71,0.0103652,0.001906001813103,0.00363,-0.001723998186897
7.74,0.011297,0.002077345587411,0.00354,-0.001462654412589
7.77,0.012195,0.002242474058464,0.003448,-0.001205525941536
7.8,0.0130571,0.00240100106837,0.003355,-0.00095399893163
7.83,0.0138814,0.002552577236176,0.003259,-0.000706422763824
7.86,0.0146663,0.002696908346343,0.003161,-0.000464091653657
7.89,0.01541,0.002833663406391,0.003062,-0.000228336593609
7.92,0.016111,0.002962566589251,0.002961,1.56658925120354E-06
7.95,0.0167678,0.003083342067857,0.002858,0.000225342067857
7.98,0.0173792,0.003195769180555,0.002754,0.000441769180555
8.01,0.0179439,0.003299608877218,0.002648,0.000651608877218
8.04,0.0184607,0.003394640496195,0.002541,0.000853640496195
8.07,0.0189288,0.003480716929714,0.002433,0.001047716929714
8.1,0.0193472,0.003557654293064,0.002324,0.001233654293064
8.13,0.0197152,0.003625323866948,0.002213,0.001412323866948
8.16,0.0200322,0.003683615320539,0.002102,0.001581615320539
8.19,0.0202976,0.003732418323008,0.00199,0.001742418323008
8.22,0.020511,0.003771659320472,0.001877,0.001894659320472
8.25,0.0206719,0.003801246370576,0.001763,0.002038246370576
8.28,0.02078,0.003821124307904,0.001648,0.002173124307904
8.31,0.020834,0.003831054082333,0.001533,0.002298054082333
8.34,0.0208339,0.003831035693861,0.001418,0.002413035693861
8.37,0.0207798,0.003821087530962,0.001302,0.002519087530962
8.4,0.020672,0.003801264759047,0.001186,0.002615264759047
8.43,0.0205111,0.003771677708944,0.00107,0.002701677708944
8.46,0.0202977,0.003732436711479,0.000954,0.002778436711479
8.49,0.0200325,0.003683670485952,0.000838,0.002845670485952
8.52,0.0197163,0.003625526140131,0.000722,0.002903526140131
8.55,0.0193502,0.003558205947199,0.000606,0.002952205947199
8.58,0.0189354,0.003481930568811,0.00049,0.002991930568811
8.61,0.0184729,0.003396883889677,0.000375,0.003021883889677
8.64,0.0179641,0.003303323348394,0.00026,0.003043323348394
8.67,0.0174103,0.003201487995087,0.000146,0.003055487995087
8.7,0.016813,0.003091653656823,3.2E-05,0.003059653656823
8.73,0.0161737,0.002974096160671,-8.1E-05,0.003055096160671
8.76,0.0154945,0.002849201664524,-0.000193,0.003042201664524
8.79,0.0147771,0.002717282772393,-0.000305,0.003022282772393
8.82,0.0140236,0.002578725642171,-0.000415,0.002993725642171
8.85,0.0132362,0.002433934820225,-0.000525,0.002958934820225
8.88,0.0124171,0.00228331485292,-0.000633,0.00291631485292
8.91,0.0115685,0.002127270286621,-0.000741,0.002868270286621
8.94,0.0106928,0.001966242444637,-0.000847,0.002813242444637
8.97,0.00979254,0.001800698394135,-0.000952,0.002752698394135
9,0.00887015,0.001631084974964,-0.001055,0.002686084974964
9.03,0.00792819,0.001457872931987,-0.001157,0.002614872931987
9.06,0.00696928,0.001281544043147,-0.001257,0.002538544043147
9.09,0.00599607,0.00110258560293,-0.001356,0.00245858560293
9.12,0.00501122,0.000921486744671,-0.001453,0.002374486744671
9.15,0.00401746,0.00073874947363,-0.001549,0.00228774947363
9.18,0.00301749,0.00055487027853,-0.001643,0.00219787027853
9.21,0.00201406,0.000370354842328,-0.001735,0.002105354842328
9.24,0.00100988,0.000185701492592,-0.001825,0.002010701492592
9.27,7.68816E-06,1.41373508465133E-06,-0.001913,0.001914413735085
9.3,-0.000989813,-0.000182011478084,-0.001999,0.001816988521916
9.33,-0.00197994,-0.000364080695967,-0.002083,0.001718919304033
9.36,-0.00296003,-0.000544304262999,-0.002165,0.001620695737001
9.39,-0.00392749,-0.000722205366124,-0.002245,0.001522794633876
9.42,-0.00487974,-0.000897309582784,-0.002323,0.001425690417216
9.45,-0.00581427,-0.001069155362354,-0.002398,0.001328844637646
9.48,-0.00672862,-0.001237290348443,-0.002472,0.001234709651557
9.51,-0.00762043,-0.001401280573132,-0.002542,0.001140719426868
9.54,-0.00848738,-0.001560699423889,-0.002611,0.001050300576111
9.57,-0.00932726,-0.001715140515502,-0.002677,0.000961859484498
9.6,-0.0101379,-0.001864204818147,-0.002741,0.000876795181853
9.63,-0.0109173,-0.0020075245624,-0.002802,0.0007944754376
9.66,-0.0116635,-0.002144739334227,-0.002861,0.000716260665773
9.69,-0.0123746,-0.002275499752675,-0.002917,0.000641500247325
9.72,-0.013049,-0.002399511602206,-0.002971,0.000571488397794
9.75,-0.0136849,-0.002516443890339,-0.003022,0.000505556109661
9.78,-0.014281,-0.002626057566948,-0.003071,0.000444942433052
9.81,-0.0148358,-0.002728076804966,-0.003117,0.000388923195034
9.84,-0.015348,-0.002822262554269,-0.00316,0.000337737445731
9.87,-0.0158165,-0.002908412541673,-0.003201,0.000292587458327
9.9,-0.0162403,-0.002986342882466,-0.003239,0.000252657117534
9.93,-0.0166186,-0.00305590646888,-0.003274,0.00021809353112
9.96,-0.0169505,-0.003116937804674,-0.003307,0.000190062195326
9.99,-0.0172354,-0.003169326559021,-0.003337,0.000167673440979
10.02,-0.0174729,-0.003212999178035,-0.003364,0.000151000821965
10.05,-0.0176625,-0.003247863719363,-0.003389,0.000141136280637
10.08,-0.0178039,-0.003273865017589,-0.003411,0.000137134982411
10.11,-0.0178967,-0.003290929518829,-0.00343,0.000139070481171
10.14,-0.01794,-0.003298891726843,-0.003446,0.000147108273157
10.17,-0.0179338,-0.003297751641631,-0.00346,0.000162248358369
10.2,-0.0178784,-0.003287564428606,-0.003471,0.000183435571394
10.23,-0.0177743,-0.003268422030124,-0.00348,0.000211577969876
10.26,-0.0176221,-0.003240434777012,-0.003486,0.000245565222988
10.29,-0.0174224,-0.003203713000097,-0.003489,0.000285286999903
10.32,-0.0171761,-0.00315842219562,-0.00349,0.00033157780438
10.35,-0.0168841,-0.003104727859821,-0.003487,0.000382272140179
10.38,-0.0165475,-0.003042832265883,-0.003483,0.000440167734117
10.41,-0.0161676,-0.00297297446393,-0.003476,0.00050302553607
10.44,-0.0157455,-0.002895356727146,-0.003466,0.000570643272854
10.47,-0.0152827,-0.002810254882599,-0.003453,0.000642745117401
10.5,-0.0147803,-0.00271787120347,-0.003439,0.00072112879653
10.53,-0.0142401,-0.002618536682242,-0.003421,0.000802463317758
10.56,-0.0136636,-0.002512527145981,-0.003401,0.000888472854019
10.59,-0.0130527,-0.002400191975639,-0.003379,0.000978808024361
10.62,-0.0124092,-0.002281862163698,-0.003355,0.001073137836302
10.65,-0.0117351,-0.002157905479581,-0.003328,0.001170094520419
10.68,-0.0110325,-0.002028708081181,-0.003298,0.001269291918819
10.71,-0.0103034,-0.001894637737924,-0.003267,0.001372362262076
10.74,-0.00954991,-0.001756082446549,-0.003233,0.001476917553451
10.77,-0.00877426,-0.001613452269965,-0.003197,0.001583547730035
10.8,-0.00797868,-0.001467157271077,-0.003159,0.001691842728923
10.83,-0.00716542,-0.001317611190488,-0.003118,0.001800388809512
10.86,-0.00633678,-0.001165236963034,-0.003076,0.001910763036966
10.89,-0.0054951,-0.00101046487894,-0.003031,0.002020535121061
10.92,-0.00464271,-0.000853723389584,-0.002985,0.002131276610416
10.95,-0.00378197,-0.000695446462886,-0.002936,0.002240553537114
10.98,-0.00291524,-0.000536068066765,-0.002886,0.002349931933235
11.01,-0.00204491,-0.000376027685682,-0.002834,0.002457972314318
11.04,-0.00117332,-0.000215755609863,-0.00278,0.002564244390137
11.07,-0.000302834,-5.5686542765148E-05,-0.002724,0.002668313457235
11.1,0.000564206,0.000103748857616,-0.002667,0.002770748857616
11.13,0.00142548,0.00026212397875,-0.002608,0.00287012397875
11.16,0.0022787,0.000419018092417,-0.002548,0.002967018092417
11.19,0.00312159,0.000574012677012,-0.002485,0.003059012677012
11.22,0.00395194,0.000726701347323,-0.002422,0.003148701347323
11.25,0.00476755,0.000876679556985,-0.002357,0.003233679556985
11.28,0.0055663,0.001023557470408,-0.002291,0.003314557470408
11.31,0.00634609,0.001166948929699,-0.002223,0.003389948929699
11.34,0.0071049,0.001306482487739,-0.002154,0.003460482487739
11.37,0.00784077,0.001441797730495,-0.002084,0.003525797730495
11.4,0.00855179,0.001572543438166,-0.002013,0.003585543438166
11.43,0.00923615,0.001698386779425,-0.001941,0.003639386779425
11.46,0.00989209,0.001819004117179,-0.001867,0.003686004117179
11.49,0.0105179,0.001934081008571,-0.001793,0.003727081008571
11.52,0.0111121,0.002043345304228,-0.001718,0.003761345304228
11.55,0.0116732,0.00214652301593,-0.001642,0.00378852301593
11.58,0.0121996,0.002243319928138,-0.001566,0.003809319928138
11.61,0.0126902,0.002333533767669,-0.001489,0.003822533767669
11.64,0.0131437,0.002416925484398,-0.001411,0.003827925484398
11.67,0.013559,0.002493292805143,-0.001332,0.003825292805143
11.7,0.0139352,0.002562470233662,-0.001253,0.003815470233662
11.73,0.0142713,0.002624273885245,-0.001174,0.003798273885245
11.76,0.0145666,0.002678575040593,-0.001094,0.003772575040593
11.79,0.0148203,0.002725226591936,-0.001014,0.003739226591936
11.82,0.015032,0.00276415498539,-0.000934,0.00369815498539
11.85,0.0152013,0.002795286667071,-0.000853,0.003648286667071
11.88,0.0153277,0.002818529694623,-0.000773,0.003591529694623
11.91,0.0154108,0.00283381051416,-0.000692,0.00352581051416
11.94,0.0154498,0.002840982017914,-0.000611,0.003451982017914
11.97,0.0154446,0.002840025817414,-0.000531,0.003371025817414
12,0.0153954,0.002830978689601,-0.00045,0.003280978689601
12.03,0.0153026,0.00281391418836,-0.00037,0.00318391418836
12.06,0.0151666,0.002788905867577,-0.00029,0.003078905867577
12.09,0.0149879,0.002756045669607,-0.00021,0.002966045669607
12.12,0.0147673,0.002715480702219,-0.00013,0.002845480702219
12.15,0.0145055,0.002667339684711,-5.1E-05,0.002718339684711
12.18,0.0142035,0.002611806501796,2.7E-05,0.002584806501796
12.21,0.0138624,0.002549083426655,0.000105,0.002444083426655
12.24,0.0134833,0.002479372732472,0.000183,0.002296372732472
12.27,0.0130673,0.002402876692429,0.00026,0.002142876692429
12.3,0.0126157,0.002319834356652,0.000336,0.001983834356652
12.33,0.01213,0.002230521552208,0.000411,0.001819521552208
12.36,0.0116118,0.002135232494635,0.000486,0.001649232494635
12.39,0.0110629,0.002034298176415,0.00056,0.001474298176415
12.42,0.0104849,0.001928012813087,0.000632,0.001296012813087
12.45,0.00987976,0.001816736818684,0.000704,0.001112736818684
12.48,0.00924935,0.001700814057618,0.000775,0.000925814057618
12.51,0.00859566,0.001580610460466,0.000845,0.000735610460466
12.54,0.00792073,0.001456501152038,0.000914,0.000542501152038
12.57,0.00722663,0.001328866773688,0.000982,0.000346866773688
12.6,0.00651549,0.001198098999851,0.001048,0.000150098999851
12.63,0.00578946,0.001064593182658,0.001114,-4.94068173417994E-05
12.66,0.00505074,0.000928753868475,0.001178,-0.000249246131525
12.69,0.00430153,0.000790985603666,0.00124,-0.000449014396334
12.72,0.00354405,0.000651696612292,0.001302,-0.000650303387708
12.75,0.00278053,0.00051129695726,0.001362,-0.00085070304274
12.78,0.00201318,0.000370193023782,0.001421,-0.001050806976218
12.81,0.00124423,0.000228794874765,0.001478,-0.001249205125235
12.84,0.000475879,8.75068726910976E-05,0.001533,-0.001445493127309
12.87,-0.000289688,-5.32691943459129E-05,0.001588,-0.001641269194346
12.9,-0.00105031,-0.000193135951484,0.00164,-0.001833135951484
12.93,-0.00180388,-0.000331705953635,0.001691,-0.002022705953635
12.96,-0.00254828,-0.000468589732981,0.001741,-0.002209589732981
12.99,-0.0032815,-0.000603417681251,0.001789,-0.002392417681251
13.02,-0.00400151,-0.000735816512479,0.001835,-0.002570816512479
13.05,-0.0047064,-0.000865435006868,0.001879,-0.002744435006868
13.08,-0.00539426,-0.000991921944618,0.001922,-0.002913921944618
13.11,-0.00606328,-0.0011149444944,0.001963,-0.0030779444944
13.14,-0.0067117,-0.001234179019122,0.002003,-0.003237179019122
13.17,-0.00733784,-0.001349316592469,0.00204,-0.003389316592469
13.2,-0.00794008,-0.001460059321208,0.002076,-0.003536059321208
13.23,-0.00851689,-0.00156612586173,0.00211,-0.00367612586173
13.26,-0.00906681,-0.001667247742355,0.002143,-0.003810247742355
13.29,-0.00958847,-0.00176317304103,0.002173,-0.00393617304103
13.32,-0.0100806,-0.00185366822417,0.002201,-0.00405466822417
13.35,-0.010542,-0.001938512630121,0.002228,-0.004166512630121
13.38,-0.0109715,-0.002017491113771,0.002253,-0.004270491113771
13.41,-0.0113681,-0.002090419790408,0.002276,-0.004366419790408
13.44,-0.011731,-0.002157151552263,0.002297,-0.004454151552263
13.47,-0.0120592,-0.002217502514623,0.002317,-0.004534502514623
13.5,-0.012352,-0.002271343958192,0.002334,-0.004605343958192
13.53,-0.0126089,-0.002318583940613,0.00235,-0.004668583940613
13.56,-0.0128293,-0.002359112131058,0.002363,-0.004722112131058
13.59,-0.0130126,-0.002392818198702,0.002375,-0.004767818198702
13.62,-0.0131587,-0.002419683755073,0.002385,-0.004804683755073
13.65,-0.0132671,-0.002439616857815,0.002393,-0.004832616857815
13.68,-0.0133376,-0.002452580729986,0.002399,-0.004851580729986
13.71,-0.0133695,-0.002458446652287,0.002404,-0.004862446652287
13.74,-0.0133629,-0.00245723301319,0.002406,-0.00486323301319
13.77,-0.0133179,-0.002448958201166,0.002407,-0.004855958201166
13.8,-0.0132347,-0.002433658993158,0.002406,-0.004839658993158
13.83,-0.0131139,-0.002411445719991,0.002403,-0.004814445719991
13.86,-0.0129558,-0.002382373547081,0.002398,-0.004780373547081
13.89,-0.0127611,-0.002346571193724,0.002392,-0.004738571193724
13.92,-0.0125305,-0.00230416737922,0.002384,-0.00468816737922
13.95,-0.0122649,-0.002255327599808,0.002374,-0.004629327599808
13.98,-0.011965,-0.002200180574787,0.002362,-0.004562180574787
14.01,-0.0116319,-0.002138928577339,0.002349,-0.004487928577339
14.04,-0.0112666,-0.002071755492177,0.002334,-0.004405755492177
14.07,-0.0108701,-0.001998845204011,0.002317,-0.004315845204011
14.1,-0.0104438,-0.001920455151438,0.002298,-0.004218455151438
14.13,-0.00998903,-0.001836829901125,0.002278,-0.004114829901125
14.16,-0.00950719,-0.001748226891668,0.002257,-0.004005226891668
14.19,-0.00899982,-0.001654929305523,0.002234,-0.003888929305523
14.22,-0.00846851,-0.001557229519381,0.002209,-0.003766229519381
14.25,-0.00791492,-0.001455432781863,0.002183,-0.003638432781863
14.28,-0.00734077,-0.001349855374674,0.002155,-0.003504855374674
14.31,-0.00674781,-0.00124081909606,0.002126,-0.00336681909606
14.34,-0.00613788,-0.001128662293888,0.002095,-0.003223662293888
14.37,-0.00551282,-0.00101372331603,0.002063,-0.00307672331603
14.4,-0.00487454,-0.000896353382283,0.00203,-0.002926353382283
14.43,-0.00422498,-0.00077690922899,0.001996,-0.00277290922899
14.46,-0.00356607,-0.000655745753642,0.00196,-0.002615745753642
14.49,-0.0028998,-0.000533228886817,0.001922,-0.002455228886817
14.52,-0.00222816,-0.00040972455909,0.001884,-0.00229372455909
14.55,-0.00155313,-0.000285596862191,0.001845,-0.002130596862191
14.58,-0.000876721,-0.000161215588275,0.001804,-0.001965215588275
14.61,-0.000200911,-3.6944461300543E-05,0.001762,-0.001798944461301
14.64,0.000472319,8.6852243117655E-05,0.001719,-0.001632147756882
14.67,0.00114101,0.00020981429483,0.001675,-0.00146518570517
14.7,0.00180322,0.000331584589726,0.001631,-0.001299415410274
14.73,0.00245706,0.000451815769585,0.001585,-0.001133184230415
14.76,0.00310063,0.000570158453456,0.001538,-0.000967841546544
14.79,0.00373213,0.000686281648857,0.00149,-0.000803718351143
14.82,0.00434975,0.000799852524461,0.001442,-0.000642147475539
14.85,0.00495177,0.000910554798563,0.001393,-0.000482445201437
14.88,0.0055365,0.001018077706001,0.001343,-0.000324922293999
14.91,0.00610233,0.001122125192389,0.001292,-0.000169874807611
14.94,0.00664771,0.001222412236424,0.001241,-1.85877635757485E-05
14.97,0.00717116,0.001318666688733,0.001189,0.000129666688733
15,0.00767125,0.001410625594177,0.001137,0.000273625594177
15.03,0.00814667,0.001498048063786,0.001084,0.000414048063786
15.06,0.00859616,0.001580702402822,0.00103,0.000550702402822
15.09,0.00901854,0.001658371627325,0.000976,0.000682371627325
15.12,0.00941274,0.001730858980653,0.000922,0.000808858980653
15.15,0.00977775,0.00179797873925,0.000868,0.00092997873925
15.18,0.0101127,0.001859570923414,0.000813,0.001046570923414
15.21,0.0104167,0.001915471875753,0.000757,0.001158471875753
15.24,0.0106891,0.001965562071204,0.000702,0.001263562071204
15.27,0.0109293,0.00200973117894,0.000646,0.00136373117894
15.3,0.0111367,0.002047868868134,0.000591,0.001456868868134
15.33,0.0113109,0.002079901584902,0.000535,0.001544901584902
15.36,0.0114515,0.002105755775359,0.000479,0.001626755775359
15.39,0.0115584,0.002125413051034,0.000423,0.001702413051034
15.42,0.0116313,0.002138818246512,0.000367,0.001771818246512
15.45,0.0116697,0.002145879419439,0.000311,0.001834879419439
15.48,0.0116735,0.002146578181343,0.000256,0.001890578181343
15.51,0.0116428,0.002140932920696,0.0002,0.001940932920696
15.54,0.011578,0.002129017191382,0.000145,0.001984017191382
15.57,0.0114794,0.002110886158814,9E-05,0.002020886158814
15.6,0.0113474,0.002086613376877,3.5E-05,0.002051613376877
15.63,0.0111827,0.00205632756487,-2E-05,0.00207632756487
15.66,0.0109859,0.002020139053619,-7.4E-05,0.002094139053619
15.69,0.0107577,0.001978176562422,-0.000128,0.002106176562422
15.72,0.010499,0.001930605587521,-0.000181,0.002111605587521
15.75,0.0102106,0.001877573236684,-0.000234,0.002111573236684
15.78,0.00989356,0.001819274427705,-0.000286,0.002105274427705
15.81,0.00954882,0.001755882012214,-0.000338,0.002093882012214
15.84,0.00917756,0.00168761297417,-0.000389,0.00207661297417
15.87,0.00878104,0.00161469900831,-0.00044,0.00205469900831
15.9,0.00836055,0.001537377325912,-0.00049,0.002027377325912
15.93,0.00791748,0.001455903526725,-0.000539,0.001994903526725
15.96,0.00745324,0.001370536888193,-0.000587,0.001957536888193
15.99,0.00696932,0.001281551398535,-0.000635,0.001916551398535
16.02,0.00646726,0.001189230240209,-0.000682,0.001871230240209
16.05,0.00594862,0.001093860273363,-0.000728,0.001821860273363
16.08,0.00541502,0.000995739391231,-0.000774,0.001769739391231
16.11,0.00486809,0.000895167325893,-0.000818,0.001713167325893
16.14,0.00430953,0.000792456681359,-0.000862,0.001654456681359
16.17,0.00374101,0.000687914545097,-0.000905,0.001592914545097
16.2,0.00316426,0.000581859037658,-0.000946,0.001527859037658
16.23,0.00258101,0.000474608279593,-0.000987,0.001461608279593
16.26,0.00199298,0.000366478552607,-0.001027,0.001393478552607
16.29,0.00140193,0.000257793493791,-0.001066,0.001323793493791
16.32,0.000809585,0.000148870304274,-0.001103,0.001251870304274
16.35,0.000217683,4.0028575684189E-05,-0.00114,0.001180028575684
16.38,-0.000372057,-6.8415594159086E-05,-0.001176,0.001107584405841
16.41,-0.000957929,-0.000176148497938,-0.00121,0.001033851502062
16.44,-0.00153825,-0.000282860657682,-0.001243,0.000960139342318
16.47,-0.00211135,-0.000388244985924,-0.001275,0.000886755014076
16.5,-0.00267562,-0.000492005612161,-0.001306,0.000813994387839
16.53,-0.00322944,-0.000593844643163,-0.001336,0.000742155356837
16.56,-0.00377125,-0.000693475218777,-0.001365,0.000671524781223
16.59,-0.00429956,-0.000790623350784,-0.001392,0.000601376649216
16.62,-0.00481287,-0.000885013212117,-0.001419,0.000533986787883
16.65,-0.00530976,-0.000976383686484,-0.001444,0.000467616313516
16.68,-0.00578888,-0.001064486529525,-0.001467,0.000402513470475
16.71,-0.0062489,-0.001149077174575,-0.00149,0.000340922825425
16.74,-0.00668857,-0.001229925765742,-0.001511,0.000281074234258
16.77,-0.00710671,-0.001306815319068,-0.001531,0.000224184680932
16.8,-0.00750219,-0.001379538044827,-0.00155,0.000170461955173
16.83,-0.00787396,-0.001447900864074,-0.001567,0.000119099135926
16.86,-0.00822104,-0.001511723569791,-0.001583,7.12764302093158E-05
16.89,-0.00854252,-0.001570838826889,-0.001598,2.71611731109064E-05
16.92,-0.00883758,-0.001625095849906,-0.001612,-1.3095849905943E-05
16.95,-0.00910545,-0.001674353047613,-0.001624,-5.03530476132687E-05
16.98,-0.00934547,-0.001718489056101,-0.001635,-8.34890561013869E-05
17.01,-0.00955706,-0.001757397222238,-0.001645,-0.000112397222238
17.04,-0.0097397,-0.001790981925972,-0.001653,-0.000137981925972
17.07,-0.00989299,-0.001819169613419,-0.00166,-0.000159169613419
17.1,-0.0100166,-0.001841899602625,-0.001666,-0.000175899602625
17.13,-0.0101102,-0.001859111211635,-0.00167,-0.000189111211635
17.16,-0.0101737,-0.001870787890824,-0.001674,-0.000196787890824
17.19,-0.0102065,-0.001876819309366,-0.001675,-0.000201819309366
17.22,-0.0102086,-0.00187720546726,-0.001676,-0.00020120546726
17.25,-0.0101802,-0.00187198314145,-0.001676,-0.00019598314145
17.28,-0.0101213,-0.001861152331934,-0.001674,-0.000187152331934
17.31,-0.0100324,-0.001844804981069,-0.001671,-0.000173804981069
17.34,-0.00991377,-0.001822990737727,-0.001666,-0.000156990737727
17.37,-0.00976595,-0.001795808899652,-0.001661,-0.000134808899652
17.4,-0.0095895,-0.001763362442283,-0.001654,-0.000109362442283
17.43,-0.00938507,-0.001725770890682,-0.001646,-7.97708906823782E-05
17.46,-0.00915341,-0.001683172158384,-0.001637,-4.61721583835803E-05
17.49,-0.00889532,-0.001635713353156,-0.001626,-9.71335315610544E-06
17.52,-0.00861161,-0.001583543421616,-0.001615,3.14565783836164E-05
17.55,-0.00830324,-0.001526838893088,-0.001602,7.51611069124102E-05
17.58,-0.00797127,-0.001465794685364,-0.001589,0.000123205314636
17.61,-0.00761681,-0.001400614910476,-0.001574,0.000173385089524
17.64,-0.00724106,-0.001331520230077,-0.001558,0.000226479769923
17.67,-0.00684528,-0.001258742338903,-0.001541,0.000282257661097
17.7,-0.00643076,-0.001182518448234,-0.001523,0.000340481551766
17.73,-0.00599886,-0.001103098641276,-0.001504,0.000400901358724
17.76,-0.00555098,-0.001020740356626,-0.001484,0.000463259643374
17.79,-0.00508857,-0.000935710227116,-0.001463,0.000527289772884
17.82,-0.00461311,-0.000848280402119,-0.001441,0.000592719597881
17.85,-0.0041261,-0.000758726708703,-0.001418,0.000659273291297
17.88,-0.00362908,-0.000667332329323,-0.001394,0.000726667670677
17.91,-0.0031236,-0.000574382285282,-0.001369,0.000794617714718
17.94,-0.00261124,-0.000480167114426,-0.001343,0.000862832885574
17.97,-0.00209358,-0.000384977354598,-0.001317,0.000932022645402
18,-0.0015722,-0.000289103543642,-0.001289,0.000999896456358
18.03,-0.00104869,-0.000192838058251,-0.001261,0.001068161941749
18.06,-0.000524637,-9.64727234612987E-05,-0.001232,0.001135527276539
18.09,-1.60709E-06,-2.95519281231439E-07,-0.001203,0.001202704480719
18.12,0.000518837,9.54061921337798E-05,-0.001172,0.001267406192134
18.15,0.00103516,0.000190350098102,-0.001141,0.001331350098103
18.18,0.00154583,0.000284254503796,-0.00111,0.001394254503796
18.21,0.00204938,0.000376849650343,-0.001077,0.001453849650343
18.24,0.00254433,0.00046786338837,-0.001045,0.00151286338837
18.27,0.00302928,0.00055703827928,-0.001011,0.00156803827928
18.3,0.00350282,0.000644115045631,-0.000977,0.001621115045631
18.33,0.00396364,0.000728852798449,-0.000942,0.001670852798449
18.36,0.00441042,0.000811008809917,-0.000907,0.001718008809917
18.39,0.00484193,0.000890356901837,-0.000872,0.001762356901837
18.42,0.00525698,0.000966678251404,-0.000836,0.001802678251404
18.45,0.00565442,0.001039761391198,-0.0008,0.001839761391198
18.48,0.0060332,0.001109413242274,-0.000763,0.001872413242274
18.51,0.00639228,0.00117544256453,-0.000726,0.00190144256453
18.54,0.00673071,0.00123767466749,-0.000688,0.00192567466749
18.57,0.00704762,0.001295949571457,-0.000651,0.001946949571457
18.6,0.00734217,0.001350112813271,-0.000613,0.001963112813271
18.63,0.00761362,0.001400028318246,-0.000575,0.001975028318246
18.66,0.00786128,0.001445569205931,-0.000537,0.001982569205931
18.69,0.00808455,0.001486625145499,-0.000498,0.001984625145499
18.72,0.00828289,0.001523096839206,-0.00046,0.001983096839206
18.75,0.00845584,0.001554899700084,-0.000421,0.001975899700084
18.78,0.008603,0.001581960174249,-0.000382,0.001963960174249
18.81,0.00872408,0.001604224935135,-0.000343,0.001947224935135
18.84,0.00881882,0.001621646172716,-0.000305,0.001926646172716
18.87,0.00888704,0.001634190787744,-0.000266,0.001900190787744
18.9,0.0089285,0.001641814647888,-0.000227,0.001868814647888
18.93,0.00894294,0.001644469943124,-0.000188,0.001832469943124
18.96,0.00893044,0.001642171384229,-0.00015,0.001792171384229
18.99,0.00889113,0.001634942876214,-0.000111,0.001745942876214
19.02,0.00882527,0.001622832229106,-7.3E-05,0.001695832229106
19.05,0.00873315,0.001605892769469,-3.5E-05,0.001640892769469
19.08,0.00861517,0.00158419805119,3E-06,0.00158119805119
19.11,0.00847179,0.001557832661235,4E-05,0.001517832661235
19.14,0.00830355,0.001526895897348,7.8E-05,0.001448895897348
19.17,0.00811106,0.001491499929204,0.000115,0.001376499929204
19.2,0.007895,0.001451769798407,0.000151,0.001300769798407
19.23,0.00765609,0.001407837901949,0.000188,0.001219837901949
19.26,0.00739508,0.001359842153364,0.000224,0.001135842153364
19.29,0.00711285,0.001307944371197,0.000259,0.001048944371197
19.32,0.00681036,0.001252321084773,0.000294,0.000958321084773
19.35,0.0064886,0.001193154339955,0.000329,0.000864154339955
19.38,0.00614863,0.001130639054538,0.000363,0.000767639054538
19.41,0.00579157,0.0010649811794,0.000397,0.0006679811794
19.44,0.00541858,0.000996394020805,0.00043,0.000566394020805
19.47,0.00503086,0.000925098240407,0.000463,0.000462098240407
19.5,0.00462964,0.000851320016403,0.000495,0.000356320016403
19.53,0.00421622,0.000775298398916,0.000527,0.000248298398916
19.56,0.00379189,0.000697270599225,0.000558,0.000139270599225
19.59,0.00335799,0.000617483022844,0.000588,2.94830228439977E-05
19.62,0.00291588,0.00053618575298,0.000618,-8.18142470196885E-05
19.65,0.00246694,0.000453632550536,0.000647,-0.000193367449464
19.68,0.00201256,0.000370079015261,0.000675,-0.000304920984739
19.71,0.00155414,0.00028578258575,0.000703,-0.00041721741425
19.74,0.0010931,0.000201004378295,0.00073,-0.000528995621705
19.77,0.000630832,0.000116000360414,0.000756,-0.000639999639586
19.8,0.000168753,3.10310967435856E-05,0.000782,-0.000750968903256
19.83,-0.000291741,-5.36467096589123E-05,0.000807,-0.000860646709659
19.86,-0.000749264,-0.000137778194583,0.000831,-0.000968778194583
19.89,-0.00120245,-0.000221112171513,0.000854,-0.001075112171513
19.92,-0.00164993,-0.000303396902278,0.000876,-0.001179396902278
19.95,-0.0020904,-0.000384392601215,0.000898,-0.001282392601215
19.98,-0.00252255,-0.00046385837935,0.000919,-0.00138285837935
20.01,-0.00294512,-0.000541562541949,0.000939,-0.001480562541949
20.04,-0.00335688,-0.000617278910814,0.000958,-0.001575278910814
20.07,-0.00375662,-0.000690784985446,0.000976,-0.001666784985446
20.1,-0.00414321,-0.000761872976119,0.000994,-0.001755872976119
20.13,-0.00451554,-0.000830338770804,0.001011,-0.001841338770804
20.16,-0.00487256,-0.000895989290554,0.001026,-0.001921989290554
20.19,-0.00521327,-0.000958640650658,0.001041,-0.001999640650658
20.22,-0.00553671,-0.001018116321791,0.001055,-0.002073116321791
20.25,-0.00584199,-0.001074252646561,0.001068,-0.002142252646561
20.28,-0.00612829,-0.001126898839504,0.001081,-0.002207898839504
20.31,-0.00639483,-0.001175911470544,0.001092,-0.002267911470544
20.34,-0.0066409,-0.001221159981538,0.001102,-0.002323159981538
20.37,-0.00686587,-0.001262528525116,0.001112,-0.002374528525116
20.4,-0.00706916,-0.001299910448145,0.001121,-0.002420910448145
20.43,-0.00725026,-0.001333211969424,0.001128,-0.002461211969424
20.46,-0.00740874,-0.001362354018525,0.001135,-0.002497354018525
20.49,-0.00754422,-0.001387266719258,0.001141,-0.002528266719258
20.52,-0.0076564,-0.00140789490621,0.001146,-0.00255389490621
20.55,-0.00774506,-0.001424198124744,0.00115,-0.002574198124744
20.58,-0.00781002,-0.001436143275612,0.001154,-0.002590143275612
20.61,-0.00785112,-0.00144370093726,0.001156,-0.00259970093726
20.64,-0.00786812,-0.001446826977358,0.001157,-0.002603826977358
20.67,-0.00786106,-0.001445528751294,0.001158,-0.002603528751294
20.7,-0.00783007,-0.00143983016408,0.001158,-0.00259783016408
20.73,-0.00777536,-0.001429769831506,0.001157,-0.002586769831506
20.76,-0.00769721,-0.001415399241292,0.001155,-0.002570399241292
20.79,-0.00759597,-0.001396782753085,0.001152,-0.002548782753085
20.82,-0.00747206,-0.001373997598466,0.001148,-0.002521997598466
20.85,-0.00732597,-0.001347133880942,0.001144,-0.002491133880942
20.88,-0.00715825,-0.001316292737106,0.001138,-0.002454292737106
20.91,-0.00696952,-0.001281588175478,0.001132,-0.002413588175478
20.94,-0.00676043,-0.00124313972112,0.001125,-0.00236813972112
20.97,-0.00653167,-0.001201074254485,0.001117,-0.002318074254485
21,-0.00628402,-0.001155535205647,0.001109,-0.002264535205647
21.03,-0.00601836,-0.001106684393153,0.001099,-0.002205684393153
21.06,-0.00573557,-0.001054683635548,0.001089,-0.002143683635548
21.09,-0.00543662,-0.000999711301003,0.001078,-0.002077711301003
21.12,-0.00512249,-0.000941947596535,0.001066,-0.002007947596535
21.15,-0.00479423,-0.000881585601092,0.001054,-0.001935585601092
21.18,-0.0044529,-0.000818820232467,0.001041,-0.001859820232467
21.21,-0.00409962,-0.000753857441538,0.001027,-0.001780857441538
21.24,-0.00373551,-0.000686903179183,0.001013,-0.001699903179183
21.27,-0.00336175,-0.00061817442936,0.000997,-0.00161517442936
21.3,-0.00297952,-0.000547888176029,0.000982,-0.001529888176029
21.33,-0.00259002,-0.000476265080845,0.000965,-0.001441265080845
21.36,-0.00219447,-0.000403529483155,0.000948,-0.001351529483155
21.39,-0.0017941,-0.000329907561155,0.00093,-0.001259907561155
21.42,-0.00139015,-0.000255627331888,0.000912,-0.001167627331888
21.45,-0.000983853,-0.000180915525202,0.000893,-0.001073915525202
21.48,-0.00057646,-0.000106002180873,0.000874,-0.000980002180873
21.51,-0.000169203,-3.11138448638242E-05,0.000854,-0.000885113844864
21.54,0.000236687,4.35231207442182E-05,0.000834,-0.000790476879256
21.57,0.000639992,0.000117684744373,0.000813,-0.000695315255627
21.6,0.00103951,0.000191149996598,0.000791,-0.000599850003402
21.63,0.00143405,0.000263699870729,0.000769,-0.000505300129271
21.66,0.00182245,0.00033512069273,0.000747,-0.00041187930727
21.69,0.00220357,0.000405202834031,0.000724,-0.000318797165969
21.72,0.00257629,0.000473740343754,0.000701,-0.000227259656246
21.75,0.00293954,0.000540536465258,0.000677,-0.000136463534742
21.78,0.00329226,0.000605396280748,0.000654,-4.86037192521775E-05
21.81,0.00363345,0.000668135905513,0.000629,3.91359055126798E-05
21.84,0.00396213,0.000728575132535,0.000605,0.000123575132535
21.87,0.00427737,0.000786542949033,0.00058,0.000206542949033
21.9,0.00457828,0.000841875697613,0.000555,0.000286875697613
21.93,0.00486402,0.000894418915117,0.000529,0.000365418915117
21.96,0.0051338,0.000944027332624,0.000504,0.000440027332624
21.99,0.00538688,0.000990564875446,0.000478,0.000512564875446
22.02,0.00562258,0.00103390650198,0.000452,0.00058190650198
22.05,0.00584026,0.00107393452601,0.000426,0.00064793452601
22.08,0.00603934,0.001110542294403,0.000399,0.000711542294403
22.11,0.0062193,0.00114363418711,0.000373,0.00077063418711
22.14,0.00637969,0.00117312745601,0.000346,0.00082712745601
22.17,0.0065201,0.001198946708372,0.000319,0.000879946708372
22.2,0.00664018,0.001221027584546,0.000293,0.000928027584546
22.23,0.00673967,0.001239322274507,0.000266,0.000973322274507
22.26,0.00681835,0.001253790323619,0.000239,0.001014790323619
22.29,0.00687605,0.00126440047148,0.000212,0.00105240047148
22.32,0.00691261,0.001271123296538,0.000185,0.001086123296538
22.35,0.00692783,0.001273922021849,0.000158,0.001115922021849
22.38,0.00692174,0.001272802163955,0.000131,0.001141802163955
22.41,0.00689443,0.00126778027248,0.000105,0.00116278027248
22.44,0.00684608,0.001258889446673,7.8E-05,0.001180889446673
22.47,0.00677693,0.001246173818863,5.2E-05,0.001194173818863
22.5,0.00668727,0.001229686715617,2.5E-05,0.001204686715617
22.53,0.00657746,0.001209494335431,-1E-06,0.001210494335431
22.56,0.00644794,0.00118567758758,-2.7E-05,0.00121267758758
22.59,0.00629918,0.001158322897876,-5.3E-05,0.001211322897876
22.62,0.00613172,0.001127529564065,-7.9E-05,0.001206529564065
22.65,0.00594614,0.001093404239278,-0.000104,0.001197404239278
22.68,0.00574305,0.001056059093191,-0.000129,0.001185059093191
22.71,0.00552316,0.001015624683948,-0.000154,0.001169624683948
22.74,0.00528723,0.000972240763931,-0.000179,0.001151240763931
22.77,0.00503605,0.000926052602061,-0.000204,0.001130052602061
22.8,0.00477049,0.000877220178037,-0.000228,0.001105220178037
22.83,0.00449144,0.000825907149254,-0.000252,0.001077907149254
22.86,0.00419981,0.000772280850798,-0.000275,0.001047280850798
22.89,0.00389658,0.000716521489687,-0.000298,0.001014521489687
22.92,0.00358274,0.000658811111785,-0.000321,0.000979811111785
22.95,0.00325931,0.000599337279499,-0.000343,0.000942337279499
22.98,0.00292735,0.000538294910623,-0.000365,0.000903294910623
23.01,0.00258791,0.000475877084103,-0.000387,0.000862877084103
23.04,0.00224208,0.000412284234276,-0.000408,0.000820284234276
23.07,0.00189097,0.000347720473172,-0.000428,0.000775720473172
23.1,0.00153568,0.000282388073973,-0.000449,0.000731388073973
23.13,0.00117732,0.000216491148709,-0.000468,0.000684491148709
23.16,0.000817025,0.000150238406529,-0.000488,0.000638238406529
23.19,0.000455904,8.38337755760648E-05,-0.000506,0.000589833775576
23.22,9.50716E-05,1.74822137512665E-05,-0.000525,0.000542482213751
23.25,-0.000264365,-4.8612681793023E-05,-0.000542,0.000493387318207
23.28,-0.000621309,-0.000114249226305,-0.00056,0.000445750773695
23.31,-0.000974681,-0.000179228934627,-0.000576,0.000396771065373
23.34,-0.00132342,-0.00024335670508,-0.000593,0.00034964329492
23.37,-0.00166647,-0.000306438355409,-0.000608,0.000301561644591
23.4,-0.00200282,-0.000368287978169,-0.000623,0.000254712021831
23.43,-0.00233149,-0.000428725366344,-0.000638,0.000209274633656
23.46,-0.00265149,-0.000487568474069,-0.000652,0.000164431525931
23.49,-0.00296191,-0.000544649966257,-0.000665,0.000120350033743
23.52,-0.00326184,-0.00059980250782,-0.000678,7.81974921803025E-05
23.55,-0.00355043,-0.000652869796752,-0.00069,3.71302032477716E-05
23.58,-0.00382685,-0.000703699208744,-0.000702,-1.69920874408601E-06
23.61,-0.00409033,-0.000752149152567,-0.000713,-3.91491525673065E-05
23.64,-0.00434012,-0.000798081714688,-0.000723,-7.50817146881592E-05
23.67,-0.00457555,-0.00084137369235,-0.000733,-0.00010837369235
23.7,-0.00479596,-0.000881903721643,-0.000742,-0.000139903721643
23.73,-0.00500076,-0.000919563310587,-0.000751,-0.000168563310587
23.76,-0.0051894,-0.000954251322591,-0.000759,-0.000195251322591
23.79,-0.0053614,-0.000985879492993,-0.000766,-0.000219879492993
23.82,-0.00551631,-0.001014365073673,-0.000773,-0.000241365073673
23.85,-0.00565374,-0.001039636349594,-0.000779,-0.000260636349594
23.88,-0.00577335,-0.001061630799954,-0.000784,-0.000277630799954
23.91,-0.00587487,-0.001080298775879,-0.000789,-0.000291298775879
23.94,-0.00595808,-0.001095599822735,-0.000793,-0.000302599822735
23.97,-0.0060228,-0.001107500841273,-0.000797,-0.000310500841273
24,-0.00606889,-0.001115976087632,-0.0008,-0.000315976087632
24.03,-0.00609623,-0.001121003495648,-0.000802,-0.000319003495648
24.06,-0.0061047,-0.001122560999156,-0.000804,-0.000318560999156
24.09,-0.00609436,-0.001120659631238,-0.000805,-0.000315659631238
24.12,-0.00606531,-0.001115317780364,-0.000806,-0.000309317780364
24.15,-0.00601772,-0.001106566706937,-0.000805,-0.000301566706937
24.18,-0.00595184,-0.001094452382135,-0.000805,-0.000289452382134
24.21,-0.00586792,-0.001079020777134,-0.000803,-0.000276020777134
24.24,-0.00576633,-0.001060339929278,-0.000802,-0.000258339929278
24.27,-0.00564743,-0.001038476037064,-0.000799,-0.000239476037064
24.3,-0.00551168,-0.001013513687459,-0.000796,-0.000217513687459
24.33,-0.00535957,-0.000985542983971,-0.000792,-0.000193542983971
24.36,-0.00519159,-0.000954654030109,-0.000788,-0.000166654030109
24.39,-0.00500833,-0.000920955317854,-0.000783,-0.000137955317854
24.42,-0.00481041,-0.000884560855726,-0.000778,-0.000106560855726
24.45,-0.00459852,-0.000845597524176,-0.000772,-7.35975241762426E-05
24.48,-0.00437336,-0.000804194042503,-0.000766,-3.81940425031123E-05
24.51,-0.0041357,-0.000760492001934,-0.000759,-1.49200193446709E-06
24.54,-0.00388632,-0.000714634832545,-0.000751,3.63651674546126E-05
24.57,-0.00362604,-0.000666773319799,-0.000743,7.62266802005814E-05
24.6,-0.00335573,-0.000617067443396,-0.000735,0.000117932556604
24.63,-0.00307625,-0.000565675344186,-0.000726,0.000160324655814
24.66,-0.00278852,-0.000512766196106,-0.000716,0.000203233803894
24.69,-0.00249346,-0.000458509173089,-0.000706,0.000247490826911
24.72,-0.00219202,-0.000403078965612,-0.000696,0.000292921034388
24.75,-0.00188514,-0.000346648425303,-0.000685,0.000338351574697
24.78,-0.00157381,-0.000289399598028,-0.000673,0.000383600401972
24.81,-0.001259,-0.000231510851956,-0.000662,0.000430489148044
24.84,-0.000941707,-0.000173165520145,-0.000649,0.000475834479855
24.87,-0.000622912,-0.000114543993498,-0.000637,0.000522456006502
24.9,-0.000303607,-5.58286856472466E-05,-0.000624,0.000568171314353
24.93,1.52212E-05,2.79894597283287E-06,-0.00061,0.000612798945973
24.96,0.000332593,6.11587678988781E-05,-0.000597,0.000658158767899
24.99,0.000647538,0.000119072338407,-0.000582,0.000701072338407
25.02,0.000959097,0.000176363275281,-0.000568,0.000744363275281
25.05,0.00126633,0.000232858726893,-0.000553,0.000785858726893
25.08,0.0015683,0.000288386393267,-0.000538,0.000826386393267
25.11,0.00186412,0.000342783168665,-0.000523,0.000865783168665
25.14,0.00215289,0.000395883556845,-0.000507,0.000902883556845
25.17,0.00243376,0.000447531255804,-0.000491,0.000938531255804
25.2,0.00270592,0.000497577318924,-0.000475,0.000972577318924
25.23,0.00296854,0.000545869121895,-0.000458,0.001003869121895
25.26,0.00322089,0.000592272428878,-0.000441,0.001033272428878
25.29,0.00346222,0.000636649326338,-0.000424,0.001060649326338
25.32,0.00369185,0.000678874772673,-0.000407,0.001085874772673
25.35,0.00390912,0.000718827403971,-0.00039,0.001108827403971
25.38,0.00411342,0.000756395050559,-0.000372,0.001128395050559
25.41,0.00430419,0.000791474736999,-0.000354,0.001145474736999
25.44,0.0044809,0.000823969004393,-0.000336,0.001159969004393
25.47,0.00464307,0.00085378958808,-0.000318,0.00117178958808
25.5,0.00479027,0.000880857417633,-0.0003,0.001180857417633
25.53,0.00492212,0.000905102616863,-0.000282,0.001187102616863
25.56,0.00503827,0.00092646082612,-0.000263,0.00118946082612
25.59,0.00513845,0.000944882396533,-0.000245,0.001189882396533
25.62,0.00522242,0.000960323195769,-0.000226,0.001186323195769
25.65,0.00528999,0.000972748285735,-0.000208,0.001180748285735
25.68,0.00534102,0.00098213192257,-0.000189,0.00117113192257
25.71,0.00537541,0.000988455717803,-0.000171,0.001159455717803
25.74,0.00539302,0.000991693927575,-0.000152,0.001143693927575
25.77,0.00539384,0.000991844713039,-0.000133,0.001124844713039
25.8,0.00537792,0.000988917268429,-0.000115,0.001103917268429
25.83,0.00534541,0.000982939176454,-9.6E-05,0.001078939176454
25.86,0.00529646,0.000973938019819,-7.8E-05,0.001051938019819
25.89,0.00523131,0.000961957930856,-5.9E-05,0.001020957930856
25.92,0.00515024,0.000947050397283,-4.1E-05,0.000988050397283
25.95,0.00505357,0.000929274262209,-2.2E-05,0.000951274262209
25.98,0.00494167,0.000908697562976,-4E-06,0.000912697562976
26.01,0.00481495,0.000885395692317,1.4E-05,0.000871395692317
26.04,0.00467388,0.000859455076046,3.2E-05,0.000827455076046
26.07,0.00451893,0.000830962139977,5E-05,0.000780962139977
26.1,0.00435064,0.000800016181855,6.8E-05,0.000732016181855
26.13,0.0041696,0.000766725693659,8.5E-05,0.000681725693659
26.16,0.00397643,0.000731204683911,0.000102,0.000629204683911
26.19,0.0037718,0.000693576355368,0.00012,0.000573576355368
26.22,0.0035564,0.000653967588481,0.000137,0.000516967588481
26.25,0.00333095,0.000612510780241,0.000153,0.000459510780241
26.28,0.00309619,0.000569342005336,0.00017,0.000399342005336
26.31,0.0028529,0.000524604693841,0.000186,0.000338604693841
26.34,0.00260189,0.000478447792372,0.000202,0.000276447792372
26.37,0.00234395,0.000431016569851,0.000218,0.000213016569851


==> data/standing_wave/sb_const_eps/sb_const_eps_eb_32.dat <==
0,0.0613225,0.01,0.01,0
0.03,0.0613008,0.009996461331485,0.009996,4.61331485181529E-07
0.06,0.0612361,0.009985910554853,0.009983,2.91055485344104E-06
0.09,0.0611287,0.009968396591789,0.009961,7.39659178931179E-06
0.12,0.0609789,0.009943968363977,0.009932,1.19683639773337E-05
0.15,0.0607871,0.00991269110033,0.009894,1.86911003302228E-05
0.18,0.0605536,0.009874613722533,0.009849,2.56137225325137E-05
0.21,0.0602791,0.009829850381181,0.009796,3.38503811814599E-05
0.24,0.0599638,0.009778433690733,0.009735,4.34336907334191E-05
0.27,0.0596084,0.009720477801786,0.009666,5.4477801785642E-05
0.3,0.0592132,0.009656031636023,0.009591,6.50316360226704E-05
0.33,0.058779,0.00958522565127,0.009508,7.72256512699271E-05
0.36,0.0583061,0.009508108769212,0.009417,9.1108769211954E-05
0.39,0.0577952,0.009424795140446,0.00932,0.000104795140446
0.42,0.057247,0.009335398915569,0.009216,0.000119398915569
0.45,0.0566619,0.009239985323495,0.009105,0.000134985323495
0.48,0.0560408,0.009138701129276,0.008988,0.000150701129276
0.51,0.0553843,0.009031644176281,0.008865,0.000166644176281
0.54,0.054693,0.00891891230788,0.008735,0.00018391230788
0.57,0.0539676,0.008800619674671,0.008598,0.000202619674671
0.6,0.053209,0.008676913041706,0.008456,0.000220913041706
0.63,0.0524177,0.008547873945126,0.008309,0.000238873945126
0.66,0.0515947,0.008413665457214,0.008155,0.000258665457214
0.69,0.0507407,0.008274401728566,0.007996,0.000278401728566
0.72,0.0498564,0.00813019690978,0.007832,0.00029819690978
0.75,0.0489426,0.007981181458682,0.007663,0.000318181458682
0.78,0.0480003,0.007827518447552,0.007488,0.000339518447552
0.81,0.0470301,0.00766930571976,0.007309,0.00036030571976
0.84,0.046033,0.007506706347589,0.007125,0.000381706347589
0.87,0.0450097,0.007339834481634,0.006937,0.000402834481634
0.9,0.0439612,0.007168853194178,0.006744,0.000424853194178
0.93,0.0428883,0.006993892943047,0.006548,0.000445892943047
0.96,0.0417918,0.006815084186065,0.006347,0.000468084186065
0.99,0.0406727,0.006632589995516,0.006143,0.000489589995516
1.02,0.0395318,0.006446540829223,0.005935,0.000511540829223
1.05,0.03837,0.00625708345224,0.005724,0.00053308345224
1.08,0.0371882,0.006064364629622,0.005509,0.000555364629622
1.11,0.0359873,0.005868531126422,0.005292,0.000576531126422
1.14,0.0347681,0.005669713400465,0.005072,0.000597713400465
1.17,0.0335316,0.005468074524033,0.004849,0.000619074524033
1.2,0.0322787,0.005263761262179,0.004623,0.000640761262179
1.23,0.0310102,0.00505690407273,0.004396,0.00066090407273
1.26,0.0297271,0.004847666027967,0.004166,0.000681666027967
1.29,0.0284302,0.004636177585715,0.003935,0.000701177585715
1.32,0.0271205,0.004422601818256,0.003702,0.000720601818256
1.35,0.0257988,0.004207069183416,0.003467,0.000740069183416
1.38,0.024466,0.003989726446247,0.003232,0.000757726446247
1.41,0.0231231,0.003770736679033,0.002995,0.000775736679033
1.44,0.0217708,0.00355021403237,0.002757,0.00079321403237
1.47,0.0204101,0.00332832157854,0.002518,0.00081032157854
1.5,0.0190418,0.003105189775368,0.002279,0.000826189775368
1.53,0.0176669,0.002880981695136,0.002039,0.000841981695136
1.56,0.0162861,0.002655811488442,0.0018,0.000855811488442
1.59,0.0149004,0.002429842227567,0.00156,0.000869842227567
1.62,0.0135106,0.002203204370337,0.001321,0.000882204370337
1.65,0.0121176,0.001976044681805,0.001082,0.000894044681805
1.68,0.0107222,0.001748493619797,0.000843,0.000905493619797
1.71,0.00932531,0.001520699580089,0.000606,0.000914699580089
1.74,0.00792771,0.001292789759061,0.000369,0.000923789759061
1.77,0.00653028,0.00106490766032,0.000133,0.00093190766032
1.8,0.00513384,0.000837187003139,-0.000101,0.000938187003139
1.83,0.00373922,0.000609763137511,-0.000334,0.000943763137511
1.86,0.00234725,0.000382771413429,-0.000566,0.000948771413429
1.89,0.000958747,0.000156345060948,-0.000795,0.000951345060948
1.92,-0.000425468,-6.9382037588161E-05,-0.001023,0.000953617962412
1.95,-0.00180459,-0.000294278608993,-0.001249,0.000954721391007
1.98,-0.0031778,-0.000518211097069,-0.001472,0.000953788902931
2.01,-0.00454432,-0.000741052631579,-0.001693,0.000951947368421
2.04,-0.00590333,-0.000962669493253,-0.001911,0.000948330506747
2.07,-0.00725406,-0.001182936116434,-0.002127,0.000944063883566
2.1,-0.0085957,-0.001401720412573,-0.00234,0.000938279587427
2.13,-0.00992749,-0.001618898446737,-0.002549,0.000930101553263
2.16,-0.0112487,-0.001834351176159,-0.002756,0.000921648823841
2.19,-0.0125584,-0.002047926943618,-0.002959,0.000911073056382
2.22,-0.013856,-0.002259529536467,-0.003159,0.000899470463533
2.25,-0.0151407,-0.002469028496881,-0.003356,0.000886971503119
2.28,-0.0164117,-0.002676293367035,-0.003548,0.000871706632965
2.31,-0.0176683,-0.002881209996331,-0.003737,0.000855790003669
2.34,-0.0189098,-0.003083664234172,-0.003922,0.000838335765828
2.37,-0.0201353,-0.003283509315504,-0.004103,0.000819490684496
2.4,-0.0213443,-0.003480663704187,-0.00428,0.000799336295813
2.43,-0.022536,-0.003674996942395,-0.004453,0.000778003057605
2.46,-0.0237096,-0.003866378572302,-0.004621,0.000754621427698
2.49,-0.0248645,-0.00405471075054,-0.004785,0.00073028924946
2.52,-0.026,-0.004239879326511,-0.004944,0.000704120673489
2.55,-0.0271155,-0.004421786456847,-0.005098,0.000676213543153
2.58,-0.0282101,-0.004600285376493,-0.005248,0.000647714623507
2.61,-0.0292834,-0.004775310856537,-0.005393,0.000617689143463
2.64,-0.0303346,-0.004946732439154,-0.005533,0.000586267560846
2.67,-0.031363,-0.005114435973745,-0.005668,0.000553564026255
2.7,-0.0323682,-0.0052783562314,-0.005799,0.0005206437686
2.73,-0.0333494,-0.005438362754291,-0.005924,0.000485637245709
2.76,-0.034306,-0.00559435769905,-0.006043,0.00044864230095
2.79,-0.0352376,-0.005746275836765,-0.006158,0.000411724163235
2.82,-0.0361434,-0.005893986709609,-0.006267,0.000373013290391
2.85,-0.0370229,-0.006037408781442,-0.006371,0.000333591218558
2.88,-0.0378757,-0.006176476823352,-0.00647,0.000293523176648
2.91,-0.0387011,-0.006311076684741,-0.006563,0.000251923315259
2.94,-0.0394987,-0.006441143136695,-0.006651,0.000209856863305
2.97,-0.0402679,-0.006566578335847,-0.006733,0.000166421664153
3,-0.0410084,-0.006687333360512,-0.006809,0.000121666639488
3.03,-0.0417196,-0.00680331036732,-0.006881,7.76896326796853E-05
3.06,-0.042401,-0.006914427820131,-0.006946,3.15721798687264E-05
3.09,-0.0430524,-0.007020653104489,-0.007006,-1.46531044885644E-05
3.12,-0.0436733,-0.007121904684251,-0.007061,-6.0904684251295E-05
3.15,-0.0442633,-0.007218117330507,-0.007109,-0.000109117330507
3.18,-0.044822,-0.007309225814342,-0.007153,-0.000156225814342
3.21,-0.0453492,-0.007395197521301,-0.00719,-0.000205197521301
3.24,-0.0458446,-0.0074759835297,-0.007222,-0.0002539835297
3.27,-0.0463079,-0.007551534917852,-0.007249,-0.000302534917852
3.3,-0.0467388,-0.007621802764075,-0.00727,-0.000351802764075
3.33,-0.0471371,-0.007686754453912,-0.007285,-0.000401754453912
3.36,-0.0475027,-0.007746373680134,-0.007295,-0.000451373680134
3.39,-0.0478354,-0.007800627828285,-0.007299,-0.000501627828285
3.42,-0.0481349,-0.007849467976681,-0.007298,-0.000551467976681
3.45,-0.0484012,-0.007892894125321,-0.007292,-0.000600894125321
3.48,-0.0486342,-0.007930889966978,-0.00728,-0.000650889966978
3.51,-0.0488338,-0.007963439194423,-0.007263,-0.000700439194423
3.54,-0.0489999,-0.007990525500428,-0.00724,-0.000750525500428
3.57,-0.0491326,-0.008012165192221,-0.007212,-0.000800165192221
3.6,-0.0492322,-0.008028407191488,-0.007179,-0.000849407191488
3.63,-0.0492986,-0.008039235190998,-0.007141,-0.000898235190998
3.66,-0.0493321,-0.008044698112438,-0.007098,-0.000946698112438
3.69,-0.0493327,-0.008044795955807,-0.00705,-0.000994795955807
3.72,-0.0493004,-0.008039528721106,-0.006996,-0.001043528721106
3.75,-0.0492354,-0.008028929022789,-0.006938,-0.001090929022789
3.78,-0.0491379,-0.008013029475315,-0.006875,-0.001138029475315
3.81,-0.0490079,-0.007991830078682,-0.006808,-0.001183830078682
3.84,-0.0488458,-0.007965396061804,-0.006736,-0.001229396061804
3.87,-0.0486516,-0.007933727424681,-0.006659,-0.001274727424681
3.9,-0.0484258,-0.007896905703453,-0.006578,-0.001318905703453
3.93,-0.0481684,-0.007854930898121,-0.006492,-0.001362930898121
3.96,-0.0478798,-0.007807868237596,-0.006402,-0.001405868237596
3.99,-0.0475604,-0.007755782950793,-0.006308,-0.001447782950793
4.02,-0.0472104,-0.007698707652167,-0.006209,-0.001489707652167
4.05,-0.0468301,-0.007636691263403,-0.006107,-0.001529691263403
4.08,-0.04642,-0.007569815320641,-0.006001,-0.001568815320641
4.11,-0.0459804,-0.007498128745566,-0.005891,-0.001607128745566
4.14,-0.0455118,-0.00742171307432,-0.005777,-0.00164471307432
4.17,-0.0450146,-0.007340633535815,-0.00566,-0.001680633535815
4.2,-0.0444891,-0.007254939051735,-0.005539,-0.001715939051735
4.23,-0.043936,-0.007164743772677,-0.005415,-0.001749743772677
4.26,-0.0433556,-0.007070096620327,-0.005288,-0.001782096620327
4.29,-0.0427485,-0.006971095438053,-0.005158,-0.001813095438053
4.32,-0.0421152,-0.006867821761996,-0.005024,-0.001843821761996
4.35,-0.0414562,-0.006760357128297,-0.004888,-0.001872357128297
4.38,-0.0407723,-0.006648831994782,-0.004749,-0.001899831994782
4.41,-0.0400638,-0.006533295283134,-0.004607,-0.001926295283134
4.44,-0.0393315,-0.00641387745118,-0.004462,-0.00195187745118
4.47,-0.0385759,-0.006290660035061,-0.004316,-0.001974660035061
4.5,-0.0377975,-0.006163724570916,-0.004167,-0.001996724570916
4.53,-0.0369971,-0.006033201516572,-0.004016,-0.002017201516572
4.56,-0.0361751,-0.005899156100942,-0.003862,-0.002037156100942
4.59,-0.0353323,-0.00576171878185,-0.003707,-0.00205471878185
4.62,-0.0344692,-0.005620971095438,-0.00355,-0.002070971095438
4.65,-0.0335865,-0.005477027192303,-0.003392,-0.002085027192303
4.68,-0.0326849,-0.005330001223042,-0.003232,-0.002098001223042
4.71,-0.0317651,-0.005180007338253,-0.003071,-0.002109007338253
4.74,-0.0308276,-0.005027127074076,-0.002908,-0.002119127074076
4.77,-0.0298733,-0.004871507195564,-0.002744,-0.002127507195564
4.8,-0.0289027,-0.00471322923886,-0.002579,-0.00213422923886
4.83,-0.0279166,-0.004552423661788,-0.002414,-0.002138423661788
4.86,-0.0269157,-0.004389204614946,-0.002247,-0.002142204614946
4.89,-0.0259006,-0.004223669941702,-0.00208,-0.002143669941702
4.92,-0.0248721,-0.004055950099882,-0.001913,-0.002142950099882
4.95,-0.023831,-0.003886175547311,-0.001745,-0.002141175547311
4.98,-0.0227778,-0.003714427820131,-0.001577,-0.002137427820131
5.01,-0.0217134,-0.003540853683395,-0.001409,-0.002131853683395
5.04,-0.0206385,-0.0033655672877,-0.001241,-0.0021245672877
5.07,-0.0195537,-0.003188666476416,-0.001073,-0.002115666476416
5.1,-0.0184599,-0.003010298014595,-0.000906,-0.002104298014595
5.13,-0.0173577,-0.002830559745607,-0.000738,-0.002092559745607
5.16,-0.0162479,-0.002649582127278,-0.000572,-0.002077582127278
5.19,-0.0151312,-0.002467479310204,-0.000406,-0.002061479310204
5.22,-0.0140084,-0.002284381752212,-0.000241,-0.002043381752212
5.25,-0.0128801,-0.002100387296669,-7.6E-05,-0.002024387296669
5.28,-0.0117471,-0.001915626401402,8.7E-05,-0.002002626401402
5.31,-0.0106102,-0.001730229524237,0.000249,-0.001979229524237
5.34,-0.00947008,-0.001544307554323,0.00041,-0.001954307554323
5.37,-0.00832744,-0.00135797464226,0.00057,-0.00192797464226
5.4,-0.00718302,-0.001171351461535,0.000728,-0.001899351461535
5.43,-0.00603756,-0.000984558685637,0.000885,-0.001869558685637
5.46,-0.00489177,-0.000797712095887,0.001039,-0.001836712095887
5.49,-0.00374637,-0.000610929104325,0.001193,-0.001803929104326
5.52,-0.00260209,-0.00042432875372,0.001344,-0.00176832875372
5.55,-0.00145963,-0.000238025194668,0.001493,-0.001731025194668
5.58,-0.000319713,-5.21363284275755E-05,0.00164,-0.001692136328428
5.61,0.000816961,0.000133223694403,0.001785,-0.001651776305597
5.64,0.00194968,0.000317938766358,0.001928,-0.001610061233642
5.67,0.00307776,0.000501897345999,0.002068,-0.001566102654001
5.7,0.00420049,0.000684983488931,0.002206,-0.001521016511069
5.73,0.00531719,0.000867086306005,0.002341,-0.001473913693995
5.76,0.00642716,0.001048091646622,0.002473,-0.001424908353378
5.79,0.00752973,0.001227890252354,0.002603,-0.001375109747646
5.82,0.00862422,0.00140637123405,0.00273,-0.001323628765951
5.85,0.00970997,0.001583426964002,0.002854,-0.001270573035998
5.88,0.0107863,0.00175894655306,0.002976,-0.00121705344694
5.91,0.0118525,0.001932814219903,0.003094,-0.001161185780097
5.94,0.0129081,0.002104953320559,0.003209,-0.001104046679441
5.97,0.0139522,0.002275217089975,0.003321,-0.001045782910025
6,0.0149844,0.002443540299238,0.00343,-0.000986459700762
6.03,0.0160039,0.002609792490521,0.003535,-0.000925207509479
6.06,0.0170101,0.002773875820457,0.003637,-0.000863124179543
6.09,0.0180024,0.002935692445677,0.003736,-0.000800307554323
6.12,0.0189803,0.003095160830038,0.003831,-0.000735839169962
6.15,0.0199431,0.003252166822944,0.003923,-0.000670833177056
6.18,0.0208901,0.003406596273798,0.004011,-0.000604403726202
6.21,0.0218209,0.003558383953687,0.004095,-0.000536616046313
6.24,0.0227349,0.003707432019243,0.004176,-0.000468567980757
6.27,0.0236314,0.003853626319866,0.004253,-0.000399373680134
6.3,0.02451,0.003996901626646,0.004327,-0.000330098373354
6.33,0.0253701,0.004137160096213,0.004397,-0.000259839903787
6.36,0.0262111,0.004274303885197,0.004463,-0.000188696114803
6.39,0.0270326,0.004408267764687,0.004525,-0.000116732235313
6.42,0.0278341,0.004538970198541,0.004583,-4.40298014594961E-05
6.45,0.028615,0.004666313343389,0.004638,2.83133433894578E-05
6.48,0.0293748,0.004790215663093,0.004689,0.000101215663093
6.51,0.0301132,0.004910628235966,0.004736,0.000174628235966
6.54,0.0308296,0.005027453218639,0.004779,0.000248453218639
6.57,0.0315236,0.005140625382201,0.004818,0.000322625382201
6.6,0.0321948,0.005250079497737,0.004853,0.000397079497737
6.63,0.0328427,0.005355734029108,0.004884,0.000471734029108
6.66,0.033467,0.005457540054629,0.004912,0.000545540054629
6.69,0.0340673,0.005555432345387,0.004935,0.000620432345387
6.72,0.0346432,0.005649345672469,0.004955,0.000694345672469
6.75,0.0351945,0.00573924742142,0.004971,0.00076824742142
6.78,0.0357206,0.005825039748869,0.004982,0.000843039748869
6.81,0.0362214,0.005906706347589,0.004991,0.000915706347589
6.84,0.0366966,0.005984198295895,0.004995,0.000989198295895
6.87,0.0371458,0.006057450364874,0.004995,0.001062450364874
6.9,0.0375689,0.006126446247299,0.004992,0.001134446247299
6.93,0.0379656,0.006191137021485,0.004985,0.001206137021485
6.96,0.0383357,0.006251490072975,0.004974,0.001277490072975
6.99,0.0386789,0.006307456480085,0.00496,0.001347456480085
7.02,0.0389952,0.006359036242815,0.004942,0.001417036242815
7.05,0.0392844,0.006406196746708,0.00492,0.001486196746708
7.08,0.0395462,0.00644888907008,0.004895,0.00155388907008
7.11,0.0397808,0.006487145827388,0.004866,0.001621145827388
7.14,0.0399878,0.006520901789718,0.004833,0.001687901789718
7.17,0.0401673,0.006550173264299,0.004798,0.001752173264299
7.2,0.0403192,0.006574943943903,0.004758,0.001816943943903
7.23,0.0404435,0.00659521382853,0.004716,0.00187921382853
7.26,0.0405402,0.006610982918178,0.00467,0.001940982918178
7.29,0.0406095,0.006622283827306,0.004621,0.002001283827306
7.32,0.0406515,0.006629132863142,0.004569,0.002060132863142
7.35,0.0406663,0.006631546332912,0.004513,0.002118546332912
7.38,0.0406538,0.00662950792939,0.004455,0.00217450792939
7.41,0.0406143,0.006623066574259,0.004393,0.002230066574259
7.44,0.0405477,0.006612205960292,0.004329,0.002283205960292
7.47,0.0404542,0.006596958701945,0.004262,0.002334958701945
7.5,0.040334,0.006577357413674,0.004192,0.002385357413674
7.53,0.0401872,0.006553418402707,0.004119,0.002434418402707
7.56,0.040014,0.006525174283501,0.004044,0.002481174283501
7.59,0.0398147,0.006492673977741,0.003966,0.002526673977741
7.62,0.0395893,0.006455917485425,0.003885,0.002570917485425
7.65,0.0393383,0.006414986342696,0.003803,0.002611986342696
7.68,0.0390618,0.006369896856782,0.003717,0.002652896856782
7.71,0.03876,0.006320681642138,0.00363,0.002690681642138
7.74,0.0384334,0.006267422234906,0.00354,0.002727422234906
7.77,0.0380822,0.006210151249541,0.003448,0.002762151249541
7.8,0.0377066,0.006148901300501,0.003355,0.002793901300501
7.83,0.0373072,0.006083770231155,0.003259,0.002824770231155
7.86,0.0368841,0.00601477434873,0.003161,0.00285377434873
7.89,0.0364379,0.005942011496596,0.003062,0.002880011496596
7.92,0.0359688,0.005865514289209,0.002961,0.002904514289209
7.95,0.0354773,0.005785364262709,0.002858,0.002927364262709
7.98,0.0349637,0.005701610338783,0.002754,0.002947610338783
8.01,0.0344286,0.005614350360797,0.002648,0.002966350360797
8.04,0.0338724,0.005523649557666,0.002541,0.002982649557666
8.07,0.0332956,0.005429589465531,0.002433,0.002996589465531
8.1,0.0326986,0.005332235313303,0.002324,0.003008235313303
8.13,0.032082,0.005231684944352,0.002213,0.003018684944352
8.16,0.0314461,0.005127987280362,0.002102,0.003025987280362
8.19,0.0307915,0.005021240164703,0.00199,0.003031240164703
8.22,0.0301187,0.004911525133515,0.001877,0.003034525133515
8.25,0.0294282,0.00479892372294,0.001763,0.00303592372294
8.28,0.0287205,0.004683517469118,0.001648,0.003035517469118
8.31,0.0279961,0.00456538790819,0.001533,0.00303238790819
8.34,0.0272557,0.004444649190754,0.001418,0.003026649190754
8.37,0.0264997,0.004321366545721,0.001302,0.003019366545721
8.4,0.0257286,0.004195621509234,0.001186,0.003009621509234
8.43,0.0249431,0.004067528231889,0.00107,0.002997528231889
8.46,0.0241438,0.003937184557055,0.000954,0.002983184557055
8.49,0.0233311,0.003804655713645,0.000838,0.002966655713645
8.52,0.0225057,0.003670055852257,0.000722,0.002948055852257
8.55,0.0216682,0.003533482816258,0.000606,0.002927482816258
8.58,0.0208191,0.003395018141791,0.00049,0.002905018141791
8.61,0.019959,0.003254759672225,0.000375,0.002879759672225
8.64,0.0190886,0.003112821558156,0.00026,0.002852821558156
8.67,0.0182085,0.002969301642953,0.000146,0.002823301642953
8.7,0.0173192,0.002824281462758,3.2E-05,0.002792281462758
8.73,0.0164213,0.00267785886094,-8.1E-05,0.00275885886094
8.76,0.0155156,0.002530164295324,-0.000193,0.002723164295324
8.79,0.0146025,0.002381262994822,-0.000305,0.002686262994822
8.82,0.0136827,0.002231269110033,-0.000415,0.002646269110033
8.85,0.0127569,0.002080296791553,-0.000525,0.002605296791553
8.88,0.0118256,0.001928427575523,-0.000633,0.002561427575523
8.91,0.0108894,0.001775759305312,-0.000741,0.002516759305312
8.94,0.00994903,0.001622411023686,-0.000847,0.002469411023686
8.97,0.00900505,0.001468474051123,-0.000952,0.002420474051123
9,0.00805808,0.001314049492438,-0.001055,0.002369049492438
9.03,0.00710875,0.001159240083167,-0.001157,0.002316240083167
9.06,0.00615767,0.001004145297403,-0.001257,0.002261145297403
9.09,0.00520546,0.000848866239961,-0.001356,0.002204866239961
9.12,0.00425274,0.000693504015655,-0.001453,0.002146504015655
9.15,0.00330011,0.000538156467854,-0.001549,0.002087156467854
9.18,0.00234819,0.000382924701374,-0.001643,0.002025924701374
9.21,0.0013976,0.000227909821028,-0.001735,0.001962909821028
9.24,0.000448924,7.32070610298015E-05,-0.001825,0.00189820706103
9.27,-0.000497218,-8.10824738065147E-05,-0.001913,0.001831917526193
9.3,-0.00144023,-0.000234861592401,-0.001999,0.001764138407599
9.33,-0.00237952,-0.000388033755962,-0.002083,0.001694966244038
9.36,-0.00331448,-0.000540499816544,-0.002165,0.001624500183456
9.39,-0.00424453,-0.000692165192221,-0.002245,0.001552834807779
9.42,-0.00516909,-0.000842935301072,-0.002323,0.001480064698928
9.45,-0.00608757,-0.00099271393045,-0.002398,0.00140528606955
9.48,-0.0069994,-0.001141408129153,-0.002472,0.001330591870847
9.51,-0.007904,-0.001288923315259,-0.002542,0.001253076684741
9.54,-0.00880082,-0.001435169799013,-0.002611,0.001175830200987
9.57,-0.00968928,-0.001580052998492,-0.002677,0.001096947001508
9.6,-0.0105688,-0.001723478331771,-0.002741,0.001017521668229
9.63,-0.0114389,-0.001865367524155,-0.002802,0.000936632475845
9.66,-0.0122991,-0.00200564230095,-0.002861,0.00085535769905
9.69,-0.0131486,-0.00214417220433,-0.002917,0.00077282779567
9.72,-0.0139872,-0.002280924619838,-0.002971,0.000690075380162
9.75,-0.0148141,-0.002415769089649,-0.003022,0.000606230910351
9.78,-0.015629,-0.002548656692079,-0.003071,0.000522343307921
9.81,-0.0164312,-0.00267947327653,-0.003117,0.00043752672347
9.84,-0.0172204,-0.002808169921318,-0.00316,0.000351830078682
9.87,-0.017996,-0.002934648783073,-0.003201,0.000266351216927
9.9,-0.0187575,-0.003058828325655,-0.003239,0.000180171674345
9.93,-0.0195045,-0.003180643320152,-0.003274,9.33566798483427E-05
9.96,-0.0202365,-0.003300012230421,-0.003307,6.98776957886631E-06
9.99,-0.020953,-0.003416853520323,-0.003337,-7.98535203228837E-05
10.02,-0.0216537,-0.003531118268172,-0.003364,-0.000167118268172
10.05,-0.022338,-0.003642708630601,-0.003389,-0.000253708630601
10.08,-0.0230057,-0.003751591993151,-0.003411,-0.000340591993151
10.11,-0.0236561,-0.003857654205226,-0.00343,-0.000427654205226
10.14,-0.024289,-0.003960862652371,-0.003446,-0.000514862652371
10.17,-0.024904,-0.004061152105671,-0.00346,-0.000601152105671
10.2,-0.0255007,-0.004158457336214,-0.003471,-0.000687457336214
10.23,-0.0260787,-0.004252713115088,-0.00348,-0.000772713115088
10.26,-0.0266377,-0.004343870520608,-0.003486,-0.000857870520608
10.29,-0.0271774,-0.00443188063109,-0.003489,-0.00094288063109
10.32,-0.0276974,-0.00451667821762,-0.00349,-0.00102667821762
10.35,-0.0281974,-0.004598214358514,-0.003487,-0.001111214358514
10.38,-0.0286771,-0.004676440132089,-0.003483,-0.001193440132089
10.41,-0.0291363,-0.004751322923886,-0.003476,-0.001275322923886
10.44,-0.0295746,-0.004822797504994,-0.003466,-0.001356797504994
10.47,-0.0299918,-0.004890831260956,-0.003453,-0.001437831260956
10.5,-0.0303878,-0.004955407884545,-0.003439,-0.001516407884545
10.53,-0.0307622,-0.005016462146847,-0.003421,-0.001595462146847
10.56,-0.0311149,-0.005073977740634,-0.003401,-0.001672977740634
10.59,-0.0314456,-0.005127905744221,-0.003379,-0.001748905744221
10.62,-0.0317543,-0.005178246157609,-0.003355,-0.001823246157609
10.65,-0.0320407,-0.005224950059114,-0.003328,-0.001896950059114
10.68,-0.0323047,-0.005268001141506,-0.003298,-0.001970001141506
10.71,-0.0325462,-0.005307383097558,-0.003267,-0.002040383097558
10.74,-0.0327651,-0.005343079620042,-0.003233,-0.002110079620042
10.77,-0.0329614,-0.005375090708957,-0.003197,-0.002178090708957
10.8,-0.0331348,-0.005403367442619,-0.003159,-0.002244367442619
10.83,-0.0332854,-0.005427926128256,-0.003118,-0.002309926128256
10.86,-0.0334131,-0.005448750458641,-0.003076,-0.002372750458641
10.89,-0.0335179,-0.005465840433772,-0.003031,-0.002434840433772
10.92,-0.0335998,-0.005479196053651,-0.002985,-0.002494196053651
10.95,-0.0336591,-0.005488866239961,-0.002936,-0.002552866239961
10.98,-0.0336956,-0.005494818378246,-0.002886,-0.002608818378246
11.01,-0.0337096,-0.005497101390191,-0.002834,-0.002663101390191
11.04,-0.0337009,-0.00549568266134,-0.00278,-0.00271568266134
11.07,-0.0336697,-0.005490594806148,-0.002724,-0.002766594806148
11.1,-0.0336161,-0.005481854131844,-0.002667,-0.002814854131844
11.13,-0.0335402,-0.005469476945656,-0.002608,-0.002861476945656
11.16,-0.033442,-0.005453463247585,-0.002548,-0.002905463247585
11.19,-0.0333218,-0.005433861959313,-0.002485,-0.002948861959313
11.22,-0.0331797,-0.005410689388071,-0.002422,-0.002988689388071
11.25,-0.0330158,-0.005383961841086,-0.002357,-0.003026961841086
11.28,-0.0328303,-0.005353711932814,-0.002291,-0.003062711932814
11.31,-0.0326235,-0.00531998858494,-0.002223,-0.00309698858494
11.34,-0.0323954,-0.005282791797464,-0.002154,-0.003128791797464
11.37,-0.0321464,-0.005242186799299,-0.002084,-0.003158186799299
11.4,-0.0318767,-0.0051982062049,-0.002013,-0.0031852062049
11.43,-0.0315866,-0.005150898935953,-0.001941,-0.003209898935953
11.46,-0.0312762,-0.005100281299686,-0.001867,-0.003233281299686
11.49,-0.0309459,-0.005046418525011,-0.001793,-0.003253418525011
11.52,-0.0305959,-0.004989343226385,-0.001718,-0.003271343226385
11.55,-0.0302267,-0.004929136939949,-0.001642,-0.003287136939949
11.58,-0.0298384,-0.00486581597293,-0.001566,-0.00329981597293
11.61,-0.0294314,-0.004799445554242,-0.001489,-0.003310445554242
11.64,-0.029006,-0.004730074605569,-0.001411,-0.003319074605569
11.67,-0.0285627,-0.004657784663052,-0.001332,-0.003325784663052
11.7,-0.0281017,-0.004582608341147,-0.001253,-0.003329608341147
11.73,-0.0276236,-0.004504643483224,-0.001174,-0.003330643483224
11.76,-0.0271286,-0.004423922703738,-0.001094,-0.003329922703738
11.79,-0.0266171,-0.004340511231603,-0.001014,-0.003326511231603
11.82,-0.0260896,-0.00425449060296,-0.000934,-0.00332049060296
11.85,-0.0255464,-0.004165909739492,-0.000853,-0.003312909739492
11.88,-0.024988,-0.004074850177341,-0.000773,-0.003301850177341
11.91,-0.0244148,-0.00398137714542,-0.000692,-0.00328937714542
11.94,-0.0238272,-0.003885555872641,-0.000611,-0.003274555872641
11.97,-0.0232257,-0.003787467895145,-0.000531,-0.003256467895145
12,-0.0226106,-0.003687162134616,-0.00045,-0.003237162134616
12.03,-0.0219826,-0.003584752741653,-0.00037,-0.003214752741653
12.06,-0.0213419,-0.003480272330711,-0.00029,-0.003190272330711
12.09,-0.0206891,-0.003373818745159,-0.00021,-0.003163818745159
12.12,-0.0200247,-0.003265473521138,-0.00013,-0.003135473521138
12.15,-0.0193491,-0.003155301887562,-5.1E-05,-0.003104301887562
12.18,-0.0186628,-0.00304338538057,2.7E-05,-0.00307038538057
12.21,-0.0179664,-0.002929821843532,0.000105,-0.003034821843532
12.24,-0.0172602,-0.002814660198133,0.000183,-0.002997660198133
12.27,-0.0165448,-0.002697998287741,0.00026,-0.002957998287741
12.3,-0.0158208,-0.002579933955726,0.000336,-0.002915933955726
12.33,-0.0150885,-0.002460516123772,0.000411,-0.002871516123772
12.36,-0.0143485,-0.002339842635248,0.000486,-0.002825842635248
12.39,-0.0136014,-0.002218011333524,0.00056,-0.002778011333524
12.42,-0.0128476,-0.002095087447511,0.000632,-0.002727087447511
12.45,-0.0120876,-0.001971152513352,0.000704,-0.002675152513352
12.48,-0.011322,-0.001846304374414,0.000775,-0.002621304374414
12.51,-0.0105513,-0.001720624566839,0.000845,-0.002565624566839
12.54,-0.00977601,-0.001594196257491,0.000914,-0.002508196257491
12.57,-0.00899662,-0.001467099351788,0.000982,-0.002449099351788
12.6,-0.00821368,-0.001339423539484,0.001048,-0.002387423539484
12.63,-0.00742771,-0.001211253618166,0.001114,-0.002325253618166
12.66,-0.00663923,-0.001082674385421,0.001178,-0.002260674385421
12.69,-0.00584877,-0.000953772269558,0.00124,-0.002193772269558
12.72,-0.00505684,-0.000824630437441,0.001302,-0.002126630437441
12.75,-0.00426396,-0.000695333686657,0.001362,-0.002057333686657
12.78,-0.00347066,-0.000565968445513,0.001421,-0.001986968445513
12.81,-0.00267745,-0.000436617880876,0.001478,-0.001914617880876
12.84,-0.00188485,-0.00030736679033,0.001533,-0.00184036679033
12.87,-0.00109338,-0.000178299971462,0.001588,-0.001766299971462
12.9,-0.000303543,-4.9499449631049E-05,0.00164,-0.001689499449631
12.93,0.000484145,7.89506298666884E-05,0.001691,-0.001612049370133
12.96,0.00126918,0.000206968078601,0.001741,-0.001534031921399
12.99,0.00205105,0.000334469403563,0.001789,-0.001454530596437
13.02,0.00282926,0.000461373883974,0.001835,-0.001373626116026
13.05,0.00360332,0.000587601614416,0.001879,-0.001291398385584
13.08,0.00437272,0.000713069428024,0.001922,-0.001208930571976
13.11,0.00513697,0.000837697419381,0.001963,-0.001125302580619
13.14,0.0058956,0.000961408944515,0.002003,-0.001041591055485
13.17,0.00664811,0.001084122467284,0.00204,-0.000955877532716
13.2,0.00739404,0.001205762974438,0.002076,-0.000870237025562
13.23,0.00813291,0.001326252191284,0.00211,-0.000783747808716
13.26,0.00886425,0.001445513473847,0.002143,-0.000697486526153
13.29,0.00958761,0.001563473439602,0.002173,-0.000609526560398
13.32,0.0103025,0.00168005218313,0.002201,-0.00052094781687
13.35,0.0110085,0.001795181214073,0.002228,-0.000432818785927
13.38,0.0117052,0.001908793672795,0.002253,-0.000344206327205
13.41,0.0123922,0.002020824330384,0.002276,-0.000255175669616
13.44,0.0130689,0.002131175343471,0.002297,-0.000165824656529
13.47,0.013735,0.002239797790371,0.002317,-7.72022096294182E-05
13.5,0.01439,0.002346610134942,0.002334,1.2610134942314E-05
13.53,0.0150337,0.00245157976273,0.00235,0.00010157976273
13.56,0.0156654,0.002554592523136,0.002363,0.000191592523136
13.59,0.016285,0.002655632108932,0.002375,0.000280632108932
13.62,0.0168919,0.00275460067675,0.002385,0.00036960067675
13.65,0.0174858,0.002851449304904,0.002393,0.000458449304904
13.68,0.0180664,0.002946129071711,0.002399,0.000547129071711
13.71,0.0186333,0.003038574748257,0.002404,0.000634574748257
13.74,0.0191861,0.00312872110563,0.002406,0.00072272110563
13.77,0.0197245,0.003216519222145,0.002407,0.000809519222145
13.8,0.0202482,0.003301920176118,0.002406,0.000895920176118
13.83,0.0207568,0.003384858738636,0.002403,0.000981858738636
13.86,0.0212501,0.003465302295242,0.002398,0.001067302295242
13.89,0.0217278,0.003543201924253,0.002392,0.001151201924253
13.92,0.0221895,0.003618492396755,0.002384,0.001234492396755
13.95,0.022635,0.003691141098292,0.002374,0.001317141098292
13.98,0.0230641,0.003761115414407,0.002362,0.001399115414407
14.01,0.0234764,0.003828350116189,0.002349,0.001479350116189
14.04,0.0238718,0.003892828896408,0.002334,0.001558828896408
14.07,0.02425,0.003954502833381,0.002317,0.001637502833381
14.1,0.0246108,0.00401333931265,0.002298,0.00171533931265
14.13,0.024954,0.00406930571976,0.002278,0.00179130571976
14.16,0.0252794,0.004122369440254,0.002257,0.001865369440254
14.19,0.0255869,0.004172514166904,0.002234,0.001938514166904
14.22,0.0258762,0.004219690978026,0.002209,0.002010690978026
14.25,0.0261472,0.004263883566391,0.002183,0.002080883566391
14.28,0.0263998,0.004305075624771,0.002155,0.002150075624771
14.31,0.0266339,0.004343250845937,0.002126,0.002217250845937
14.34,0.0268493,0.004378376615435,0.002095,0.002283376615435
14.37,0.027046,0.004410452933263,0.002063,0.002347452933263
14.4,0.0272239,0.004439463492193,0.00203,0.002409463492193
14.43,0.0273829,0.004465391984997,0.001996,0.002469391984997
14.46,0.0275229,0.004488222104448,0.00196,0.002528222104448
14.49,0.0276439,0.004507953850544,0.001922,0.002585953850544
14.52,0.0277459,0.004524587223287,0.001884,0.002640587223287
14.55,0.0278289,0.004538122222675,0.001845,0.002693122222675
14.58,0.0278928,0.004548542541482,0.001804,0.002744542541482
14.61,0.0279379,0.00455589710139,0.001762,0.00279389710139
14.64,0.0279641,0.004560169595173,0.001719,0.002841169595173
14.67,0.0279714,0.00456136002283,0.001675,0.00288636002283
14.7,0.02796,0.004559500998818,0.001631,0.002928500998818
14.73,0.0279298,0.004554576215908,0.001585,0.002969576215908
14.76,0.027881,0.004546618288556,0.001538,0.003008618288556
14.79,0.0278136,0.004535627216764,0.00149,0.003045627216764
14.82,0.0277278,0.004521635614986,0.001442,0.003079635614986
14.85,0.0276236,0.004504643483224,0.001393,0.003111643483224
14.88,0.0275012,0.004484683435933,0.001343,0.003141683435933
14.91,0.0273607,0.004461771780342,0.001292,0.003169771780342
14.94,0.0272022,0.004435924823678,0.001241,0.003194924823678
14.97,0.027026,0.004407191487627,0.001189,0.003218191487627
15,0.0268322,0.004375588079416,0.001137,0.003238588079416
15.03,0.026621,0.004341147213502,0.001084,0.003257147213502
15.06,0.0263925,0.004303885197114,0.00103,0.003273885197114
15.09,0.0261471,0.004263867259163,0.000976,0.003287867259163
15.12,0.0258848,0.004221093399649,0.000922,0.003299093399649
15.15,0.025606,0.004175628847487,0.000868,0.003307628847487
15.18,0.0253109,0.004127506217131,0.000813,0.003314506217131
15.21,0.0249997,0.004076758123038,0.000757,0.003319758123038
15.24,0.0246727,0.004023433486893,0.000702,0.003321433486893
15.27,0.0243302,0.00396758123038,0.000646,0.00332158123038
15.3,0.0239724,0.003909233967956,0.000591,0.003318233967956
15.33,0.0235996,0.003848440621305,0.000535,0.003313440621305
15.36,0.0232123,0.003785282726569,0.000479,0.003306282726569
15.39,0.0228106,0.003719776590974,0.000423,0.003296776590974
15.42,0.0223949,0.003651987443434,0.000367,0.003284987443434
15.45,0.0219656,0.003581980512862,0.000311,0.003270980512862
15.48,0.0215229,0.003509788413714,0.000256,0.003253788413714
15.51,0.0210672,0.003435476374903,0.0002,0.003235476374903
15.54,0.0205988,0.003359093318113,0.000145,0.003214093318113
15.57,0.0201181,0.003280704472257,9E-05,0.003190704472257
15.6,0.0196255,0.003200375066248,3.5E-05,0.003165375066248
15.63,0.0191213,0.00311815402177,-2E-05,0.00313815402177
15.66,0.0186059,0.003034106567736,-7.4E-05,0.003108106567736
15.69,0.0180796,0.002948281625831,-0.000128,0.003076281625831
15.72,0.0175429,0.002860760732195,-0.000181,0.003041760732195
15.75,0.0169962,0.002771609115741,-0.000234,0.003005609115741
15.78,0.0164398,0.002680875698153,-0.000286,0.002966875698153
15.81,0.0158741,0.002588625708345,-0.000338,0.002926625708345
15.84,0.0152996,0.002494940682458,-0.000389,0.002883940682458
15.87,0.0147166,0.002399869542175,-0.00044,0.002839869542175
15.9,0.0141256,0.002303493823637,-0.00049,0.002793493823637
15.93,0.013527,0.002205878755758,-0.000539,0.002744878755758
15.96,0.0129211,0.002107073260223,-0.000587,0.002694073260223
15.99,0.0123085,0.002007175180399,-0.000635,0.002642175180399
16.02,0.0116896,0.0019062497452,-0.000682,0.0025882497452
16.05,0.0110647,0.00180434587631,-0.000728,0.00253234587631
16.08,0.0104344,0.001701561417098,-0.000774,0.002475561417098
16.11,0.009799,0.001597945289249,-0.000818,0.002415945289249
16.14,0.00915898,0.001493575767459,-0.000862,0.002355575767459
16.17,0.00851478,0.001388524603531,-0.000905,0.002293524603531
16.2,0.00786683,0.001282861918545,-0.000946,0.002228861918545
16.23,0.00721558,0.00117666109503,-0.000987,0.00216366109503
16.26,0.00656146,0.001069992254067,-0.001027,0.002096992254067
16.29,0.00590491,0.000962927147458,-0.001066,0.002028927147458
16.32,0.00524638,0.000855539157732,-0.001103,0.001958539157732
16.35,0.00458629,0.000747896775246,-0.00114,0.001887896775246
16.38,0.0039251,0.00064007501325,-0.001176,0.00181607501325
16.41,0.00326324,0.000532143992825,-0.00121,0.001742143992825
16.44,0.00260114,0.000424173835052,-0.001243,0.001667173835052
16.47,0.00193925,0.000316237922459,-0.001275,0.001591237922459
16.5,0.00127799,0.000208404745403,-0.001306,0.001514404745403
16.53,0.000617813,0.000100748175629,-0.001336,0.001436748175629
16.56,-4.08635E-05,-6.66370418688084E-06,-0.001365,0.001358336295813
16.59,-0.000697606,-0.00011376020221,-0.001392,0.00127823979779
16.62,-0.00135199,-0.000220472094256,-0.001419,0.001198527905744
16.65,-0.00200358,-0.000326728362347,-0.001444,0.001117271637653
16.68,-0.00265197,-0.000432462799136,-0.001467,0.001034537200864
16.71,-0.00329673,-0.000537605283542,-0.00149,0.000952394716458
16.74,-0.00393745,-0.00064208895593,-0.001511,0.00086891104407
16.77,-0.00457371,-0.000745845325941,-0.001531,0.000785154674059
16.8,-0.00520511,-0.000848809164662,-0.00155,0.000701190835338
16.83,-0.00583125,-0.000950915243182,-0.001567,0.000616084756818
16.86,-0.00645172,-0.001052096701863,-0.001583,0.000530903298137
16.89,-0.00706613,-0.001152289942517,-0.001598,0.000445710057483
16.92,-0.00767409,-0.001251431366953,-0.001612,0.000360568633047
16.95,-0.00827521,-0.001349457376982,-0.001624,0.000274542623018
16.98,-0.00886911,-0.001446306005137,-0.001635,0.000188693994863
17.01,-0.00945542,-0.001541916914672,-0.001645,0.000103083085328
17.04,-0.0100338,-0.001636234661014,-0.001653,1.67653389865057E-05
17.07,-0.0106038,-0.001729185861633,-0.00166,-6.91858616331689E-05
17.1,-0.0111651,-0.001820718333401,-0.001666,-0.000154718333401
17.13,-0.0117174,-0.001910783154633,-0.00167,-0.000240783154633
17.16,-0.0122603,-0.001999315096416,-0.001674,-0.000325315096416
17.19,-0.0127935,-0.002086265237066,-0.001675,-0.000411265237066
17.22,-0.0133167,-0.002171584654898,-0.001676,-0.000495584654898
17.25,-0.0138295,-0.002255208121,-0.001676,-0.000579208121
17.28,-0.0143316,-0.002337086713686,-0.001674,-0.000663086713686
17.31,-0.0148226,-0.002417155204044,-0.001671,-0.000746155204044
17.34,-0.0153024,-0.002495397284847,-0.001666,-0.000829397284847
17.37,-0.0157706,-0.00257174772718,-0.001661,-0.00091074772718
17.4,-0.0162269,-0.00264615760936,-0.001654,-0.00099215760936
17.43,-0.0166711,-0.002718594316931,-0.001646,-0.001072594316931
17.46,-0.0171028,-0.002788992620979,-0.001637,-0.001151992620979
17.49,-0.0175219,-0.002857336214277,-0.001626,-0.001231336214277
17.52,-0.017928,-0.002923559867911,-0.001615,-0.001308559867911
17.55,-0.0183209,-0.002987630967426,-0.001602,-0.001385630967426
17.58,-0.0187004,-0.003049516898365,-0.001589,-0.001460516898365
17.61,-0.0190663,-0.003109185046272,-0.001574,-0.001535185046272
17.64,-0.0194184,-0.00316660279669,-0.001558,-0.00160860279669
17.67,-0.0197564,-0.003221721227934,-0.001541,-0.001680721227934
17.7,-0.0200802,-0.003274524032778,-0.001523,-0.001751524032778
17.73,-0.0203895,-0.003324962289535,-0.001504,-0.001820962289535
17.76,-0.0206842,-0.003373019690978,-0.001484,-0.001889019690978
17.79,-0.0209642,-0.003418679929879,-0.001463,-0.001955679929879
17.82,-0.0212292,-0.003461894084553,-0.001441,-0.002020894084553
17.85,-0.0214793,-0.003502678462228,-0.001418,-0.002084678462228
17.88,-0.0217141,-0.003540967833992,-0.001394,-0.002146967833992
17.91,-0.0219336,-0.003576762199845,-0.001369,-0.002207762199845
17.94,-0.0221377,-0.003610045252558,-0.001343,-0.002267045252558
17.97,-0.0223263,-0.003640800684904,-0.001317,-0.002323800684904
18,-0.0224994,-0.003669028496881,-0.001289,-0.002380028496881
18.03,-0.0226567,-0.003694679766807,-0.001261,-0.002433679766807
18.06,-0.0227984,-0.003717787109136,-0.001232,-0.002485787109136
18.09,-0.0229242,-0.003738301602185,-0.001203,-0.002535301602185
18.12,-0.0230343,-0.00375625586041,-0.001172,-0.00258425586041
18.15,-0.0231284,-0.003771600962126,-0.001141,-0.002630600962126
18.18,-0.0232067,-0.003784369521791,-0.00111,-0.002674369521791
18.21,-0.0232692,-0.003794561539402,-0.001077,-0.002717561539402
18.24,-0.0233158,-0.003802160707734,-0.001045,-0.002757160707734
18.27,-0.0233467,-0.003807199641241,-0.001011,-0.002796199641241
18.3,-0.0233618,-0.003809662032696,-0.000977,-0.002832662032696
18.33,-0.0233612,-0.003809564189327,-0.000942,-0.002867564189327
18.36,-0.0233449,-0.003806906111134,-0.000907,-0.002899906111134
18.39,-0.0233131,-0.003801720412573,-0.000872,-0.002929720412573
18.42,-0.0232657,-0.003793990786416,-0.000836,-0.002957990786416
18.45,-0.0232028,-0.003783733539892,-0.0008,-0.002983733539892
18.48,-0.0231245,-0.003770964980227,-0.000763,-0.003007964980227
18.51,-0.023031,-0.00375571772188,-0.000726,-0.00302971772188
18.54,-0.0229223,-0.00373799176485,-0.000688,-0.00304999176485
18.57,-0.0227986,-0.003717819723592,-0.000651,-0.003066819723592
18.6,-0.0226599,-0.003695201598108,-0.000613,-0.003082201598108
18.63,-0.0225064,-0.003670170002854,-0.000575,-0.003095170002854
18.66,-0.0223384,-0.003642773859513,-0.000537,-0.003105773859513
18.69,-0.0221558,-0.003612996860859,-0.000498,-0.003114996860859
18.72,-0.0219589,-0.003580887928574,-0.00046,-0.003120887928574
18.75,-0.0217479,-0.003546479677117,-0.000421,-0.003125479677117
18.78,-0.0215229,-0.003509788413714,-0.000382,-0.003127788413714
18.81,-0.0212842,-0.003470863060051,-0.000343,-0.003127863060051
18.84,-0.0210319,-0.003429719923356,-0.000305,-0.003124719923356
18.87,-0.0207663,-0.003386407925313,-0.000266,-0.003120407925313
18.9,-0.0204876,-0.003340959680378,-0.000227,-0.003113959680378
18.93,-0.020196,-0.003293407803009,-0.000188,-0.003105407803009
18.96,-0.0198917,-0.00324378490766,-0.00015,-0.00309378490766
18.99,-0.019575,-0.003192139916018,-0.000111,-0.003081139916018
19.02,-0.0192462,-0.003138521749766,-7.3E-05,-0.003065521749766
19.05,-0.0189055,-0.00308296302336,-3.5E-05,-0.00304796302336
19.08,-0.0185533,-0.003025528965714,3E-06,-0.003028528965714
19.11,-0.0181897,-0.002966235884056,4E-05,-0.003006235884056
19.14,-0.017815,-0.002905132700069,7.8E-05,-0.002983132700069
19.17,-0.0174296,-0.002842284642668,0.000115,-0.002957284642668
19.2,-0.0170336,-0.002777708019079,0.000151,-0.002928708019079
19.23,-0.0166275,-0.002711484365445,0.000188,-0.002899484365445
19.26,-0.0162115,-0.002643646296221,0.000224,-0.002867646296221
19.29,-0.015786,-0.00257425904032,0.000259,-0.00283325904032
19.32,-0.0153512,-0.002503355212198,0.000294,-0.002797355212198
19.35,-0.0149074,-0.00243098373354,0.000329,-0.00275998373354
19.38,-0.014455,-0.002357209833259,0.000363,-0.002720209833259
19.41,-0.0139944,-0.002282098740267,0.000397,-0.002679098740267
19.44,-0.0135257,-0.002205666761792,0.00043,-0.002635666761792
19.47,-0.0130495,-0.002128011741204,0.000463,-0.002591011741204
19.5,-0.012566,-0.002049166292959,0.000495,-0.002544166292959
19.53,-0.0120755,-0.001969179338742,0.000527,-0.002496179338742
19.56,-0.0115784,-0.001888116107465,0.000558,-0.002446116107465
19.59,-0.0110751,-0.00180604182804,0.000588,-0.00239404182804
19.62,-0.010566,-0.001723021729382,0.000618,-0.002341021729382
19.65,-0.0100512,-0.001639072118717,0.000647,-0.002286072118717
19.68,-0.00953136,-0.001554300623751,0.000675,-0.002229300623751
19.71,-0.00900666,-0.001468736597497,0.000703,-0.002171736597497
19.74,-0.00847752,-0.001382448530311,0.00073,-0.002112448530311
19.77,-0.00794429,-0.001295493497493,0.000756,-0.002051493497493
19.8,-0.00740734,-0.001207931835786,0.000782,-0.001989931835786
19.83,-0.00686704,-0.001119823881936,0.000807,-0.001926823881936
19.86,-0.00632376,-0.001031229972685,0.000831,-0.001862229972685
19.89,-0.00577786,-0.000942208814057,0.000854,-0.001796208814057
19.92,-0.00522972,-0.000852822373517,0.000876,-0.001728822373517
19.95,-0.0046797,-0.000763129357088,0.000898,-0.001661129357088
19.98,-0.00412818,-0.000673191732235,0.000919,-0.001592191732235
20.01,-0.00357552,-0.000583068204982,0.000939,-0.001522068204982
20.04,-0.0030221,-0.000492820742794,0.000958,-0.001450820742794
20.07,-0.00246828,-0.000402508051694,0.000976,-0.001378508051694
20.1,-0.00191443,-0.000312190468425,0.000994,-0.001306190468425
20.13,-0.00136092,-0.000221928329732,0.001011,-0.001232928329732
20.16,-0.000808108,-0.000131780015492,0.001026,-0.001157780015492
20.19,-0.000256369,-4.18066778099393E-05,0.001041,-0.00108280667781
20.22,0.000293939,4.79333034367483E-05,0.001055,-0.001007066696563
20.25,0.000842456,0.000137381222227,0.001068,-0.000930618777773
20.28,0.00138882,0.000226478046394,0.001081,-0.000854521953606
20.31,0.00193268,0.000315166537568,0.001092,-0.000776833462432
20.34,0.00247368,0.000403388642016,0.001102,-0.000698611357984
20.37,0.00301147,0.000491087284439,0.001112,-0.000620912715561
20.4,0.00354569,0.000578203758816,0.001121,-0.000542796241184
20.43,0.00407601,0.000664684251294,0.001128,-0.000463315748706
20.46,0.00460209,0.000750473317298,0.001135,-0.000384526682702
20.49,0.00512358,0.000835513881528,0.001141,-0.000305486118472
20.52,0.00564015,0.000919752130132,0.001146,-0.000226247869868
20.55,0.00615147,0.001003134249256,0.00115,-0.000146865750744
20.58,0.00665722,0.001085608055771,0.001154,-6.83919442292793E-05
20.61,0.00715707,0.001167119735823,0.001156,1.11197358229037E-05
20.64,0.00765071,0.001247618737005,0.001157,9.06187370051776E-05
20.67,0.00813781,0.001327051245465,0.001158,0.000169051245465
20.7,0.00861809,0.001405371600962,0.001158,0.000247371600962
20.73,0.00909122,0.001482525989645,0.001157,0.000325525989645
20.76,0.00955693,0.001558470381997,0.001155,0.000403470381997
20.79,0.0100149,0.001633152594888,0.001152,0.000481152594888
20.82,0.0104649,0.001706535121693,0.001148,0.000558535121693
20.85,0.0109065,0.001778547841331,0.001144,0.000634547841331
20.88,0.0113396,0.001849174446573,0.001138,0.000711174446573
20.91,0.0117639,0.001918366015736,0.001132,0.000786366015736
20.94,0.0121791,0.001986073627135,0.001125,0.000861073627135
20.97,0.0125849,0.002052248359085,0.001117,0.000935248359085
21,0.0129812,0.002116873904358,0.001109,0.001007873904358
21.03,0.0133675,0.002179868726813,0.001099,0.001080868726813
21.06,0.0137439,0.002241249133679,0.001089,0.001152249133679
21.09,0.0141099,0.002300933588813,0.001078,0.001222933588813
21.12,0.0144654,0.002358905784989,0.001066,0.001292905784989
21.15,0.0148101,0.002415116800522,0.001054,0.001361116800522
21.18,0.015144,0.002469566635411,0.001041,0.001428566635411
21.21,0.0154667,0.002522190060744,0.001027,0.001495190060744
21.24,0.015778,0.002572954462065,0.001013,0.001559954462065
21.27,0.0160779,0.002621859839374,0.000997,0.001624859839374
21.3,0.0163661,0.002668857270985,0.000982,0.001686857270985
21.33,0.0166424,0.002713914142444,0.000965,0.001748914142444
21.36,0.0169068,0.002757030453749,0.000948,0.001809030453749
21.39,0.017159,0.002798157283216,0.00093,0.001868157283216
21.42,0.0173989,0.002837278323617,0.000912,0.001925278323617
21.45,0.0176264,0.002874377267724,0.000893,0.001981377267724
21.48,0.0178414,0.002909437808309,0.000874,0.002035437808309
21.51,0.0180437,0.002942427330914,0.000854,0.002088427330914
21.54,0.0182333,0.002973345835542,0.000834,0.002139345835542
21.57,0.01841,0.003002160707734,0.000813,0.002189160707734
21.6,0.0185738,0.003028871947491,0.000791,0.002237871947491
21.63,0.0187246,0.003053463247585,0.000769,0.002284463247585
21.66,0.0188624,0.003075934608015,0.000747,0.002328934608015
21.69,0.018987,0.003096253414326,0.000724,0.002372253414326
21.72,0.0190985,0.003114435973745,0.000701,0.002413435973745
21.75,0.0191967,0.003130449671817,0.000677,0.002453449671817
21.78,0.0192817,0.003144310815769,0.000654,0.002490310815769
21.81,0.0193535,0.003156019405602,0.000629,0.002527019405602
21.84,0.0194119,0.003165542826858,0.000605,0.002560542826858
21.87,0.0194572,0.003172930001223,0.00058,0.002592930001223
21.9,0.0194892,0.00317814831424,0.000555,0.00262314831424
21.93,0.0195081,0.003181230380366,0.000529,0.002652230380366
21.96,0.0195138,0.003182159892372,0.000504,0.002678159892372
21.99,0.0195063,0.003180936850259,0.000478,0.002702936850259
22.02,0.0194858,0.003177593868482,0.000452,0.002725593868482
22.05,0.0194523,0.003172130947042,0.000426,0.002746130947042
22.08,0.0194057,0.003164531778711,0.000399,0.002765531778711
22.11,0.0193463,0.003154845285173,0.000373,0.002781845285173
22.14,0.0192741,0.003143071466428,0.000346,0.002797071466428
22.17,0.0191891,0.003129210322475,0.000319,0.002810210322475
22.2,0.0190915,0.003113294467773,0.000293,0.002820294467773
22.23,0.0189813,0.00309532390232,0.000266,0.00282932390232
22.26,0.0188588,0.003075347547801,0.000239,0.002836347547801
22.29,0.0187239,0.003053349096987,0.000212,0.002841349096987
22.32,0.0185768,0.003029361164336,0.000185,0.002844361164336
22.35,0.0184177,0.003003416364303,0.000158,0.002845416364303
22.38,0.0182466,0.002975514696889,0.000131,0.002844514696889
22.41,0.0180638,0.002945705083778,0.000105,0.002840705083778
22.44,0.0178695,0.002914020139427,7.8E-05,0.002836020139427
22.47,0.0176637,0.002880459863835,5.2E-05,0.002828459863835
22.5,0.0174466,0.002845056871458,2.5E-05,0.002820056871458
22.53,0.0172185,0.002807860083982,-1E-06,0.002808860083982
22.56,0.0169794,0.002768869501407,-2.7E-05,0.002795869501407
22.59,0.0167297,0.002728150352644,-5.3E-05,0.002781150352644
22.62,0.0164695,0.002685718944922,-7.9E-05,0.002764718944922
22.65,0.016199,0.002641607892698,-0.000104,0.002745607892698
22.68,0.0159185,0.002595866117657,-0.000129,0.002724866117657
22.71,0.0156281,0.002548509927025,-0.000154,0.002702509927025
22.74,0.0153282,0.002499604549717,-0.000179,0.002678604549717
22.77,0.0150188,0.002449149985731,-0.000204,0.002653149985731
22.8,0.0147003,0.002397211463981,-0.000228,0.002625211463981
22.83,0.0143729,0.002343821598924,-0.000252,0.002595821598924
22.86,0.0140368,0.002289013005014,-0.000275,0.002564013005014
22.89,0.0136923,0.002232834603938,-0.000298,0.002530834603938
22.92,0.0133397,0.002175335317379,-0.000321,0.002496335317379
22.95,0.0129792,0.002116547759795,-0.000343,0.002459547759795
22.98,0.012611,0.00205650454564,-0.000365,0.00242150454564
23.01,0.0122355,0.001995270903828,-0.000387,0.002382270903828
23.04,0.0118529,0.001932879448816,-0.000408,0.002340879448816
23.07,0.0114635,0.001869379102287,-0.000428,0.002297379102287
23.1,0.0110675,0.001804802478699,-0.000449,0.002253802478699
23.13,0.0106653,0.001739214806963,-0.000468,0.002207214806963
23.16,0.0102572,0.001672665008765,-0.000488,0.002160665008765
23.19,0.00984338,0.001605182437115,-0.000506,0.002111182437115
23.22,0.00942419,0.001536824167312,-0.000525,0.002061824167312
23.25,0.00899991,0.001467635859595,-0.000542,0.002009635859595
23.28,0.00857086,0.001397669697093,-0.00056,0.001957669697093
23.31,0.00813732,0.001326971340046,-0.000576,0.001902971340046
23.34,0.0076996,0.001255591340862,-0.000593,0.001848591340862
23.37,0.00725801,0.001183580251947,-0.000608,0.001791580251947
23.4,0.00681284,0.001110985364263,-0.000623,0.001733985364263
23.43,0.0063644,0.001037857230217,-0.000638,0.001675857230217
23.46,0.00591302,0.000964249663663,-0.000652,0.001616249663663
23.49,0.00545898,0.00089020832484,-0.000665,0.00155520832484
23.52,0.0050026,0.000815785396877,-0.000678,0.001493785396877
23.55,0.0045442,0.000741033062905,-0.00069,0.001431033062905
23.58,0.00408409,0.000666001875331,-0.000702,0.001368001875331
23.61,0.00362256,0.000590739125117,-0.000713,0.001303739125117
23.64,0.00315995,0.000515300256839,-0.000723,0.001238300256839
23.67,0.00269655,0.000439732561458,-0.000733,0.001172732561458
23.7,0.00223268,0.000364088222104,-0.000742,0.001106088222104
23.73,0.00176864,0.000288416160463,-0.000751,0.001039416160463
23.76,0.00130476,0.000212770190387,-0.000759,0.000971770190387
23.79,0.000841327,0.000137197113621,-0.000766,0.000903197113621
23.82,0.000378659,6.17487871499042E-05,-0.000773,0.00083474878715
23.85,-8.29397E-05,-1.35251661298871E-05,-0.000779,0.00076547483387
23.88,-0.000543166,-8.85753190101513E-05,-0.000784,0.00069542468099
23.91,-0.00100172,-0.000163352766114,-0.000789,0.000625647233886
23.94,-0.00145829,-0.00023780667781,-0.000793,0.00055519332219
23.97,-0.00191259,-0.000311890415427,-0.000797,0.000485109584573
24,-0.00236432,-0.000385555057279,-0.0008,0.000414444942721
24.03,-0.00281318,-0.000458751681683,-0.000802,0.000343248318317
24.06,-0.00325888,-0.000531432997676,-0.000804,0.000272567002324
24.09,-0.00370114,-0.00060355334502,-0.000805,0.00020144665498
24.12,-0.00413967,-0.000675065432753,-0.000806,0.000130934567247
24.15,-0.00457419,-0.000745923600636,-0.000805,5.9076399364018E-05
24.18,-0.00500441,-0.000816080557707,-0.000805,-1.10805577072038E-05
24.21,-0.00543006,-0.000885492274451,-0.000803,-8.24922744506503E-05
24.24,-0.00585087,-0.00095411472135,-0.000802,-0.00015211472135
24.27,-0.00626658,-0.001021905499613,-0.000799,-0.000222905499613
24.3,-0.00667691,-0.001088818948999,-0.000796,-0.000292818948999
24.33,-0.00708161,-0.001154814301439,-0.000792,-0.000362814301439
24.36,-0.00748043,-0.001219850788862,-0.000788,-0.000431850788862
24.39,-0.0078731,-0.001283884381752,-0.000783,-0.000500884381752
24.42,-0.00825938,-0.001346875942762,-0.000778,-0.000568875942762
24.45,-0.00863904,-0.001408787965266,-0.000772,-0.000636787965266
24.48,-0.00901184,-0.001469581311917,-0.000766,-0.000703581311917
24.51,-0.00937754,-0.001529216845367,-0.000759,-0.000770216845367
24.54,-0.00973591,-0.001587657058991,-0.000751,-0.000836657058991
24.57,-0.0100867,-0.00164486118472,-0.000743,-0.00090186118472
24.6,-0.0104298,-0.001700811284602,-0.000735,-0.000965811284602
24.63,-0.0107649,-0.001755456806229,-0.000726,-0.001029456806229
24.66,-0.0110918,-0.001808765135146,-0.000716,-0.001092765135146
24.69,-0.0114104,-0.001860719964124,-0.000706,-0.001154719964124
24.72,-0.0117204,-0.001911272371479,-0.000696,-0.001215272371479
24.75,-0.0120216,-0.001960389742753,-0.000685,-0.001275389742753
24.78,-0.012314,-0.002008072077949,-0.000673,-0.001335072077949
24.81,-0.0125972,-0.002054254148151,-0.000662,-0.001392254148151
24.84,-0.0128711,-0.002098919646133,-0.000649,-0.001449919646133
24.87,-0.0131356,-0.002142052264666,-0.000637,-0.001505052264666
24.9,-0.0133905,-0.002183619389294,-0.000624,-0.001559619389294
24.93,-0.0136357,-0.002223604712789,-0.00061,-0.001613604712789
24.96,-0.0138711,-0.002261991927922,-0.000597,-0.001664991927922
24.99,-0.0140964,-0.002298732113009,-0.000582,-0.001716732113009
25.02,-0.0143116,-0.00233382526805,-0.000568,-0.00176582526805
25.05,-0.0145165,-0.002367238778589,-0.000553,-0.001814238778589
25.08,-0.0147111,-0.002398972644625,-0.000538,-0.001860972644625
25.11,-0.0148952,-0.002428994251702,-0.000523,-0.001905994251702
25.14,-0.0150688,-0.002457303599821,-0.000507,-0.001950303599821
25.17,-0.0152317,-0.002483868074524,-0.000491,-0.001992868074524
25.2,-0.0153839,-0.002508687675812,-0.000475,-0.002033687675812
25.23,-0.0155253,-0.002531746096457,-0.000458,-0.002073746096457
25.26,-0.0156558,-0.002553027029231,-0.000441,-0.002112027029231
25.29,-0.0157754,-0.002572530474133,-0.000424,-0.002148530474133
25.32,-0.0158841,-0.002590256431163,-0.000407,-0.002183256431163
25.35,-0.0159817,-0.002606172285866,-0.00039,-0.002216172285866
25.38,-0.0160683,-0.002620294345469,-0.000372,-0.002248294345469
25.41,-0.0161438,-0.002632606302744,-0.000354,-0.002278606302744
25.44,-0.0162082,-0.002643108157691,-0.000336,-0.002307108157691
25.47,-0.0162615,-0.00265179991031,-0.000318,-0.00233379991031
25.5,-0.0163036,-0.002658665253374,-0.0003,-0.002358665253374
25.53,-0.0163348,-0.002663753108565,-0.000282,-0.002381753108565
25.56,-0.0163548,-0.002667014554201,-0.000263,-0.002404014554201
25.59,-0.0163638,-0.002668482204737,-0.000245,-0.002423482204737
25.62,-0.0163618,-0.002668156060174,-0.000226,-0.002442156060174
25.65,-0.0163488,-0.00266603612051,-0.000208,-0.00245803612051
25.68,-0.0163249,-0.002662138692976,-0.000189,-0.002473138692976
25.71,-0.0162901,-0.002656463777569,-0.000171,-0.002485463777569
25.74,-0.0162445,-0.00264902768152,-0.000152,-0.00249702768152
25.77,-0.0161881,-0.002639830404827,-0.000133,-0.002506830404827
25.8,-0.0161209,-0.002628871947491,-0.000115,-0.002513871947491
25.83,-0.0160432,-0.002616201231196,-9.6E-05,-0.002520201231196
25.86,-0.0159549,-0.002601801948714,-7.8E-05,-0.002523801948714
25.89,-0.0158561,-0.002585690407273,-5.9E-05,-0.002526690407273
25.92,-0.015747,-0.00256789922133,-4.1E-05,-0.00252689922133
25.95,-0.0156277,-0.002548444698112,-2.2E-05,-0.002526444698112
25.98,-0.0154981,-0.002527310530393,-4E-06,-0.002523310530393
26.01,-0.0153586,-0.002504561947083,1.4E-05,-0.002518561947083
26.04,-0.0152092,-0.002480198948184,3.2E-05,-0.002512198948184
26.07,-0.0150499,-0.002454221533695,5E-05,-0.002504221533695
26.1,-0.0148811,-0.002426694932529,6.8E-05,-0.002494694932529
26.13,-0.0147027,-0.002397602837458,8.5E-05,-0.002482602837458
26.16,-0.014515,-0.002366994170166,0.000102,-0.002468994170166
26.19,-0.0143181,-0.002334885237882,0.00012,-0.002454885237882
26.22,-0.0141121,-0.002301292347833,0.000137,-0.002438292347833
26.25,-0.0138973,-0.002266264421705,0.000153,-0.002419264421705
26.28,-0.0136738,-0.002229817766725,0.00017,-0.002399817766725
26.31,-0.0134418,-0.00219198499735,0.000186,-0.00237798499735
26.34,-0.0132015,-0.002152798728036,0.000202,-0.002354798728036
26.37,-0.012953,-0.002112275266012,0.000218,-0.002330275266012


==> data/standing_wave/sb_const_eps/sb_const_eps_eb_64.dat <==
0,0.0630082,0.01,0.01,0
0.03,0.062985,0.00999631793957,0.009996,3.17939569770623E-07
0.06,0.0629157,0.009985319371129,0.009983,2.31937112947153E-06
0.09,0.0628007,0.00996706777848,0.009961,6.06777847962821E-06
0.12,0.0626402,0.009941594903521,0.009932,9.59490352049272E-06
0.15,0.0624347,0.009908980101003,0.009894,1.49801010027265E-05
0.18,0.0621846,0.009869286854727,0.009849,2.02868547268462E-05
0.21,0.0618903,0.009822578648493,0.009796,2.65786484933712E-05
0.24,0.0615522,0.009768918966103,0.009735,3.39189661028253E-05
0.27,0.0611709,0.009708403033256,0.009666,4.24030332559899E-05
0.3,0.0607467,0.009641078462803,0.009591,5.00784628032561E-05
0.33,0.0602803,0.009567056351396,0.009508,5.90563513955325E-05
0.36,0.0597721,0.009486400182833,0.009417,6.94001828333447E-05
0.39,0.0592228,0.009399221053768,0.00932,7.92210537676041E-05
0.42,0.0586328,0.009305582447999,0.009216,8.9582447998832E-05
0.45,0.0580027,0.009205579591228,0.009105,0.000100579591228
0.48,0.0573333,0.009099339451056,0.008988,0.000111339451056
0.51,0.0566249,0.008986909640333,0.008865,0.000121909640333
0.54,0.0558784,0.00886843299761,0.008735,0.00013343299761
0.57,0.0550944,0.008744004748588,0.008598,0.000146004748588
0.6,0.0542734,0.008613704248019,0.008456,0.000157704248019
0.63,0.0534163,0.008477674334452,0.008309,0.000168674334452
0.66,0.0525236,0.008335994362639,0.008155,0.000180994362639
0.69,0.0515961,0.00818879130018,0.007996,0.00019279130018
0.72,0.0506345,0.008036176243727,0.007832,0.000204176243727
0.75,0.0496395,0.007878260289931,0.007663,0.000215260289931
0.78,0.048613,0.007715344986843,0.007488,0.000227344986843
0.81,0.0475582,0.007547938204869,0.007309,0.000238938204869
0.84,0.0464755,0.007376103427808,0.007125,0.000251103427808
0.87,0.0453659,0.007199999365162,0.006937,0.000262999365162
0.9,0.0442303,0.007019768855482,0.006744,0.000275768855482
0.93,0.0430697,0.00683557060827,0.006548,0.00028757060827
0.96,0.0418852,0.006647579203977,0.006347,0.000300579203977
0.99,0.0406778,0.006455953352103,0.006143,0.000312953352103
1.02,0.0394485,0.006260851762152,0.005935,0.000325851762152
1.05,0.0381983,0.006062433143623,0.005724,0.000338433143623
1.08,0.0369281,0.005860840335068,0.005509,0.000351840335067
1.11,0.0356391,0.005656263787888,0.005292,0.000364263787888
1.14,0.0343322,0.005448846340635,0.005072,0.000376846340635
1.17,0.0330084,0.00523874670281,0.004849,0.00038974670281
1.2,0.0316687,0.005026123583914,0.004623,0.000403123583914
1.23,0.0303142,0.0048111515644,0.004396,0.0004151515644
1.26,0.0289457,0.004593957611866,0.004166,0.000427957611866
1.29,0.0275643,0.004374716306766,0.003935,0.000439716306766
1.32,0.0261709,0.004153570487651,0.003702,0.000451570487651
1.35,0.0247666,0.003930694734971,0.003467,0.000463694734971
1.38,0.0233523,0.003706231887278,0.003232,0.000474231887278
1.41,0.021929,0.003480340654074,0.002995,0.000485340654074
1.44,0.0204976,0.003253163873908,0.002757,0.000496163873908
1.47,0.0190591,0.003024860256284,0.002518,0.000506860256284
1.5,0.0176144,0.002795572639752,0.002279,0.000516572639752
1.53,0.0161645,0.002565459733812,0.002039,0.000526459733812
1.56,0.0147103,0.002334664377018,0.0018,0.000534664377018
1.59,0.0132527,0.002103329407918,0.00156,0.000543329407918
1.62,0.0117927,0.001871613536016,0.001321,0.000550613536016
1.65,0.0103312,0.001639659599862,0.001082,0.000557659599862
1.68,0.00886914,0.001407616786387,0.000843,0.000564616786387
1.71,0.00740735,0.001175616824477,0.000606,0.000569616824477
1.74,0.00594677,0.000943808901064,0.000369,0.000574808901064
1.77,0.0044883,0.000712335854698,0.000133,0.000579335854698
1.8,0.00303282,0.000481337349742,-0.000101,0.000582337349742
1.83,0.00158121,0.000250953050555,-0.000334,0.000584953050555
1.86,0.000134367,2.13253195615809E-05,-0.000566,0.000587325319562
1.89,-0.00130685,-0.000207409511778,-0.000795,0.000587590488222
1.92,-0.00274158,-0.000435114794582,-0.001023,0.000587885205418
1.95,-0.00416895,-0.000661651975457,-0.001249,0.000587348024543
1.98,-0.00558812,-0.000886887738421,-0.001472,0.000585112261579
2.01,-0.00699824,-0.001110687180399,-0.001693,0.000582312819601
2.04,-0.00839847,-0.001332916985408,-0.001911,0.000578083014592
2.07,-0.00978796,-0.001553442250374,-0.002127,0.000573557749626
2.1,-0.0111659,-0.001772134420599,-0.00234,0.000567865579401
2.13,-0.0125315,-0.001988868115579,-0.002549,0.000560131884421
2.16,-0.0138839,-0.002203506845141,-0.002756,0.000552493154859
2.19,-0.0152223,-0.002415923641685,-0.002959,0.000543076358315
2.22,-0.0165459,-0.002625991537609,-0.003159,0.000533008462391
2.25,-0.0178539,-0.002833583565314,-0.003356,0.000522416434686
2.28,-0.0191455,-0.003038572757197,-0.003548,0.000509427242803
2.31,-0.0204201,-0.003240863887558,-0.003737,0.000496136112443
2.34,-0.0216767,-0.003440298246895,-0.003922,0.000481701753105
2.37,-0.0229147,-0.003636780609508,-0.004103,0.000466219390492
2.4,-0.0241333,-0.003830184007796,-0.00428,0.000449815992204
2.43,-0.0253317,-0.004020381474157,-0.004453,0.000432618525843
2.46,-0.0265094,-0.004207293653842,-0.004621,0.000413706346158
2.49,-0.0276654,-0.004390761837348,-0.004785,0.000394238162652
2.52,-0.0287992,-0.004570706669926,-0.004944,0.000373293330074
2.55,-0.02991,-0.004747001183973,-0.005098,0.000350998816027
2.58,-0.0309972,-0.00491955015379,-0.005248,0.00032844984621
2.61,-0.0320602,-0.005088258353675,-0.005393,0.000304741646325
2.64,-0.0330982,-0.005252998816027,-0.005533,0.000280001183973
2.67,-0.0341107,-0.005413692186096,-0.005668,0.000254307813904
2.7,-0.035097,-0.005570227367232,-0.005799,0.000228772632768
2.73,-0.0360565,-0.005722509133732,-0.005924,0.000201490866268
2.76,-0.0369887,-0.005870458130846,-0.006043,0.000172541869154
2.79,-0.037893,-0.006013979132875,-0.006158,0.000144020867125
2.82,-0.0387689,-0.006152992785066,-0.006267,0.000114007214934
2.85,-0.0396158,-0.00628740386172,-0.006371,8.3596138280414E-05
2.88,-0.0404333,-0.006417148879035,-0.00647,5.28511209652079E-05
2.91,-0.0412208,-0.006542132611311,-0.006563,2.08673886890913E-05
2.94,-0.041978,-0.006662307445698,-0.006651,-1.13074456975443E-05
2.97,-0.0427043,-0.006777578156494,-0.006733,-4.45781564939168E-05
3,-0.0433994,-0.00688789713085,-0.006809,-7.88971308496355E-05
3.03,-0.0440628,-0.006993185014014,-0.006881,-0.000112185014014
3.06,-0.0446943,-0.007093410064087,-0.006946,-0.000147410064087
3.09,-0.0452934,-0.007188492926318,-0.007006,-0.000182492926318
3.12,-0.0458599,-0.007278401858806,-0.007061,-0.000217401858806
3.15,-0.0463934,-0.007363073377751,-0.007109,-0.000254073377751
3.18,-0.0468937,-0.007442475741253,-0.007153,-0.000289475741253
3.21,-0.0473606,-0.007516577207411,-0.00719,-0.000326577207411
3.24,-0.0477939,-0.007585346034326,-0.007222,-0.000363346034326
3.27,-0.0481932,-0.007648718738196,-0.007249,-0.000399718738196
3.3,-0.0485586,-0.007706711189972,-0.00727,-0.000436711189972
3.33,-0.0488899,-0.007759291647754,-0.007285,-0.000474291647754
3.36,-0.0491871,-0.007806460111541,-0.007295,-0.000511460111541
3.39,-0.0494501,-0.007848200710384,-0.007299,-0.000549200710384
3.42,-0.0496788,-0.007884497573332,-0.007298,-0.000586497573332
3.45,-0.0498731,-0.007915334829435,-0.007292,-0.000623334829435
3.48,-0.0500332,-0.007940744220594,-0.00728,-0.000660744220594
3.51,-0.0501592,-0.007960741617758,-0.007263,-0.000697741617758
3.54,-0.0502511,-0.007975327020927,-0.00724,-0.000735327020927
3.57,-0.0503091,-0.007984532172003,-0.007212,-0.000772532172003
3.6,-0.0503333,-0.007988372941935,-0.007179,-0.000809372941935
3.63,-0.0503239,-0.007986881072622,-0.007141,-0.000845881072622
3.66,-0.050281,-0.007980072435016,-0.007098,-0.000882072435016
3.69,-0.0502049,-0.007967994641967,-0.00705,-0.000917994641967
3.72,-0.0500958,-0.007950679435375,-0.006996,-0.000954679435375
3.75,-0.0499538,-0.00792814268619,-0.006938,-0.00099014268619
3.78,-0.0497792,-0.007900432007263,-0.006875,-0.001025432007263
3.81,-0.0495722,-0.007867579140493,-0.006808,-0.001059579140493
3.84,-0.0493332,-0.007829647569681,-0.006736,-0.001093647569681
3.87,-0.0490625,-0.007786684907679,-0.006659,-0.001127684907679
3.9,-0.0487615,-0.007738913347786,-0.006578,-0.001160913347786
3.93,-0.0484299,-0.007686285277154,-0.006492,-0.001194285277154
3.96,-0.048068,-0.007628848308633,-0.006402,-0.001226848308633
3.99,-0.0476763,-0.007566681796972,-0.006308,-0.001258681796972
4.02,-0.0472551,-0.007499833355024,-0.006209,-0.001290833355024
4.05,-0.046805,-0.007428398208487,-0.006107,-0.001321398208487
4.08,-0.0463265,-0.007352455712114,-0.006001,-0.001351455712114
4.11,-0.04582,-0.007272069349704,-0.005891,-0.001381069349704
4.14,-0.0452861,-0.007187334346958,-0.005777,-0.001410334346958
4.17,-0.0447254,-0.007098345929577,-0.00566,-0.001438345929577
4.2,-0.0441384,-0.007005183452313,-0.005539,-0.001466183452313
4.23,-0.0435257,-0.006907942140864,-0.005415,-0.001492942140864
4.26,-0.0428878,-0.006806701349983,-0.005288,-0.001518701349983
4.29,-0.0422253,-0.00670155630537,-0.005158,-0.00154355630537
4.32,-0.0415389,-0.006592618103675,-0.005024,-0.001568618103675
4.35,-0.0408292,-0.006479981970601,-0.004888,-0.001591981970601
4.38,-0.0400967,-0.006363727260896,-0.004749,-0.001614727260896
4.41,-0.0393421,-0.006243965071213,-0.004607,-0.001636965071213
4.44,-0.038566,-0.006120790627252,-0.004462,-0.001658790627252
4.47,-0.0377692,-0.005994330896613,-0.004316,-0.001678330896613
4.5,-0.0369522,-0.005864665234049,-0.004167,-0.001697665234049
4.53,-0.0361157,-0.005731904736209,-0.004016,-0.001715904736209
4.56,-0.0352604,-0.005596160499744,-0.003862,-0.001734160499744
4.59,-0.034387,-0.005457543621306,-0.003707,-0.001750543621306
4.62,-0.0334961,-0.005316149326596,-0.00355,-0.001766149326596
4.65,-0.0325886,-0.005172120454163,-0.003392,-0.001780120454163
4.68,-0.0316651,-0.00502555222971,-0.003232,-0.00179355222971
4.71,-0.0307264,-0.004876571620837,-0.003071,-0.001805571620837
4.74,-0.0297732,-0.004725289724195,-0.002908,-0.001817289724195
4.77,-0.0288063,-0.004571833507385,-0.002744,-0.001827833507385
4.8,-0.0278262,-0.004416282325158,-0.002579,-0.001837282325158
4.83,-0.0268337,-0.004258763145114,-0.002414,-0.001844763145114
4.86,-0.0258295,-0.004099387063906,-0.002247,-0.001852387063906
4.89,-0.0248144,-0.003938281049133,-0.00208,-0.001858281049133
4.92,-0.023789,-0.003775540326497,-0.001913,-0.001862540326497
4.95,-0.022754,-0.003611275992649,-0.001745,-0.001866275992649
4.98,-0.0217101,-0.003445599144238,-0.001577,-0.001868599144238
5.01,-0.020658,-0.003278620877917,-0.001409,-0.001869620877917
5.04,-0.0195985,-0.003110468161287,-0.001241,-0.001869468161287
5.07,-0.0185323,-0.002941252090998,-0.001073,-0.001868252090998
5.1,-0.01746,-0.00277106789275,-0.000906,-0.00186506789275
5.13,-0.0163823,-0.002600026663196,-0.000738,-0.001862026663196
5.16,-0.0153,-0.002428255369936,-0.000572,-0.001856255369936
5.19,-0.0142138,-0.002255865109621,-0.000406,-0.001849865109621
5.22,-0.0131243,-0.002082951107951,-0.000241,-0.001841951107951
5.25,-0.0120322,-0.001909624461578,-7.6E-05,-0.001833624461578
5.28,-0.0109383,-0.001736012138103,8.7E-05,-0.001823012138103
5.31,-0.00984313,-0.001562198253561,0.000249,-0.001811198253561
5.34,-0.00874749,-0.001388309775553,0.00041,-0.001798309775553
5.37,-0.00765203,-0.001214449865256,0.00057,-0.001784449865256
5.4,-0.00655742,-0.001040724858034,0.000728,-0.001768724858034
5.43,-0.00546435,-0.000867244263445,0.000885,-0.001752244263445
5.46,-0.00437347,-0.000694111242664,0.001039,-0.001733111242664
5.49,-0.00328546,-0.000521433718151,0.001193,-0.001714433718151
5.52,-0.00220097,-0.000349314851083,0.001344,-0.001693314851083
5.55,-0.00112067,-0.000177860976825,0.001493,-0.001670860976825
5.58,-4.51961E-05,-7.17305049184075E-06,0.00164,-0.001647173050492
5.61,0.00102479,0.00016264390984,0.001785,-0.00162235609016
5.64,0.00208866,0.000331490186992,0.001928,-0.001596509813008
5.67,0.00314576,0.000499262000819,0.002068,-0.001568737999181
5.7,0.00419548,0.000665862538527,0.002206,-0.001540137461473
5.73,0.00523717,0.000831188638939,0.002341,-0.001509811361061
5.76,0.00627024,0.00099514666345,0.002473,-0.00147785333655
5.79,0.00729406,0.001157636625074,0.002603,-0.001445363374926
5.82,0.00830803,0.00131856329811,0.00273,-0.00141143670189
5.85,0.00931154,0.001477829869763,0.002854,-0.001376170130237
5.88,0.010304,0.001635342701426,0.002976,-0.001340657298574
5.91,0.0112849,0.001791020851254,0.003094,-0.001302979148746
5.94,0.0122535,0.001944746874216,0.003209,-0.001264253125784
5.97,0.0132094,0.002096457286512,0.003321,-0.001224542713488
6,0.0141519,0.00224604099149,0.00343,-0.00118395900851
6.03,0.0150805,0.0023934186344,0.003535,-0.0011415813656
6.06,0.0159947,0.002538510860491,0.003637,-0.001098489139509
6.09,0.016894,0.002681238315013,0.003736,-0.001054761684987
6.12,0.0177777,0.002821489901314,0.003831,-0.001009510098686
6.15,0.0186455,0.002959218006545,0.003923,-0.000963781993455
6.18,0.0194967,0.003094311534054,0.004011,-0.000916688465946
6.21,0.020331,0.003226722870991,0.004095,-0.000868277129009
6.24,0.0211477,0.003356340920706,0.004176,-0.000819659079294
6.27,0.0219466,0.003483133941297,0.004253,-0.000769866058703
6.3,0.022727,0.003606990836113,0.004327,-0.000720009163887
6.33,0.0234886,0.003727863992306,0.004397,-0.000669136007694
6.36,0.0242309,0.003845674055123,0.004463,-0.000617325944877
6.39,0.0249535,0.003960357540765,0.004525,-0.000564642459235
6.42,0.025656,0.00407185096543,0.004583,-0.00051114903457
6.45,0.026338,0.004180090845319,0.004638,-0.000457909154681
6.48,0.0269991,0.00428501369663,0.004689,-0.00040398630337
6.51,0.0276391,0.004386587777464,0.004736,-0.000349412222536
6.54,0.0282574,0.00448471786212,0.004779,-0.00029428213788
6.57,0.0288538,0.004579372208697,0.004818,-0.000238627791303
6.6,0.0294281,0.004670519075295,0.004853,-0.000182480924705
6.63,0.0299797,0.004758063236214,0.004884,-0.000125936763786
6.66,0.0305086,0.004842004691453,0.004912,-6.99953085471407E-05
6.69,0.0310144,0.004922279957212,0.004935,-1.2720042788082E-05
6.72,0.0314969,0.004998857291591,0.004955,4.38572915906184E-05
6.75,0.0319559,0.005071704952689,0.004971,0.000100704952689
6.78,0.032391,0.005140759456706,0.004982,0.000158759456706
6.81,0.0328022,0.005206020803641,0.004991,0.000215020803641
6.84,0.0331893,0.005267457251596,0.004995,0.000272457251596
6.87,0.033552,0.005325021187718,0.004995,0.000330021187718
6.9,0.0338903,0.005378712612009,0.004992,0.000386712612009
6.93,0.0342039,0.005428483911618,0.004985,0.000443483911618
6.96,0.0344929,0.005474350957494,0.004974,0.000500350957494
6.99,0.0347572,0.005516297878689,0.00496,0.000556297878689
7.02,0.0349965,0.005554277062351,0.004942,0.000612277062351
7.05,0.035211,0.00558832025038,0.00492,0.00066832025038
7.08,0.0354005,0.005618395700877,0.004895,0.000723395700877
7.11,0.0355652,0.005644535155742,0.004866,0.000778535155742
7.14,0.0357049,0.005666706873074,0.004833,0.000833706873074
7.17,0.0358198,0.005684942594773,0.004798,0.000886942594773
7.2,0.0359099,0.005699242320841,0.004758,0.000941242320841
7.23,0.0359753,0.005709621922226,0.004716,0.000993621922226
7.26,0.036016,0.005716081398929,0.00467,0.001046081398929
7.29,0.0360322,0.00571865249285,0.004621,0.00109765249285
7.32,0.0360241,0.00571736694589,0.004569,0.00114836694589
7.35,0.0359916,0.005712208887097,0.004513,0.001199208887097
7.38,0.0359351,0.005703241800274,0.004455,0.001248241800274
7.41,0.0358546,0.005690465685419,0.004393,0.001297465685419
7.44,0.0357505,0.005673944026333,0.004329,0.001344944026333
7.47,0.0356228,0.005653676823017,0.004262,0.001391676823017
7.5,0.0354717,0.00562969581737,0.004192,0.00143769581737
7.53,0.0352977,0.005602080364143,0.004119,0.001483080364143
7.56,0.0351009,0.005570846334287,0.004044,0.001526846334287
7.59,0.0348815,0.005536025469701,0.003966,0.001570025469701
7.62,0.0346399,0.005497681254186,0.003885,0.001612681254186
7.65,0.0343764,0.005455861300593,0.003803,0.001652861300593
7.68,0.0340913,0.005410613221771,0.003717,0.001693613221771
7.71,0.0337848,0.005361968759622,0.00363,0.001731968759622
7.74,0.0334574,0.005310007268895,0.00354,0.001770007268895
7.77,0.0331094,0.005254776362442,0.003448,0.001806776362442
7.8,0.0327411,0.005196323653112,0.003355,0.001841323653112
7.83,0.032353,0.005134728495656,0.003259,0.001875728495656
7.86,0.0319453,0.005070022631975,0.003161,0.001909022631975
7.89,0.0315185,0.005002285416819,0.003062,0.001940285416819
7.92,0.031073,0.004931580333988,0.002961,0.001970580333988
7.95,0.0306093,0.004857986738234,0.002858,0.001999986738234
7.98,0.0301276,0.004781536371456,0.002754,0.002027536371456
8.01,0.0296285,0.004702324459356,0.002648,0.002054324459356
8.04,0.0291125,0.004620430356684,0.002541,0.002079430356684
8.07,0.0285798,0.00453588580534,0.002433,0.00210288580534
8.1,0.0280311,0.004448801901975,0.002324,0.002124801901975
8.13,0.0274668,0.004359242130389,0.002213,0.002146242130389
8.16,0.0268873,0.004267269974384,0.002102,0.002165269974384
8.19,0.0262932,0.00417298065966,0.00199,0.00218298065966
8.22,0.0256849,0.004076437670018,0.001877,0.002199437670018
8.25,0.0250629,0.003977720360207,0.001763,0.002214720360207
8.28,0.0244278,0.00387692395593,0.001648,0.00222892395593
8.31,0.0237799,0.003774096070035,0.001533,0.002241096070035
8.34,0.0231198,0.003669331928225,0.001418,0.002251331928225
8.37,0.0224481,0.0035627267562,0.001302,0.0022607267562
8.4,0.0217654,0.00345437577966,0.001186,0.00226837577966
8.43,0.021072,0.003344326611457,0.00107,0.002274326611457
8.46,0.0203686,0.00323269034824,0.000954,0.00227869034824
8.49,0.0196556,0.003119530473811,0.000838,0.002281530473811
8.52,0.0189336,0.003004942213871,0.000722,0.002282942213871
8.55,0.0182031,0.002889004923169,0.000606,0.002283004923169
8.58,0.0174646,0.002771797956456,0.00049,0.002281797956456
8.61,0.0167186,0.002653400668484,0.000375,0.002278400668484
8.64,0.0159657,0.002533908284953,0.00026,0.002273908284953
8.67,0.0152064,0.002413400160614,0.000146,0.002267400160614
8.7,0.0144412,0.002291955650217,3.2E-05,0.002259955650217
8.73,0.0136707,0.002169669979463,-8.1E-05,0.002250669979463
8.76,0.0128953,0.002046606632153,-0.000193,0.002239606632153
8.79,0.0121156,0.001922860833987,-0.000305,0.002227860833987
8.82,0.0113322,0.001798527810666,-0.000415,0.002213527810666
8.85,0.0105454,0.001673655175041,-0.000525,0.002198655175041
8.88,0.00975596,0.001548363546332,-0.000633,0.002181363546332
8.91,0.00896427,0.001422714821245,-0.000741,0.002163714821245
8.94,0.00817088,0.001296796290007,-0.000847,0.002143796290007
8.97,0.00737632,0.001170692068651,-0.000952,0.002122692068651
9,0.00658109,0.00104448151193,-0.001055,0.00209948151193
9.03,0.0057857,0.000918245561689,-0.001157,0.002075245561689
9.06,0.00499067,0.000792066746868,-0.001257,0.002049066746868
9.09,0.00419651,0.000666026009313,-0.001356,0.002022026009313
9.12,0.00340372,0.000540202703775,-0.001453,0.001993202703775
9.15,0.0026128,0.000414676185004,-0.001549,0.001963676185005
9.18,0.00182425,0.000289525807752,-0.001643,0.001932525807752
9.21,0.00103856,0.000164829339673,-0.001735,0.001899829339673
9.24,0.000256223,4.06650245523599E-05,-0.001825,0.001865665024552
9.27,-0.000522276,-8.28901635025282E-05,-0.001913,0.001830109836497
9.3,-0.00129646,-0.000205760520059,-0.001999,0.001793239479941
9.33,-0.00206584,-0.000327868436172,-0.002083,0.001755131563828
9.36,-0.00282995,-0.000449139953212,-0.002165,0.001715860046788
9.39,-0.00358833,-0.000569502064811,-0.002245,0.001675497935189
9.42,-0.00434051,-0.000688880177501,-0.002323,0.001634119822499
9.45,-0.00508604,-0.000807202872007,-0.002398,0.001590797127993
9.48,-0.00582446,-0.000924397141959,-0.002472,0.001547602858041
9.51,-0.00655534,-0.001040394742272,-0.002542,0.001501605257728
9.54,-0.00727823,-0.001155124253669,-0.002611,0.001455875746331
9.57,-0.0079927,-0.001268517431065,-0.002677,0.001408482568935
9.6,-0.00869832,-0.001380506029374,-0.002741,0.001360493970626
9.63,-0.00939468,-0.001491024977701,-0.002802,0.001310975022299
9.66,-0.0100814,-0.001600013966436,-0.002861,0.001260986033564
9.69,-0.010758,-0.001707396815018,-0.002917,0.001209603184982
9.72,-0.0114241,-0.001813113213836,-0.002971,0.001157886786164
9.75,-0.0120793,-0.001917099679089,-0.003022,0.001104900320911
9.78,-0.0127233,-0.002019308597929,-0.003071,0.001051691402071
9.81,-0.0133557,-0.002119676486553,-0.003117,0.000997323513447
9.84,-0.0139761,-0.002218139861161,-0.00316,0.000941860138839
9.87,-0.0145842,-0.002314651108903,-0.003201,0.000886348891097
9.9,-0.0151796,-0.002409146745979,-0.003239,0.000829853254021
9.93,-0.0157619,-0.002501563288588,-0.003274,0.000772436711412
9.96,-0.0163309,-0.002591868994829,-0.003307,0.000715131005171
9.99,-0.0168862,-0.002680000380903,-0.003337,0.000656999619097
10.02,-0.0174276,-0.002765925704908,-0.003364,0.000598074295092
10.05,-0.0179547,-0.002849581483045,-0.003389,0.000539418516955
10.08,-0.0184672,-0.002930920102463,-0.003411,0.000480079897537
10.11,-0.0189649,-0.003009909821261,-0.00343,0.000420090178739
10.14,-0.0194474,-0.00308648715564,-0.003446,0.00035951284436
10.17,-0.0199147,-0.003160652105599,-0.00346,0.000299347894401
10.2,-0.0203663,-0.003232325316387,-0.003471,0.000238674683613
10.23,-0.0208021,-0.003301490917055,-0.00348,0.000178509082945
10.26,-0.0212218,-0.003368101294752,-0.003486,0.000117898705248
10.29,-0.0216252,-0.003432124707578,-0.003489,5.68752924222557E-05
10.32,-0.0220122,-0.003493545284582,-0.00349,-3.54528458200659E-06
10.35,-0.0223826,-0.003552331283865,-0.003487,-6.53312838646402E-05
10.38,-0.0227361,-0.003608435092575,-0.003483,-0.000125435092575
10.41,-0.0230727,-0.003661856710714,-0.003476,-0.000185856710714
10.44,-0.0233921,-0.00371254852543,-0.003466,-0.00024654852543
10.47,-0.0236942,-0.003760494665774,-0.003453,-0.000307494665774
10.5,-0.023979,-0.003805695131745,-0.003439,-0.000366695131745
10.53,-0.0242463,-0.003848118181443,-0.003421,-0.000427118181443
10.56,-0.0244959,-0.003887732072968,-0.003401,-0.000486732072968
10.59,-0.0247279,-0.003924552677271,-0.003379,-0.000545552677271
10.62,-0.0249421,-0.00395854825245,-0.003355,-0.00060354825245
10.65,-0.0251385,-0.003989718798506,-0.003328,-0.000661718798506
10.68,-0.0253171,-0.004018064315438,-0.003298,-0.000720064315438
10.71,-0.0254777,-0.004043553061348,-0.003267,-0.000776553061348
10.74,-0.0256204,-0.004066200907184,-0.003233,-0.000833200907184
10.77,-0.0257452,-0.004086007852946,-0.003197,-0.000889007852946
10.8,-0.0258521,-0.004102973898635,-0.003159,-0.000943973898635
10.83,-0.0259411,-0.004117099044251,-0.003118,-0.000999099044251
10.86,-0.0260123,-0.004128399160744,-0.003076,-0.001052399160744
10.89,-0.0260657,-0.004136874248114,-0.003031,-0.001105874248114
10.92,-0.0261014,-0.00414254017731,-0.002985,-0.00115754017731
10.95,-0.0261194,-0.004145396948334,-0.002936,-0.001209396948334
10.98,-0.0261198,-0.004145460432134,-0.002886,-0.001259460432134
11.01,-0.0261028,-0.004142762370612,-0.002834,-0.001308762370612
11.04,-0.0260684,-0.004137302763767,-0.00278,-0.001357302763767
11.07,-0.0260168,-0.0041291133535,-0.002724,-0.0014051133535
11.1,-0.0259481,-0.004118210010761,-0.002667,-0.001451210010761
11.13,-0.0258624,-0.004104608606499,-0.002608,-0.001496608606499
11.16,-0.0257599,-0.004088340882615,-0.002548,-0.001540340882615
11.19,-0.0256408,-0.00406943858101,-0.002485,-0.00158443858101
11.22,-0.0255053,-0.004047933443584,-0.002422,-0.001625933443584
11.25,-0.0253534,-0.004023825470336,-0.002357,-0.001666825470336
11.28,-0.0251855,-0.003997178145067,-0.002291,-0.001706178145067
11.31,-0.0250018,-0.003968023209677,-0.002223,-0.001745023209677
11.34,-0.0248024,-0.003936376535118,-0.002154,-0.001782376535118
11.37,-0.0245876,-0.003902285734238,-0.002084,-0.001818285734238
11.4,-0.0243576,-0.003865782548938,-0.002013,-0.001852782548938
11.43,-0.0241126,-0.003826898721119,-0.001941,-0.001885898721119
11.46,-0.023853,-0.003785697734581,-0.001867,-0.001918697734581
11.49,-0.023579,-0.003742211331224,-0.001793,-0.001949211331224
11.52,-0.0232908,-0.003696471252948,-0.001718,-0.001978471252948
11.55,-0.0229887,-0.003648525112604,-0.001642,-0.002006525112604
11.58,-0.022673,-0.003598420523043,-0.001566,-0.002032420523043
11.61,-0.0223441,-0.003546220968064,-0.001489,-0.002057220968064
11.64,-0.0220021,-0.003491942318619,-0.001411,-0.002080942318619
11.67,-0.0216474,-0.003435648058507,-0.001332,-0.002103648058507
11.7,-0.0212803,-0.003377385800578,-0.001253,-0.002124385800578
11.73,-0.0209012,-0.003317219028634,-0.001174,-0.002143219028634
11.76,-0.0205103,-0.003255179484575,-0.001094,-0.002161179484575
11.79,-0.020108,-0.003191330652201,-0.001014,-0.002177330652201
11.82,-0.0196946,-0.003125720144362,-0.000934,-0.002191720144362
11.85,-0.0192705,-0.00305841144486,-0.000853,-0.00220541144486
11.88,-0.018836,-0.002989452166543,-0.000773,-0.002216452166543
11.91,-0.0183915,-0.002918905793214,-0.000692,-0.002226905793214
11.94,-0.0179373,-0.002846819937722,-0.000611,-0.002235819937722
11.97,-0.0174737,-0.002773242212918,-0.000531,-0.002242242212918
12,-0.0170012,-0.002698251973553,-0.00045,-0.002248251973553
12.03,-0.0165201,-0.002621896832476,-0.00037,-0.002251896832476
12.06,-0.0160307,-0.002544224402538,-0.00029,-0.002254224402538
12.09,-0.0155336,-0.00246532990944,-0.00021,-0.00225532990944
12.12,-0.0150289,-0.002385229224133,-0.00013,-0.002255229224133
12.15,-0.0145172,-0.002304017572316,-5.1E-05,-0.002253017572316
12.18,-0.0139989,-0.002221758437791,2.7E-05,-0.002248758437791
12.21,-0.0134742,-0.002138483562457,0.000105,-0.002243483562457
12.24,-0.0129435,-0.002054256430115,0.000183,-0.002237256430115
12.27,-0.0124073,-0.001969156395517,0.00026,-0.002229156395517
12.3,-0.0118659,-0.001883231071511,0.000336,-0.002219231071511
12.33,-0.0113198,-0.00179655981285,0.000411,-0.00220755981285
12.36,-0.0107692,-0.001709174361432,0.000486,-0.002195174361432
12.39,-0.0102146,-0.00162115407201,0.00056,-0.00218115407201
12.42,-0.00965638,-0.001532559254192,0.000632,-0.002164559254192
12.45,-0.00909489,-0.001443445456306,0.000704,-0.002147445456306
12.48,-0.00853053,-0.00135387616215,0.000775,-0.00212887616215
12.51,-0.00796368,-0.001263911681337,0.000845,-0.002108911681337
12.54,-0.00739473,-0.00117361391057,0.000914,-0.00208761391057
12.57,-0.00682406,-0.001083043159462,0.000982,-0.002065043159462
12.6,-0.00625205,-0.000992259737621,0.001048,-0.002040259737621
12.63,-0.00567907,-0.000901322367565,0.001114,-0.002015322367565
12.66,-0.00510552,-0.000810294533093,0.001178,-0.001988294533093
12.69,-0.00453175,-0.00071923178253,0.00124,-0.00195923178253
12.72,-0.00395815,-0.000628196012582,0.001302,-0.001930196012582
12.75,-0.00338509,-0.000537245945766,0.001362,-0.001899245945766
12.78,-0.00281294,-0.000446440304595,0.001421,-0.001867440304595
12.81,-0.00224207,-0.000355837811586,0.001478,-0.001833837811586
12.84,-0.00167284,-0.00026549560216,0.001533,-0.00179849560216
12.87,-0.00110561,-0.000175470811736,0.001588,-0.001763470811736
12.9,-0.000540752,-8.58224802486026E-05,0.00164,-0.001725822480249
12.93,2.13902E-05,3.39482797477154E-06,0.001691,-0.001687605172025
12.96,0.000580461,9.21246758358436E-05,0.001741,-0.001648875324164
12.99,0.00113611,0.000180311451525,0.001789,-0.001608688548475
13.02,0.001688,0.000267901638199,0.001835,-0.001567098361801
13.05,0.00223577,0.000354837941728,0.001879,-0.001524162058272
13.08,0.00277911,0.000441071162166,0.001922,-0.001480928837834
13.11,0.00331766,0.000526544164093,0.001963,-0.001436455835907
13.14,0.00385112,0.000611209334658,0.002003,-0.001391790665342
13.17,0.00437914,0.000695011125536,0.00204,-0.001344988874464
13.2,0.00490142,0.000777901923877,0.002076,-0.001298098076123
13.23,0.00541764,0.000859830942639,0.00211,-0.001250169057361
13.26,0.00592748,0.000940747394784,0.002143,-0.001202252605216
13.29,0.00643066,0.001020606841649,0.002173,-0.001152393158351
13.32,0.00692686,0.001099358496196,0.002201,-0.001101641503804
13.35,0.0074158,0.001176957919763,0.002228,-0.001051042080237
13.38,0.00789719,0.001253359086595,0.002253,-0.000999640913405
13.41,0.00837075,0.001328517558032,0.002276,-0.000947482441968
13.44,0.0088362,0.001402388895414,0.002297,-0.000894611104586
13.47,0.00929329,0.001474933421364,0.002317,-0.000842066578636
13.5,0.00974174,0.001546106697224,0.002334,-0.000787893302776
13.53,0.0101813,0.001615869045616,0.00235,-0.000734130954384
13.56,0.0106117,0.001684177614977,0.002363,-0.000678822385023
13.59,0.0110328,0.001751010185976,0.002375,-0.000623989814024
13.62,0.0114442,0.001816303274812,0.002385,-0.000568696725188
13.65,0.0118459,0.001880056881485,0.002393,-0.000512943118515
13.68,0.0122374,0.001942191651245,0.002399,-0.000456808348755
13.71,0.0126187,0.002002707584092,0.002404,-0.000401292415908
13.74,0.0129895,0.002061557067175,0.002406,-0.000344442932825
13.77,0.0133497,0.002118724229545,0.002407,-0.000288275770455
13.8,0.013699,0.00217416145835,0.002406,-0.00023183854165
13.83,0.0140373,0.002227852882641,0.002403,-0.000175147117359
13.86,0.0143644,0.002279766760517,0.002398,-0.000118233239483
13.89,0.0146801,0.002329871350078,0.002392,-6.21286499217564E-05
13.92,0.0149843,0.002378150780375,0.002384,-5.84921962538216E-06
13.95,0.0152769,0.002424589180456,0.002374,5.0589180455877E-05
13.98,0.0155576,0.002469138937472,0.002362,0.000107138937472
14.01,0.0158264,0.002511800051422,0.002349,0.000162800051422
14.04,0.0160831,0.002552540780406,0.002334,0.000218540780406
14.07,0.0163277,0.002591361124425,0.002317,0.000274361124425
14.1,0.01656,0.002628229341578,0.002298,0.000330229341578
14.13,0.0167799,0.002663129560914,0.002278,0.000385129560914
14.16,0.0169874,0.002696061782435,0.002257,0.000439061782435
14.19,0.0171824,0.002727010135189,0.002234,0.000493010135189
14.22,0.0173647,0.002755942877276,0.002209,0.000546942877276
14.25,0.0175345,0.002782891750598,0.002183,0.000599891750598
14.28,0.0176915,0.002807809142302,0.002155,0.000652809142302
14.31,0.0178357,0.00283069505239,0.002126,0.00070469505239
14.34,0.0179672,0.002851565351811,0.002095,0.000756565351811
14.37,0.0180859,0.002870404169616,0.002063,0.000807404169616
14.4,0.0181918,0.002887211505804,0.00203,0.000857211505804
14.43,0.0182848,0.002901971489425,0.001996,0.000905971489425
14.46,0.0183651,0.00291471586238,0.00196,0.00095471586238
14.49,0.0184326,0.002925428753718,0.001922,0.001003428753718
14.52,0.0184873,0.002934110163439,0.001884,0.001050110163439
14.55,0.0185292,0.002940760091544,0.001845,0.001095760091544
14.58,0.0185585,0.002945410279932,0.001804,0.001141410279932
14.61,0.0185752,0.002948060728604,0.001762,0.001186060728604
14.64,0.0185793,0.002948711437559,0.001719,0.001229711437559
14.67,0.0185709,0.002947378277748,0.001675,0.001272378277748
14.7,0.01855,0.002944061249171,0.001631,0.001313061249171
14.73,0.0185169,0.002938807964678,0.001585,0.001353807964678
14.76,0.0184715,0.002931602553318,0.001538,0.001393602553318
14.79,0.0184139,0.002922460886043,0.00149,0.001432460886043
14.82,0.0183443,0.002911414704753,0.001442,0.001469414704753
14.85,0.0182628,0.002898479880397,0.001393,0.001505479880397
14.88,0.0181694,0.002883656412975,0.001343,0.001540656412975
14.91,0.0180644,0.002866991915338,0.001292,0.001574991915338
14.94,0.0179479,0.002848502258436,0.001241,0.001607502258436
14.97,0.01782,0.00282820331322,0.001189,0.00163920331322
15,0.0176809,0.002806126821588,0.001137,0.001669126821588
15.03,0.0175307,0.002782288654493,0.001084,0.001698288654493
15.06,0.0173696,0.002756720553833,0.00103,0.001726720553833
15.09,0.0171978,0.002729454261509,0.000976,0.001753454261509
15.12,0.0170154,0.002700505648471,0.000922,0.001778505648471
15.15,0.0168227,0.00266992232757,0.000868,0.00180192232757
15.18,0.0166197,0.002637704298806,0.000813,0.001824704298806
15.21,0.0164068,0.002603915045978,0.000757,0.001846915045978
15.24,0.0161841,0.002568570440038,0.000702,0.001866570440038
15.27,0.0159518,0.002531702222885,0.000646,0.001885702222885
15.3,0.0157102,0.00249335800737,0.000591,0.00190235800737
15.33,0.0154594,0.002453553664444,0.000535,0.001918553664444
15.36,0.0151996,0.002412320936005,0.000479,0.001933320936005
15.39,0.0149312,0.002369723305855,0.000423,0.001946723305855
15.42,0.0146542,0.002325760773995,0.000367,0.001958760773995
15.45,0.014369,0.002280496824223,0.000311,0.001969496824223
15.48,0.0140759,0.002233979069391,0.000256,0.001977979069391
15.51,0.0137749,0.002186207509499,0.0002,0.001986207509499
15.54,0.0134665,0.002137261499297,0.000145,0.001992261499297
15.57,0.0131507,0.002087141038785,9E-05,0.001997141038785
15.6,0.012828,0.002035925482715,3.5E-05,0.002000925482715
15.63,0.0124985,0.001983630702036,-2E-05,0.002003630702036
15.66,0.0121625,0.001930304309598,-7.4E-05,0.002004304309598
15.69,0.0118203,0.001875993918252,-0.000128,0.002003993918252
15.72,0.0114721,0.001820731269898,-0.000181,0.002001731269898
15.75,0.0111181,0.001764548106437,-0.000234,0.001998548106437
15.78,0.0107588,0.001707523782619,-0.000286,0.001993523782619
15.81,0.0103943,0.001649674169394,-0.000338,0.001987674169394
15.84,0.0100249,0.001591046879613,-0.000389,0.001980046879613
15.87,0.00965092,0.001531692700315,-0.00044,0.001971692700315
15.9,0.0092726,0.001471649721782,-0.00049,0.001961649721782
15.93,0.00889022,0.001410962382674,-0.000539,0.001949962382674
15.96,0.00850406,0.001349675121651,-0.000587,0.001936675121651
15.99,0.0081144,0.001287832377373,-0.000635,0.001922832377373
16.02,0.0077215,0.001225475414311,-0.000682,0.001907475414311
16.05,0.00732565,0.00116265025822,-0.000728,0.00189065025822
16.08,0.00692713,0.001099401347761,-0.000774,0.001873401347761
16.11,0.00652621,0.001035771534499,-0.000818,0.001853771534499
16.14,0.00612317,0.000971805257094,-0.000862,0.001833805257094
16.17,0.00571829,0.000907546954206,-0.000905,0.001812546954206
16.2,0.00531184,0.000843039477401,-0.000946,0.001789039477401
16.23,0.0049041,0.00077832726534,-0.000987,0.00176532726534
16.26,0.00449536,0.000713456343777,-0.001027,0.001740456343777
16.29,0.00408587,0.000648466390089,-0.001066,0.001714466390089
16.32,0.00367592,0.00058340343003,-0.001103,0.00168640343003
16.35,0.00326577,0.00051830872807,-0.00114,0.00165830872807
16.38,0.0028557,0.000453226722871,-0.001176,0.001629226722871
16.41,0.00244598,0.000388200265997,-0.00121,0.001598200265997
16.44,0.00203688,0.000323272209014,-0.001243,0.001566272209014
16.47,0.00162866,0.000258483816392,-0.001275,0.001533483816392
16.5,0.00122158,0.000193876352602,-0.001306,0.001499876352602
16.53,0.000815912,0.000129492986627,-0.001336,0.001465492986627
16.56,0.000411911,6.53741893912221E-05,-0.001365,0.001430374189391
16.59,9.83368E-06,1.56069844877333E-06,-0.001392,0.001393560698449
16.62,-0.000390065,-6.19070216257567E-05,-0.001419,0.001357092978374
16.65,-0.000787532,-0.00012498881098,-0.001444,0.00131901118902
16.68,-0.00118232,-0.000187645417581,-0.001467,0.001279354582419
16.71,-0.00157418,-0.000249837322761,-0.00149,0.001240162677239
16.74,-0.00196287,-0.000311526118823,-0.001511,0.001199473881177
16.77,-0.00234816,-0.00037267530258,-0.001531,0.00115832469742
16.8,-0.00272979,-0.000433243609562,-0.00155,0.001116756390438
16.83,-0.00310755,-0.000493197710774,-0.001567,0.001073802289226
16.86,-0.0034812,-0.000552499515936,-0.001583,0.001030500484064
16.89,-0.00385052,-0.000611114108957,-0.001598,0.000986885891043
16.92,-0.00421528,-0.000669004986653,-0.001612,0.000942995013347
16.95,-0.00457527,-0.000726138820027,-0.001624,0.000897861179973
16.98,-0.00493028,-0.000782482280084,-0.001635,0.000852517719916
17.01,-0.00528009,-0.000838000450735,-0.001645,0.000806999549265
17.04,-0.00562449,-0.000892660002984,-0.001653,0.000760339997016
17.07,-0.0059633,-0.00094643236912,-0.00166,0.00071356763088
17.1,-0.00629631,-0.000999284220149,-0.001666,0.000666715779851
17.13,-0.00662333,-0.001051185401265,-0.00167,0.000618814598735
17.16,-0.00694418,-0.001102107344758,-0.001674,0.000571892655242
17.19,-0.00725867,-0.001152019895823,-0.001675,0.000522980104177
17.22,-0.00756663,-0.001200896073844,-0.001676,0.000475103926156
17.25,-0.00786789,-0.001248708898207,-0.001676,0.000427291101793
17.28,-0.00816228,-0.001295431388296,-0.001674,0.000378568611705
17.31,-0.00844964,-0.00134103815059,-0.001671,0.00032996184941
17.34,-0.00872982,-0.001385505378665,-0.001666,0.000280494621335
17.37,-0.00900266,-0.001428807679001,-0.001661,0.000232192320999
17.4,-0.00926803,-0.001470924419361,-0.001654,0.000183075580639
17.43,-0.00952578,-0.001511831793322,-0.001646,0.000134168206678
17.46,-0.00977578,-0.001551509168648,-0.001637,8.54908313521097E-05
17.49,-0.0100179,-0.001589935913103,-0.001626,3.60640868966259E-05
17.52,-0.010252,-0.001627089807358,-0.001615,-1.20898073584074E-05
17.55,-0.0104781,-0.001662974025603,-0.001602,-6.09740256030165E-05
17.58,-0.0106959,-0.001697540954987,-0.001589,-0.000108540954987
17.61,-0.0109053,-0.00173077472456,-0.001574,-0.00015677472456
17.64,-0.0111064,-0.001762691205272,-0.001558,-0.000204691205272
17.67,-0.011299,-0.001793258655223,-0.001541,-0.000252258655223
17.7,-0.0114829,-0.001822445332512,-0.001523,-0.000299445332512
17.73,-0.0116582,-0.001850267108091,-0.001504,-0.000346267108091
17.76,-0.0118247,-0.001876692240058,-0.001484,-0.000392692240058
17.79,-0.0119825,-0.001901736599363,-0.001463,-0.000438736599363
17.82,-0.0121313,-0.001925352573157,-0.001441,-0.000484352573157
17.85,-0.0122712,-0.001947556032389,-0.001418,-0.000529556032389
17.88,-0.0124022,-0.00196834697706,-0.001394,-0.00057434697706
17.91,-0.0125241,-0.001987693665269,-0.001369,-0.000618693665269
17.94,-0.012637,-0.002005611967966,-0.001343,-0.000662611967966
17.97,-0.0127409,-0.002022101885151,-0.001317,-0.000705101885151
18,-0.0128356,-0.002037131674925,-0.001289,-0.000748131674925
18.03,-0.0129212,-0.002050717208236,-0.001261,-0.000789717208236
18.06,-0.0129977,-0.002062858485086,-0.001232,-0.000830858485086
18.09,-0.0130651,-0.002073555505474,-0.001203,-0.000870555505474
18.12,-0.0131234,-0.0020828082694,-0.001172,-0.0009108082694
18.15,-0.0131725,-0.002090600905914,-0.001141,-0.000949600905914
18.18,-0.0132126,-0.002096965156916,-0.00111,-0.000986965156916
18.21,-0.0132436,-0.002101885151456,-0.001077,-0.001024885151456
18.24,-0.0132656,-0.002105376760485,-0.001045,-0.001060376760485
18.27,-0.0132786,-0.002107439984002,-0.001011,-0.001096439984002
18.3,-0.0132826,-0.002108074822007,-0.000977,-0.001131074822007
18.33,-0.0132778,-0.002107313016401,-0.000942,-0.001165313016401
18.36,-0.013264,-0.002105122825283,-0.000907,-0.001198122825283
18.39,-0.0132415,-0.002101551861504,-0.000872,-0.001229551861504
18.42,-0.0132103,-0.002096600125063,-0.000836,-0.001260600125063
18.45,-0.0131704,-0.002090267615961,-0.0008,-0.001290267615961
18.48,-0.013122,-0.002082586076098,-0.000763,-0.001319586076098
18.51,-0.0130651,-0.002073555505474,-0.000726,-0.001347555505474
18.54,-0.0129997,-0.002063175904089,-0.000688,-0.001375175904089
18.57,-0.012926,-0.002051479013843,-0.000651,-0.001400479013843
18.6,-0.0128442,-0.002038496576636,-0.000613,-0.001425496576636
18.63,-0.0127542,-0.002024212721519,-0.000575,-0.001449212721519
18.66,-0.0126562,-0.002008659190391,-0.000537,-0.001471659190391
18.69,-0.0125503,-0.001991851854203,-0.000498,-0.001493851854203
18.72,-0.0124366,-0.001973806583905,-0.00046,-0.001513806583905
18.75,-0.0123153,-0.001954555121397,-0.000421,-0.001533555121397
18.78,-0.0121864,-0.001934097466679,-0.000382,-0.001552097466679
18.81,-0.0120501,-0.001912465361651,-0.000343,-0.001569465361651
18.84,-0.0119066,-0.001889690548214,-0.000305,-0.001584690548214
18.87,-0.011756,-0.001865788897318,-0.000266,-0.001599788897318
18.9,-0.0115983,-0.001840760408963,-0.000227,-0.001613760408963
18.93,-0.0114338,-0.001814652695998,-0.000188,-0.001626652695998
18.96,-0.0112627,-0.001787497500325,-0.00015,-0.001637497500325
18.99,-0.0110849,-0.001759278950994,-0.000111,-0.001648278950994
19.02,-0.0109008,-0.001730060531804,-7.3E-05,-0.001657060531804
19.05,-0.0107105,-0.001699858113706,-3.5E-05,-0.001664858113706
19.08,-0.0105141,-0.00166868756765,3E-06,-0.00167168756765
19.11,-0.0103119,-0.001636596506486,4E-05,-0.001676596506486
19.14,-0.0101039,-0.001603584930215,7.8E-05,-0.001681584930215
19.17,-0.00989032,-0.001569687754927,0.000115,-0.001684687754927
19.2,-0.00967139,-0.001534941483807,0.000151,-0.001685941483807
19.23,-0.00944726,-0.00149936992328,0.000188,-0.00168736992328
19.26,-0.00921811,-0.001463001641056,0.000224,-0.001687001641056
19.29,-0.00898413,-0.001425866791941,0.000259,-0.001684866791941
19.32,-0.00874549,-0.00138799235655,0.000294,-0.00168199235655
19.35,-0.00850238,-0.001349408489689,0.000329,-0.001678408489689
19.38,-0.00825498,-0.001310143759066,0.000363,-0.001673143759066
19.41,-0.0080035,-0.001270231493679,0.000397,-0.001667231493679
19.44,-0.00774812,-0.001229700261236,0.00043,-0.001659700261236
19.47,-0.00748904,-0.001188581803638,0.000463,-0.001651581803638
19.5,-0.00722646,-0.001146907862786,0.000495,-0.001641907862786
19.53,-0.00696057,-0.001104708593485,0.000527,-0.001631708593485
19.56,-0.00669157,-0.001062015737634,0.000558,-0.001620015737634
19.59,-0.00641965,-0.00101885945004,0.000588,-0.00160685945004
19.62,-0.00614501,-0.000975271472602,0.000618,-0.001593271472602
19.65,-0.00586785,-0.000931283547221,0.000647,-0.001578283547221
19.68,-0.00558836,-0.000886925828702,0.000675,-0.001561925828702
19.71,-0.00530675,-0.00084223164604,0.000703,-0.00154523164604
19.74,-0.00502321,-0.00079723115404,0.00073,-0.00152723115404
19.77,-0.00473794,-0.000751956094604,0.000756,-0.001507956094604
19.8,-0.00445114,-0.00070643820963,0.000782,-0.00148843820963
19.83,-0.00416302,-0.000660710828114,0.000807,-0.001467710828114
19.86,-0.00387376,-0.000614802517768,0.000831,-0.001445802517768
19.89,-0.00358356,-0.000568745020489,0.000854,-0.001422745020489
19.92,-0.00329263,-0.000522571665275,0.000876,-0.001398571665275
19.95,-0.00300116,-0.000476312606931,0.000898,-0.001374312606931
19.98,-0.00270934,-0.00042999800026,0.000919,-0.00134899800026
20.01,-0.00241737,-0.000383659587165,0.000939,-0.001322659587165
20.04,-0.00212545,-0.000337329109544,0.000958,-0.001295329109544
20.07,-0.00183377,-0.000291036722204,0.000976,-0.001267036722204
20.1,-0.00154251,-0.000244810992855,0.000994,-0.001238810992855
20.13,-0.00125187,-0.000198683663396,0.001011,-0.001209683663396
20.16,-0.000962049,-0.000152686317019,0.001026,-0.001178686317019
20.19,-0.000673219,-0.000106846251758,0.001041,-0.001147846251758
20.22,-0.000385571,-6.1193781126901E-05,0.001055,-0.001116193781127
20.25,-9.9289E-05,-1.57581076748741E-05,0.001068,-0.001083758107675
20.28,0.000185445,2.94318834691358E-05,0.001081,-0.001051568116531
20.31,0.00046845,7.43474658853927E-05,0.001092,-0.001017652534115
20.34,0.000749548,0.000118960389283,0.001102,-0.000983039610717
20.37,0.00102857,0.000163243831755,0.001112,-0.000948756168245
20.4,0.00130533,0.000207168273336,0.001121,-0.000913831726664
20.43,0.00157966,0.000250707050828,0.001128,-0.000877292949172
20.46,0.0018514,0.000293834770712,0.001135,-0.000841165229288
20.49,0.00212037,0.000336522865278,0.001141,-0.000804477134722
20.52,0.00238642,0.0003787475281,0.001146,-0.0007672524719
20.55,0.00264939,0.000420483365657,0.00115,-0.000729516634343
20.58,0.0029091,0.000461701810241,0.001154,-0.000692298189759
20.61,0.00316542,0.000502382229615,0.001156,-0.000653617770385
20.64,0.00341819,0.000542499230259,0.001157,-0.000614500769741
20.67,0.00366726,0.000582029005748,0.001158,-0.000575970994252
20.7,0.00391248,0.000620947749658,0.001158,-0.000537052250342
20.73,0.00415372,0.000659234829752,0.001157,-0.000497765170248
20.76,0.00439082,0.000696864852511,0.001155,-0.000458135147489
20.79,0.00462367,0.00073382035989,0.001152,-0.00041817964011
20.82,0.00485212,0.000770077545462,0.001148,-0.000377922454538
20.85,0.00507605,0.000805617364089,0.001144,-0.000338382635911
20.88,0.00529533,0.000840419183535,0.001138,-0.000297580816465
20.91,0.00550984,0.000874463958659,0.001132,-0.000257536041341
20.94,0.00571946,0.000907732644322,0.001125,-0.000217267355678
20.97,0.00592409,0.000940209369574,0.001117,-0.000176790630426
21,0.0061236,0.000971873502179,0.001109,-0.000137126497821
21.03,0.0063179,0.001002710758282,0.001099,-9.62892417177446E-05
21.06,0.00650689,0.001032705266934,0.001089,-5.62947330664896E-05
21.09,0.00669046,0.001061839570088,0.001078,-1.6160429912297E-05
21.12,0.00686853,0.001090100970985,0.001066,2.4100970984729E-05
21.15,0.007041,0.001117473598674,0.001054,6.34735986744582E-05
21.18,0.00720778,0.001143943169302,0.001041,0.000102943169302
21.21,0.00736881,0.001169500160297,0.001027,0.000142500160297
21.24,0.007524,0.001194130287804,0.001013,0.000181130287804
21.27,0.00767327,0.001217820855063,0.000997,0.000220820855063
21.3,0.00781657,0.0012405639266,0.000982,0.0002585639266
21.33,0.00795383,0.001262348392749,0.000965,0.000297348392749
21.36,0.00808498,0.001283163143845,0.000948,0.000335163143845
21.39,0.00820998,0.001303001831508,0.00093,0.000373001831508
21.42,0.00832878,0.001321856520262,0.000912,0.000409856520262
21.45,0.00844132,0.001339717687539,0.000893,0.000446717687539
21.48,0.00854757,0.001356580572053,0.000874,0.000482580572053
21.51,0.00864748,0.001372437238328,0.000854,0.000518437238328
21.54,0.00874104,0.00138728609927,0.000834,0.00055328609927
21.57,0.00882821,0.001401120806498,0.000813,0.000588120806498
21.6,0.00890896,0.001413936598728,0.000791,0.000622936598728
21.63,0.00898328,0.001425731888865,0.000769,0.000656731888865
21.66,0.00905115,0.001436503502719,0.000747,0.000689503502719
21.69,0.00911256,0.001446249853194,0.000724,0.000722249853194
21.72,0.0091675,0.001454969353195,0.000701,0.000753969353195
21.75,0.00921599,0.001462665176913,0.000677,0.000785665176913
21.78,0.009258,0.001469332563063,0.000654,0.000815332563063
21.81,0.00929357,0.001474977860025,0.000629,0.000845977860025
21.84,0.0093227,0.001479601067798,0.000605,0.000874601067798
21.87,0.0093454,0.001483203773477,0.00058,0.000903203773477
21.9,0.00936171,0.001485792325443,0.000555,0.000930792325443
21.93,0.00937163,0.001487366723696,0.000529,0.000958366723696
21.96,0.00937522,0.001487936490806,0.000504,0.000983936490806
21.99,0.0093725,0.001487504800962,0.000478,0.001009504800962
22.02,0.0093635,0.001486076415451,0.000452,0.001034076415451
22.05,0.00934827,0.001483659269746,0.000426,0.001057659269746
22.08,0.00932686,0.001480261299323,0.000399,0.001081261299323
22.11,0.00929932,0.001475890439657,0.000373,0.001102890439657
22.14,0.0092657,0.001470554626223,0.000346,0.001124554626223
22.17,0.00922605,0.001464261794497,0.000319,0.001145261794497
22.2,0.00918045,0.001457024641237,0.000293,0.001164024641237
22.23,0.00912895,0.00144885110192,0.000266,0.00118285110192
22.26,0.00907162,0.00143975228621,0.000239,0.00120075228621
22.29,0.00900854,0.001429740890868,0.000212,0.001217740890868
22.32,0.00893978,0.001418828025559,0.000185,0.001233828025559
22.35,0.00886542,0.001407026387042,0.000158,0.001249026387042
22.38,0.00878555,0.001394350259173,0.000131,0.001263350259173
22.41,0.00870024,0.001380810751616,0.000105,0.001275810751616
22.44,0.00860959,0.001366423735323,7.8E-05,0.001288423735323
22.47,0.0085137,0.001351205081243,5.2E-05,0.001299205081243
22.5,0.00841264,0.001335165899042,2.5E-05,0.001310165899042
22.53,0.00830653,0.001318325233858,-1E-06,0.001319325233858
22.56,0.00819546,0.001300697369549,-2.7E-05,0.001327697369549
22.59,0.00807953,0.001282298177063,-5.3E-05,0.001335298177063
22.62,0.00795885,0.001263145114445,-7.9E-05,0.001342145114445
22.65,0.00783353,0.001243255639742,-0.000104,0.001347255639742
22.68,0.00770368,0.001222647210998,-0.000129,0.001351647210998
22.71,0.00756941,0.001201337286258,-0.000154,0.001355337286258
22.74,0.00743084,0.001179344910662,-0.000179,0.001358344910662
22.77,0.00728809,0.001156689129351,-0.000204,0.001360689129351
22.8,0.00714126,0.001133385813275,-0.000228,0.001361385813275
22.83,0.00699049,0.001109457181764,-0.000252,0.001361457181764
22.86,0.00683591,0.001084923867052,-0.000275,0.001359923867052
22.89,0.00667763,0.001059803327186,-0.000298,0.001357803327186
22.92,0.00651578,0.0010341161944,-0.000321,0.0013551161944
22.95,0.0063505,0.001007884688025,-0.000343,0.001350884688025
22.98,0.0061819,0.000981126266105,-0.000365,0.001346126266105
23.01,0.00601013,0.000953864735066,-0.000387,0.001340864735066
23.04,0.00583532,0.000926120727143,-0.000408,0.001334120727143
23.07,0.0056576,0.000897914874572,-0.000428,0.001325914874572
23.1,0.0054771,0.000869267809587,-0.000449,0.001318267809587
23.13,0.00529397,0.000840203338613,-0.000468,0.001308203338613
23.16,0.00510834,0.000810742093886,-0.000488,0.001298742093886
23.19,0.00492036,0.000780907881831,-0.000506,0.001286907881831
23.22,0.00473016,0.000750721334683,-0.000525,0.001275721334683
23.25,0.00453788,0.000720204671773,-0.000542,0.001262204671773
23.28,0.00434367,0.000689381699525,-0.00056,0.001249381699525
23.31,0.00414766,0.000658273050174,-0.000576,0.001234273050174
23.34,0.00394999,0.000626900943052,-0.000593,0.001219900943052
23.37,0.00375081,0.000595289184582,-0.000608,0.001203289184582
23.4,0.00355025,0.000563458407001,-0.000623,0.001186458407001
23.43,0.00334847,0.000531434003828,-0.000638,0.001169434003828
23.46,0.00314559,0.000499235020204,-0.000652,0.001151235020204
23.49,0.00294176,0.000466885262553,-0.000665,0.001131885262553
23.52,0.00273713,0.000434408537301,-0.000678,0.001112408537302
23.55,0.00253183,0.000401825476684,-0.00069,0.001091825476684
23.58,0.002326,0.000369158300031,-0.000702,0.001071158300031
23.61,0.00211978,0.000336429226672,-0.000713,0.001049429226672
23.64,0.00191331,0.000303660475938,-0.000723,0.001026660475938
23.67,0.00170674,0.000270875854254,-0.000733,0.001003875854254
23.7,0.00150019,0.00023809440676,-0.000742,0.00098009440676
23.73,0.00129381,0.000205339939881,-0.000751,0.000956339939881
23.76,0.00108773,0.000172633085852,-0.000759,0.000931633085852
23.79,0.000882087,0.000139995587876,-0.000766,0.000905995587876
23.82,0.000677017,0.000107449030444,-0.000773,0.000880449030444
23.85,0.000472653,7.50145219193692E-05,-0.000779,0.000854014521919
23.88,0.000269125,4.27126945381712E-05,-0.000784,0.000826712694538
23.91,6.65648E-05,1.05644662123343E-05,-0.000789,0.000799564466212
23.94,-0.000134898,-2.14095943067728E-05,-0.000793,0.000771590405693
23.97,-0.000335136,-5.31892674286839E-05,-0.000797,0.000743810732571
24,-0.000534023,-8.47545240143346E-05,-0.0008,0.000715245475986
24.03,-0.000731433,-0.000116085366667,-0.000802,0.000685914633333
24.06,-0.000927244,-0.000147162432826,-0.000804,0.000656837567174
24.09,-0.00112133,-0.000177965725096,-0.000805,0.000627034274904
24.12,-0.00131358,-0.000208477626722,-0.000806,0.000597522373278
24.15,-0.00150388,-0.00023868004482,-0.000805,0.00056631995518
24.18,-0.00169209,-0.00026855076006,-0.000805,0.00053644923994
24.21,-0.00187812,-0.000298075488587,-0.000803,0.000504924511413
24.24,-0.00206185,-0.000327235185262,-0.000802,0.000474764814738
24.27,-0.00224317,-0.000356012392038,-0.000799,0.000442987607962
24.3,-0.00242197,-0.000384389650871,-0.000796,0.000411610349129
24.33,-0.00259815,-0.00041235109081,-0.000792,0.00037964890919
24.36,-0.00277161,-0.000439880840906,-0.000788,0.000348119159094
24.39,-0.00294224,-0.000466961443114,-0.000783,0.000316038556886
24.42,-0.00310994,-0.000493577026482,-0.000778,0.000284422973518
24.45,-0.00327463,-0.000519714894252,-0.000772,0.000252285105748
24.48,-0.0034362,-0.000545357588377,-0.000766,0.000220642411623
24.51,-0.00359457,-0.000570492412099,-0.000759,0.000188507587901
24.54,-0.00374964,-0.000595103494466,-0.000751,0.000155896505534
24.57,-0.00390134,-0.000619179725813,-0.000743,0.000123820274187
24.6,-0.00404958,-0.000642706822287,-0.000735,9.2293177713377E-05
24.63,-0.00419428,-0.000665672087125,-0.000726,6.03279128748321E-05
24.66,-0.00433536,-0.000688062823569,-0.000716,2.79371764310042E-05
24.69,-0.00447275,-0.000709867921953,-0.000706,-3.86792195301573E-06
24.72,-0.00460638,-0.000731076272612,-0.000696,-3.50762726121363E-05
24.75,-0.00473618,-0.000751676765881,-0.000685,-6.66767658812664E-05
24.78,-0.00486209,-0.00077165987919,-0.000673,-9.86598791903277E-05
24.81,-0.00498403,-0.000791012915779,-0.000662,-0.000129012915779
24.84,-0.00510195,-0.000809727940173,-0.000649,-0.000160727940173
24.87,-0.0052158,-0.000827797016896,-0.000637,-0.000190797016896
24.9,-0.00532552,-0.000845210623379,-0.000624,-0.000221210623379
24.93,-0.00543106,-0.000861960824147,-0.00061,-0.000251960824147
24.96,-0.00553238,-0.000878041270819,-0.000597,-0.000281041270819
24.99,-0.00562942,-0.000893442440825,-0.000582,-0.000311442440825
25.02,-0.00572215,-0.000908159572881,-0.000568,-0.000340159572881
25.05,-0.00581053,-0.000922186318606,-0.000553,-0.000369186318606
25.08,-0.00589452,-0.000935516329621,-0.000538,-0.000397516329621
25.11,-0.00597409,-0.000948144844639,-0.000523,-0.000425144844639
25.14,-0.00604922,-0.000960068689472,-0.000507,-0.000453068689472
25.17,-0.00611988,-0.000971283102834,-0.000491,-0.000480283102834
25.2,-0.00618604,-0.00098178332344,-0.000475,-0.00050678332344
25.23,-0.00624768,-0.000991566177101,-0.000458,-0.000533566177101
25.26,-0.0063048,-0.001000631663815,-0.000441,-0.000559631663815
25.29,-0.00635737,-0.001008975022299,-0.000424,-0.000584975022299
25.32,-0.00640539,-0.001016596252551,-0.000407,-0.000609596252551
25.35,-0.00644885,-0.001023493767478,-0.00039,-0.000633493767478
25.38,-0.00648775,-0.001029667567079,-0.000372,-0.000657667567079
25.41,-0.00652208,-0.001035116064258,-0.000354,-0.000681116064258
25.44,-0.00655184,-0.001039839259017,-0.000336,-0.000703839259017
25.47,-0.00657705,-0.001043840325545,-0.000318,-0.000725840325545
25.5,-0.00659772,-0.001047120850937,-0.0003,-0.000747120850937
25.53,-0.00661385,-0.001049680835193,-0.000282,-0.000767680835193
25.56,-0.00662546,-0.001051523452503,-0.000263,-0.000788523452503
25.59,-0.00663257,-0.001052651877057,-0.000245,-0.000807651877057
25.62,-0.0066352,-0.001053069283046,-0.000226,-0.000827069283046
25.65,-0.00663338,-0.001052780431753,-0.000208,-0.000844780431753
25.68,-0.00662713,-0.00105178849737,-0.000189,-0.00086278849737
25.71,-0.00661648,-0.001050098241181,-0.000171,-0.000879098241181
25.74,-0.00660147,-0.001047716011567,-0.000152,-0.000895716011567
25.77,-0.00658213,-0.001044646569812,-0.000133,-0.000911646569812
25.8,-0.00655849,-0.001040894677201,-0.000115,-0.000925894677201
25.83,-0.0065306,-0.001036468269209,-9.6E-05,-0.000940468269209
25.86,-0.00649851,-0.001031375281313,-7.8E-05,-0.000953375281313
25.89,-0.00646225,-0.001025620474795,-5.9E-05,-0.000966620474795
25.92,-0.00642188,-0.001019213372228,-4.1E-05,-0.000978213372228
25.95,-0.00637745,-0.001012161909085,-2.2E-05,-0.000990161909085
25.98,-0.006329,-0.001004472433747,-4E-06,-0.001000472433747
26.01,-0.0062766,-0.000996156055878,1.4E-05,-0.001010156055878
26.04,-0.00622031,-0.00098722229805,3.2E-05,-0.00101922229805
26.07,-0.00616018,-0.000977679095737,5E-05,-0.001027679095737
26.1,-0.00609628,-0.000967537558603,6.8E-05,-0.001035537558603
26.13,-0.00602867,-0.00095680720922,8.5E-05,-0.00104180720922
26.16,-0.00595742,-0.000945499157253,0.000102,-0.001047499157253
26.19,-0.0058826,-0.000933624512365,0.00012,-0.001053624512365
26.22,-0.00580428,-0.000921194384223,0.000137,-0.001058194384223
26.25,-0.00572252,-0.000908218295396,0.000153,-0.001061218295396
26.28,-0.00563742,-0.000894712116836,0.00017,-0.001064712116836
26.31,-0.00554903,-0.000880683784015,0.000186,-0.001066683784015
26.34,-0.00545745,-0.000866149167886,0.000202,-0.001068149167886
26.37,-0.00536274,-0.000851117791018,0.000218,-0.001069117791018


==> data/standing_wave/sb_const_eps/sb_const_eps_rcsf_128.dat <==
0,0.0628073,0.01
0.03,0.0627836,0.009996226553283
0.06,0.0627126,0.009984922134847
0.09,0.0625947,0.009966150431558
0.12,0.0624304,0.009939991051996
0.15,0.0622199,0.009906475839592
0.18,0.0619638,0.009865700324644
0.21,0.0616626,0.009817744115732
0.24,0.0613166,0.009762654978004
0.27,0.0609265,0.009700544363474
0.3,0.0604928,0.009631491880721
0.33,0.060016,0.009555577138326
0.36,0.0594968,0.009472911588303
0.39,0.0589358,0.009383590760947
0.42,0.0583336,0.009287710186555
0.45,0.0576909,0.00918538131714
0.48,0.0570084,0.009076715604715
0.51,0.0562867,0.008961808579576
0.54,0.0555267,0.008840803537168
0.57,0.0547289,0.008713780086073
0.6,0.0538942,0.008580881521734
0.63,0.0530234,0.008442235217881
0.66,0.0521172,0.008297952626526
0.69,0.0511764,0.008148161121398
0.72,0.0502018,0.007992988076227
0.75,0.0491943,0.007832576786456
0.78,0.0481546,0.0076670387041
0.81,0.0470836,0.007496517124602
0.84,0.0459821,0.007321139421691
0.87,0.044851,0.007141048890814
0.9,0.0436911,0.006956372905697
0.93,0.0425033,0.006767254761787
0.96,0.0412884,0.006573821832812
0.99,0.0400473,0.006376217414218
1.02,0.038781,0.006174600723164
1.05,0.0374902,0.005969083211665
1.08,0.0361759,0.00575982409688
1.11,0.0348389,0.00554695075254
1.14,0.0334802,0.005330622395804
1.17,0.0321006,0.005110966400403
1.2,0.0307011,0.004888141983496
1.23,0.0292826,0.004662292440528
1.26,0.0278459,0.00443354514523
1.29,0.0263919,0.004202043393045
1.32,0.0249217,0.003967962322851
1.35,0.0234404,0.003732113942169
1.38,0.0219487,0.003494609703012
1.41,0.0204466,0.00325544960538
1.44,0.0189351,0.003014792866434
1.47,0.0174153,0.002772814625052
1.5,0.015888,0.002529642254961
1.53,0.0143543,0.002285450895039
1.56,0.0128151,0.002040383840732
1.59,0.0112714,0.0017946003092
1.62,0.00972427,0.001548270662805
1.65,0.00817454,0.001301527051792
1.68,0.00662324,0.001054533469836
1.71,0.00507132,0.000807441173239
1.74,0.00351975,0.00056040460265
1.77,0.00196948,0.000313575014369
1.8,0.000421474,6.71058937416511E-05
1.83,-0.00112332,-0.000178851821365
1.86,-0.00266396,-0.000424148148384
1.89,-0.00419949,-0.00066863087571
1.92,-0.00572896,-0.000912148747041
1.95,-0.00725144,-0.001154553690415
1.98,-0.008766,-0.001395697633874
2.01,-0.0102717,-0.001635430913286
2.04,-0.0117676,-0.001873603864519
2.07,-0.0132528,-0.002110073192129
2.1,-0.0147263,-0.002344679678955
2.13,-0.0161873,-0.002577295951267
2.16,-0.0176349,-0.002807778713621
2.19,-0.0190681,-0.003035968748856
2.22,-0.020486,-0.003261722761526
2.25,-0.0218878,-0.003484913377904
2.28,-0.0232725,-0.003705381380827
2.31,-0.0246389,-0.003922935709703
2.34,-0.0259798,-0.004136430000971
2.37,-0.027299,-0.004346469279845
2.4,-0.0285956,-0.004552910250878
2.43,-0.029869,-0.004755657383775
2.46,-0.0311185,-0.004954599226523
2.49,-0.0323434,-0.005149624327108
2.52,-0.0335431,-0.005340637155235
2.55,-0.0347168,-0.005527510337174
2.58,-0.0358639,-0.005710148342629
2.61,-0.0369837,-0.005888439719587
2.64,-0.0380758,-0.006062320781183
2.67,-0.0391395,-0.006231680075405
2.7,-0.0401741,-0.006396406150241
2.73,-0.0411791,-0.006556419397108
2.76,-0.0421541,-0.006711656129144
2.79,-0.0430984,-0.006862004894336
2.82,-0.0440115,-0.007007386084102
2.85,-0.0448929,-0.007147720089862
2.88,-0.0457422,-0.007282943224753
2.91,-0.0465588,-0.007412959958476
2.94,-0.0473424,-0.007537722525885
2.97,-0.0480925,-0.007657151318398
3,-0.0488087,-0.007771182649151
3.03,-0.0494905,-0.007879736909563
3.06,-0.0501378,-0.007982798177919
3.09,-0.05075,-0.008080270923921
3.12,-0.0513268,-0.008172107382422
3.15,-0.051868,-0.008258275709989
3.18,-0.0523733,-0.008338728141474
3.21,-0.0528424,-0.008413416911728
3.24,-0.053275,-0.008482294255604
3.27,-0.053671,-0.008545344251385
3.3,-0.0540302,-0.008602535055638
3.33,-0.0543524,-0.008653834824933
3.36,-0.0546375,-0.008699227637552
3.39,-0.0548853,-0.008738681650063
3.42,-0.0550957,-0.008772180940751
3.45,-0.0552688,-0.00879974143133
3.48,-0.0554044,-0.008821331278371
3.51,-0.0555021,-0.008836886795006
3.54,-0.055562,-0.008846423902954
3.57,-0.055584,-0.008849926680497
3.6,-0.0555683,-0.008847426971069
3.63,-0.055515,-0.008838940696384
3.66,-0.0554242,-0.00882448377816
3.69,-0.0552962,-0.008804103981544
3.72,-0.0551311,-0.008777817228252
3.75,-0.0549293,-0.00874568720515
3.78,-0.0546908,-0.008707713912236
3.81,-0.0544161,-0.008663976958092
3.84,-0.0541053,-0.008614492264434
3.87,-0.053759,-0.008559355361558
3.9,-0.0533773,-0.008498582171181
3.93,-0.0529608,-0.008432268223598
3.96,-0.0525097,-0.008360445362243
3.99,-0.0520245,-0.008283193195695
4.02,-0.0515057,-0.008200591332536
4.05,-0.0509537,-0.00811270345963
4.08,-0.050369,-0.008019609185556
4.11,-0.0497521,-0.007921388118897
4.14,-0.0491035,-0.007818119868232
4.17,-0.0484238,-0.007709899963858
4.2,-0.0477135,-0.007596808014355
4.23,-0.0469732,-0.00747893955002
4.26,-0.0462035,-0.007356390101151
4.29,-0.045405,-0.007229255198042
4.32,-0.0445783,-0.007097630370992
4.35,-0.043724,-0.006961611150296
4.38,-0.0428428,-0.006821308987968
4.41,-0.0419355,-0.006676851257736
4.44,-0.0410025,-0.006528301646465
4.47,-0.0400447,-0.006375803449599
4.5,-0.0390628,-0.006219468119152
4.53,-0.0380574,-0.00605939118542
4.56,-0.0370293,-0.005895700022131
4.59,-0.0359792,-0.005728506081299
4.62,-0.0349078,-0.005557920814937
4.65,-0.0338159,-0.005384071596773
4.68,-0.0327042,-0.00520706987882
4.71,-0.0315735,-0.005027043034806
4.74,-0.0304245,-0.004844102516746
4.77,-0.029258,-0.004658375698366
4.8,-0.0280748,-0.004469989953397
4.83,-0.0268756,-0.004279056733851
4.86,-0.0256612,-0.004085703413457
4.89,-0.0244327,-0.003890105131091
4.92,-0.0231941,-0.003692898755399
4.95,-0.0219449,-0.0034940046778
4.98,-0.0206859,-0.003293550272023
5.01,-0.0194181,-0.003091694755228
5.04,-0.0181421,-0.002888533657712
5.07,-0.016859,-0.002684242118352
5.1,-0.0155694,-0.002478915667446
5.13,-0.0142742,-0.002272697600438
5.16,-0.0129743,-0.002065731212773
5.19,-0.0116704,-0.001858127956464
5.22,-0.0103634,-0.001650031126955
5.25,-0.00905414,-0.001441574466662
5.28,-0.00774335,-0.001232874204113
5.31,-0.00643188,-0.001024065673895
5.34,-0.00512053,-0.000815276249735
5.37,-0.00381011,-0.000606634897536
5.4,-0.00250142,-0.000398268991025
5.43,-0.00119526,-0.000190305903932
5.46,0.00010758,1.71285821871025E-05
5.49,0.00140631,0.000223908685774
5.52,0.00270013,0.0004299070331
5.55,0.00398828,0.000635002619122
5.58,0.00526995,0.000839066477941
5.61,0.00654438,0.001041977604514
5.64,0.0078108,0.001243613401627
5.67,0.00906843,0.001443849679894
5.7,0.0103165,0.001642563842101
5.73,0.0115543,0.001839642844064
5.76,0.012781,0.00203495453554
5.79,0.0139959,0.002228387464514
5.82,0.0151982,0.00241981425726
5.85,0.0163872,0.002609123461763
5.88,0.0175622,0.002796203626012
5.91,0.0187224,0.002980927376276
5.94,0.0198672,0.003163199182261
5.97,0.0209957,0.00334287574852
6,0.0221074,0.003519877466473
6.03,0.0232014,0.003694061040675
6.06,0.0242772,0.003865346862546
6.09,0.0253305,0.004033050298293
6.12,0.0263618,0.004197250956497
6.15,0.0273716,0.004358028445738
6.18,0.0283593,0.004515287235719
6.21,0.0293245,0.004668963639577
6.24,0.0302666,0.004818962127014
6.27,0.0311851,0.00496520308945
6.3,0.0320795,0.005107606918304
6.33,0.0329492,0.00524607808328
6.36,0.0337939,0.00538056881923
6.39,0.0346131,0.005510999517572
6.42,0.0354063,0.005637290569727
6.45,0.0361732,0.005759394210546
6.48,0.0369132,0.005877214909732
6.51,0.0376261,0.005990720823853
6.54,0.0383115,0.006099848266046
6.57,0.0389689,0.006204517627728
6.6,0.0395981,0.006304697065469
6.63,0.0401988,0.006400338814119
6.66,0.0407705,0.006491363265098
6.69,0.0413132,0.006577770418407
6.72,0.0418264,0.006659480665464
6.75,0.0423099,0.006736462162838
6.78,0.0427635,0.006808683067096
6.81,0.043187,0.006876111534806
6.84,0.0435801,0.006938699800819
6.87,0.0439428,0.006996447865137
6.9,0.0442748,0.007049307962609
6.93,0.044576,0.007097264171521
6.96,0.0448463,0.007140300570157
6.99,0.0450856,0.007178401236799
7.02,0.0452938,0.007211550249732
7.05,0.0454708,0.00723973168724
7.08,0.0456167,0.007262961471039
7.11,0.0457315,0.007281239601129
7.14,0.0458148,0.007294502390646
7.17,0.0458666,0.007302749839589
7.2,0.0458868,0.007305966026242
7.23,0.0458756,0.007304182794038
7.26,0.045833,0.007297400142977
7.29,0.0457592,0.007285649916491
7.32,0.0456544,0.007268963958011
7.35,0.0455188,0.007247374110971
7.38,0.0453524,0.00722088037537
7.41,0.0451556,0.007189546438073
7.44,0.0449286,0.007153404142512
7.47,0.0446717,0.007112501253835
7.5,0.044385,0.007066853693759
7.53,0.044069,0.007016541070863
7.56,0.0437239,0.00696159522858
7.59,0.04335,0.006902063932059
7.62,0.0429478,0.00683802678988
7.65,0.0425174,0.006769499723758
7.68,0.0420594,0.006696578263992
7.71,0.0415742,0.006619326097444
7.74,0.0410619,0.006537759145832
7.77,0.0405232,0.006451988861167
7.8,0.0399584,0.006362063008599
7.83,0.039368,0.006268061196708
7.86,0.0387524,0.006170047112358
7.89,0.0381123,0.006068132207562
7.92,0.037448,0.005962364247468
7.95,0.0367601,0.005852838762373
7.98,0.0360491,0.005739635360858
8.01,0.0353155,0.005622833651502
8.04,0.03456,0.00550254508632
8.07,0.033783,0.005378833352174
8.1,0.0329852,0.005251809901078
8.13,0.0321671,0.005121554341613
8.16,0.0313294,0.004988178125791
8.19,0.0304725,0.004851744940477
8.22,0.0295972,0.004712382159399
8.25,0.028704,0.004570169391138
8.28,0.0277936,0.004425218087706
8.31,0.0268666,0.004277623779401
8.34,0.0259236,0.00412748199652
8.37,0.0249654,0.003974920112789
8.4,0.0239929,0.003820081423656
8.43,0.0230078,0.003663236598294
8.46,0.0220109,0.00350451301043
8.49,0.0210027,0.003343990268647
8.52,0.0199842,0.003181827590105
8.55,0.0189559,0.003018104583384
8.58,0.0179186,0.002852948622214
8.61,0.016873,0.002686471158607
8.64,0.0158198,0.002518783644576
8.67,0.0147598,0.00235001345385
8.7,0.0136937,0.002180272038441
8.73,0.0126221,0.002009654928647
8.76,0.0115457,0.001838273576479
8.79,0.0104654,0.001666271277383
8.82,0.00938183,0.001493748338171
8.85,0.00829565,0.001320809842168
8.88,0.0072076,0.001147573610074
8.91,0.00611837,0.00097414950173
8.94,0.00502867,0.00080065056132
8.97,0.0039392,0.000627188240857
9,0.00285066,0.000453873992354
9.03,0.00176373,0.000280816083481
9.06,0.000679096,0.000108123737209
9.09,-0.000402546,-6.40922313170603E-05
9.12,-0.00148052,-0.000235724191296
9.15,-0.00255416,-0.000406666104099
9.18,-0.00362277,-0.000576807154582
9.21,-0.00468571,-0.000746045443762
9.24,-0.00574231,-0.000914274296141
9.27,-0.0067919,-0.00108138703622
9.3,-0.00783384,-0.001247281765018
9.33,-0.00886748,-0.001411854991378
9.36,-0.00989219,-0.001575006408491
9.39,-0.0109073,-0.001736629340857
9.42,-0.0119122,-0.001896626666009
9.45,-0.0129063,-0.002054904445821
9.48,-0.013889,-0.002211367149997
9.51,-0.0148596,-0.002365903326524
9.54,-0.0158175,-0.002518417445106
9.57,-0.0167622,-0.002668829897162
9.6,-0.0176931,-0.002817045152395
9.63,-0.0186095,-0.002962951758792
9.66,-0.019511,-0.00310648602949
9.69,-0.0203969,-0.003247536512475
9.72,-0.0212668,-0.003386039520884
9.75,-0.0221199,-0.003521867680986
9.78,-0.022956,-0.00365498914935
9.81,-0.0237743,-0.003785276552248
9.84,-0.0245743,-0.003912650281098
9.87,-0.0253532,-0.004036664527849
9.9,-0.0261122,-0.004157510353096
9.93,-0.0268509,-0.004275124069973
9.96,-0.0275689,-0.004389441991616
9.99,-0.0282659,-0.004500416352876
10.02,-0.0289414,-0.004607967545174
10.05,-0.0295951,-0.00471204780336
10.08,-0.0302266,-0.004812593440571
10.11,-0.0308356,-0.004909556691658
10.14,-0.0314219,-0.005002905713189
10.17,-0.031985,-0.005092560896584
10.2,-0.0325247,-0.005178490398409
10.23,-0.0330407,-0.005260646453517
10.26,-0.0335328,-0.005338997218476
10.29,-0.0340006,-0.005413479006421
10.32,-0.034444,-0.005484075895636
10.35,-0.0348628,-0.005550756042689
10.38,-0.0352566,-0.005613455760716
10.41,-0.0356254,-0.005672175049716
10.44,-0.035969,-0.005726882066257
10.47,-0.0362872,-0.005777544966907
10.5,-0.0365798,-0.005824131908234
10.53,-0.0368468,-0.005866642890237
10.56,-0.037088,-0.005905046069486
10.59,-0.0373033,-0.005939325524262
10.62,-0.0374928,-0.005969497176284
10.65,-0.0376562,-0.005995513260401
10.68,-0.0377936,-0.006017389698331
10.71,-0.037905,-0.006035126490074
10.74,-0.0379902,-0.006048691792196
10.77,-0.0380492,-0.006058085604699
10.8,-0.038082,-0.006063307927582
10.83,-0.0380886,-0.006064358760845
10.86,-0.0380691,-0.006061254026204
10.89,-0.0380236,-0.006054009645376
10.92,-0.0379522,-0.006042641540076
10.95,-0.0378551,-0.006027181553737
10.98,-0.0377324,-0.006007645608074
11.01,-0.0375843,-0.005984065546521
11.04,-0.0374109,-0.005956457290793
11.07,-0.0372125,-0.005924868606038
11.1,-0.0369892,-0.005889315413973
11.13,-0.0367414,-0.005849861401461
11.16,-0.0364692,-0.00580652249022
11.19,-0.0361729,-0.005759346445397
11.22,-0.0358528,-0.005708381032141
11.25,-0.0355092,-0.0056536740156
11.28,-0.0351423,-0.005595257239206
11.31,-0.0347525,-0.005533194389824
11.34,-0.0343402,-0.005467549154318
11.37,-0.0339056,-0.00539835337612
11.4,-0.0334491,-0.005325670742095
11.43,-0.0329711,-0.005249564939107
11.46,-0.032472,-0.005170099654021
11.49,-0.0319521,-0.005087322651985
11.52,-0.0314118,-0.005001297619863
11.55,-0.0308517,-0.004912120087952
11.58,-0.030272,-0.004819821899684
11.61,-0.0296732,-0.004724482663639
11.64,-0.0290559,-0.004626197910116
11.67,-0.0284203,-0.004524999482544
11.7,-0.0277671,-0.004420998832938
11.73,-0.0270967,-0.004314259648162
11.76,-0.0264095,-0.00420484561508
11.79,-0.0257061,-0.004092852263988
11.82,-0.024987,-0.003978359203468
11.85,-0.0242529,-0.003861477885532
11.88,-0.0235049,-0.003742383449058
11.91,-0.0227437,-0.003621187346057
11.94,-0.0219697,-0.003497953263395
11.97,-0.0211835,-0.003372776731367
12,-0.0203857,-0.003245753280272
12.03,-0.0195769,-0.003116978440404
12.06,-0.0187576,-0.002986531820346
12.09,-0.0179285,-0.002854524872109
12.12,-0.0170901,-0.002721037204274
12.15,-0.0162431,-0.002586180268854
12.18,-0.0153879,-0.002450017752713
12.21,-0.0145253,-0.002312677029581
12.24,-0.0136558,-0.002174237708037
12.27,-0.01278,-0.002034795318379
12.3,-0.0118984,-0.001894429469186
12.33,-0.0110118,-0.001753267534188
12.36,-0.0101207,-0.001611389121965
12.39,-0.00922565,-0.001468881801956
12.42,-0.00832732,-0.001325852249659
12.45,-0.00742627,-0.001182389626684
12.48,-0.00652311,-0.001038591055498
12.51,-0.00561844,-0.0008945520664
12.54,-0.00471284,-0.000750365005342
12.57,-0.00380691,-0.00060612540262
12.6,-0.00290124,-0.000461927196361
12.63,-0.00199641,-0.000317862732517
12.66,-0.00109302,-0.000174027541385
12.69,-0.000191636,-3.05117398773709E-05
12.72,0.000707152,0.00011259073388
12.75,0.00160277,0.000255188489236
12.78,0.00249465,0.000397191090845
12.81,0.00338221,0.000538505874317
12.84,0.0042649,0.000679045270215
12.87,0.00514215,0.000818718524757
12.9,0.00601341,0.000957438068505
12.93,0.00687813,0.001095116332019
12.96,0.00773576,0.001231665745861
12.99,0.00858576,0.001367000332764
13.02,0.0094276,0.001501035707633
13.05,0.0102607,0.001633679524514
13.08,0.0110847,0.001764874465229
13.11,0.0118989,0.001894509077766
13.14,0.0127028,0.002022503753545
13.17,0.013496,0.002148794805699
13.2,0.014278,0.00227330262565
13.23,0.0150483,0.002395947604817
13.26,0.0158063,0.002516634212902
13.29,0.0165517,0.002635314684758
13.32,0.0172839,0.002751893490088
13.35,0.0180026,0.002866322863744
13.38,0.0187072,0.002978507275428
13.41,0.0193973,0.003088383038277
13.44,0.0200725,0.003195886465427
13.47,0.0207325,0.003300969791728
13.5,0.0213767,0.003403537486884
13.53,0.0220048,0.003503541785748
13.56,0.0226164,0.003600919001454
13.59,0.0232111,0.003695605447138
13.62,0.0237886,0.003787553357651
13.65,0.0243486,0.003876714967846
13.68,0.0248895,0.003962835530265
13.71,0.0254112,0.004045899123191
13.74,0.0259142,0.004125985355206
13.77,0.0263982,0.00420304646116
13.8,0.0268628,0.004277018754189
13.83,0.0273078,0.004347870390862
13.86,0.0277331,0.004415585449462
13.89,0.0281384,0.004480116164841
13.92,0.0285235,0.004541430693566
13.95,0.0288882,0.004599497192205
13.98,0.0292323,0.004654283817327
14.01,0.0295557,0.004705774647215
14.04,0.0298582,0.004753937838436
14.07,0.0301398,0.004798773390991
14.1,0.0304001,0.004840217618016
14.13,0.0306393,0.004878302362942
14.16,0.030857,0.004912963938905
14.19,0.0310534,0.004944234189338
14.22,0.0312282,0.004972065349092
14.25,0.0313815,0.004996473339882
14.28,0.0315131,0.005017426318278
14.31,0.0316231,0.005034940205995
14.34,0.0317115,0.005049015003033
14.37,0.0317782,0.005059634787676
14.4,0.031823,0.005066767716492
14.43,0.0318459,0.00507041378948
14.46,0.031847,0.005070588928357
14.49,0.0318265,0.005067324976555
14.52,0.0317842,0.005060590090642
14.55,0.0317204,0.005050432035767
14.58,0.0316352,0.005036866733644
14.61,0.0315287,0.005019910105991
14.64,0.031401,0.004999578074523
14.67,0.0312522,0.004975886560957
14.7,0.0310826,0.004948883330441
14.73,0.0308924,0.004918600226407
14.76,0.0306816,0.004885037248855
14.79,0.0304506,0.004848258084649
14.82,0.0301994,0.004808262733791
14.85,0.0299285,0.004765130804859
14.88,0.0296379,0.004718862297854
14.91,0.029328,0.004669520899641
14.94,0.028999,0.004617138453651
14.97,0.0286513,0.00456177864675
15,0.028285,0.004503457400652
15.03,0.0279004,0.004442222480508
15.06,0.0274979,0.00437813757318
15.09,0.0270777,0.004311234522102
15.12,0.0266403,0.004241592935853
15.15,0.0261859,0.004169244657866
15.18,0.0257149,0.004094253375006
15.21,0.0252277,0.004016682774136
15.24,0.0247246,0.003936580620406
15.27,0.0242059,0.003853994678962
15.3,0.0236724,0.003769052323536
15.33,0.0231246,0.003681833162706
15.36,0.022563,0.003592416805053
15.39,0.021988,0.003500866937442
15.42,0.0214001,0.003407263168453
15.45,0.0207998,0.003311685106668
15.48,0.0201875,0.003214196438949
15.51,0.0195636,0.003114860852162
15.54,0.0189287,0.003013773876604
15.57,0.0182832,0.002910999199138
15.6,0.0176276,0.002806616428345
15.63,0.0169624,0.002700705172806
15.66,0.016288,0.002593329119386
15.69,0.015605,0.00248458379838
15.72,0.0149138,0.002374532896654
15.75,0.014215,0.002263271944503
15.78,0.0135089,0.002150848707077
15.81,0.0127962,0.002037374636388
15.84,0.0120774,0.001922929341016
15.87,0.0113528,0.00180756058611
15.9,0.0106231,0.001691379823683
15.93,0.00988869,0.001574449148427
15.96,0.00915013,0.001456857721953
15.99,0.0084079,0.001338681968497
16.02,0.00766252,0.001220004680985
16.05,0.00691447,0.001100902283652
16.08,0.00616427,0.000981457569423
16.11,0.00541242,0.000861750146878
16.14,0.0046594,0.000741856440255
16.17,0.00390574,0.000621860834648
16.2,0.00315191,0.000501838162124
16.23,0.00239843,0.000381871215607
16.26,0.00164577,0.000262034827162
16.29,0.000894442,0.000142410515975
16.32,0.000144926,2.30747062841421E-05
16.35,-0.000602289,-9.58947447191648E-05
16.38,-0.00134672,-0.000214420935146
16.41,-0.00208788,-0.000332426326239
16.44,-0.0028253,-0.00044983624515
16.47,-0.0035585,-0.000566574267641
16.5,-0.00428702,-0.000682567153818
16.53,-0.00501037,-0.000797736887273
16.56,-0.00572812,-0.000912015004625
16.59,-0.00643979,-0.001025325081639
16.62,-0.00714493,-0.00113759547059
16.65,-0.00784309,-0.001248754523758
16.68,-0.00853385,-0.001358735369933
16.71,-0.00921674,-0.001467463177051
16.74,-0.00989136,-0.001574874258247
16.77,-0.0105573,-0.001680903334485
16.8,-0.011214,-0.001785461244155
16.83,-0.0118613,-0.00188852251251
16.86,-0.0124986,-0.001989991609256
16.89,-0.0131255,-0.002089804847526
16.92,-0.0137417,-0.002187914462172
16.95,-0.0143468,-0.002284256766331
16.98,-0.0149405,-0.002378783994854
17.01,-0.0155222,-0.002471400617444
17.04,-0.0160917,-0.002562074790669
17.07,-0.0166487,-0.002650758749381
17.1,-0.0171927,-0.002737372884999
17.13,-0.0177235,-0.002821885354091
17.16,-0.0182408,-0.002904248391509
17.19,-0.0187441,-0.002984382388671
17.22,-0.0192333,-0.003062271423863
17.25,-0.019708,-0.00313785181022
17.28,-0.0201679,-0.003211075782592
17.31,-0.0206128,-0.003281911497549
17.34,-0.0210424,-0.003350311189941
17.37,-0.0214564,-0.003416227094621
17.4,-0.0218547,-0.003479643289872
17.43,-0.0222369,-0.00354049608883
17.46,-0.0226029,-0.003598769569779
17.49,-0.0229524,-0.003654415967571
17.52,-0.0232853,-0.003707419360488
17.55,-0.0236013,-0.003757731983384
17.58,-0.0239004,-0.003805353836258
17.61,-0.0241822,-0.003850221232245
17.64,-0.0244468,-0.003892350093062
17.67,-0.0246935,-0.003931628966697
17.7,-0.0249225,-0.00396808969658
17.73,-0.0251338,-0.004001732282712
17.76,-0.0253273,-0.004032540803378
17.79,-0.0255028,-0.004060483415144
17.82,-0.0256605,-0.004085591961444
17.85,-0.0258002,-0.004107834598844
17.88,-0.0259218,-0.00412719540563
17.91,-0.0260254,-0.004143690303516
17.94,-0.0261109,-0.004157303370787
17.97,-0.0261783,-0.004168034607442
18,-0.0262276,-0.004175884013483
18.03,-0.0262587,-0.004180835667192
18.06,-0.0262716,-0.004182889568569
18.09,-0.0262664,-0.004182061639332
18.12,-0.0262432,-0.004178367801195
18.15,-0.026202,-0.004171808054159
18.18,-0.0261429,-0.004162398319941
18.21,-0.026066,-0.004150154520255
18.24,-0.0259715,-0.004135108498534
18.27,-0.0258593,-0.004117244333063
18.3,-0.0257298,-0.004096625710706
18.33,-0.0255829,-0.004073236709746
18.36,-0.0254189,-0.004047125095331
18.39,-0.0252379,-0.004018306789179
18.42,-0.02504,-0.003986797713005
18.45,-0.0248256,-0.003952661553673
18.48,-0.0245946,-0.003915882389467
18.51,-0.0243473,-0.003876507985537
18.54,-0.024084,-0.003834586107029
18.57,-0.023805,-0.003790164519093
18.6,-0.0235106,-0.003743290986876
18.63,-0.023201,-0.003693997353811
18.66,-0.0228765,-0.003642331385046
18.69,-0.0225373,-0.003588324924014
18.72,-0.0221837,-0.003532025735862
18.75,-0.0218161,-0.003473497507455
18.78,-0.0214348,-0.003412788003942
18.81,-0.02104,-0.003349929068755
18.84,-0.0206321,-0.003284984388757
18.87,-0.0202114,-0.003218001729098
18.9,-0.0197783,-0.003149044776642
18.93,-0.019333,-0.003078145374821
18.96,-0.0188761,-0.003005399053932
18.99,-0.0184077,-0.00293082173569
19.02,-0.0179283,-0.002854493028677
19.05,-0.0174383,-0.002776476619756
19.08,-0.016938,-0.002696820274076
19.11,-0.0164278,-0.002615587678502
19.14,-0.0159081,-0.002532842519898
19.17,-0.0153792,-0.002448632563412
19.2,-0.0148417,-0.002363053339341
19.23,-0.0142957,-0.002276120769401
19.26,-0.0137419,-0.002187946305605
19.29,-0.0131805,-0.002098561791384
19.32,-0.012612,-0.00200804683532
19.35,-0.0120367,-0.001916449202561
19.38,-0.0114552,-0.001823864423403
19.41,-0.0108677,-0.001730324341279
19.44,-0.0102748,-0.001635924486485
19.47,-0.00967683,-0.001540717400684
19.5,-0.0090742,-0.001444768362913
19.53,-0.00846734,-0.001348145836551
19.56,-0.00785668,-0.001250918284976
19.59,-0.00724262,-0.001153149395054
19.62,-0.00662561,-0.001054910814507
19.65,-0.00600604,-0.000956264638028
19.68,-0.00538435,-0.000857280921167
19.71,-0.00476096,-0.000758026535132
19.74,-0.00413629,-0.000658568351131
19.77,-0.00351074,-0.000558970056029
19.8,-0.00288475,-0.000459301705375
19.83,-0.00225873,-0.000359628578207
19.86,-0.00163309,-0.00026001595356
19.89,-0.00100825,-0.000160530702641
19.92,-0.000384618,-6.1237786053532E-05
19.95,0.000237398,3.77978356019125E-05
19.98,0.000857391,0.000136511360941
20.01,0.00147496,0.000234838943881
20.04,0.00208969,0.000332714509301
20.07,0.0027012,0.000430077395462
20.1,0.00330908,0.000526862323329
20.13,0.00391295,0.000623008790379
20.16,0.00451242,0.000718454701922
20.19,0.00510709,0.000813136371091
20.22,0.0056966,0.000906996479709
20.25,0.00628057,0.000999974525254
20.28,0.00685862,0.001092010005206
20.31,0.00743039,0.001183045601387
20.34,0.00799551,0.001273022403447
20.37,0.00855363,0.001361884685379
20.4,0.00910439,0.001449575129006
20.43,0.00964746,0.001536041192664
20.46,0.0101825,0.001621228742519
20.49,0.0107091,0.001705072499534
20.52,0.0112271,0.001787546988965
20.55,0.011736,0.001868572602229
20.58,0.0122356,0.001948117495896
20.61,0.0127255,0.002026117983101
20.64,0.0132055,0.002102542220411
20.67,0.0136752,0.002177326520962
20.7,0.0141344,0.002250439041322
20.73,0.0145828,0.002321832016342
20.76,0.0150201,0.002391457680875
20.79,0.015446,0.002459268269771
20.82,0.0158603,0.002525231939599
20.85,0.0162628,0.002589316846927
20.88,0.0166531,0.00265145930489
20.91,0.0170312,0.002711659313487
20.94,0.0173967,0.002769853185856
20.97,0.0177494,0.002826009078563
21,0.0180891,0.002880095148175
21.03,0.0184157,0.002932095472978
21.06,0.0187289,0.002981962287823
21.09,0.0190286,0.003029679670994
21.12,0.0193146,0.003075215779058
21.15,0.0195867,0.003118538768583
21.18,0.0198449,0.003159648639569
21.21,0.0200888,0.003198481705152
21.24,0.0203185,0.003235053887048
21.27,0.0205338,0.003269333341825
21.3,0.0207346,0.003301304147766
21.33,0.0209208,0.003330950383156
21.36,0.0210923,0.003358256126278
21.39,0.021249,0.003383205455417
21.42,0.0213909,0.003405798370572
21.45,0.0215179,0.003426018950027
21.48,0.0216299,0.003443851272066
21.51,0.0217269,0.003459295336689
21.54,0.021809,0.003472367065612
21.57,0.021876,0.003483034615403
21.6,0.021928,0.003491313907778
21.63,0.0219648,0.003497173099305
21.66,0.0219865,0.0035006281117
21.69,0.0219931,0.003501678944963
21.72,0.0219847,0.00350034152081
21.75,0.0219613,0.003496615839242
21.78,0.0219229,0.003490501900257
21.81,0.0218697,0.003482031547288
21.84,0.0218017,0.003471204780336
21.87,0.021719,0.003458037521116
21.9,0.0216218,0.003442561613061
21.93,0.0215101,0.00342477705617
21.96,0.0213841,0.003404715693876
21.99,0.0212439,0.003382393447895
22.02,0.0210897,0.00335784216166
22.05,0.0209216,0.003331077756885
22.08,0.0207397,0.003302116155288
22.11,0.0205443,0.003271005122016
22.14,0.0203356,0.003237776500502
22.17,0.0201137,0.003202446212463
22.2,0.0198788,0.003165046101329
22.23,0.0196311,0.003125608010534
22.26,0.0193709,0.003084179705225
22.29,0.0190983,0.00304077710712


==> data/standing_wave/sb_const_eps/sb_const_eps_rcsf_16.dat <==
0,0.0543819,0.01
0.03,0.0543625,0.009996432636594
0.06,0.0543042,0.009985712157905
0.09,0.0542072,0.009967875340876
0.12,0.0540718,0.00994297735092
0.15,0.0538982,0.009911054964979
0.18,0.0536868,0.009872181736938
0.21,0.0534378,0.00982639444374
0.24,0.0531518,0.00977380341621
0.27,0.0528289,0.009714427042821
0.3,0.0524698,0.009648394042871
0.33,0.0520748,0.009575759581773
0.36,0.0516445,0.009496633990353
0.39,0.0511793,0.009411090822498
0.42,0.0506798,0.009319240409033
0.45,0.0501464,0.009221156303844
0.48,0.04958,0.00911700400317
0.51,0.0489809,0.009006838672426
0.54,0.0483499,0.00889080741938
0.57,0.0476877,0.008769038963332
0.6,0.0469948,0.008641625246635
0.63,0.046272,0.008508713377061
0.66,0.0455201,0.008370450462378
0.69,0.0447397,0.008226946833413
0.72,0.0439315,0.008078331209465
0.75,0.0430965,0.007924787475245
0.78,0.0422353,0.007766425961579
0.81,0.0413488,0.007603412164709
0.84,0.0404377,0.007435874803933
0.87,0.0395029,0.007263979375491
0.9,0.0385453,0.007087891375623
0.93,0.0375656,0.006907739523628
0.96,0.0365648,0.006723707704218
0.99,0.0355437,0.006535943025161
1.02,0.0345032,0.006344610982698
1.05,0.0334441,0.006149858684599
1.08,0.0323674,0.005951870015575
1.11,0.0312739,0.005750792083395
1.14,0.0301646,0.005546808772772
1.17,0.0290403,0.005340067191474
1.2,0.027902,0.005130751224212
1.23,0.0267505,0.004919007978758
1.26,0.0255867,0.00470500295135
1.29,0.0244117,0.004488938415171
1.32,0.0232262,0.004270943089521
1.35,0.0220312,0.004051200859109
1.38,0.0208275,0.003829858831707
1.41,0.0196162,0.003607119280496
1.44,0.018398,0.003383110924775
1.47,0.0171739,0.003158017649255
1.5,0.0159447,0.002931986561705
1.53,0.0147113,0.002705183158367
1.56,0.0134747,0.002477791323952
1.59,0.0122356,0.002249939777757
1.62,0.010995,0.002021812404495
1.65,0.0097536,0.001793537923464
1.68,0.00851238,0.00156529654168
1.71,0.00727214,0.001337235366914
1.74,0.0060337,0.001109505184629
1.77,0.00479788,0.000882256780289
1.8,0.0035655,0.000655640939357
1.83,0.00233736,0.000429804769602
1.86,0.00111425,0.000204893539946
1.89,-0.000103042,-1.89478484569314E-05
1.92,-0.00131376,-0.000241580378766
1.95,-0.00251712,-0.000462859885366
1.98,-0.0037124,-0.000682653603497
2.01,-0.00489884,-0.000900821780776
2.04,-0.00607572,-0.001117232020213
2.07,-0.00724232,-0.001331751924813
2.1,-0.00839795,-0.001544254614127
2.13,-0.0095419,-0.001754609530009
2.16,-0.0106735,-0.001962693469702
2.19,-0.0117921,-0.002168386908144
2.22,-0.012897,-0.002371561126036
2.25,-0.0139875,-0.002572087404081
2.28,-0.0150632,-0.002769892188394
2.31,-0.0161232,-0.002964809982733
2.34,-0.0171671,-0.003156767233215
2.37,-0.0181942,-0.003345635220542
2.4,-0.019204,-0.003531322002357
2.43,-0.0201958,-0.003713698859363
2.46,-0.0211692,-0.003892692237675
2.49,-0.0221236,-0.004068191806465
2.52,-0.0230584,-0.004240087234907
2.55,-0.0239732,-0.004408304969117
2.58,-0.0248675,-0.004572753066737
2.61,-0.0257407,-0.004733321196942
2.64,-0.0265924,-0.004889935805847
2.67,-0.0274222,-0.005042523339567
2.7,-0.0282296,-0.005190991855746
2.73,-0.0290142,-0.0053352678005
2.76,-0.0297755,-0.005475259231472
2.79,-0.0305132,-0.00561091098325
2.82,-0.0312269,-0.005742149501948
2.85,-0.0319163,-0.005868919622154
2.88,-0.0325809,-0.00599112940151
2.91,-0.0332205,-0.006108742063076
2.94,-0.0338347,-0.006221684052966
2.97,-0.0344232,-0.006329900205767
3,-0.0349857,-0.006433335356065
3.03,-0.0355221,-0.00653197111539
3.06,-0.0360319,-0.006625715541384
3.09,-0.036515,-0.006714550245578
3.12,-0.0369712,-0.006798438451029
3.15,-0.0374003,-0.006877343380794
3.18,-0.037802,-0.00695120986946
3.21,-0.0381763,-0.007020037917028
3.24,-0.0385227,-0.00708373558114
3.27,-0.0388412,-0.007142302861798
3.3,-0.0391316,-0.007195702982058
3.33,-0.0393939,-0.007243935941922
3.36,-0.0396279,-0.007286964964446
3.39,-0.0398335,-0.007324771661159
3.42,-0.0400109,-0.007357392809004
3.45,-0.0401598,-0.007384773242568
3.48,-0.0402804,-0.007406949738792
3.51,-0.040372,-0.007423793578378
3.54,-0.0404343,-0.007435249595913
3.57,-0.0404674,-0.007441336179869
3.6,-0.0404713,-0.007442053330244
3.63,-0.0404462,-0.007437437823982
3.66,-0.0403922,-0.007427508049553
3.69,-0.0403093,-0.007412264006958
3.72,-0.0401979,-0.007391779250081
3.75,-0.040058,-0.007366053778923
3.78,-0.0398899,-0.007335142758896
3.81,-0.0396937,-0.007299064578472
3.84,-0.0394698,-0.007257892791535
3.87,-0.0392184,-0.007211664175029
3.9,-0.0389397,-0.007160415505894
3.93,-0.038634,-0.007104201949546
3.96,-0.0383015,-0.007043060282925
3.99,-0.0379426,-0.006977064059917
4.02,-0.0375576,-0.006906268445935
4.05,-0.0371468,-0.006830728606393
4.08,-0.0367107,-0.006750536483646
4.11,-0.0362498,-0.006665784020051
4.14,-0.0357643,-0.006576507992549
4.17,-0.0352549,-0.006482837120439
4.2,-0.0347219,-0.006384826569134
4.23,-0.0341658,-0.006282568280991
4.26,-0.0335869,-0.006176117421421
4.29,-0.0329858,-0.006065584321254
4.32,-0.032363,-0.005951060922844
4.35,-0.031719,-0.005832639168547
4.38,-0.0310545,-0.005710447777661
4.41,-0.0303699,-0.005584560304072
4.44,-0.029666,-0.005455123855548
4.47,-0.0289433,-0.005322230374444
4.5,-0.0282023,-0.005185971803118
4.53,-0.0274439,-0.00504651363781
4.56,-0.0266685,-0.004903929432403
4.59,-0.0258768,-0.004758347906197
4.62,-0.0250695,-0.004609897778489
4.65,-0.0242472,-0.004458689380106
4.68,-0.0234107,-0.004304869818818
4.71,-0.0225606,-0.004148549425452
4.74,-0.0216976,-0.003989856919306
4.77,-0.0208223,-0.003828902631206
4.8,-0.0199355,-0.003665833668923
4.83,-0.0190378,-0.003500760363283
4.86,-0.01813,-0.003333829822055
4.89,-0.0172128,-0.003165170764537
4.92,-0.0162869,-0.002994911910029
4.95,-0.015353,-0.002823181977827
4.98,-0.0144117,-0.002650091298759
5.01,-0.0134639,-0.002475805369066
5.04,-0.0125102,-0.002300434519574
5.07,-0.0115513,-0.002124107469581
5.1,-0.0105879,-0.001946952938386
5.13,-0.00962077,-0.001769112517216
5.16,-0.00865059,-0.001590711247676
5.19,-0.00767805,-0.001411876010217
5.22,-0.00670384,-0.001232733685289
5.25,-0.00572867,-0.001053414831038
5.28,-0.00475322,-0.000874044489067
5.31,-0.00377816,-0.000694745862134
5.34,-0.00280418,-0.00051564583069
5.37,-0.00183195,-0.000336867597491
5.4,-0.000862128,-0.000158532158678
5.43,0.000104624,1.92387540707478E-05
5.46,0.00106766,0.000196326351231
5.49,0.00202633,0.00037261110774
5.52,0.00298,0.000547976440691
5.55,0.00392805,0.000722308341562
5.58,0.00486986,0.000895492801833
5.61,0.00580482,0.001067417651829
5.64,0.00673232,0.001237970721876
5.67,0.00765178,0.001407045358842
5.7,0.00856263,0.00157453674844
5.73,0.00946427,0.001740334559844
5.76,0.0103562,0.001904346850698
5.79,0.0112377,0.00206644122401
5.82,0.0121085,0.002226568030907
5.85,0.0129678,0.002384580163621
5.88,0.0138153,0.002540422456737
5.91,0.0146503,0.002693966190957
5.94,0.0154725,0.002845156200868
5.97,0.0162812,0.002993863767173
6,0.0170761,0.003140033724456
6.03,0.0178567,0.003283574130363
6.06,0.0186225,0.003424393042538
6.09,0.019373,0.003562398518625
6.12,0.020108,0.003697553781681
6.15,0.0208268,0.003829730112409
6.18,0.0215292,0.003958890733866
6.21,0.0222147,0.004084943703696
6.24,0.022883,0.004207833856485
6.27,0.0235337,0.00432748763835
6.3,0.0241664,0.004443831495406
6.33,0.0247808,0.004556810262238
6.36,0.0253766,0.004666368773434
6.39,0.0259534,0.004772433475108
6.42,0.0265109,0.004874949201848
6.45,0.0270489,0.004973879176711
6.48,0.0275671,0.005069168234284
6.51,0.0280652,0.005160761209152
6.54,0.0285429,0.005248602935903
6.57,0.0290001,0.005332675026066
6.6,0.0294364,0.005412903925755
6.63,0.0298518,0.00548928963497
6.66,0.0302459,0.005561758599828
6.69,0.0306186,0.005630292431857
6.72,0.0309697,0.005694854354114
6.75,0.0312991,0.005755425978129
6.78,0.0316066,0.005811970526958
6.81,0.0318921,0.005864469612132
6.84,0.0321555,0.005912904845178
6.87,0.0323966,0.005957239449155
6.9,0.0326153,0.005997455035591
6.93,0.0328113,0.006033496439073
6.96,0.0329848,0.006065400436542
6.99,0.0331356,0.006093130251058
7.02,0.0332636,0.006116667494148
7.05,0.0333689,0.006136030554284
7.08,0.0334509,0.006151109100638
7.11,0.0335093,0.006161847967798
7.14,0.0335441,0.006168247155763
7.17,0.0335554,0.006170325053005
7.2,0.0335432,0.006168081659523
7.23,0.0335077,0.006161553752259
7.26,0.0334489,0.006150741331215
7.29,0.0333669,0.00613566278486
7.32,0.0332619,0.006116354890138
7.35,0.033134,0.006092836035519
7.38,0.0329835,0.006065161386417
7.41,0.0328105,0.006033349331303
7.44,0.0326151,0.005997418258649
7.47,0.0323977,0.005957441722338
7.5,0.0321585,0.005913456499313
7.53,0.0318975,0.005865462589575
7.56,0.0316153,0.00581357032395
7.59,0.0313119,0.005757779702438
7.62,0.0309878,0.005698182667395
7.65,0.0306432,0.005634815995763
7.68,0.0302785,0.005567753241428
7.71,0.0298939,0.005497031181331
7.74,0.0294898,0.005422723369356
7.77,0.0290662,0.005344829805505
7.8,0.0286236,0.005263442432133
7.83,0.0281624,0.005178634803124
7.86,0.027683,0.005090480472363
7.89,0.0271859,0.004999071382206
7.92,0.0266715,0.004904481086538
7.95,0.0261403,0.004806801527714
7.98,0.0255927,0.004706106259619
8.01,0.0250292,0.00460248722461
8.04,0.0244503,0.004496036365041
8.07,0.0238565,0.004386845623268
8.1,0.0232483,0.004275006941648
8.13,0.0226263,0.004160630651007
8.16,0.0219909,0.00404379030523
8.19,0.0213427,0.003924596235144
8.22,0.0206822,0.003803140383105
8.25,0.02001,0.00367953307994
8.28,0.0193266,0.003553866268005
8.31,0.0186326,0.003426250278126
8.34,0.0179285,0.003296777052659
8.37,0.0172149,0.003165556922432
8.4,0.0164923,0.0030326818298
8.43,0.0157614,0.002898280494061
8.46,0.0150228,0.002762463246043
8.49,0.0142769,0.00262530363963
8.52,0.0135243,0.002486912005649
8.55,0.0127657,0.002347417063398
8.58,0.0120017,0.002206929143704
8.61,0.0112327,0.002065521800452
8.64,0.0104593,0.001923305364469
8.67,0.00968225,0.001780417749288
8.7,0.00890199,0.001636939864183
8.73,0.00811911,0.001492980201133
8.76,0.00733418,0.001348643574425
8.79,0.00654778,0.00120403663719
8.82,0.00576047,0.001059262364868
8.85,0.00497279,0.000914420055202
8.88,0.00418532,0.000769616361326
8.91,0.00339859,0.000624948742137
8.94,0.00261316,0.000480520173072
8.97,0.00182957,0.000336429951877
9,0.00104834,0.000192773698602
9.03,0.000270013,4.96512626443725E-05
9.06,-0.00050489,-9.28415520605201E-05
9.09,-0.00127585,-0.000234609309347
9.12,-0.00204236,-0.000375558779668
9.15,-0.00280392,-0.000515598020665
9.18,-0.00356002,-0.000654633251137
9.21,-0.00431017,-0.000792574367575
9.24,-0.0050539,-0.000929334944163
9.27,-0.00579073,-0.001064826716242
9.3,-0.00652019,-0.001198963257996
9.33,-0.00724182,-0.001331659982457
9.36,-0.00795517,-0.001462834141507
9.39,-0.0086598,-0.00159240482587
9.42,-0.00935527,-0.001720291126275
9.45,-0.0100412,-0.001846423166532
9.48,-0.010717,-0.001970692454659
9.51,-0.0113825,-0.002093067730256
9.54,-0.0120372,-0.002213457050967
9.57,-0.0126806,-0.002331768474437
9.6,-0.0133125,-0.002447965223723
9.63,-0.0139324,-0.00256195535647
9.66,-0.01454,-0.002673683707263
9.69,-0.0151349,-0.002783076722218
9.72,-0.0157168,-0.002890079235922
9.75,-0.0162854,-0.002994636082961
9.78,-0.0168403,-0.003096673709451
9.81,-0.0173811,-0.003196118561507
9.84,-0.0179077,-0.003292952250657
9.87,-0.0184197,-0.003387101223017
9.9,-0.0189169,-0.003478528701645
9.93,-0.0193989,-0.003567161132656
9.96,-0.0198654,-0.003652943350637
9.99,-0.0203164,-0.003735875355587
10.02,-0.0207514,-0.003815865205151
10.05,-0.0211702,-0.003892876122386
10.08,-0.0215728,-0.003966908107293
10.11,-0.0219587,-0.004037869217515
10.14,-0.0223279,-0.004105759453053
10.17,-0.0226802,-0.004170542036965
10.2,-0.0230153,-0.004232161803835
10.23,-0.0233332,-0.004290618753666
10.26,-0.0236336,-0.004345857721043
10.29,-0.0239164,-0.004397860317495
10.32,-0.0241815,-0.004446608154551
10.35,-0.0244288,-0.00449208284374
10.38,-0.0246582,-0.004534265996591
10.41,-0.0248695,-0.004573120836161
10.44,-0.0250626,-0.004608628973978
10.47,-0.0252375,-0.004640790410045
10.5,-0.025394,-0.004669568367416
10.53,-0.0255321,-0.004694962846094
10.56,-0.0256518,-0.004716973846077
10.59,-0.025753,-0.004735582978896
10.62,-0.0258358,-0.004750808633019
10.65,-0.0258997,-0.004762558866093
10.68,-0.0259447,-0.004770833678117
10.71,-0.0259707,-0.00477561468062
10.74,-0.0259778,-0.004776920262072
10.77,-0.025966,-0.004774750422475
10.8,-0.0259355,-0.00476914193877
10.83,-0.0258863,-0.004760094810957
10.86,-0.0258185,-0.004747627427508
10.89,-0.0257323,-0.004731776565365
10.92,-0.0256277,-0.004712542224527
10.95,-0.0255049,-0.004689961181937
10.98,-0.0253641,-0.004664070214538
11.01,-0.0252054,-0.004634887710801
11.04,-0.025029,-0.004602450447667
11.07,-0.0248351,-0.00456679520208
11.1,-0.0246239,-0.004527958750981
11.13,-0.0243956,-0.004485977871314
11.16,-0.0241505,-0.004440907728491
11.19,-0.0238887,-0.004392766710983
11.22,-0.0236106,-0.004341628372675
11.25,-0.0233164,-0.004287529490511
11.28,-0.0230062,-0.00423048845296
11.31,-0.0226804,-0.004170578813907
11.34,-0.0223391,-0.004107818961824
11.37,-0.0219827,-0.004042282450595
11.4,-0.0216116,-0.003974042834105
11.43,-0.021226,-0.003903136889296
11.46,-0.0208263,-0.003829638170053
11.49,-0.0204129,-0.00375362023026
11.52,-0.0199861,-0.003675138235332
11.55,-0.0195463,-0.003594265739152
11.58,-0.0190939,-0.003511076295606
11.61,-0.0186293,-0.003425643458577
11.64,-0.0181529,-0.003338040781951
11.67,-0.0176651,-0.003248341819613
11.7,-0.0171662,-0.003156601736975
11.73,-0.0166568,-0.003062930864865
11.76,-0.0161372,-0.002967384368696
11.79,-0.0156078,-0.002870035802353
11.82,-0.0150692,-0.002770995496663
11.85,-0.0145216,-0.002670300228569
11.88,-0.0139657,-0.002568078717367
11.91,-0.0134018,-0.002464386128473
11.94,-0.0128303,-0.00235929601577
11.97,-0.0122517,-0.002252900321614
12,-0.0116666,-0.002145309376833
12.03,-0.0110752,-0.002036559958369
12.06,-0.0104781,-0.001926762397048
12.09,-0.00987574,-0.001815997602143
12.12,-0.00926858,-0.001704350160623
12.15,-0.00865708,-0.001591904659455
12.18,-0.00804168,-0.001478742007911
12.21,-0.00742286,-0.001364950470653
12.24,-0.00680106,-0.001250610956954
12.27,-0.00617676,-0.001135811731477
12.3,-0.00555039,-0.001020631864646
12.33,-0.00492243,-0.000905159621124
12.36,-0.00429331,-0.000789474071336
12.39,-0.0036635,-0.000673661641097
12.42,-0.00303343,-0.000557801400834
12.45,-0.00240357,-0.000441979776359
12.48,-0.00177434,-0.000326273999253
12.51,-0.00114618,-0.000210764978789
12.54,-0.000519545,-9.55363825096218E-05
12.57,0.000105148,1.93351096596478E-05
12.6,0.000727468,0.000133770243408
12.63,0.00134699,0.000247690867734
12.66,0.0019633,0.000361020854365
12.69,0.00257597,0.000473681500646
12.72,0.0031846,0.000585599252693
12.75,0.00378879,0.000696700556619
12.78,0.00438813,0.000806910019694
12.81,0.00498223,0.00091615592688
12.84,0.0055707,0.00102436656314
12.87,0.00615317,0.001131473891129
12.9,0.00672925,0.001237406195811
12.93,0.00729857,0.001342095439843
12.96,0.00786078,0.001445477263575
12.99,0.00841551,0.001547483629664
13.02,0.00896242,0.001648052017307
13.05,0.00950116,0.001747118066857
13.08,0.0100314,0.001844621096357
13.11,0.0105528,0.001940498585007
13.14,0.0110651,0.002034702722781
13.17,0.0115678,0.002127141567323
13.2,0.0120609,0.002217815118633
13.23,0.0125438,0.002306613045885
13.26,0.0130164,0.002393516960606
13.29,0.0134783,0.002478453308913
13.32,0.0139294,0.002561403702335
13.35,0.0143692,0.002642276198515
13.38,0.0147976,0.002721052408982
13.41,0.0152143,0.002797677168323
13.44,0.0156191,0.002872113699595
13.47,0.0160118,0.002944325225856
13.5,0.016392,0.003014238193222
13.53,0.0167597,0.003081852601693
13.56,0.0171146,0.003147113285854
13.59,0.0174564,0.003209965080293
13.62,0.0177851,0.00327040798501
13.65,0.0181005,0.003328405223061
13.68,0.0184023,0.003383901629035
13.71,0.0186905,0.00343689720293
13.74,0.0189648,0.003487336779333
13.77,0.0192252,0.003535220358244
13.8,0.0194715,0.003580511162721
13.83,0.0197036,0.003623190804293
13.86,0.0199213,0.003663222506018
13.89,0.0201247,0.003700624656365
13.92,0.0203136,0.003735360478394
13.95,0.0204878,0.003767393195162
13.98,0.0206475,0.003796759583611
14.01,0.0207923,0.003823386089857
14.04,0.0209223,0.00384729110237
14.07,0.0210374,0.00386845623268
14.1,0.0211376,0.003886881480787
14.13,0.0212228,0.003902548458219
14.16,0.0212932,0.003915493941918
14.19,0.0213482,0.003925607601058
14.22,0.0213879,0.003932907824111
14.25,0.0214123,0.003937394611075
14.28,0.0214214,0.003939067961951
14.31,0.0214153,0.00393794626521
14.34,0.021394,0.003934029520852
14.37,0.0213576,0.003927336117348
14.4,0.0213062,0.00391788444317
14.43,0.0212398,0.003905674498317
14.46,0.0211586,0.003890743059731
14.49,0.0210627,0.003873108515885
14.52,0.0209522,0.003852789255249
14.55,0.0208273,0.003829822054765
14.58,0.020688,0.003804206914433
14.61,0.0205346,0.003775998999667
14.64,0.0203672,0.003745216698938
14.67,0.0201859,0.003711878400718
14.7,0.019991,0.003676039270419
14.73,0.0197827,0.003637736084984
14.76,0.0195611,0.003596987232884
14.79,0.0193265,0.003553847879533
14.82,0.019079,0.003508336413402
14.85,0.0188189,0.003460507999904
14.88,0.0185463,0.003410381027511
14.91,0.0182614,0.003357992273164
14.94,0.0179646,0.003303415290749
14.97,0.017656,0.003246668468737
15,0.0173359,0.003187806972541
15.03,0.0170047,0.003126904356045
15.06,0.0166626,0.003063997396192
15.09,0.0163099,0.002999141258397
15.12,0.0159469,0.002932391108071
15.15,0.0155739,0.002863802110629
15.18,0.0151913,0.002793447819955
15.21,0.0147993,0.002721365012991
15.24,0.0143983,0.002647627243623
15.27,0.0139886,0.002572289677264
15.3,0.0135706,0.002495425867798
15.33,0.0131446,0.002417090980639
15.36,0.0127109,0.0023373401812
15.39,0.0122698,0.002256228634895
15.42,0.0118219,0.002173866672551
15.45,0.0113673,0.002090272682639
15.48,0.0109064,0.002005520219043
15.51,0.0104397,0.001919701224121
15.54,0.00996749,0.001832869024436
15.57,0.00949009,0.001745082463099
15.6,0.00900791,0.00165641693284
15.63,0.0085213,0.001566936793308
15.66,0.00803064,0.001476711920694
15.69,0.0075363,0.001385810352342
15.72,0.00703865,0.001294300125593
15.75,0.00653806,0.001202249277793
15.78,0.00603491,0.001109727685131
15.81,0.00552956,0.001016801546103
15.84,0.0050224,0.000923542575747
15.87,0.00451377,0.000830013294865
15.9,0.00400407,0.000736287257341
15.93,0.00349365,0.000642428822825
15.96,0.00298288,0.00054850602866
15.99,0.00247213,0.00045458691219
16.02,0.00196176,0.000360737671909
16.05,0.00145212,0.000267022667468
16.08,0.000943579,0.000173509752326
16.11,0.00043649,8.02638377842628E-05
16.14,-6.87957E-05,-1.26504774566538E-05
16.17,-0.00057193,-0.000105169183129
16.2,-0.00107257,-0.000197229225165
16.23,-0.00157036,-0.000288765195773
16.26,-0.00206499,-0.000379720090692
16.29,-0.0025561,-0.000470027711426
16.32,-0.00304337,-0.000559629214867
16.35,-0.00352647,-0.000648463919061
16.38,-0.00400509,-0.000736474819747
16.41,-0.00447891,-0.000823603073817
16.44,-0.00494761,-0.000909789838163
16.47,-0.0054109,-0.000994981786219
16.5,-0.00586846,-0.001079120074878
16.53,-0.00632002,-0.001162155055267
16.56,-0.00676527,-0.001244029723125
16.59,-0.00720393,-0.001324692590733
16.62,-0.00763573,-0.00140409400922
16.65,-0.0080604,-0.001482184329713
16.68,-0.00847766,-0.001558912064492
16.71,-0.00888726,-0.00163423124238
16.74,-0.00928895,-0.001708095892199
16.77,-0.00968248,-0.001780460042772
16.8,-0.0100676,-0.001851277722919
16.83,-0.0104441,-0.001920510316852
16.86,-0.0108118,-0.001988124725322
16.89,-0.0111703,-0.002054047394446
16.92,-0.0115196,-0.002118278324222
16.95,-0.0118594,-0.002180762349238
16.98,-0.0121895,-0.00224146269255
17.01,-0.0125097,-0.002300342577218
17.04,-0.0128199,-0.002357383614769
17.07,-0.0131198,-0.00241253063979
17.1,-0.0134094,-0.002465783652281
17.13,-0.0136884,-0.002517087486829
17.16,-0.0139566,-0.002566405366491
17.19,-0.014214,-0.002613737291268
17.22,-0.0144604,-0.002659046484216
17.25,-0.0146957,-0.002702314556865
17.28,-0.0149197,-0.002743504732273
17.31,-0.0151324,-0.002782617010439
17.34,-0.0153337,-0.002819633002893
17.37,-0.0155233,-0.00285449754422
17.4,-0.0157014,-0.002887247411363
17.43,-0.0158677,-0.002917827438909
17.46,-0.0160222,-0.002946237626857
17.49,-0.0161648,-0.002972459586738
17.52,-0.0162956,-0.00299651170702
17.55,-0.0164143,-0.003018338822292
17.58,-0.016521,-0.003037959321024
17.61,-0.0166155,-0.003055336426274
17.64,-0.016698,-0.003070506914985
17.67,-0.0167683,-0.003083434010213
17.7,-0.0168266,-0.003094154488902
17.73,-0.0168725,-0.003102594797166
17.76,-0.0169061,-0.003108773323477
17.79,-0.0169273,-0.003112671679364
17.82,-0.0169362,-0.003114308253298
17.85,-0.0169327,-0.003113664656807
17.88,-0.016917,-0.003110777666834
17.91,-0.0168892,-0.00310566567185
17.94,-0.0168492,-0.003098310283385
17.97,-0.0167971,-0.003088729889908
18,-0.016733,-0.003076942879892
18.03,-0.0166571,-0.003062986030278
18.06,-0.0165694,-0.003046859341068
18.09,-0.0164699,-0.003028562812259
18.12,-0.0163589,-0.003008151609267
18.15,-0.0162365,-0.002985644120562
18.18,-0.0161027,-0.002961040346145
18.21,-0.0159578,-0.002934395451428
18.24,-0.0158018,-0.002905709436412
18.27,-0.0156349,-0.002875019078039
18.3,-0.0154573,-0.002842361153251
18.33,-0.0152691,-0.00280775405052
18.36,-0.0150706,-0.00277125293526
18.39,-0.0148617,-0.002732839418998
18.42,-0.0146428,-0.00269258705562
18.45,-0.0144139,-0.002650495845125
18.48,-0.0141754,-0.002606639341399
18.51,-0.0139273,-0.00256101754444
18.54,-0.01367,-0.002513704008135
18.57,-0.0134037,-0.002464735509425
18.6,-0.0131285,-0.002414130436781
18.63,-0.0128447,-0.002361943955618
18.66,-0.0125526,-0.002308231231347
18.69,-0.0122525,-0.002253047429384
18.72,-0.0119444,-0.002196392549727
18.75,-0.0116288,-0.002138358534733
18.78,-0.0113059,-0.002078982161344
18.81,-0.0109759,-0.002018300206503
18.84,-0.0106392,-0.001956386224093
18.87,-0.0102959,-0.001893258602587
18.9,-0.00994641,-0.001828992734715
18.93,-0.00959096,-0.001763630913962
18.96,-0.00922984,-0.001697226466894
18.99,-0.00886334,-0.001629832720078
19.02,-0.00849175,-0.001561503000079
19.05,-0.00811535,-0.001492288794617
19.08,-0.00773445,-0.001422247107953
19.11,-0.00734934,-0.001351431266653
19.14,-0.00696031,-0.001279894597283
19.17,-0.00656766,-0.001207692265257
19.2,-0.00617169,-0.001134879435989
19.23,-0.00577271,-0.001061513113738
19.26,-0.00537101,-0.000987646625072
19.29,-0.0049669,-0.000913336974251
19.32,-0.00456067,-0.000838637487841
19.35,-0.00415263,-0.000763605170103
19.38,-0.00374308,-0.00068829518645
19.41,-0.00333231,-0.000612760863449
19.44,-0.00292064,-0.000537061044208
19.47,-0.00250836,-0.000461249055292
19.5,-0.00209576,-0.000385378223269
19.53,-0.00168314,-0.000309503713552
19.56,-0.0012708,-0.000233680691554
19.59,-0.000859034,-0.00015796321938
19.62,-0.000448128,-8.24038880583429E-05
19.65,-3.83717E-05,-7.05596898968223E-06
19.68,0.000369947,6.80275974175231E-05
19.71,0.000776545,0.000142794753401
19.74,0.00118114,0.000217193588308
19.77,0.00158345,0.000291172246648
19.8,0.00198321,0.000364681998974
19.83,0.00238014,0.000437671357566
19.86,0.00277397,0.000510090673551
19.89,0.00316444,0.000581892136906
19.92,0.00355129,0.000653027937604
19.95,0.00393425,0.000723448426774
19.98,0.00431309,0.000793111310932
20.01,0.00468753,0.000861965102359
20.04,0.00505735,0.000929969346419
20.07,0.0054223,0.000997078071932
20.1,0.00578214,0.001063247146569
20.13,0.00613665,0.001128436115693
20.16,0.00648559,0.001192600846973
20.19,0.00682875,0.00125570272462
20.22,0.0071659,0.00131769945515
20.25,0.00749684,0.00137855426162
20.28,0.00782136,0.001438228528242
20.31,0.00813926,0.001496685478073
20.34,0.00845035,0.001553890173017
20.37,0.00875443,0.001609805836133
20.4,0.00905132,0.001664399368172
20.43,0.00934084,0.001717637669886
20.46,0.00962282,0.001769489480875
20.49,0.00989709,0.001819923540737
20.52,0.0101635,0.001868912266765
20.55,0.0104219,0.001916428076253
20.58,0.0106721,0.001962436031106
20.61,0.0109139,0.002006899354381
20.64,0.0111474,0.002049836434549
20.67,0.0113722,0.002091173717726
20.7,0.0115884,0.002130929592383
20.73,0.0117957,0.002169048893106
20.76,0.011994,0.002205513231424
20.79,0.0121834,0.002240340995809
20.82,0.0123636,0.002273477020847
20.85,0.0125345,0.002304902918066
20.88,0.0126962,0.002334637075939
20.91,0.0128484,0.002362624329051
20.94,0.0129912,0.002388883065873
20.97,0.0131244,0.002413376509464
21,0.0132481,0.002436123048294
21.03,0.0133621,0.002457085905421
21.06,0.0134664,0.002476265080845
21.09,0.0135609,0.002493642186095
21.12,0.0136456,0.002509217221171
21.15,0.0137205,0.002522990186073
21.18,0.0137856,0.002534961080801
21.21,0.0138408,0.002545111516883
21.24,0.0138861,0.002553441494321
21.27,0.0139214,0.002559932624642
21.3,0.0139466,0.002564566519375
21.33,0.0139618,0.002567361566992
21.36,0.013967,0.002568317767493
21.39,0.0139622,0.002567435120877
21.42,0.0139475,0.002564732015615
21.45,0.0139229,0.002560208451709
21.48,0.0138885,0.002553882817629
21.51,0.0138443,0.002545755113374
21.54,0.0137903,0.002535825338946
21.57,0.0137268,0.002524148659756
21.6,0.0136536,0.002510688298864
21.63,0.013571,0.002495499421683
21.66,0.0134791,0.002478600416683
21.69,0.0133778,0.002459972895394
21.72,0.0132674,0.002439672023228
21.75,0.0131479,0.002417697800187
21.78,0.0130194,0.002394068614741
21.81,0.0128822,0.002368839632304
21.84,0.0127363,0.002342010852876
21.87,0.0125818,0.002313600664927
21.9,0.0124189,0.002283645845401
21.93,0.0122477,0.002252164782768
21.96,0.0120684,0.002219194253971
21.99,0.011881,0.002184734259009
22.02,0.0116858,0.002148839963297
22.05,0.011483,0.002111548143776
22.08,0.0112726,0.002072858800446
22.11,0.0110549,0.002032827098722
22.14,0.0108301,0.001991489815545
22.17,0.0105984,0.001948883727858
22.2,0.0103599,0.001905027224132
22.23,0.0101149,0.001859975469779
22.26,0.00986356,0.001813757886356
22.29,0.0096061,0.001766414928496
22.32,0.00934273,0.001717985211991
22.35,0.00907367,0.001668509191477
22.38,0.00879913,0.001618025482743
22.41,0.00851934,0.001566576379273
22.44,0.00823451,0.001514200496856
22.47,0.00794489,0.001460943806671
22.5,0.0076507,0.001406846763353
22.53,0.00735216,0.00135194982154
22.56,0.00704952,0.001296298952409
22.59,0.00674302,0.001239938288291
22.62,0.00643288,0.001182908283822
22.65,0.00611935,0.001125254910182
22.68,0.00580267,0.001067022299699
22.71,0.00548308,0.001008254584706
22.74,0.00516083,0.000948997736379
22.77,0.00483615,0.000889294048204
22.8,0.00450929,0.000829189491357
22.83,0.0041805,0.000768730037016
22.86,0.00385002,0.000707959817513
22.89,0.0035181,0.000646924804025
22.92,0.00318497,0.000585667290036
22.95,0.00285089,0.000524235085571
22.98,0.00251609,0.000462670484113
23.01,0.00218082,0.000401019456841
23.04,0.00184532,0.000339326136086
23.07,0.00150983,0.000277634654177
23.1,0.0011746,0.000215990982294
23.13,0.000839851,0.000154435758957
23.16,0.00050583,9.30144036894629E-05
23.19,0.000172769,3.17695777455367E-05
23.22,-0.000159099,-2.92558737374016E-05
23.25,-0.000489542,-9.00192895062512E-05
23.28,-0.000818332,-0.000150478743847
23.31,-0.00114524,-0.00021059212716
23.34,-0.00147005,-0.000270319720348
23.37,-0.00179253,-0.000329618862158
23.4,-0.00211246,-0.000388449097954
23.43,-0.00242964,-0.000446773650792
23.46,-0.00274384,-0.00050455022719
23.49,-0.00305486,-0.000561742050204
23.52,-0.00336248,-0.000618308665199
23.55,-0.00366652,-0.000674216972927
23.58,-0.00396676,-0.00072942651875
23.61,-0.00426301,-0.000783902364574
23.64,-0.00455507,-0.000837607733455
23.67,-0.00484276,-0.000890509526147
23.7,-0.0051259,-0.000942574643402
23.73,-0.0054043,-0.000993768147122
23.76,-0.00567778,-0.001044056938062
23.79,-0.00594617,-0.00109340975582
23.82,-0.00620931,-0.001141797178841
23.85,-0.00646702,-0.001189186107878
23.88,-0.00671915,-0.001235548960224
23.91,-0.00696555,-0.001280858153172
23.94,-0.00720606,-0.001325084265169
23.97,-0.00744053,-0.001368199713508
24,-0.00766883,-0.001410180593175
24.03,-0.00789082,-0.001451001160313
24.06,-0.00810636,-0.00149063567106
24.09,-0.00831533,-0.001529062059251
24.12,-0.00851761,-0.001566258258722
24.15,-0.00871308,-0.001602202203307
24.18,-0.00890164,-0.001636875504534
24.21,-0.00908316,-0.001670254257391
24.24,-0.00925756,-0.001702323751101
24.27,-0.00942473,-0.001733063758346
24.3,-0.00958459,-0.001762459568349
24.33,-0.00973705,-0.001790494631486
24.36,-0.00988203,-0.00181715423698
24.39,-0.0100195,-0.001842432868289
24.42,-0.0101493,-0.00186630110386
24.45,-0.0102714,-0.001888753427151
24.48,-0.0103857,-0.001909771449692
24.51,-0.0104923,-0.001929373559953
24.54,-0.010591,-0.001947522980992
24.57,-0.0106819,-0.00196423810128
24.6,-0.0107648,-0.001979482143875
24.63,-0.0108397,-0.001993255108777
24.66,-0.0109067,-0.002005575384457
24.69,-0.0109656,-0.002016406193973
24.72,-0.0110165,-0.002025765925795
24.75,-0.0110593,-0.002033636191453
24.78,-0.0110941,-0.002040035379419
24.81,-0.0111207,-0.002044926712748
24.84,-0.0111392,-0.002048328579914
24.87,-0.0111495,-0.002050222592443
24.9,-0.0111517,-0.002050627138809
24.93,-0.0111458,-0.00204954221901
24.96,-0.0111319,-0.002046986221519
24.99,-0.0111099,-0.002042940757862
25.02,-0.01108,-0.002037442604984
25.05,-0.0110421,-0.002030473374413
25.08,-0.0109963,-0.00202205145462
25.11,-0.0109428,-0.002012213622547
25.14,-0.0108815,-0.002000941489724
25.17,-0.0108126,-0.001988271833092
25.2,-0.010736,-0.00197418626418
25.23,-0.0106519,-0.001958721559931
25.26,-0.0105604,-0.001941896108816
25.29,-0.0104616,-0.001923728299305
25.32,-0.0103556,-0.001904236519872
25.35,-0.0102424,-0.001883420770514
25.38,-0.0101222,-0.001861317828174
25.41,-0.00999506,-0.001837938725936
25.44,-0.00986114,-0.001813312885353
25.47,-0.00972051,-0.001787453178355
25.5,-0.00957328,-0.00176037983226
25.53,-0.0094196,-0.001732120429775
25.56,-0.0092596,-0.001702698875913
25.59,-0.00909341,-0.001672139075685
25.62,-0.00892119,-0.001640470450646
25.65,-0.00874308,-0.001607718744656
25.68,-0.00855924,-0.001573913379268
25.71,-0.00836981,-0.001539080098342
25.74,-0.00817497,-0.001503252001125
25.77,-0.00797487,-0.001466456670326
25.8,-0.00776967,-0.001428723527497
25.83,-0.00755956,-0.001390087510734
25.86,-0.00734469,-0.001350576202744
25.89,-0.00712525,-0.001310224541621
25.92,-0.00690141,-0.001269063787768
25.95,-0.00667335,-0.001227127040431
25.98,-0.00644125,-0.001184447398859
26.01,-0.0062053,-0.001141059801147
26.04,-0.00596568,-0.001096997346544
26.07,-0.00572259,-0.001052296811991
26.1,-0.0054762,-0.001006989457889
26.13,-0.00522672,-0.000961113900029
26.16,-0.00497434,-0.000914705076505
26.19,-0.00471924,-0.000867796086566
26.22,-0.00446163,-0.000820425546
26.25,-0.0042017,-0.000772628392903
26.28,-0.00393964,-0.00072443956537
26.31,-0.00367566,-0.000675897679191
26.34,-0.00340995,-0.000627037672461
26.37,-0.00314272,-0.000577898160969


==> data/standing_wave/sb_const_eps/sb_const_eps_rcsf_32.dat <==
0,0.0613225,0.01
0.03,0.0612997,0.009996281951975
0.06,0.0612314,0.009985144115129
0.09,0.0611181,0.009966668025602
0.12,0.0609599,0.009940869990623
0.15,0.0607574,0.009907847853561
0.18,0.0605109,0.0098676505361
0.21,0.0602208,0.009820343267153
0.24,0.0598877,0.009766023890089
0.27,0.0595121,0.009704773941049
0.3,0.0590945,0.009636674956174
0.33,0.0586354,0.009561808471605
0.36,0.0581355,0.009480288637939
0.39,0.0575955,0.009392229605773
0.42,0.0570158,0.00929769660402
0.45,0.0563974,0.009196852704961
0.48,0.0557408,0.009089779444739
0.51,0.0550468,0.008976607281177
0.54,0.0543161,0.008857450364874
0.57,0.0535495,0.008732439153655
0.6,0.0527478,0.008601704105345
0.63,0.0519118,0.008465375677769
0.66,0.0510424,0.008323600635982
0.69,0.0501404,0.008176509437808
0.72,0.0492066,0.008024232541074
0.75,0.0482419,0.007866916710832
0.78,0.0472472,0.007704708712137
0.81,0.0462235,0.007537771617269
0.84,0.0451716,0.007366235884056
0.87,0.0440924,0.007190248277549
0.9,0.0429868,0.007009955562803
0.93,0.0418559,0.006825537119328
0.96,0.0407005,0.006637123404949
0.99,0.0395216,0.006444877491948
1.02,0.0383202,0.006248962452607
1.05,0.0370971,0.006049508744751
1.08,0.0358534,0.00584669574789
1.11,0.03459,0.005640670227078
1.14,0.0333078,0.005431578947368
1.17,0.032008,0.005219617595499
1.2,0.0306913,0.005004900322068
1.23,0.0293588,0.004787606506584
1.26,0.0280114,0.004567882914102
1.29,0.0266502,0.004345908924131
1.32,0.025276,0.004121814994496
1.35,0.0238898,0.003895764197481
1.38,0.0224926,0.003667919605365
1.41,0.0210854,0.003438444290432
1.44,0.0196691,0.003207485017734
1.47,0.0182446,0.002975188552326
1.5,0.0168129,0.002741717966489
1.53,0.0153749,0.002507220025276
1.56,0.0139316,0.00227185780097
1.59,0.012484,0.002035794365853
1.62,0.0110329,0.001799160177749
1.65,0.00957932,0.001562121570386
1.68,0.00812414,0.001324822047373
1.71,0.00666831,0.001087416527376
1.74,0.00521274,0.000850053406172
1.77,0.00375834,0.000612881079539
1.8,0.00230604,0.000376051204696
1.83,0.000856741,0.000139710709772
1.86,-0.000588659,-9.59939663255738E-05
1.89,-0.00202926,-0.000330916058543
1.92,-0.00346416,-0.000564908475682
1.95,-0.00489249,-0.000797829507929
1.98,-0.00631334,-0.001029530759509
2.01,-0.00772584,-0.001259870357536
2.04,-0.00912912,-0.001488706429125
2.07,-0.0105223,-0.001715895470667
2.1,-0.0119045,-0.001941293978556
2.13,-0.013275,-0.002164784540748
2.16,-0.0146327,-0.002386187777732
2.19,-0.015977,-0.002605405846141
2.22,-0.0173069,-0.002822275673692
2.25,-0.0186216,-0.00303666680256
2.28,-0.0199204,-0.003248465082148
2.31,-0.0212023,-0.003457507440173
2.34,-0.0224666,-0.003663679726039
2.37,-0.0237125,-0.003866851481919
2.4,-0.0249392,-0.00406689224999
2.43,-0.0261459,-0.004263671572424
2.46,-0.0273319,-0.004457075298626
2.49,-0.0284963,-0.004646956663541
2.52,-0.0296386,-0.004833234131029
2.55,-0.0307578,-0.005015744628807
2.58,-0.0318534,-0.005194406620735
2.61,-0.0329245,-0.005369073341759
2.64,-0.0339706,-0.005539663255738
2.67,-0.0349909,-0.005706045904847
2.7,-0.0359848,-0.005868123445717
2.73,-0.0369516,-0.006025781727751
2.76,-0.0378907,-0.006178922907579
2.79,-0.0388016,-0.00632746544906
2.82,-0.0396835,-0.00647127889437
2.85,-0.040536,-0.006610298014595
2.88,-0.0413585,-0.006744424966366
2.91,-0.0421504,-0.006873561906315
2.94,-0.0429113,-0.006997643605528
2.97,-0.0436406,-0.007116572220637
3,-0.0443379,-0.007230282522728
3.03,-0.0450028,-0.00733870928289
3.06,-0.0456349,-0.007441787272208
3.09,-0.0462337,-0.007539434954544
3.12,-0.0467989,-0.007631603408211
3.15,-0.0473301,-0.007718227404297
3.18,-0.0478272,-0.007799290635574
3.21,-0.0482896,-0.007874695258673
3.24,-0.0487173,-0.007944441273595
3.27,-0.04911,-0.008008479758653
3.3,-0.0494674,-0.008066761792164
3.33,-0.0497894,-0.0081192710669
3.36,-0.0500758,-0.008165974968405
3.39,-0.0503266,-0.008206873496677
3.42,-0.0505416,-0.008241934037262
3.45,-0.0507208,-0.008271156590159
3.48,-0.0508641,-0.008294524848139
3.51,-0.0509719,-0.008312104040116
3.54,-0.0510443,-0.008323910473317
3.57,-0.0510813,-0.008329944147743
3.6,-0.0510831,-0.008330237677851
3.63,-0.0510497,-0.008324791063639
3.66,-0.0509812,-0.008313620612336
3.69,-0.0508778,-0.008296758938399
3.72,-0.0507397,-0.008274238656284
3.75,-0.0505671,-0.008246092380448
3.78,-0.0503602,-0.008212352725346
3.81,-0.0501194,-0.008173084919891
3.84,-0.0498449,-0.00812832157854
3.87,-0.0495369,-0.008078095315749
3.9,-0.049196,-0.008022503974887
3.93,-0.0488223,-0.007961563863182
3.96,-0.0484163,-0.007895356516776
3.99,-0.0479784,-0.007823947164581
4.02,-0.047509,-0.007747401035509
4.05,-0.0470085,-0.007665783358474
4.08,-0.0464774,-0.007579175669616
4.11,-0.0459162,-0.007487659505076
4.14,-0.0453253,-0.007391300093767
4.17,-0.0447054,-0.007290211586286
4.2,-0.044057,-0.007184475518774
4.23,-0.0433805,-0.007074157120144
4.26,-0.0426767,-0.00695938684822
4.29,-0.0419462,-0.006840262546374
4.32,-0.0411896,-0.006716882057972
4.35,-0.0404076,-0.006589359533613
4.38,-0.0396009,-0.006457809123894
4.41,-0.03877,-0.006322312364956
4.44,-0.0379157,-0.006182999714624
4.47,-0.0370385,-0.006039952709038
4.5,-0.0361393,-0.005893318113254
4.53,-0.0352188,-0.005743210077867
4.56,-0.0342775,-0.005589710139019
4.59,-0.0333163,-0.005432965061764
4.62,-0.0323359,-0.005273088996698
4.65,-0.0313369,-0.005110179787191
4.68,-0.0303203,-0.004944400505524
4.71,-0.0292867,-0.004775848995067
4.74,-0.0282369,-0.004604655713645
4.77,-0.0271716,-0.004430934811855
4.8,-0.0260917,-0.004254833054752
4.83,-0.0249979,-0.004076464592931
4.86,-0.0238909,-0.003895943576991
4.89,-0.0227717,-0.003713433079212
4.92,-0.0216409,-0.003529030942965
4.95,-0.0204993,-0.003342867626075
4.98,-0.0193478,-0.003155089893595
5.01,-0.0181871,-0.002965811896123
5.04,-0.0170181,-0.002775180398712
5.07,-0.0158414,-0.002583293244731
5.1,-0.014658,-0.002390313506462
5.13,-0.0134685,-0.002196339027274
5.16,-0.0122739,-0.002001532879449
5.19,-0.0110748,-0.001805992906356
5.22,-0.00987212,-0.001609869134494
5.25,-0.00866656,-0.00141327571446
5.28,-0.00745893,-0.001216344734804
5.31,-0.00625002,-0.001019205022626
5.34,-0.00504058,-0.00082197888214
5.37,-0.00383141,-0.000624796771169
5.4,-0.00262327,-0.000427782624648
5.43,-0.00141692,-0.000231060377512
5.46,-0.000213124,-3.47546169839782E-05
5.49,0.000987354,0.000161010069713
5.52,0.00218376,0.000356110726079
5.55,0.00337535,0.000550426026336
5.58,0.00456138,0.000743834644706
5.61,0.0057411,0.000936214276978
5.64,0.00691378,0.001127445880386
5.67,0.0080787,0.001317412042888
5.7,0.00923511,0.001505990460272
5.73,0.0103823,0.001693065351217
5.76,0.0115196,0.001878527457295
5.79,0.0126462,0.002062244689959
5.82,0.0137615,0.002244119205838
5.85,0.0148648,0.002424036854336
5.88,0.0159553,0.002601867177626
5.91,0.0170325,0.002777528639569
5.94,0.0180955,0.002950874475111
5.97,0.0191438,0.00312182314811
6,0.0201767,0.00329026050797
6.03,0.0211936,0.003456088711321
6.06,0.0221937,0.003619177300338
6.09,0.0231765,0.003779444738881
6.12,0.0241414,0.003936793183579
6.15,0.0250877,0.004091108483835
6.18,0.0260148,0.004242292796282
6.21,0.0269221,0.004390248277549
6.24,0.0278091,0.004534893391496
6.27,0.0286752,0.004676130294753
6.3,0.0295197,0.004813844836724
6.33,0.0303423,0.004947988095723
6.36,0.0311424,0.005078462228383
6.39,0.0319193,0.005205153084105
6.42,0.0326727,0.005328011741204
6.45,0.0334021,0.005446956663541
6.48,0.0341069,0.005561890007746
6.51,0.0347868,0.005672762852134
6.54,0.0354413,0.005779493660565
6.57,0.0360699,0.005882000896898
6.6,0.0366724,0.005980251946675
6.63,0.0372482,0.006074148966529
6.66,0.0377971,0.006163659342003
6.69,0.0383186,0.006248701536956
6.72,0.0388126,0.00632925924416
6.75,0.0392786,0.006405250927474
6.78,0.0397164,0.006476643972441
6.81,0.0401258,0.006543405764605
6.84,0.0405065,0.006605487382282
6.87,0.0408583,0.006662856211016
6.9,0.041181,0.006715479636349
6.93,0.0414745,0.006763341351054
6.96,0.0417385,0.006806392433446
6.99,0.0419731,0.006844649190754
7.02,0.0421781,0.006878079008521
7.05,0.0423535,0.006906681886746
7.08,0.0424991,0.006930425210975
7.11,0.042615,0.006949325288434
7.14,0.0427013,0.006963398426352
7.17,0.042758,0.00697264462473
7.2,0.0427852,0.006977080190795
7.23,0.0427831,0.006976737739003
7.26,0.0427516,0.006971600962126
7.29,0.0426909,0.006961702474622
7.32,0.0426011,0.006947058583717
7.35,0.0424825,0.006927718211097
7.38,0.0423352,0.00690369766399
7.41,0.0421593,0.006875013249623
7.44,0.0419553,0.006841746504138
7.47,0.0417231,0.006803881120307
7.5,0.0414633,0.006761514941498
7.53,0.0411759,0.006714647967712
7.56,0.0408614,0.006663361735089
7.59,0.0405201,0.006607705165315
7.62,0.0401523,0.006547727180073
7.65,0.0397584,0.006483493008276
7.68,0.0393388,0.006415067878837
7.71,0.0388938,0.006342500713441
7.74,0.0384239,0.006265873048229
7.77,0.0379296,0.00618526641934
7.8,0.0374112,0.006100729748461
7.83,0.0368693,0.00601236087896
7.86,0.0363042,0.005920208732521
7.89,0.0357165,0.005824371152513
7.92,0.0351067,0.005724929675078
7.95,0.0344753,0.005621965836357
7.98,0.0338227,0.005515544865262
8.01,0.0331495,0.005405764605161
8.04,0.0324563,0.005292722899425
8.07,0.0317436,0.005176501284194
8.1,0.031012,0.005057197602837
8.13,0.0302619,0.004934877084268
8.16,0.0294941,0.00480967018631
8.19,0.0287091,0.004681658445106
8.22,0.0279074,0.004550923396796
8.25,0.0270897,0.004417579191977
8.28,0.0262567,0.004281739981247
8.31,0.0254088,0.004143470993518
8.34,0.0245468,0.004002902686616
8.37,0.0236712,0.003860116596681
8.4,0.0227827,0.003715226874312
8.43,0.021882,0.003568347670105
8.46,0.0209697,0.003419576827429
8.49,0.0200464,0.003269012189653
8.52,0.0191127,0.003116751600147
8.55,0.0181694,0.002962925516735
8.58,0.0172171,0.002807631782788
8.61,0.0162565,0.002650984548901
8.64,0.0152882,0.002493081658445
8.67,0.0143129,0.002334037262016
8.7,0.0133312,0.002173949202984
8.73,0.0123439,0.002012947939174
8.76,0.0113515,0.001851115006727
8.79,0.0103549,0.001688597170696
8.82,0.00935451,0.001525461290717
8.85,0.00835118,0.00136184597823
8.88,0.00734552,0.001197850707326
8.91,0.0063382,0.001033584736434
8.94,0.0053299,0.000869158954707
8.97,0.00432127,0.000704679359126
9,0.00331298,0.000540255208121
9.03,0.00230569,0.000375994129398
9.06,0.00130007,0.000212005381385
9.09,0.000296756,4.83926780545477E-05
9.12,-0.000703586,-0.000114735374455
9.15,-0.00170031,-0.000277273431448
9.18,-0.00269277,-0.000439116148233
9.21,-0.00368033,-0.000600159810836
9.24,-0.00466235,-0.000760300052998
9.27,-0.00563819,-0.000919432508459
9.3,-0.00660724,-0.001077457703127
9.33,-0.00756886,-0.001234271270741
9.36,-0.00852245,-0.001389775367932
9.39,-0.0094674,-0.001543870520608
9.42,-0.0104031,-0.001696457254678
9.45,-0.0113289,-0.001847429573158
9.48,-0.0122444,-0.001996722247136
9.51,-0.0131488,-0.002144204818786
9.54,-0.0140416,-0.002289795751967
9.57,-0.0149222,-0.00243339720331
9.6,-0.0157902,-0.002574943943903
9.63,-0.0166449,-0.002714321823148
9.66,-0.0174857,-0.002851432997676
9.69,-0.0183123,-0.002986228545803
9.72,-0.019124,-0.003118594316931
9.75,-0.0199203,-0.003248448774919
9.78,-0.0207007,-0.003375710383628
9.81,-0.0214648,-0.003500313914142
9.84,-0.0222121,-0.003622177830323
9.87,-0.022942,-0.003741204288801
9.9,-0.0236542,-0.003857344367891
9.93,-0.0243481,-0.003970500224224
9.96,-0.0250234,-0.004080622936116
9.99,-0.0256797,-0.004187647274655
10.02,-0.0263165,-0.004291491703698
10.05,-0.0269334,-0.004392090994333
10.08,-0.0275301,-0.004489396224877
10.11,-0.0281062,-0.004583342166415
10.14,-0.0286613,-0.004673863590036
10.17,-0.0291951,-0.004760911574055
10.2,-0.0297073,-0.004844437196787
10.23,-0.0301975,-0.00492437522932
10.26,-0.0306655,-0.005000693057198
10.29,-0.0311111,-0.005073358065963
10.32,-0.0315339,-0.005142305026703
10.35,-0.0319336,-0.005207485017734
10.38,-0.0323102,-0.005268898039056
10.41,-0.0326634,-0.005326495168984
10.44,-0.0329929,-0.005380227485833
10.47,-0.0332986,-0.005430078682376
10.5,-0.0335804,-0.005476032451384
10.53,-0.0338381,-0.005518056178401
10.56,-0.0340716,-0.005556133556199
10.59,-0.0342809,-0.005590264584777
10.62,-0.0344657,-0.005620400342452
10.65,-0.0346261,-0.005646557136451
10.68,-0.034762,-0.005668718659546
10.71,-0.0348734,-0.005686884911737
10.74,-0.0349603,-0.005701055893025
10.77,-0.0350228,-0.005711247910636
10.8,-0.0350611,-0.005717493579029
10.83,-0.0350752,-0.005719792898202
10.86,-0.0350651,-0.005718145868156
10.89,-0.0350308,-0.005712552488891
10.92,-0.0349726,-0.005703061682091
10.95,-0.0348904,-0.005689657140528
10.98,-0.0347845,-0.005672387785886
11.01,-0.034655,-0.005651269925394
11.04,-0.034502,-0.005626319866281
11.07,-0.0343258,-0.00559758653023
11.1,-0.0341265,-0.005565086224469
11.13,-0.0339044,-0.005528867870684
11.16,-0.0336596,-0.005488947776102
11.19,-0.0333926,-0.005445407476864
11.22,-0.0331034,-0.005398246972971
11.25,-0.0327924,-0.005347531493334
11.28,-0.0324599,-0.00529330995964
11.31,-0.0321061,-0.005235614986343
11.34,-0.0317315,-0.005174528109585
11.37,-0.0313363,-0.005110081943822
11.4,-0.0309208,-0.005042325410738
11.43,-0.0304855,-0.004971340046476
11.46,-0.0300308,-0.004897191079946
11.49,-0.0295569,-0.004819911125606
11.52,-0.0290645,-0.004739614334054
11.55,-0.0285538,-0.004656333319744
11.58,-0.0280252,-0.00457013331159
11.61,-0.0274793,-0.004481112152962
11.64,-0.0269164,-0.004389318765543
11.67,-0.0263369,-0.004294818378246
11.7,-0.0257414,-0.004197708834441
11.73,-0.0251302,-0.004098039055811
11.76,-0.024504,-0.003995923192955
11.79,-0.023863,-0.003891393860329
11.82,-0.0232079,-0.003784565208529
11.85,-0.0225391,-0.003675502466468
11.88,-0.0218571,-0.003564287170288
11.91,-0.0211625,-0.003451017163358
11.94,-0.0204557,-0.003335757674589
11.97,-0.0197372,-0.003218590240124
12,-0.0190077,-0.003099629010559
12.03,-0.0182675,-0.002978922907579
12.06,-0.0175173,-0.002856586081781
12.09,-0.0167576,-0.002732700069306
12.12,-0.0159888,-0.002607330099066
12.15,-0.0152117,-0.002480606628888
12.18,-0.0144266,-0.002352578580456
12.21,-0.0136343,-0.002223376411594
12.24,-0.0128351,-0.002093049043989
12.27,-0.0120297,-0.001961710628236
12.3,-0.0112186,-0.001829442700477
12.33,-0.0104023,-0.001696326796853
12.36,-0.00958152,-0.001562480329406
12.39,-0.00875671,-0.001427976680664
12.42,-0.00792843,-0.001292907171104
12.45,-0.00709726,-0.001157366382649
12.48,-0.00626374,-0.001021442374332
12.51,-0.00542843,-0.000885226466631
12.54,-0.0045919,-0.000748811610746
12.57,-0.00375469,-0.00061228586571
12.6,-0.00291736,-0.000475740552
12.63,-0.00208045,-0.000339263728648
12.66,-0.00124453,-0.000202948346855
12.69,-0.00041014,-6.68824656529007E-05
12.72,0.00042218,6.8845855925639E-05
12.75,0.00125188,0.000204146928126
12.78,0.00207843,0.000338934322639
12.81,0.00290128,0.000473118349709
12.84,0.00371991,0.000606614211749
12.87,0.00453378,0.000739333849729
12.9,0.00534237,0.000871192466061
12.93,0.00614515,0.001002103632435
12.96,0.00694161,0.001131984181989
12.99,0.00773124,0.001260750947858
13.02,0.00851352,0.001388319132455
13.05,0.00928796,0.001514608830364
13.08,0.0100541,0.001639545028334
13.11,0.0108113,0.001763023360104
13.14,0.0115593,0.001885001426882
13.17,0.0122975,0.002005381385299
13.2,0.0130254,0.002124081699213
13.23,0.0137425,0.002241020832484
13.26,0.0144485,0.002356149863427
13.29,0.0151428,0.002469370948673
13.32,0.0158251,0.002580635166538
13.35,0.0164949,0.00268986098088
13.38,0.0171517,0.002796966855559
13.41,0.0177952,0.00290190386889
13.44,0.0184249,0.003004590484732
13.47,0.0190404,0.003104961474173
13.5,0.0196414,0.003202967915529
13.53,0.0202275,0.003298544579885
13.56,0.0207983,0.00339162623833
13.59,0.0213535,0.003482163969179
13.62,0.0218927,0.00357009254352
13.65,0.0224155,0.003655346732439
13.68,0.0229218,0.003737910228709
13.71,0.023411,0.00381768518896
13.74,0.023883,0.003894655305964
13.77,0.0243375,0.003968771658037
13.8,0.0247742,0.004039985323495
13.83,0.0251928,0.004108247380651
13.86,0.025593,0.004173508907823
13.89,0.0259748,0.00423576990501
13.92,0.0263377,0.004294948836072
13.95,0.0266817,0.004351045701007
13.98,0.0270065,0.004404011578132
14.01,0.027312,0.004453830160219
14.04,0.0275979,0.004500452525582
14.07,0.0278643,0.004543894981451
14.1,0.0281108,0.004584092298912
14.13,0.0283374,0.004621044477965
14.16,0.028544,0.004654735211382
14.19,0.0287305,0.004685148191936
14.22,0.0288968,0.004712267112398
14.25,0.0290429,0.004736091972767
14.28,0.0291688,0.004756622773044
14.31,0.0292743,0.004773826898773
14.34,0.0293595,0.004787720657181
14.37,0.0294244,0.004798304048269
14.4,0.0294691,0.004805593379265
14.43,0.0294937,0.004809604957397
14.46,0.029498,0.004810306168209
14.49,0.0294823,0.004807745933385
14.52,0.0294466,0.004801924252925
14.55,0.029391,0.004792857434058
14.58,0.0293156,0.004780561784011
14.61,0.0292204,0.004765037302784
14.64,0.0291057,0.004746332912063
14.67,0.0289716,0.004724464919075
14.7,0.0288182,0.004699449631049
14.73,0.0286457,0.00467131966244
14.76,0.0284543,0.004640107627706
14.79,0.0282442,0.004605846141302
14.82,0.0280156,0.004568567817685
14.85,0.0277687,0.004528305271312
14.88,0.0275037,0.004485091116637
14.91,0.027221,0.004438990582576
14.94,0.0269206,0.004390003669126
14.97,0.026603,0.00433821191243
15,0.0262684,0.004283647926944
15.03,0.0259171,0.004226360634351
15.06,0.0255494,0.004166398956337
15.09,0.0251656,0.004103811814587
15.12,0.024766,0.004038648130784
15.15,0.0243509,0.003970956826613
15.18,0.0239208,0.003900819438216
15.21,0.0234759,0.003828268580048
15.24,0.0230165,0.003753353173794
15.27,0.0225431,0.003676154755595
15.3,0.0220561,0.003596738554364
15.33,0.0215557,0.003515137184557
15.36,0.0210423,0.003431415875087
15.39,0.0205165,0.003345672469322
15.42,0.0199785,0.00325793958172
15.45,0.0194287,0.003168282441192
15.48,0.0188677,0.003076798891108
15.51,0.0182957,0.002983521545925
15.54,0.0177133,0.002888548249011
15.57,0.0171208,0.002791927922051
15.6,0.0165187,0.002693742101186
15.63,0.0159074,0.002594056015329
15.66,0.0152873,0.002492934893392
15.69,0.014659,0.002390476578744
15.72,0.0140228,0.002286729993069
15.75,0.0133792,0.00218177667251
15.78,0.0127287,0.002075698153206
15.81,0.0120717,0.001968559664071
15.84,0.0114087,0.001860442741245
15.87,0.0107401,0.001751412613641
15.9,0.0100665,0.001641567124628
15.93,0.00938819,0.001530953565168
15.96,0.00870578,0.001419671409352
15.99,0.0080197,0.001307790778262
16.02,0.0073304,0.001195385054425
16.05,0.00663837,0.001082534143259
16.08,0.00594408,0.000969314688736
16.11,0.00524799,0.000855801704105
16.14,0.00455058,0.000742073464063
16.17,0.00385232,0.000628206612581
16.2,0.00315368,0.000514277793632
16.23,0.00245513,0.000400363651188
16.26,0.00175713,0.0002865391985
16.29,0.00106014,0.000172879448816
16.32,0.000364634,5.94616983978148E-05
16.35,-0.000328932,-5.36396917933874E-05
16.38,-0.0010201,-0.000166350034653
16.41,-0.00170841,-0.000278594316931
16.44,-0.00239343,-0.000390302091402
16.47,-0.00307468,-0.000501395083371
16.5,-0.00375174,-0.000611804802479
16.53,-0.00442416,-0.000721457866199
16.56,-0.00509151,-0.000830284153451
16.59,-0.00575335,-0.00093821191243
16.62,-0.00640925,-0.001045171022056
16.65,-0.00705879,-0.001151092991969
16.68,-0.00770155,-0.001255909331811
16.71,-0.00833713,-0.001359554812671
16.74,-0.00896511,-0.001461960944189
16.77,-0.00958509,-0.001563062497452
16.8,-0.0101967,-0.001662799135717
16.83,-0.0107995,-0.001761099107179
16.86,-0.0113931,-0.001857898813649
16.89,-0.0119772,-0.001953149333442
16.92,-0.0125514,-0.002046785437645
16.95,-0.0131153,-0.002138741897346
16.98,-0.0136686,-0.00222896979086
17.01,-0.0142109,-0.002317403889274
17.04,-0.0147419,-0.002403995270904
17.07,-0.0152613,-0.002488695014065
17.1,-0.0157686,-0.002571421582617
17.13,-0.0162638,-0.002652174976558
17.16,-0.0167463,-0.002730857352522
17.19,-0.0172159,-0.00280743609605
17.22,-0.0176724,-0.002881878592686
17.25,-0.0181154,-0.002954119613519
17.28,-0.0185447,-0.003024126544091
17.31,-0.01896,-0.003091850462718
17.34,-0.0193611,-0.003157258754943
17.37,-0.0197478,-0.003220318806311
17.4,-0.0201197,-0.003280965387908
17.43,-0.0204767,-0.003339182192507
17.46,-0.0208186,-0.00339493660565
17.49,-0.0211452,-0.003448196012883
17.52,-0.0214563,-0.003498927799747
17.55,-0.0217517,-0.003547099351788
17.58,-0.0220313,-0.003592694361776
17.61,-0.0222949,-0.003635680215255
17.64,-0.0225423,-0.00367602429777
17.67,-0.0227735,-0.00371372660932
17.7,-0.0229883,-0.003748754535448
17.73,-0.0231867,-0.003781108076155
17.76,-0.0233685,-0.003810754616984
17.79,-0.0235336,-0.003837677850707
17.82,-0.023682,-0.003861877777325
17.85,-0.0238136,-0.003883338089608
17.88,-0.0239284,-0.003902058787558
17.91,-0.0240264,-0.003918039871173
17.94,-0.0241075,-0.003931265033226
17.97,-0.0241717,-0.003941734273717
18,-0.0242192,-0.003949480207102
18.03,-0.0242499,-0.003954486526153
18.06,-0.0242638,-0.00395675323087
18.09,-0.0242611,-0.003956312935709
18.12,-0.0242417,-0.003953149333442
18.15,-0.0242058,-0.003947295038526
18.18,-0.0241533,-0.003938733743732
18.21,-0.0240845,-0.003927514370745
18.24,-0.0239993,-0.003913620612336
18.27,-0.023898,-0.003897101390191
18.3,-0.0237805,-0.003877940397081
18.33,-0.0236471,-0.00385618655469
18.36,-0.0234979,-0.003831856170247
18.39,-0.0233331,-0.003804981858209
18.42,-0.0231528,-0.003775579925802
18.45,-0.0229572,-0.003743682987484
18.48,-0.0227465,-0.003709323657711
18.51,-0.0225208,-0.003672518243712
18.54,-0.0222805,-0.003633331974398
18.57,-0.0220256,-0.00359176484977
18.6,-0.0217565,-0.00354788209874
18.63,-0.0214733,-0.003501700028538
18.66,-0.0211763,-0.003453267560846
18.69,-0.0208657,-0.003402617310123
18.72,-0.0205419,-0.003349814505279
18.75,-0.0202051,-0.003294891760773
18.78,-0.0198555,-0.00323788169106
18.81,-0.0194935,-0.003178849525052
18.84,-0.0191193,-0.003117827877207
18.87,-0.0187333,-0.003054881976436
18.9,-0.0183357,-0.002990044437197
18.93,-0.0179268,-0.002923364181173
18.96,-0.017507,-0.002854906437278
18.99,-0.0170765,-0.002784703819968
19.02,-0.0166357,-0.002712821558156
19.05,-0.016185,-0.002639324880753
19.08,-0.0157246,-0.002564246402218
19.11,-0.015255,-0.00248766765869
19.14,-0.0147764,-0.002409621264626
19.17,-0.0142892,-0.002330172448938
19.2,-0.0137938,-0.00224938644054
19.23,-0.0132905,-0.002167312161115
19.26,-0.0127797,-0.002084014839578
19.29,-0.0122618,-0.001999559704839
19.32,-0.0117371,-0.001913995678585
19.35,-0.011206,-0.001827387989726
19.38,-0.0106688,-0.001739785559949
19.41,-0.0101261,-0.001651286232623
19.44,-0.00957805,-0.001561914468588
19.47,-0.00902516,-0.00147175343471
19.5,-0.00846779,-0.001380861837009
19.53,-0.00790631,-0.00128930001223
19.56,-0.00734112,-0.001197133189286
19.59,-0.00677262,-0.001104426597089
19.62,-0.00620118,-0.001011240572384
19.65,-0.00562721,-0.000917641974805
19.68,-0.0050511,-0.000823694402544
19.71,-0.00447323,-0.000729459823067
19.74,-0.00389399,-0.000635001834563
19.77,-0.0033138,-0.000540388927392
19.8,-0.00273302,-0.000445679807575
19.83,-0.00215206,-0.000350941334747
19.86,-0.0015713,-0.000256235476375
19.89,-0.000991132,-0.000161626156794
19.92,-0.000411944,-6.71766480492478E-05
19.95,0.000165879,2.70502670308614E-05
19.98,0.000741953,0.00012099196869
20.01,0.0013159,0.000214586815606
20.04,0.00188733,0.000307771209589
20.07,0.00245588,0.0004004859554
20.1,0.00302117,0.000492669085572
20.13,0.00358283,0.000584260263362
20.16,0.00414049,0.000675199152024
20.19,0.00469379,0.000765427045538
20.22,0.00524237,0.000854885237882
20.25,0.00578586,0.000943513392311
20.28,0.00632393,0.001031257694973
20.31,0.00685621,0.001118057809124
20.34,0.00738238,0.001203861551633
20.37,0.00790207,0.001288608585756
20.4,0.00841498,0.001372249989808
20.43,0.00892076,0.001454728688491
20.46,0.00941908,0.001535990867952
20.49,0.00990965,0.001615989237229
20.52,0.0103921,0.001694663459578
20.55,0.0108662,0.001771976028375
20.58,0.0113317,0.001847886175547
20.61,0.0117881,0.001922312364956
20.64,0.0122353,0.001995238289372
20.67,0.0126729,0.002066598719883
20.7,0.0131008,0.00213637734926
20.73,0.0135185,0.002204492641363
20.76,0.0139259,0.002270928288964
20.79,0.0143227,0.002335635370378
20.82,0.0147087,0.002398581271148
20.85,0.0150837,0.002459733376819
20.88,0.0154473,0.002519026458478
20.91,0.0157994,0.002576444208896
20.94,0.0161398,0.002631954013617
20.97,0.0164683,0.002685523258184
21,0.0167846,0.002737103020914
21.03,0.0170887,0.002786693301806
21.06,0.0173803,0.002834245179176
21.09,0.0176592,0.002879726038567
21.12,0.0179254,0.002923135879979
21.15,0.0181786,0.002964425781728
21.18,0.0184187,0.003003579436585
21.21,0.0186456,0.003040580537323
21.24,0.0188591,0.003075396469485
21.27,0.0190592,0.003108027233071
21.3,0.0192458,0.003138456520853
21.33,0.0194188,0.003166668025602
21.36,0.019578,0.003192629132863
21.39,0.0197234,0.003216339842635
21.42,0.019855,0.003237800154919
21.45,0.0199727,0.003256993762485
21.48,0.0200765,0.003273920665335
21.51,0.0201663,0.00328856455624
21.54,0.0202421,0.003300925435199
21.57,0.0203039,0.003311003302214
21.6,0.0203517,0.003318798157283
21.63,0.0203856,0.003324326307636
21.66,0.0204056,0.003327587753272
21.69,0.0204116,0.003328566186962
21.72,0.0204038,0.003327294223164
21.75,0.0203821,0.00332375555465
21.78,0.0203467,0.003317982795874
21.81,0.0202976,0.003309975946838
21.84,0.0202349,0.00329975131477
21.87,0.0201587,0.003287325206898
21.9,0.020069,0.003272697623222
21.93,0.019966,0.003255901178197
21.96,0.0198497,0.003236935871825
21.99,0.0197204,0.00321585062579
22.02,0.0195781,0.003192645440091
22.05,0.019423,0.003167352929186
22.08,0.0192552,0.003139989400302
22.11,0.0190748,0.003110571160667
22.14,0.0188822,0.003079163439194
22.17,0.0186773,0.003045749928656
22.2,0.0184604,0.003010379550736
22.23,0.0182317,0.002973084919891
22.26,0.0179913,0.002933882343349
22.29,0.0177396,0.002892837050022
22.32,0.0174766,0.002849949039912
22.35,0.0172026,0.002805267234702
22.38,0.0169179,0.002758840556076
22.41,0.0166226,0.002710685311264
22.44,0.0163171,0.002660866729178
22.47,0.0160014,0.002609384809817
22.5,0.0156759,0.002556304782095
22.53,0.0153409,0.002501675567695
22.56,0.0149966,0.002445529781075
22.59,0.0146432,0.002387900036691
22.62,0.014281,0.002328835256227
22.65,0.0139103,0.002268384361368
22.68,0.0135315,0.002206612581027
22.71,0.0131446,0.002143519915202
22.74,0.0127501,0.002079187900037
22.77,0.0123483,0.002013665457214
22.8,0.0119394,0.00194698520119
22.83,0.0115237,0.001879196053651
22.86,0.0111015,0.00181034693628
22.89,0.0106732,0.001740503077989
22.92,0.0102391,0.001669713400465
22.95,0.00979939,0.001598008887439
22.98,0.00935447,0.001525454767826
23.01,0.00890465,0.001452101594032
23.04,0.00845024,0.001377999918464
23.07,0.00799156,0.001303201924253
23.1,0.00752894,0.001227761425252
23.13,0.0070627,0.00115173060459
23.16,0.00659317,0.001075163276122
23.19,0.00612067,0.000998111622977
23.22,0.00564553,0.000920629459008
23.25,0.00516808,0.000842770598068
23.28,0.00468864,0.000764587223287
23.31,0.00420756,0.000686136409964
23.34,0.00372515,0.000607468710506
23.37,0.00324174,0.000528637938766
23.4,0.00275767,0.000449699539321
23.43,0.00227326,0.000370705695299
23.46,0.00178883,0.000291708589832
23.49,0.00130472,0.000212763667496
23.52,0.000821252,0.000133923437564
23.55,0.000338745,5.52399200945819E-05
23.58,-0.000142477,-2.32340494924375E-05
23.61,-0.000622095,-0.000101446451139
23.64,-0.00109979,-0.000179345264789
23.67,-0.00157524,-0.000256877981165
23.7,-0.00204814,-0.000333994863223
23.73,-0.00251818,-0.000410645358555
23.76,-0.00298505,-0.000486778914754
23.79,-0.00344843,-0.000562343348689
23.82,-0.00390804,-0.000637293000122
23.85,-0.00436356,-0.000711575685923
23.88,-0.00481471,-0.000785145745852
23.91,-0.00526119,-0.000857954258225
23.94,-0.00570272,-0.000929955562803
23.97,-0.006139,-0.001001100737902
24,-0.00656976,-0.001071345754005
24.03,-0.00699473,-0.001140646581597
24.06,-0.00741363,-0.001208957560439
24.09,-0.00782619,-0.001276234661014
24.12,-0.00823216,-0.001342437115251
24.15,-0.00863128,-0.001407522524359
24.18,-0.00902329,-0.001471448489543
24.21,-0.00940795,-0.001534175873456
24.24,-0.00978502,-0.00159566553875
24.27,-0.0101543,-0.001655884870969
24.3,-0.0105154,-0.001714770271923
24.33,-0.0108683,-0.001772318480166
24.36,-0.0112128,-0.001828496881243
24.39,-0.0115485,-0.001883240246239
24.42,-0.0118752,-0.0019365159607
24.45,-0.0121929,-0.001988324024624
24.48,-0.0125013,-0.002038615516328
24.51,-0.0128002,-0.002087357821354
24.54,-0.0130894,-0.002134518325248
24.57,-0.0133687,-0.002180064413551
24.6,-0.0136381,-0.002223996086265
24.63,-0.0138973,-0.002266264421705
24.66,-0.0141462,-0.002306853112642
24.69,-0.0143847,-0.002345745851849
24.72,-0.0146126,-0.002382910024869
24.75,-0.0148297,-0.002418313017245
24.78,-0.0150361,-0.002451971136206
24.81,-0.0152314,-0.00248381915284
24.84,-0.0154158,-0.002513889681601
24.87,-0.015589,-0.002542133800807
24.9,-0.015751,-0.002568551510457
24.93,-0.0159016,-0.002593110196094
24.96,-0.0160409,-0.002615826164948
24.99,-0.0161688,-0.002636683109788
25.02,-0.0162851,-0.00265564841616
25.05,-0.0163899,-0.002672738391292
25.08,-0.0164832,-0.002687953035183
25.11,-0.0165648,-0.002701259733377
25.14,-0.0166348,-0.002712674793102
25.17,-0.0166932,-0.002722198214359
25.2,-0.0167399,-0.002729813689918
25.23,-0.0167749,-0.002735521219781
25.26,-0.0167984,-0.002739353418403
25.29,-0.0168104,-0.002741310285784
25.32,-0.0168107,-0.002741359207469
25.35,-0.0167996,-0.002739549105141
25.38,-0.016777,-0.002735863671572
25.41,-0.016743,-0.002730319213992
25.44,-0.0166976,-0.002722915732398
25.47,-0.0166409,-0.002713669534021
25.5,-0.016573,-0.002702596926087
25.53,-0.016494,-0.002689714215826
25.56,-0.0164039,-0.002675021403237
25.59,-0.0163028,-0.002658534795548
25.62,-0.0161909,-0.002640287007216
25.65,-0.0160683,-0.002620294345469
25.68,-0.0159351,-0.002598573117534
25.71,-0.0157914,-0.002575139630641
25.74,-0.0156373,-0.002550010192018
25.77,-0.015473,-0.00252321741612
25.8,-0.0152986,-0.002494777610176
25.83,-0.0151143,-0.002464723388642
25.86,-0.0149202,-0.002433071058747
25.89,-0.0147165,-0.002399853234946
25.92,-0.0145034,-0.002365102531697
25.95,-0.0142811,-0.002328851563456
25.98,-0.0140496,-0.002291100330221
26.01,-0.0138093,-0.002251914060908
26.04,-0.0135603,-0.002211309062742
26.07,-0.0133029,-0.00216933425741
26.1,-0.0130371,-0.00212598964491
26.13,-0.0127632,-0.002081324146928
26.16,-0.0124815,-0.002035386685148
26.19,-0.0121921,-0.001988193566798
26.22,-0.0118953,-0.001939793713564
26.25,-0.0115912,-0.001890203432672
26.28,-0.0112802,-0.001839487953035
26.31,-0.0109624,-0.001787663581883
26.34,-0.0106381,-0.001734779240899
26.37,-0.0103075,-0.001680867544539


==> data/standing_wave/sb_const_eps/sb_const_eps_rcsf_64.dat <==
0,0.0630082,0.01
0.03,0.0629845,0.009996238584819
0.06,0.0629139,0.009985033694027
0.09,0.0627966,0.009966417069524
0.12,0.0626329,0.009940436324161
0.15,0.0624233,0.009907170812688
0.18,0.0621681,0.009866668147955
0.21,0.0618677,0.009818991813764
0.24,0.0615226,0.009764221164864
0.27,0.0611332,0.009702419685057
0.3,0.0606999,0.009633650858142
0.33,0.0602233,0.009558009909821
0.36,0.0597038,0.009475560323894
0.39,0.059142,0.009386397326062
0.42,0.0585384,0.009290600271076
0.45,0.0578935,0.009188248513686
0.48,0.0572079,0.009079437279592
0.51,0.0564822,0.008964261794497
0.54,0.055717,0.0088428172841
0.57,0.0549129,0.008715198974102
0.6,0.0540705,0.008581502090204
0.63,0.0531905,0.008441837729057
0.66,0.0522735,0.008296301116363
0.69,0.0513201,0.00814498747782
0.72,0.0503311,0.007988023781032
0.75,0.0493072,0.007825521122648
0.78,0.0482516,0.007657987373072
0.81,0.0471661,0.007485708209408
0.84,0.0460512,0.007308762986405
0.87,0.0449079,0.007127310413565
0.9,0.0437373,0.00694152507134
0.93,0.0425403,0.00675154979828
0.96,0.0413179,0.006557543303887
0.99,0.0400711,0.006359664297663
1.02,0.0388009,0.006158071489108
1.05,0.0375083,0.005952923587724
1.08,0.0361944,0.005744395173961
1.11,0.0348602,0.005532644957323
1.14,0.0335065,0.005317799905409
1.17,0.0321346,0.005100066340572
1.2,0.0307453,0.004879571230411
1.23,0.0293396,0.00465647328443
1.26,0.0279186,0.004430947083078
1.29,0.0264832,0.004203135464908
1.32,0.0250345,0.00397321301037
1.35,0.0235734,0.003741322558016
1.38,0.022101,0.003507638688298
1.41,0.0206181,0.003272288368815
1.44,0.0191259,0.003035462050971
1.47,0.0176252,0.002797286702366
1.5,0.0161171,0.002557936903451
1.53,0.0146025,0.002317555492777
1.56,0.0130824,0.002076301179846
1.59,0.0115577,0.00183431680321
1.62,0.0100295,0.001591776943318
1.65,0.00849871,0.001348826025819
1.68,0.00696626,0.001105611650547
1.71,0.00543311,0.000862286178624
1.74,0.00390023,0.000619003558267
1.77,0.00236856,0.000375912976406
1.8,0.000839058,0.000133166476744
1.83,-0.000687337,-0.000109086912497
1.86,-0.00220968,-0.000350697210839
1.89,-0.00372704,-0.000591516659736
1.92,-0.00523847,-0.000831394961291
1.95,-0.00674305,-0.001070186102761
1.98,-0.00823984,-0.001307740897217
2.01,-0.00972793,-0.001543914919011
2.04,-0.0112064,-0.001778562155402
2.07,-0.0126743,-0.002011531832365
2.1,-0.0141307,-0.002242676350062
2.13,-0.0155748,-0.002471868740894
2.16,-0.0170057,-0.002698966166309
2.19,-0.0184223,-0.002923794045854
2.22,-0.019824,-0.003146257153831
2.25,-0.0212097,-0.003366180909786
2.28,-0.0225786,-0.00358343834612
2.31,-0.0239298,-0.003797886624281
2.34,-0.0252625,-0.004009398776667
2.37,-0.0265758,-0.004217831964728
2.4,-0.0278689,-0.004423059220863
2.43,-0.029141,-0.004624953577471
2.46,-0.0303912,-0.004823372196
2.49,-0.0316187,-0.005018188108849
2.52,-0.0328227,-0.005209274348418
2.55,-0.0340025,-0.005396519818055
2.58,-0.0351572,-0.00557978167921
2.61,-0.0362862,-0.005758964706181
2.64,-0.0373886,-0.005933926060418
2.67,-0.0384638,-0.006104570516219
2.7,-0.039511,-0.006270771105983
2.73,-0.0405296,-0.00643243260401
2.76,-0.0415188,-0.006589428042699
2.79,-0.0424781,-0.006741678067299
2.82,-0.0434067,-0.006889055710209
2.85,-0.0443041,-0.007031481616678
2.88,-0.0451696,-0.007168844690056
2.91,-0.0460027,-0.007301065575592
2.94,-0.0468028,-0.007428049047584
2.97,-0.0475694,-0.007549715751283
3,-0.048302,-0.007665986331938
3.03,-0.049,-0.007776765563847
3.06,-0.0496603,-0.007881561447558
3.09,-0.050284,-0.00798054856352
3.12,-0.0508714,-0.008073774524586
3.15,-0.0514221,-0.008161175846953
3.18,-0.051936,-0.008242736659673
3.21,-0.052413,-0.008318441091794
3.24,-0.0528527,-0.008388225659517
3.27,-0.0532551,-0.008452090362842
3.3,-0.05362,-0.008510003459867
3.33,-0.0539474,-0.008561964950594
3.36,-0.0542371,-0.008607943093121
3.39,-0.0544891,-0.00864793788745
3.42,-0.0547033,-0.008681933462629
3.45,-0.0548796,-0.008709913947708
3.48,-0.0550181,-0.008731895213639
3.51,-0.0551186,-0.00874784551852
3.54,-0.0551811,-0.008757764862351
3.57,-0.0552056,-0.008761653245133
3.6,-0.0551924,-0.008759558279716
3.63,-0.0551413,-0.008751448224199
3.66,-0.0550527,-0.008737386562384
3.69,-0.0549267,-0.00871738916522
3.72,-0.0547634,-0.008691471903657
3.75,-0.054563,-0.008659666519596
3.78,-0.0543258,-0.008622020625887
3.81,-0.0540519,-0.00857855009348
3.84,-0.0537416,-0.008529302535226
3.87,-0.0533952,-0.008474325563974
3.9,-0.053013,-0.008413666792576
3.93,-0.0525953,-0.008347373833882
3.96,-0.0521424,-0.008275494300742
3.99,-0.0516546,-0.008198075806006
4.02,-0.0511324,-0.008115197704426
4.05,-0.0505761,-0.008026907608851
4.08,-0.0499861,-0.007933269003082
4.11,-0.0493629,-0.00783436124187
4.14,-0.0487072,-0.007730295421866
4.17,-0.0480206,-0.007621325478271
4.2,-0.0473036,-0.007507530765837
4.23,-0.046557,-0.007389038252164
4.26,-0.0457813,-0.007265927292003
4.29,-0.0449774,-0.007138340723906
4.32,-0.044146,-0.007006389644522
4.35,-0.0432877,-0.006870169279554
4.38,-0.0424033,-0.006729806596602
4.41,-0.0414936,-0.006585428563266
4.44,-0.0405593,-0.006437146276199
4.47,-0.0396013,-0.006285102573951
4.5,-0.0386203,-0.006129408553172
4.53,-0.037617,-0.005970175310515
4.56,-0.0365924,-0.00580756155548
4.59,-0.0355471,-0.005641662513768
4.62,-0.0344821,-0.00547263689488
4.65,-0.0333981,-0.005300595795468
4.68,-0.0322959,-0.005125666183132
4.71,-0.0311764,-0.004947990896423
4.74,-0.0300404,-0.004767696902943
4.77,-0.0288888,-0.004584927041242
4.8,-0.0277223,-0.004399792407972
4.83,-0.0265418,-0.004212435841684
4.86,-0.0253481,-0.004022984309979
4.89,-0.0241421,-0.003831580651407
4.92,-0.0229246,-0.003638351833571
4.95,-0.0216964,-0.003443424824071
4.98,-0.0204583,-0.003246926590507
5.01,-0.0192113,-0.003049015842382
5.04,-0.017956,-0.002849787805397
5.07,-0.0166934,-0.002649401189052
5.1,-0.0154242,-0.002447967089998
5.13,-0.0141493,-0.002245628346787
5.16,-0.0128695,-0.002042511927019
5.19,-0.0115856,-0.001838744798296
5.22,-0.0102984,-0.001634453928219
5.25,-0.00900878,-0.001429778981148
5.28,-0.00771749,-0.001224838989211
5.31,-0.00642535,-0.001019764094197
5.34,-0.00513316,-0.000814681263709
5.37,-0.00384171,-0.000609715878251
5.4,-0.00255181,-0.00040499649252
5.43,-0.00126425,-0.000200648487022
5.46,2.0187E-05,3.20386870280376E-06
5.49,0.00130071,0.00020643503544
5.52,0.00257654,0.000408921378487
5.55,0.0038469,0.000610539580563
5.58,0.00511101,0.000811165848255
5.61,0.0063681,0.001010677975248
5.64,0.00761741,0.001208955342321
5.67,0.00885816,0.001405874156062
5.7,0.0100896,0.001601315384347
5.73,0.011311,0.001795163169238
5.76,0.0125216,0.001987296891516
5.79,0.0137206,0.002177589583578
5.82,0.0149073,0.002365930148774
5.85,0.016081,0.002552207490454
5.88,0.0172409,0.002736294641015
5.91,0.0183864,0.002918096374758
5.94,0.0195167,0.00309748572408
5.97,0.020631,0.003274335721382
6,0.0217288,0.003448567011913
6.03,0.0228093,0.003620052628071
6.06,0.0238719,0.003788697344155
6.09,0.0249157,0.003954358321615
6.12,0.0259403,0.00411697207665
6.15,0.026945,0.004276427512609
6.18,0.0279291,0.004432613532842
6.21,0.0288919,0.004585419040696
6.24,0.0298329,0.004734764681422
6.27,0.0307515,0.004880555229319
6.3,0.031647,0.005022679587736
6.33,0.032519,0.005161074272872
6.36,0.0333668,0.005295628188077
6.39,0.0341899,0.0054262619786
6.42,0.0349877,0.005552880418739
6.45,0.0357598,0.005675420024695
6.48,0.0365057,0.005793801441717
6.51,0.0372249,0.005907945315054
6.54,0.0379169,0.006017772289956
6.57,0.0385812,0.006123203011672
6.6,0.0392176,0.006224205738301
6.63,0.0398255,0.006320685244143
6.66,0.0404047,0.006412609787298
6.69,0.0409547,0.006499900013014
6.72,0.0414752,0.006582508308442
6.75,0.0419659,0.006660387060732
6.78,0.0424264,0.006733472786082
6.81,0.0428566,0.006801749613542
6.84,0.0432562,0.006865169930263
6.87,0.043625,0.006923701994344
6.9,0.0439627,0.006977298192934
6.93,0.0442692,0.007025942655083
6.96,0.0445443,0.007069603638891
6.99,0.0447879,0.007108265273409
7.02,0.045,0.007141927558635
7.05,0.0451803,0.00717054288172
7.08,0.045329,0.007194142984564
7.11,0.0454459,0.007212696125266
7.14,0.045531,0.007226202303827
7.17,0.0455841,0.007234629778346
7.2,0.0456052,0.007237978548824
7.23,0.0455945,0.00723628035716
7.26,0.045552,0.007229535203354
7.29,0.045478,0.007217790700258
7.32,0.0453726,0.007201062718821
7.35,0.0452359,0.007179367129993
7.38,0.0450683,0.007152767417574
7.41,0.04487,0.007121295323466
7.44,0.0446412,0.007084982589568
7.47,0.0443822,0.00704387682873
7.5,0.0440933,0.006998025653804
7.53,0.0437748,0.006947476677639
7.56,0.0434272,0.006892309254986
7.59,0.0430507,0.006832555127745
7.62,0.0426458,0.006768293650668
7.65,0.0422129,0.006699588307554
7.68,0.0417523,0.006626486711253
7.71,0.0412647,0.006549099958418
7.74,0.0407502,0.006467443919998
7.77,0.0402096,0.006381645563593
7.8,0.0396432,0.006291752502055
7.83,0.0390516,0.006197859961084
7.86,0.0384353,0.006100047295431
7.89,0.0377948,0.005998393859847
7.92,0.0371308,0.005893010750982
7.95,0.0364438,0.005783977323586
7.98,0.0357343,0.005671372932412
8.01,0.035003,0.005555308674109
8.04,0.0342506,0.005435895645329
8.07,0.0334775,0.005313197329871
8.1,0.0326845,0.005187340695338
8.13,0.0318721,0.00505840509648
8.16,0.0310411,0.004926517500897
8.19,0.030192,0.00479175726334
8.22,0.0293255,0.004654235480461
8.25,0.0284424,0.004514079119861
8.28,0.0275432,0.004371367536289
8.31,0.0266287,0.004226227697347
8.34,0.0256995,0.004078754828737
8.37,0.0247563,0.003929060027108
8.4,0.0237999,0.003777270260061
8.43,0.0228309,0.003623480753299
8.46,0.0218499,0.003467786732521
8.49,0.0208578,0.003310331036278
8.52,0.0198552,0.003151208890271
8.55,0.0188428,0.002990531391152
8.58,0.0178214,0.002828425506521
8.61,0.0167916,0.00266498646208
8.64,0.0157541,0.002500325354478
8.67,0.0147097,0.002334569151317
8.7,0.0136591,0.002167828949248
8.73,0.012603,0.002000215844922
8.76,0.011542,0.001831825064039
8.79,0.0104769,0.001662783574201
8.82,0.00940838,0.001493199297869
8.85,0.00833718,0.001323189680073
8.88,0.00726398,0.001152862643275
8.91,0.00618947,0.00098232769703
8.94,0.00511435,0.000811695937989
8.97,0.00403933,0.000641080049898
9,0.00296508,0.000470586368124
9.03,0.0018923,0.000300325989316
9.06,0.000821678,0.000130408105612
9.09,-0.000246117,-3.90611063321917E-05
9.12,-0.0013104,-0.000207972930507
9.15,-0.0023705,-0.000376220872839
9.18,-0.00342576,-0.000543700661184
9.21,-0.00447549,-0.000710302785987
9.24,-0.00551906,-0.000875927260261
9.27,-0.00655579,-0.001040466161547
9.3,-0.00758505,-0.001203819502858
9.33,-0.00860619,-0.001365884123019
9.36,-0.00961857,-0.001526558447948
9.39,-0.0106216,-0.00168574883904
9.42,-0.0116145,-0.001843331502884
9.45,-0.0125969,-0.001999247716964
9.48,-0.013568,-0.002153370513679
9.51,-0.0145272,-0.002305604667329
9.54,-0.015474,-0.002455870823163
9.57,-0.0164078,-0.002604073755479
9.6,-0.017328,-0.002750118238578
9.63,-0.0182339,-0.002893893175809
9.66,-0.0191251,-0.00303533508337
9.69,-0.020001,-0.003174348735561
9.72,-0.020861,-0.003310838906682
9.75,-0.0217046,-0.003444726241981
9.78,-0.0225313,-0.003575931386708
9.81,-0.0233406,-0.003704374986113
9.84,-0.0241319,-0.003829961814494
9.87,-0.0249047,-0.003952612517101
9.9,-0.0256586,-0.004072263610133
9.93,-0.0263932,-0.00418885160979
9.96,-0.0271078,-0.004302265419422
9.99,-0.0278022,-0.004412473297126
10.02,-0.0284758,-0.004519380017204
10.05,-0.0291283,-0.004622937966804
10.08,-0.0297592,-0.004723067791176
10.11,-0.0303681,-0.00481970600652
10.14,-0.0309547,-0.004912804999984
10.17,-0.0315187,-0.005002317158719
10.2,-0.0320595,-0.005088147257024
10.23,-0.0325771,-0.005170295294898
10.26,-0.0330709,-0.005248666046642
10.29,-0.0335407,-0.005323227770354
10.32,-0.0339863,-0.005393948724134
10.35,-0.0344074,-0.005460781295133
10.38,-0.0348037,-0.005523677870499
10.41,-0.035175,-0.005582606708333
10.44,-0.035521,-0.005637520195784
10.47,-0.0358417,-0.005688418332852
10.5,-0.0361368,-0.005735253506686
10.53,-0.0364062,-0.005778009846337
10.56,-0.0366497,-0.005816655609905
10.59,-0.0368673,-0.005851190797388
10.62,-0.0370588,-0.005881583666888
10.65,-0.0372241,-0.005907818347453
10.68,-0.0373633,-0.005929910710035
10.71,-0.0374763,-0.005947844883682
10.74,-0.037563,-0.005961604997445
10.77,-0.0376233,-0.005971175180373
10.8,-0.0376574,-0.005976587174368
10.83,-0.0376653,-0.005977840979428
10.86,-0.037647,-0.005974936595554
10.89,-0.0376027,-0.005967905764647
10.92,-0.0375324,-0.005956748486705
10.95,-0.0374363,-0.00594149650363
10.98,-0.0373147,-0.005922197428271
11.01,-0.0371676,-0.00589885126063
11.04,-0.0369952,-0.005871489742605
11.07,-0.0367978,-0.005840160487048
11.1,-0.0365756,-0.005804895235858
11.13,-0.0363289,-0.005765741601887
11.16,-0.0360579,-0.005722731327034
11.19,-0.0357629,-0.005675912024149
11.22,-0.0354443,-0.005625347177034
11.25,-0.0351022,-0.005571052656638
11.28,-0.0347372,-0.005513123688663
11.31,-0.0343495,-0.005451592015008
11.34,-0.0339394,-0.005386505248523
11.37,-0.0335074,-0.00531794274396
11.4,-0.0330539,-0.005245967985119
11.43,-0.0325792,-0.005170628584851
11.46,-0.0320838,-0.005092003897905
11.49,-0.0315682,-0.005010173279034
11.52,-0.0310327,-0.004925184341086
11.55,-0.0304778,-0.004837116438813
11.58,-0.029904,-0.004746048926965
11.61,-0.0293117,-0.004652045289343
11.64,-0.0287015,-0.004555200751648
11.67,-0.0280739,-0.00445559466863
11.7,-0.0274293,-0.004353290524091
11.73,-0.0267682,-0.004248367672779
11.76,-0.0260912,-0.004140921340397
11.79,-0.0253988,-0.004031030881695
11.82,-0.0246916,-0.003918791522373
11.85,-0.02397,-0.003804266746233
11.88,-0.0232346,-0.003687551778975
11.91,-0.022486,-0.003568741846299
11.94,-0.0217247,-0.003447916302957
11.97,-0.0209513,-0.00332517037465
12,-0.0201664,-0.003200599287077
12.03,-0.0193704,-0.00307426652404
12.06,-0.0185641,-0.002946299053139
12.09,-0.0177479,-0.002816760358176
12.12,-0.0169224,-0.00268574566485
12.15,-0.0160883,-0.002553366069813
12.18,-0.015246,-0.002419685056866
12.21,-0.0143963,-0.002284829593608
12.24,-0.0135396,-0.002148863163842
12.27,-0.0126766,-0.002011896864218
12.3,-0.0118079,-0.001874025920436
12.33,-0.010934,-0.001735329687247
12.36,-0.0100555,-0.001595903390352
12.39,-0.00917305,-0.001455850190928
12.42,-0.00828722,-0.001315260553388
12.45,-0.00739859,-0.001174226529245
12.48,-0.00650776,-0.0010328433442
12.51,-0.00561531,-0.000891203049762
12.54,-0.00472184,-0.000749400871633
12.57,-0.00382792,-0.000607527274228
12.6,-0.00293414,-0.000465675896153
12.63,-0.00204109,-0.000323940376015
12.66,-0.00114934,-0.000182411178228
12.69,-0.000259482,-4.11822588171064E-05
12.72,0.000627923,9.96573461866868E-05
12.75,0.0015123,0.000240016378821
12.78,0.00239307,0.000379802946283
12.81,0.00326968,0.00051892928222
12.84,0.00414157,0.000657306509311
12.87,0.00500817,0.000794844163141
12.9,0.00586894,0.000931456540577
12.93,0.00672332,0.001067054764301
12.96,0.00757078,0.001201554718275
12.99,0.00841077,0.001334869112274
13.02,0.00924277,0.001466915417358
13.05,0.0100662,0.001597601582016
13.08,0.0108807,0.001726870470828
13.11,0.0116855,0.001854599877476
13.14,0.0124803,0.001980742189112
13.17,0.0132646,0.002105218050984
13.2,0.0140378,0.002227932237391
13.23,0.0147994,0.002348805393584
13.26,0.015549,0.00246777403576
13.29,0.0162861,0.002584758809171
13.32,0.0170103,0.002699696230015
13.35,0.0177211,0.002812506943541
13.38,0.018418,0.002923111594999
13.41,0.0191006,0.003031446700588
13.44,0.0197686,0.003137464647459
13.47,0.0204214,0.003241070209909
13.5,0.0210587,0.00334221577509
13.53,0.0216801,0.003440837859199
13.56,0.0222852,0.003536872978438
13.59,0.0228736,0.003630257649004
13.62,0.023445,0.003720944258049
13.65,0.0239991,0.003808885192721
13.68,0.0245354,0.00389400109827
13.71,0.0250537,0.003976260232795
13.74,0.0255537,0.004055614983447
13.77,0.026035,0.004132001866424
13.8,0.0264974,0.004205389139826
13.83,0.0269406,0.004275729190804
13.86,0.0273643,0.004342974406506
13.89,0.0277683,0.004407093045032
13.92,0.0281524,0.004468053364483
13.95,0.0285164,0.004525823622957
13.98,0.02886,0.004580356207605
14.01,0.029183,0.004631619376526
14.04,0.0294854,0.00467961312972
14.07,0.0297668,0.004724273983386
14.1,0.0300272,0.004765601937526
14.13,0.0302665,0.004803581121187
14.16,0.0304844,0.004838163921521
14.19,0.030681,0.004869366209478
14.22,0.0308562,0.004897172114106
14.25,0.0310098,0.004921549893506
14.28,0.0311418,0.004942499547678
14.31,0.0312523,0.004960036947572
14.34,0.031341,0.004974114480337
14.37,0.0314082,0.004984779758825
14.4,0.0314535,0.004991969299234
14.43,0.0314771,0.004995714843465
14.46,0.031479,0.004996016391517
14.49,0.0314592,0.004992873943392
14.52,0.031418,0.004986335111938
14.55,0.0313553,0.004976384026206
14.58,0.0312712,0.004963036557147
14.61,0.031166,0.004946340317609
14.64,0.0310397,0.004926295307595
14.67,0.0308926,0.004902949139953
14.7,0.0307247,0.004876301814684
14.73,0.0305364,0.004846416815589
14.76,0.0303277,0.004813294142667
14.79,0.0300989,0.004776981408769
14.82,0.0298503,0.004737526226745
14.85,0.029582,0.004694944467546
14.88,0.0292944,0.004649299614971
14.91,0.0289877,0.004600623410921
14.94,0.0286623,0.004548979339197
14.97,0.0283183,0.004494383270749
15,0.0279561,0.004436898689377
15.03,0.0275761,0.004376589078882
15.06,0.0271785,0.004313486181164
15.09,0.0267636,0.004247637609073
15.12,0.026332,0.004179138588311
15.15,0.0258838,0.004108004989827
15.18,0.0254196,0.004034332039322
15.21,0.0249396,0.003958151478696
15.24,0.0244443,0.003879542662701
15.27,0.0239341,0.003798569075136
15.3,0.0234093,0.003715278328852
15.33,0.0228705,0.00362976564955
15.36,0.022318,0.00354207865008
15.39,0.0217523,0.003452296685193
15.42,0.0211737,0.003360467367739
15.45,0.0205828,0.003266685923419
15.48,0.01998,0.003171015836034
15.51,0.0193658,0.003073536460334
15.54,0.0187405,0.002974295409169
15.57,0.0181048,0.002873403779191
15.6,0.0174589,0.002770893312299
15.63,0.0168035,0.002666875105145
15.66,0.0161391,0.002561428512479
15.69,0.0154659,0.002454585276202
15.72,0.0147847,0.002346472363915
15.75,0.0140958,0.002237137388467
15.78,0.0133997,0.00212665970461
15.81,0.012697,0.002015134538044
15.84,0.0119881,0.001902625372571
15.87,0.0112735,0.001789211562939
15.9,0.0105537,0.001674972463902
15.93,0.00982924,0.001559993778588
15.96,0.00910057,0.001444346926273
15.99,0.0083682,0.001328112848804
16.02,0.00763263,0.00121137090093
16.05,0.00689435,0.001094198850308
16.08,0.00615387,0.000976677638784
16.11,0.00541168,0.000858885034011
16.14,0.00466826,0.000740897216553
16.17,0.00392413,0.000622796715348
16.2,0.00317977,0.000504659710958
16.23,0.00243567,0.000386563971039
16.26,0.00169231,0.00026858567615
16.29,0.000950202,0.000150806085557
16.32,0.000209814,3.32994753063887E-05
16.35,-0.000528369,-8.38571804939675E-05
16.38,-0.00126387,-0.000200588177412
16.41,-0.0019962,-0.000316815906501
16.44,-0.0027249,-0.000432467520101
16.47,-0.00344949,-0.00054746683765
16.5,-0.00416951,-0.000661740852778
16.53,-0.0048845,-0.000775216559115
16.56,-0.00559399,-0.000887819363194
16.59,-0.00629753,-0.000999477845741
16.62,-0.00699468,-0.001110122174574
16.65,-0.00768499,-0.001219680930419
16.68,-0.00836802,-0.001328084281094
16.71,-0.00904333,-0.001435262394419
16.74,-0.0097105,-0.001541148612403
16.77,-0.0103691,-0.001645674689961
16.8,-0.0110187,-0.001748772382007
16.83,-0.011659,-0.001850394075692
16.86,-0.0122894,-0.001950444545313
16.89,-0.0129097,-0.002048892048971
16.92,-0.0135194,-0.002145657231916
16.95,-0.0141181,-0.002240676610346
16.98,-0.0147055,-0.002333902571411
17.01,-0.0152812,-0.002425271631311
17.04,-0.0158448,-0.002514720306246
17.07,-0.016396,-0.002602200983364
17.1,-0.0169345,-0.002687666049816
17.13,-0.0174599,-0.0027710520218
17.16,-0.0179719,-0.002852311286467
17.19,-0.0184702,-0.002931396230967
17.22,-0.0189545,-0.003008259242448
17.25,-0.0194245,-0.00308285270806
17.28,-0.0198798,-0.003155113144003
17.31,-0.0203204,-0.003225040550278
17.34,-0.0207457,-0.003292539701182
17.37,-0.0211557,-0.003357610596716
17.4,-0.0215501,-0.00342020562403
17.43,-0.0219287,-0.003480293041223
17.46,-0.0222912,-0.003537825235446
17.49,-0.0226374,-0.003592770464797
17.52,-0.0229671,-0.003645096987376
17.55,-0.0232802,-0.003694788932234
17.58,-0.0235764,-0.00374179868652
17.61,-0.0238557,-0.003786126250234
17.64,-0.0241178,-0.003827724010526
17.67,-0.0243626,-0.003866576096445
17.7,-0.0245901,-0.003902682507991
17.73,-0.0248,-0.003935995632315
17.76,-0.0249923,-0.003966515469415
17.79,-0.025167,-0.003994242019293
17.82,-0.0253239,-0.004019143540047
17.85,-0.0254629,-0.004041204160728
17.88,-0.0255841,-0.004060439752286
17.91,-0.0256873,-0.004076818572821
17.94,-0.0257727,-0.004090372364232
17.97,-0.02584,-0.00410105351367
18,-0.0258894,-0.004108893763034
18.03,-0.0259209,-0.004113893112325
18.06,-0.0259344,-0.004116035690593
18.09,-0.0259299,-0.004115321497837
18.12,-0.0259077,-0.004111798146908
18.15,-0.0258677,-0.004105449766856
18.18,-0.02581,-0.004096292228631
18.21,-0.0257347,-0.004084341403182
18.24,-0.025642,-0.004069629032412
18.27,-0.025532,-0.004052170987268
18.3,-0.0254047,-0.004031967267752
18.33,-0.0252604,-0.004009065486714
18.36,-0.0250991,-0.003983465644154
18.39,-0.0249212,-0.003955231223872
18.42,-0.0247267,-0.003924362225869
18.45,-0.0245158,-0.003890890392044
18.48,-0.0242887,-0.003854847464298
18.51,-0.0240458,-0.003816296926432
18.54,-0.0237871,-0.003775238778445
18.57,-0.0235129,-0.003731720633187
18.6,-0.0232235,-0.00368579010351
18.63,-0.0229191,-0.003637478931314
18.66,-0.0225999,-0.003586818858498
18.69,-0.0222664,-0.003533889239813
18.72,-0.0219186,-0.00347869007526
18.75,-0.021557,-0.003421300719589
18.78,-0.0211818,-0.0033617529147
18.81,-0.0207933,-0.003300094273444
18.84,-0.0203918,-0.003236372408671
18.87,-0.0199777,-0.003170650804181
18.9,-0.0195513,-0.003102977072825
18.93,-0.019113,-0.003033414698404
18.96,-0.018663,-0.002961995422818
18.99,-0.0182018,-0.002888798600817
19.02,-0.0177296,-0.002813855974302
19.05,-0.0172468,-0.002737231027073
19.08,-0.0167539,-0.00265900311388
19.11,-0.0162512,-0.002579219847575
19.14,-0.015739,-0.002497928841008
19.17,-0.0152177,-0.002415193577979
19.2,-0.0146877,-0.002331077542288
19.23,-0.0141495,-0.002245660088687
19.26,-0.0136034,-0.002158988830025
19.29,-0.0130498,-0.002071127250104
19.32,-0.012489,-0.001982122961773
19.35,-0.0119216,-0.001892071190734
19.38,-0.0113479,-0.001801019549836
19.41,-0.0107683,-0.001709031522881
19.44,-0.0101832,-0.001616170593669
19.47,-0.00959302,-0.00152250342019
19.5,-0.00899821,-0.00142810142172
19.53,-0.00839917,-0.001333028082059
19.56,-0.00779629,-0.001237345297914
19.59,-0.00719001,-0.001141122901464
19.62,-0.00658074,-0.001044425963605
19.65,-0.00596889,-0.000947319555232
19.68,-0.00535487,-0.000849868747242
19.71,-0.00473912,-0.000752143371815
19.74,-0.00412204,-0.000654206912751
19.77,-0.00350404,-0.000556124440946
19.8,-0.00288554,-0.00045796261439
19.83,-0.00226696,-0.000359788091074
19.86,-0.0016487,-0.000261664354798
19.89,-0.00103118,-0.000163658063554
19.92,-0.000414807,-6.58338121069956E-05
19.95,0.000200021,3.17452331601284E-05
19.98,0.000812895,0.000129014160062
20.01,0.00142341,0.00022590869125
20.04,0.00203118,0.000322367564857
20.07,0.0026358,0.000418326503534
20.1,0.00323688,0.000513723610578
20.13,0.00383402,0.000608495402186
20.16,0.00442685,0.000702583155843
20.19,0.00501498,0.000795924974845
20.22,0.00559804,0.000888462136674
20.25,0.00617565,0.000980134331722
20.28,0.00674744,0.001070882837472
20.31,0.00731304,0.001160648931409
20.34,0.00787211,0.001249378652302
20.37,0.00842428,0.001337013277637
20.4,0.0089692,0.001423497259087
20.43,0.00950653,0.001508776635422
20.46,0.0100359,0.001592792684127
20.49,0.0105571,0.001675512076206
20.52,0.0110696,0.001756850695624
20.55,0.0115733,0.00183679267143
20.58,0.0120677,0.001915258648874
20.61,0.0125526,0.001992216886056
20.64,0.0130277,0.002067619770125
20.67,0.0134926,0.002141403817281
20.7,0.0139471,0.002213537285623
20.73,0.014391,0.002283988433252
20.76,0.0148239,0.002352693776366
20.79,0.0152456,0.002419621573065
20.82,0.0156558,0.0024847242105
20.85,0.0160542,0.002547954075819
20.88,0.0164407,0.002609295298072
20.91,0.016815,0.00266870026441
20.94,0.017177,0.002726153103882
20.97,0.0175262,0.002781574461737
21,0.0178627,0.002834980208925
21.03,0.0181861,0.002886306861647
21.06,0.0184963,0.002935538548951
21.09,0.0187931,0.002982643528938
21.12,0.0190764,0.003027605930657
21.15,0.0193459,0.003070378141258
21.18,0.0196016,0.003110960160741
21.21,0.0198433,0.003149320247206
21.24,0.0200709,0.003185442529702
21.27,0.0202842,0.00321929526633
21.3,0.0204832,0.00325087845709
21.33,0.0206677,0.00328016036008
21.36,0.0208376,0.003307125104352
21.39,0.020993,0.003331788560854
21.42,0.0211336,0.003354103116737
21.45,0.0212595,0.003374084642951
21.48,0.0213706,0.003391717268546
21.51,0.0214669,0.003407000993521
21.54,0.0215484,0.003419935817878
21.57,0.0216149,0.003430489999714
21.6,0.0216666,0.003438695280932
21.63,0.0217034,0.00344453579058
21.66,0.0217252,0.003447995657708
21.69,0.0217322,0.003449106624217
21.72,0.0217243,0.003447852819157
21.75,0.0217016,0.003444250113477
21.78,0.0216642,0.003438314378129
21.81,0.0216122,0.003430061484061
21.84,0.0215456,0.003419491431274
21.87,0.0214645,0.003406620090718
21.9,0.021369,0.003391463333344
21.93,0.0212593,0.003374052901051
21.96,0.0211355,0.00335440466479
21.99,0.0209976,0.00333251862456
22.02,0.0208459,0.003308442393212
22.05,0.0206805,0.003282191841697
22.08,0.0205016,0.003253798711914
22.11,0.0203092,0.003223263003863
22.14,0.0201037,0.003190648201345
22.17,0.0198852,0.003155970175311
22.2,0.0196538,0.003119244796709
22.23,0.0194099,0.003080535549341
22.26,0.0191535,0.003039842433207
22.29,0.018885,0.002997228932107
22.32,0.0186044,0.002952695046042
22.35,0.0183122,0.002906320129761
22.38,0.0180085,0.002858120054215
22.41,0.0176935,0.002808126561305
22.44,0.0173676,0.00275640313483
22.47,0.0170309,0.002702965645741
22.5,0.0166838,0.002647877577839
22.53,0.0163265,0.002591170673024
22.56,0.0159593,0.002532892544145
22.59,0.0155825,0.002473090804054
22.62,0.0151964,0.002411813065601
22.65,0.0148012,0.002349091070686
22.68,0.0143974,0.00228500417406
22.71,0.0139851,0.002219568246673
22.74,0.0135647,0.002152846772325
22.77,0.0131365,0.002084887363867
22.8,0.0127009,0.002015753505099
22.83,0.012258,0.001945461066972
22.86,0.0118084,0.001874105275186
22.89,0.0113522,0.001801702000692
22.92,0.0108899,0.00172833059824
22.95,0.0104217,0.00165402280973
22.98,0.00994806,0.001578851641532
23.01,0.00946922,0.001502855183928
23.04,0.00898555,0.001426092159433
23.07,0.00849739,0.001348616529277
23.1,0.00800509,0.001270483841786
23.13,0.007509,0.001191749645284
23.16,0.00700945,0.001112466313908
23.19,0.0065068,0.001032690983078
23.22,0.00600139,0.000952477614025
23.25,0.00549358,0.000871883342168
23.28,0.0049837,0.000790960541644
23.31,0.00447212,0.000709767934967
23.34,0.00395917,0.000628357896274
23.37,0.0034452,0.000546785973889
23.4,0.00293057,0.000465109303234
23.43,0.00241562,0.000383381845538
23.46,0.0019007,0.000301659149127
23.49,0.00138614,0.000219993588136
23.52,0.0008723,0.000138442297987
23.55,0.000359514,5.70582876514485E-05
23.58,-0.000151877,-2.41043229293965E-05
23.61,-0.000661534,-0.000104991731235
23.64,-0.00116912,-0.000185550452163
23.67,-0.00167431,-0.000265728905127
23.7,-0.00217676,-0.000345472494056
23.73,-0.00267615,-0.000424730431912
23.76,-0.00317215,-0.000503450344558
23.79,-0.00366444,-0.000581581444955
23.82,-0.00415271,-0.000659074533156
23.85,-0.00463663,-0.000735877235027
23.88,-0.0051159,-0.000811941937716
23.91,-0.0055902,-0.000887217854184
23.94,-0.00605924,-0.000961658958675
23.97,-0.00652271,-0.001035216051244
24,-0.00698032,-0.001107843106135
24.03,-0.00743179,-0.001179495684689
24.06,-0.00787681,-0.001250124586959
24.09,-0.00831512,-0.001319688548475
24.12,-0.00874644,-0.001388143130577
24.15,-0.0091705,-0.001455445481699
24.18,-0.00958702,-0.001521551163182
24.21,-0.00999577,-0.00158642367184
24.24,-0.0103965,-0.001650023330297
24.27,-0.0107889,-0.001712300938608
24.3,-0.0111728,-0.001773229516158
24.33,-0.0115479,-0.001832761450097
24.36,-0.011914,-0.001890864998524
24.39,-0.012271,-0.001947524290489
24.42,-0.0126185,-0.002002675842192
24.45,-0.0129563,-0.002056287911732
24.48,-0.0132843,-0.00210834462816
24.51,-0.0136023,-0.002158814249574
24.54,-0.0139101,-0.002207665034075
24.57,-0.0142074,-0.002254849368812
24.6,-0.0144942,-0.002300367253786
24.63,-0.0147703,-0.002344186947096
24.66,-0.0150354,-0.002386260835891
24.69,-0.0152895,-0.002426588920172
24.72,-0.0155324,-0.002465139458039
24.75,-0.015764,-0.002501896578541
24.78,-0.0159842,-0.002536844410728
24.81,-0.0161928,-0.002569951212699
24.84,-0.0163897,-0.002601201113506
24.87,-0.0165748,-0.002630578242197
24.9,-0.016748,-0.002658066727823
24.93,-0.0169093,-0.002683666570383
24.96,-0.0170586,-0.002707361898927
24.99,-0.0171957,-0.002729120971556
25.02,-0.0173207,-0.002748959659219
25.05,-0.0174335,-0.002766862090966
25.08,-0.017534,-0.002782812395847
25.11,-0.0176222,-0.002796810573862
25.14,-0.0176981,-0.002808856625011
25.17,-0.0177616,-0.002818934678343
25.2,-0.0178129,-0.00282707647576
25.23,-0.0178517,-0.002833234404411
25.26,-0.0178782,-0.002837440206195
25.29,-0.0178923,-0.002839678010164
25.32,-0.0178942,-0.002839979558216
25.35,-0.0178837,-0.002838313108453
25.38,-0.017861,-0.002834710402773
25.41,-0.0178261,-0.002829171441178
25.44,-0.0177791,-0.002821712094616
25.47,-0.0177201,-0.002812348234039
25.5,-0.0176491,-0.002801079859447
25.53,-0.0175662,-0.002787922841789
25.56,-0.0174715,-0.002772893052015
25.59,-0.0173651,-0.002756006361077
25.62,-0.0172472,-0.002737294510873
25.65,-0.0171178,-0.002716757501405
25.68,-0.0169771,-0.002694427074571
25.71,-0.0168252,-0.002670319101323
25.74,-0.0166623,-0.002644465323561
25.77,-0.0164884,-0.002616865741284
25.8,-0.0163039,-0.002587583838294
25.83,-0.0161087,-0.00255660374364
25.86,-0.0159031,-0.002523973070172
25.89,-0.0156873,-0.002489723559791
25.92,-0.0154614,-0.002453871083446
25.95,-0.0152256,-0.002416447383039
25.98,-0.0149802,-0.002377500071419
26.01,-0.0147253,-0.002337045019537
26.04,-0.0144611,-0.002295113969293
26.07,-0.0141879,-0.002251754533537
26.1,-0.0139058,-0.002206982583219
26.13,-0.0136151,-0.002160845731191
26.16,-0.0133161,-0.002113391590301
26.19,-0.0130089,-0.002064636031501
26.22,-0.0126937,-0.00201461079669
26.25,-0.0123709,-0.001963379369669
26.28,-0.0120407,-0.001910973492339
26.31,-0.0117033,-0.001857424906599
26.34,-0.011359,-0.001802781225301
26.37,-0.011008,-0.001747074190343


==> data/standing_wave/spatial_convergence_error.csv <==
h,cdi_csf,cdi_eb,isodi_csf,isodi_eb,sb_csf,sb_eb,epsilon
0.0625,0.00508,0.00404,0.00477,0.00331,0.00477,0.00331,0.049606283
0.03125,0.00314,0.00248,0.00298,0.00199,0.00298,0.00199,0.03125
0.015625,0.00184,0.00152,0.00176,0.00118,0.00176,0.00118,0.019686266
0.0078125,0.00127,0.00104,0.00122,0.000875,0.00122,0.000875,0.012401571


==> data/standing_wave/spatial_convergence_error_rcsf.csv <==
h,cdi_csf,cdi_eb,cdi_rcsf,isodi_csf,isodi_eb,isodi_rcsf,sb_csf,sb_eb,sb_rcsf,epsilon
0.0625,0.00508,0.00404,0.00375,0.00477,0.00331,0.00339,0.00477,0.00331,0.003385,0.049606283
0.03125,0.00314,0.00248,0.00203,0.00298,0.00199,0.00185,0.00298,0.00199,0.001852,0.03125
0.015625,0.00184,0.00152,0.00121,0.00176,0.00118,0.00113,0.00176,0.00118,0.001131,0.019686266
0.0078125,0.00127,0.00104,0.000997,0.00122,0.000875,0.000961,0.00122,0.000875,0.000961,0.012401571
